The isogeometric collocated contact surface approach

We propose a frictionless contact formulation for isogeometric analysis, which combines a collocated formulation for the contact surfaces with a standard Galerkin treatment of the bulk. We denote it as isogeometric Collocated Contact Surface (CCS) formulation. The approach is based on a simple pointwise enforcement of the contact constraints, performed in this study with the penalty method. Unlike pointwise (node-to-surface or point-to-surface) contact algorithms in the Galerkin framework, the CCS formulation passes the contact patch test to machine precision by naturally exploiting the favorable properties of isogeometric collocation. Compared with approaches where the discretization of both bulk and contact surfaces is based on collocation, the CCS approach does not need enhancements to remove oscillations for highly non-uniform meshes. With respect to integral contact approaches, the CCS algorithm is less expensive, easier to code and can be added to a pre-existing isogeometric analysis code with minimal effort. Numerical examples in both small and large deformations are investigated to compare the CCS approach with some available contact formulations and to demonstrate its accuracy.

==> data/HertzianContact/Hertz_analytical.csv <==
x/a,p/p0
0,1
0.001,0.999999499999875
0.002,0.999997999998
0.003,0.999995499989875
0.004,0.999991999968
0.005,0.999987499921874
0.006,0.999981999837997
0.007,0.999975499699868
0.008,0.999967999487984
0.009,0.999959499179842
0.01,0.999949998749938
0.011,0.999939498169764
0.012,0.999927997407813
0.013,0.999915496429573
0.014,0.999901995197529
0.015,0.999887493671163
0.016,0.999871991806951
0.017,0.999855489558366
0.018,0.999837986875874
0.019,0.999819483706934
0.02,0.999799979995999
0.021,0.999779475684513
0.022,0.999757970710912
0.023,0.99973546501062
0.024,0.999711958516052
0.025,0.99968745115661
0.026,0.999661942858685
0.027,0.99963543354565
0.028,0.999607923137867
0.029,0.999579411552679
0.03,0.999549898704412
0.031,0.999519384504373
0.032,0.999487868860848
0.033,0.999455351679103
0.034,0.99942183286138
0.035,0.999387312306895
0.036,0.999351789911841
0.037,0.99931526556938
0.038,0.999277739169646
0.039,0.999239210599744
0.04,0.999199679743744
0.041,0.999159146482681
0.042,0.999117610694557
0.043,0.999075072254333
0.044,0.999031531033931
0.045,0.998986986902232
0.046,0.998941439725072
0.047,0.998894889365243
0.048,0.998847335682486
0.049,0.998798778533494
0.05,0.998749217771909
0.051,0.998698653248316
0.052,0.998647084810245
0.053,0.998594512302166
0.054,0.998540935565488
0.055,0.998486354438557
0.056,0.998430768756652
0.057,0.998374178351984
0.058,0.998316583053692
0.059,0.998257982687842
0.06,0.998198377077422
0.061,0.998137766042343
0.062,0.998076149399433
0.063,0.998013526962436
0.064,0.997949898542006
0.065,0.99788526394571
0.066,0.997819622978021
0.067,0.997752975440314
0.068,0.997685321130866
0.069,0.997616659844852
0.07,0.997546991374341
0.071,0.997476315508293
0.072,0.997404632032557
0.073,0.997331940729866
0.074,0.997258241379834
0.075,0.997183533758957
0.076,0.9971078176406
0.077,0.997031092795004
0.078,0.996953358989276
0.079,0.996874615987387
0.08,0.996794863550169
0.081,0.996714101435311
0.082,0.996632329397356
0.083,0.996549547187695
0.084,0.996465754554566
0.085,0.996380951243047
0.086,0.996295136995057
0.087,0.996208311549347
0.088,0.996120474641496
0.089,0.996031626003914
0.09,0.995941765365827
0.091,0.995850892453283
0.092,0.995759006989141
0.093,0.99566610869307
0.094,0.995572197281543
0.095,0.995477272467835
0.096,0.995381333962015
0.097,0.995284381470944
0.098,0.995186414698272
0.099,0.995087433344427
0.1,0.99498743710662
0.101,0.994886425678831
0.102,0.99478439875181
0.103,0.99468135601307
0.104,0.994577297146883
0.105,0.994472221834275
0.106,0.99436612975302
0.107,0.994259020577636
0.108,0.99415089397938
0.109,0.994041749626242
0.11,0.993931587182941
0.111,0.993820406310919
0.112,0.993708206668336
0.113,0.993594987910064
0.114,0.993480749687683
0.115,0.993365491649473
0.116,0.993249213440413
0.117,0.993131914702171
0.118,0.993013595073099
0.119,0.992894254188229
0.12,0.992773891679269
0.121,0.99265250717459
0.122,0.99253010029923
0.123,0.99240667067488
0.124,0.992282217919882
0.125,0.992156741649222
0.126,0.992030241474523
0.127,0.991902717004042
0.128,0.99177416784266
0.129,0.991644593591878
0.13,0.991513993849809
0.131,0.991382368211176
0.132,0.991249716267299
0.133,0.991116037606092
0.134,0.990981331812058
0.135,0.99084559846628
0.136,0.990708837146414
0.137,0.990571047426685
0.138,0.990432228877877
0.139,0.990292381067329
0.14,0.990151503558925
0.141,0.99000959591309
0.142,0.989866657686782
0.143,0.989722688433482
0.144,0.989577687703194
0.145,0.989431655042429
0.146,0.989284589994204
0.147,0.989136492098032
0.148,0.988987360889915
0.149,0.988837195902339
0.15,0.988685996664259
0.151,0.988533762701103
0.152,0.988380493534752
0.153,0.988226188683542
0.154,0.988070847662251
0.155,0.987914469982093
0.156,0.987757055150709
0.157,0.987598602672158
0.158,0.987439112046915
0.159,0.987278582771854
0.16,0.987117014340245
0.161,0.986954406241747
0.162,0.986790757962396
0.163,0.986626068984598
0.164,0.98646033878712
0.165,0.986293566845085
0.166,0.986125752629957
0.167,0.985956895609539
0.168,0.985786995247959
0.169,0.985616051005664
0.17,0.985444062339411
0.171,0.985271028702255
0.172,0.985096949543546
0.173,0.984921824308914
0.174,0.984745652440263
0.175,0.984568433375761
0.176,0.984390166549829
0.177,0.984210851393135
0.178,0.984030487332583
0.179,0.983849073791301
0.18,0.983666610188635
0.181,0.983483095940139
0.182,0.983298530457561
0.183,0.983112913148841
0.184,0.982926243418091
0.185,0.982738520665594
0.186,0.982549744287789
0.187,0.982359913677263
0.188,0.982169028222739
0.189,0.981977087309068
0.19,0.981784090317214
0.191,0.981590036624252
0.192,0.981394925603348
0.193,0.981198756623754
0.194,0.981001529050796
0.195,0.980803242245865
0.196,0.9806038955664
0.197,0.980403488365887
0.198,0.980202019993838
0.199,0.979999489795786
0.2,0.979795897113271
0.201,0.979591241283833
0.202,0.979385521640993
0.203,0.97917873751425
0.204,0.978970888229063
0.205,0.978761973106843
0.206,0.97855199146494
0.207,0.978340942616632
0.208,0.978128825871112
0.209,0.977915640533477
0.21,0.977701385904715
0.211,0.977486061281694
0.212,0.97726966595715
0.213,0.977052199219673
0.214,0.976833660353696
0.215,0.976614048639482
0.216,0.976393363353111
0.217,0.976171603766469
0.218,0.975948769147233
0.219,0.975724858758861
0.22,0.975499871860576
0.221,0.975273807707354
0.222,0.975046665549911
0.223,0.974818444634692
0.224,0.974589144203854
0.225,0.974358763495254
0.226,0.974127301742437
0.227,0.973894758174619
0.228,0.973661132016679
0.229,0.973426422489137
0.23,0.973190628808149
0.231,0.972953750185485
0.232,0.972715785828522
0.233,0.972476734940225
0.234,0.972236596719132
0.235,0.971995370359345
0.236,0.97175305505051
0.237,0.971509649977806
0.238,0.971265154321929
0.239,0.971019567259074
0.24,0.970772887960928
0.241,0.970525115594645
0.242,0.970276249322841
0.243,0.97002628830357
0.244,0.969775231690313
0.245,0.969523078631963
0.246,0.969269828272809
0.247,0.969015479752517
0.248,0.968760032206119
0.249,0.968503484763994
0.25,0.968245836551854
0.251,0.967987086690727
0.252,0.967727234296938
0.253,0.967466278482098
0.254,0.967204218353084
0.255,0.966941053012023
0.256,0.966676781556276
0.257,0.96641140307842
0.258,0.966144916666232
0.259,0.965877321402672
0.26,0.965608616365865
0.261,0.965338800629085
0.262,0.965067873260736
0.263,0.964795833324336
0.264,0.964522679878498
0.265,0.964248411976914
0.266,0.963973028668334
0.267,0.963696528996551
0.268,0.963418912000382
0.269,0.963140176713649
0.27,0.962860322165162
0.271,0.962579347378698
0.272,0.962297251372984
0.273,0.962014033161679
0.274,0.961729691753353
0.275,0.961444226151471
0.276,0.961157635354368
0.277,0.960869918355237
0.278,0.960581074142105
0.279,0.960291101697813
0.28,0.96
0.281,0.959707768021078
0.282,0.959414404728217
0.283,0.959119909083322
0.284,0.958824280043012
0.285,0.958527516558601
0.286,0.95822961757608
0.287,0.957930582036089
0.288,0.957630408873904
0.289,0.957329097019411
0.29,0.957026645397086
0.291,0.956723052925976
0.292,0.956418318519674
0.293,0.956112441086298
0.294,0.955805419528473
0.295,0.955497252743303
0.296,0.955187939622355
0.297,0.954877479051632
0.298,0.954565869911553
0.299,0.95425311107693
0.3,0.953939201416946
0.301,0.953624139795129
0.302,0.953307925069335
0.303,0.952990556091717
0.304,0.952672031708709
0.305,0.952352350760999
0.306,0.952031512083502
0.307,0.951709514505345
0.308,0.951386356849834
0.309,0.951062037934435
0.31,0.950736556570746
0.311,0.950409911564479
0.312,0.950082101715425
0.313,0.949753125817441
0.314,0.949422982658415
0.315,0.949091671020244
0.316,0.948759189678814
0.317,0.948425537403965
0.318,0.948090712959472
0.319,0.947754715103017
0.32,0.947417542586161
0.321,0.947079194154322
0.322,0.946739668546745
0.323,0.946398964496475
0.324,0.946057080730333
0.325,0.945714015968887
0.326,0.945369768926424
0.327,0.945024338310924
0.328,0.944677722824033
0.329,0.944329921161032
0.33,0.943980932010811
0.331,0.943630754055844
0.332,0.943279385972152
0.333,0.942926826429283
0.334,0.94257307409028
0.335,0.942218127611648
0.336,0.941861985643332
0.337,0.941504646828681
0.338,0.941146109804423
0.339,0.940786373200633
0.34,0.9404254356407
0.341,0.940063295741303
0.342,0.939699952112375
0.343,0.939335403357076
0.344,0.938969648071757
0.345,0.938602684845936
0.346,0.93823451226226
0.347,0.937865128896474
0.348,0.937494533317395
0.349,0.937122724086872
0.35,0.93674969975976
0.351,0.936375458883882
0.352,0.936
0.353,0.935623321641781
0.354,0.935245422335763
0.355,0.934866300601321
0.356,0.934485954950635
0.357,0.934104383888653
0.358,0.93372158591306
0.359,0.933337559514241
0.36,0.932952303175248
0.361,0.932565815371762
0.362,0.932178094572062
0.363,0.931789139236984
0.364,0.931398947819891
0.365,0.931007518766632
0.366,0.930614850515507
0.367,0.930220941497234
0.368,0.929825790134905
0.369,0.929429394843955
0.37,0.929031754032121
0.371,0.928632866099407
0.372,0.928232729438043
0.373,0.927831342432449
0.374,0.927428703459193
0.375,0.927024810886958
0.376,0.926619663076497
0.377,0.926213258380596
0.378,0.925805595144034
0.379,0.925396671703546
0.38,0.924986486387774
0.381,0.924575037517237
0.382,0.924162323404282
0.383,0.923748342353046
0.384,0.923333092659415
0.385,0.922916572610981
0.386,0.922498780486999
0.387,0.922079714558345
0.388,0.921659373087476
0.389,0.921237754328382
0.39,0.920814856526544
0.391,0.920390677918893
0.392,0.919965216733763
0.393,0.919538471190847
0.394,0.919110439501152
0.395,0.918681119866954
0.396,0.918250510481753
0.397,0.917818609530227
0.398,0.917385415188186
0.399,0.916950925622522
0.4,0.916515138991168
0.401,0.916078053443046
0.402,0.915639667118021
0.403,0.915199978146853
0.404,0.914758984651148
0.405,0.914316684743311
0.406,0.913873076526495
0.407,0.913428158094549
0.408,0.912981927531975
0.409,0.912534382913871
0.41,0.912085522305885
0.411,0.911635343764161
0.412,0.911183845335287
0.413,0.910731025056246
0.414,0.910276880954361
0.415,0.909821411047245
0.416,0.909364613342745
0.417,0.90890648583889
0.418,0.908447026523836
0.419,0.907986233375815
0.42,0.907524104363074
0.421,0.907060637443826
0.422,0.90659583056619
0.423,0.906129681668137
0.424,0.905662188677434
0.425,0.905193349511584
0.426,0.904723162077771
0.427,0.904251624272802
0.428,0.903778733983047
0.429,0.903304489084384
0.43,0.902828887442133
0.431,0.902351926911003
0.432,0.901873605335027
0.433,0.901393920547504
0.434,0.900912870370937
0.435,0.900430452616969
0.436,0.899946665086326
0.437,0.899461505568749
0.438,0.898974971842932
0.439,0.898487061676461
0.44,0.897997772825746
0.441,0.897507103035959
0.442,0.897015050040968
0.443,0.896521611563268
0.444,0.896026785313921
0.445,0.895530568992483
0.446,0.895032960286938
0.447,0.894533956873634
0.448,0.894033556417207
0.449,0.893531756570521
0.45,0.893028554974588
0.451,0.892523949258506
0.452,0.892017937039385
0.453,0.891510515922274
0.454,0.891001683500093
0.455,0.890491437353555
0.456,0.889979775051096
0.457,0.889466694148803
0.458,0.888952192190334
0.459,0.888436266706847
0.46,0.887918915216925
0.461,0.887400135226494
0.462,0.886879924228754
0.463,0.886358279704093
0.464,0.885835199120017
0.465,0.885310679931062
0.466,0.884784719578723
0.467,0.884257315491368
0.468,0.883728465084157
0.469,0.883198165758965
0.47,0.882666414904294
0.471,0.882133209895195
0.472,0.881598548093178
0.473,0.881062426846134
0.474,0.880524843488246
0.475,0.879985795339902
0.476,0.879445279707612
0.477,0.878903293883918
0.478,0.878359835147305
0.479,0.877814900762114
0.48,0.877268487978452
0.481,0.876720594032101
0.482,0.876171216144425
0.483,0.875620351522279
0.484,0.87506799735792
0.485,0.874514150828904
0.486,0.873958809098003
0.487,0.873401969313099
0.488,0.872843628607095
0.489,0.872283784097813
0.49,0.8717224328879
0.491,0.871159572064728
0.492,0.870595198700291
0.493,0.870029309851111
0.494,0.869461902558128
0.495,0.868892973846607
0.496,0.868322520726026
0.497,0.867750540189979
0.498,0.867177029216065
0.499,0.866601984765786
0.5,0.866025403784439
0.501,0.865447283201005
0.502,0.864867619928044
0.503,0.864286410861585
0.504,0.86370365288101
0.505,0.863119342848948
0.506,0.862533477611159
0.507,0.86194605399642
0.508,0.861357068816411
0.509,0.860766518865598
0.51,0.860174400921116
0.511,0.85958071174265
0.512,0.858985448072317
0.513,0.858388606634548
0.514,0.857790184135958
0.515,0.857190177265232
0.516,0.856588582692999
0.517,0.855985397071702
0.518,0.855380617035481
0.519,0.854774239200036
0.52,0.854166260162505
0.521,0.853556676501332
0.522,0.852945484776137
0.523,0.852332681527583
0.524,0.851718263277241
0.525,0.85110222652746
0.526,0.850484567761226
0.527,0.849865283442029
0.528,0.84924437001372
0.529,0.848621823900376
0.53,0.847997641506154
0.531,0.847371819215154
0.532,0.84674435339127
0.533,0.846115240378047
0.534,0.845484476498534
0.535,0.844852058055137
0.536,0.844217981329467
0.537,0.843582242582192
0.538,0.842944838052882
0.539,0.842305763959858
0.54,0.841665016500032
0.541,0.841022591848756
0.542,0.840378486159659
0.543,0.839732695564487
0.544,0.839085216172946
0.545,0.838436044072534
0.546,0.837785175328377
0.547,0.837132605983066
0.548,0.836478332056485
0.549,0.835822349545644
0.55,0.835164654424503
0.551,0.834505242643807
0.552,0.833844110130904
0.553,0.833181252789572
0.554,0.832516666499836
0.555,0.831850347117797
0.556,0.831182290475441
0.557,0.830512492380458
0.558,0.829840948616059
0.559,0.829167654940785
0.56,0.828492607088319
0.561,0.827815800767296
0.562,0.827137231661107
0.563,0.826456895427705
0.564,0.825774787699407
0.565,0.825090904082696
0.566,0.824405240158018
0.567,0.823717791479582
0.568,0.823028553575148
0.569,0.822337521945825
0.57,0.821644692065859
0.571,0.820950059382421
0.572,0.820253619315392
0.573,0.819555367257149
0.574,0.818855298572342
0.575,0.818153408597679
0.576,0.817449692641694
0.577,0.81674414598453
0.578,0.816036763877707
0.579,0.815327541543888
0.58,0.814616474176652
0.581,0.813903556940256
0.582,0.813188784969394
0.583,0.812472153368963
0.584,0.811753657213813
0.585,0.811033291548504
0.586,0.810311051387058
0.587,0.80958693171271
0.588,0.808860927477647
0.589,0.80813303360276
0.59,0.807403244977378
0.591,0.806671556459009
0.592,0.805937962873074
0.593,0.805202459012639
0.594,0.804465039638144
0.595,0.803725699477129
0.596,0.802984433223957
0.597,0.802241235539535
0.598,0.801496101051028
0.599,0.800749024351575
0.6,0.8
0.601,0.799249022520516
0.602,0.798496086402432
0.603,0.797741186099853
0.604,0.796984316031376
0.605,0.796225470579785
0.606,0.795464644091741
0.607,0.794701830877468
0.608,0.793937025210438
0.609,0.793170221327049
0.61,0.792401413426301
0.611,0.79163059566947
0.612,0.790857762179774
0.613,0.790082907042039
0.614,0.789306024302361
0.615,0.78852710796776
0.616,0.787746152005835
0.617,0.786963150344411
0.618,0.786178096871186
0.619,0.78539098543337
0.62,0.784601809837321
0.621,0.783810563848179
0.622,0.78301724118949
0.623,0.782221835542834
0.624,0.781424340547439
0.625,0.7806247497998
0.626,0.779823056853284
0.627,0.779019255217739
0.628,0.77821333835909
0.629,0.777405299698941
0.63,0.776595132614157
0.631,0.775782830436457
0.632,0.774968386451989
0.633,0.774151793900912
0.634,0.773333045976958
0.635,0.772512135827004
0.636,0.771689056550629
0.637,0.770863801199667
0.638,0.770036362777759
0.639,0.769206734239892
0.64,0.768374908491942
0.641,0.7675408783902
0.642,0.766704636740903
0.643,0.76586617629975
0.644,0.765025489771419
0.645,0.764182569809074
0.646,0.763337409013865
0.647,0.762489999934425
0.648,0.761640335066362
0.649,0.760788406851734
0.65,0.759934207678533
0.651,0.759077729880149
0.652,0.758218965734833
0.653,0.757357907465156
0.654,0.756494547237454
0.655,0.755628877161269
0.656,0.754760889288787
0.657,0.75389057561426
0.658,0.753017928073429
0.659,0.752142938542934
0.66,0.751265598839718
0.661,0.750385900720423
0.662,0.749503835880778
0.663,0.748619395954981
0.664,0.747732572515067
0.665,0.746843357070276
0.666,0.745951741066404
0.667,0.745057715885152
0.668,0.744161272843461
0.669,0.743262403192843
0.67,0.742361098118699
0.671,0.741457348739629
0.672,0.740551146106736
0.673,0.739642481202912
0.674,0.738731344942124
0.675,0.737817728168685
0.676,0.736901621656514
0.677,0.735983016108388
0.678,0.735061902155186
0.679,0.734138270355115
0.68,0.733212111192935
0.681,0.732283415079162
0.682,0.731352172349273
0.683,0.730418373262885
0.684,0.729482008002939
0.685,0.728543066674853
0.686,0.727601539305683
0.687,0.726657415843257
0.688,0.725710686155303
0.689,0.724761340028564
0.69,0.723809367167903
0.691,0.722854757195386
0.692,0.721897499649362
0.693,0.720937583983523
0.694,0.719974999565957
0.695,0.719009735678176
0.696,0.71804178151414
0.697,0.717071126179265
0.698,0.716097758689413
0.699,0.715121667969864
0.7,0.714142842854285
0.701,0.713161272083671
0.702,0.712176944305276
0.703,0.711189848071526
0.704,0.710199971838918
0.705,0.709207303966901
0.706,0.708211832716737
0.707,0.707213546250353
0.708,0.706212432629163
0.709,0.705208479812885
0.71,0.70420167565833
0.711,0.703192007918179
0.712,0.702179464239734
0.713,0.701164032163659
0.714,0.70014569912269
0.715,0.699124452440336
0.716,0.698100279329553
0.717,0.697073166891396
0.718,0.696043102113655
0.719,0.695010071869466
0.72,0.693974062915899
0.721,0.692935061892527
0.722,0.691893055319968
0.723,0.690848029598406
0.724,0.689799971006088
0.725,0.688748865697796
0.726,0.687694699703291
0.727,0.686637458925742
0.728,0.685577129140114
0.729,0.684513695991541
0.73,0.683447144993671
0.731,0.682377461526976
0.732,0.681304630837043
0.733,0.680228638032831
0.734,0.679149468084898
0.735,0.678067105823605
0.736,0.676981535937281
0.737,0.675892742970362
0.738,0.674800711321498
0.739,0.673705425241626
0.74,0.672606868832009
0.741,0.671505026042248
0.742,0.670399880668247
0.743,0.669291416350158
0.744,0.668179616570275
0.745,0.667064464650906
0.746,0.665945943752194
0.747,0.664824036869907
0.748,0.663698726833192
0.749,0.662569996302278
0.75,0.661437827766148
0.751,0.660302203540167
0.752,0.659163105763665
0.753,0.658020516397475
0.754,0.656874417221435
0.755,0.655724789831832
0.756,0.654571615638808
0.757,0.653414875863719
0.758,0.652254551536438
0.759,0.651090623492613
0.76,0.649923072370877
0.761,0.648751878609997
0.762,0.647577022445979
0.763,0.646398483909113
0.764,0.645216242820963
0.765,0.6440302787913
0.766,0.642840571214979
0.767,0.641647099268749
0.768,0.640449841908014
0.769,0.639248777863517
0.77,0.638043885637971
0.771,0.636835143502618
0.772,0.635622529493724
0.773,0.634406021409003
0.774,0.63318559680397
0.775,0.631961232988227
0.776,0.630732907021665
0.777,0.6295005957106
0.778,0.628264275603826
0.779,0.627023922988589
0.78,0.625779513886481
0.781,0.624531024049246
0.782,0.623278428954508
0.783,0.622021703801403
0.784,0.620760823506123
0.785,0.619495762697373
0.786,0.618226495711725
0.787,0.616952996588881
0.788,0.615675239066831
0.789,0.614393196576915
0.79,0.613106842238773
0.791,0.611816148855193
0.792,0.610521088906845
0.793,0.609221634546903
0.794,0.607917757595548
0.795,0.606609429534359
0.796,0.605296621500566
0.797,0.603979304281198
0.798,0.602657448307079
0.799,0.60133102364671
0.8,0.6
0.801,0.598664346691867
0.802,0.597324032665688
0.803,0.595979026476604
0.804,0.594629296284668
0.805,0.593274809847848
0.806,0.591915534514849
0.807,0.590551437217792
0.808,0.589182484464703
0.809,0.587808642331839
0.81,0.58642987645583
0.811,0.585046152025633
0.812,0.583657433774299
0.813,0.58226368597054
0.814,0.580864872410098
0.815,0.579460956406901
0.816,0.578051900784004
0.817,0.576637667864318
0.818,0.575218219461102
0.819,0.57379351686822
0.82,0.572363520850167
0.821,0.570928191631838
0.822,0.569487488888035
0.823,0.568041371732729
0.824,0.566589798708025
0.825,0.565132727772866
0.826,0.563670116291435
0.827,0.562201921021264
0.828,0.560728098101032
0.829,0.559248603038041
0.83,0.557763390695374
0.831,0.556272415278701
0.832,0.554775630322746
0.833,0.55327298867738
0.834,0.551764442493352
0.835,0.55024994320763
0.836,0.548729441528336
0.837,0.547202887419283
0.838,0.545670230084068
0.839,0.544131417949745
0.84,0.542586398650022
0.841,0.541035119007999
0.842,0.53947752501842
0.843,0.537913561829408
0.844,0.53634317372369
0.845,0.534766304099277
0.846,0.533182895449582
0.847,0.531592889342963
0.848,0.52999622640166
0.849,0.528392846280114
0.85,0.526782687642637
0.851,0.525165688140419
0.852,0.523541784387837
0.853,0.521910911938043
0.854,0.520273005257817
0.855,0.518627997701628
0.856,0.516975821484912
0.857,0.5153164076565
0.858,0.513649686070185
0.859,0.511975585355396
0.86,0.510294032886923
0.861,0.508604954753687
0.862,0.506908275726487
0.863,0.505203919224703
0.864,0.503491807281906
0.865,0.501771860510332
0.866,0.50004399806417
0.867,0.498308137601625
0.868,0.49656419524569
0.869,0.494812085543593
0.87,0.493051721424842
0.871,0.491283014157827
0.872,0.489505873304907
0.873,0.487720206675918
0.874,0.485925920280036
0.875,0.484122918275927
0.876,0.482311102920097
0.877,0.480490374513372
0.878,0.478660631345424
0.879,0.476821769637251
0.88,0.474973683481517
0.881,0.473116264780656
0.882,0.471249403182646
0.883,0.469372986014321
0.884,0.467486898212132
0.885,0.465591022250215
0.886,0.463685238065652
0.887,0.461769422980777
0.888,0.459843451622397
0.889,0.457907195837759
0.89,0.45596052460712
0.891,0.454003303952736
0.892,0.452035396844097
0.893,0.450056663099215
0.894,0.448066959281757
0.895,0.446066138593819
0.896,0.444054050764093
0.897,0.442030541931211
0.898,0.439995454521976
0.899,0.437948627124232
0.9,0.435889894354067
0.901,0.433819086717032
0.902,0.43173603046306
0.903,0.429640547434713
0.904,0.427532454908396
0.905,0.425411565428116
0.906,0.423277686631365
0.907,0.421130621066671
0.908,0.418970166002306
0.909,0.416796113225639
0.91,0.414608248832558
0.911,0.412406353006352
0.912,0.410190199785417
0.913,0.407959556819055
0.914,0.405714185110651
0.915,0.403453838747384
0.916,0.401178264615619
0.917,0.398887202101045
0.918,0.396580382772522
0.919,0.394257530048571
0.92,0.391918358845308
0.921,0.389562575204549
0.922,0.387189875900701
0.923,0.384799948024944
0.924,0.38239246854508
0.925,0.379967103839266
0.926,0.377523509201745
0.927,0.37506132831845
0.928,0.372580192710241
0.929,0.37007972114127
0.93,0.367559518989782
0.931,0.365019177578384
0.932,0.362458273460546
0.933,0.359876367659784
0.934,0.35727300485763
0.935,0.354647712526106
0.936,0.352
0.937,0.349329357483736
0.938,0.346635254987141
0.939,0.343917141183745
0.94,0.34117444218464
0.941,0.3384065602201
0.942,0.335612872220361
0.943,0.332792728285941
0.944,0.329945450036821
0.945,0.327070328828526
0.946,0.324166623821762
0.947,0.321233559890619
0.948,0.318270325352522
0.949,0.315276069501001
0.95,0.31224989991992
0.951,0.309190879555009
0.952,0.306098023515344
0.953,0.302970295573675
0.954,0.299806604330192
0.955,0.296605798999278
0.956,0.293366664772942
0.957,0.290087917707719
0.958,0.286768199073747
0.959,0.283406069095212
0.96,0.28
0.961,0.276548368283019
0.962,0.273049446071586
0.963,0.269501391462085
0.964,0.265902237673924
0.965,0.262249880838867
0.966,0.258542066209737
0.967,0.254776372530892
0.968,0.25095019426173
0.969,0.247060721281227
0.97,0.243104915622864
0.971,0.239079484690762
0.972,0.234980850283592
0.973,0.23080511259502
0.974,0.226548008157212
0.975,0.22220486043289
0.976,0.217770521421059
0.977,0.213239302193569
0.978,0.208604889683823
0.979,0.203860246247276
0.98,0.198997487421324
0.981,0.194007731804689
0.982,0.188880914864366
0.983,0.183605555471505
0.984,0.178168459610561
0.985,0.172554339267374
0.986,0.166745314776758
0.987,0.16072025385744
0.988,0.154453876610463
0.989,0.147915516427453
0.99,0.141067359796659
0.991,0.133861869103939
0.992,0.126237870704476
0.993,0.11811435137188
0.994,0.109380071311002
0.995,0.0998749217771907
0.996,0.0893532316147547
0.997,0.0774015503720692
0.998,0.0632139225171164
0.999,0.044710177812216
1,0
2,0


==> data/HertzianContact/hertz_rgd_sym_coll/hertz_rgd_sym_coll_mesh_nel_u_100_mesh_nel_v_100.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.99188125073691,0.948274617658559,0.99896627915724,0.999376701762656
0.00580376535703057,0.991850796744015,0.94825674780306,0.998949268805034,0.999359821543087
0.0116082134563095,0.991793693945551,0.9482031025822,0.998898232446682,0.999309171272714
0.0174133464475168,0.991709933988294,0.948113658662387,0.998813151149654,0.999224734759204
0.0232191664823414,0.991599508540841,0.947988392810841,0.998694003555615,0.999106492136707
0.0290256757147283,0.99146240929344,0.947827281895651,0.998540765879181,0.99895442005429
0.0348328763011265,0.991298627958045,0.947630302886288,0.998353411907078,0.998768491863359
0.0406407704007368,0.991059744106184,0.947397415910898,0.998131912584672,0.998548677803543
0.0464493601757638,0.990781347583883,0.947128550634778,0.99787623290609,0.998294945120123
0.0522586477916816,0.990479421488914,0.946823669157952,0.997586333630354,0.998007257991506
0.0580686354175085,0.990153957832253,0.946482735296932,0.997262173040496,0.997685577404338
0.0638793252260838,0.989804948643507,0.946105712960131,0.996903706955677,0.997329861028812
0.0696907193943432,0.98943238597108,0.945692566146482,0.996510888730445,0.996940063095516
0.0755028201035951,0.98900311311267,0.945243243936359,0.996083669100193,0.996516134270226
0.0813156295397968,0.988518085969137,0.944757617753704,0.995621993000976,0.996058021554863
0.0871291498938262,0.988008618358885,0.944235620520379,0.995125799639918,0.995565668325558
0.0929433833617499,0.987474702994491,0.943677198090721,0.994595025563459,0.995039014479557
0.0987583321450907,0.986916332608692,0.943082296402192,0.994029604787963,0.994477996591014
0.104573998451096,0.986333499954497,0.942450861475892,0.993429468798279,0.9938825480698
0.110390384493004,0.985708513391887,0.941782833569443,0.992794546523767,0.993252599317632
0.116207492490316,0.985010841746928,0.941078040712468,0.992124762050915,0.99258807785104
0.122025324669085,0.984288543955155,0.940336367583286,0.991420032579925,0.991888908148038
0.127843883262226,0.983541613019822,0.939557740432787,0.990680272132285,0.991155011268997
0.133663170509849,0.982770041964659,0.938742085588548,0.98990539200369,0.990386304471979
0.139483188659575,0.981973823833957,0.937889329455754,0.989095300762001,0.989582700829497
0.145303939966863,0.98115128540916,0.936999398449632,0.988249904246974,0.988744108844521
0.151125426695334,0.980238865020187,0.936072103000695,0.987369104201014,0.987870432085559
0.15694765111708,0.979301316526274,0.935107250011896,0.986452794489679,0.986961569168046
0.16277061551294,0.978338633293693,0.934104745000391,0.985500864877793,0.986017414340765
0.168594322172766,0.977350808710469,0.93306449355361,0.984513202188605,0.985037858211305
0.174418773395688,0.976337836185636,0.931986401328648,0.983489690303635,0.984022788473939
0.180243971490376,0.975299709149814,0.930870374054113,0.982430210160296,0.982972090639562
0.186069918775308,0.974183140217864,0.929716232371271,0.98133463909161,0.981885648748747
0.191896617579061,0.973026013619129,0.928523682552769,0.980202846231332,0.980763345507594
0.197724070240718,0.971843183760103,0.927292600619172,0.97903469506725,0.979605060990586
0.203552279110338,0.970634644345535,0.926022869143278,0.977830045831336,0.978410670935478
0.209381246549437,0.969400389102482,0.924714370761526,0.976588755511689,0.977180045053734
0.215210974931457,0.968140411779883,0.923366988174053,0.975310677852866,0.975913045335715
0.221041466642252,0.966817183791275,0.921980554578092,0.973995663114185,0.974609524358083
0.226872724080532,0.96543541758125,0.920554685635846,0.972643553607568,0.97326932423301
0.232704749658153,0.964027238252745,0.919089202321629,0.971254183887631,0.971892278418423
0.23853754580025,0.962592639804896,0.917583961432052,0.969827384709727,0.970478215162491
0.244371114945341,0.961131616259874,0.916038819819141,0.968362983179637,0.969026961002483
0.25020545954544,0.959644161662905,0.914453634391385,0.966860802752091,0.967538344267366
0.25604058206617,0.958109191224028,0.91282824418628,0.965320663185367,0.96601219859107
0.2618764849869,0.95649657056365,0.911162203974954,0.963742376973079,0.964448365700376
0.267713170801209,0.954856684414504,0.909455239939922,0.962125746511645,0.962846692729082
0.273550642017831,0.953189527039705,0.907707179463889,0.960470569496242,0.961207024745747
0.279388901161701,0.95149509272676,0.905917849977462,0.958776639522945,0.959529197006746
0.285227950775007,0.949773375787269,0.904087078958872,0.957043746086806,0.957813027208909
0.291067793418244,0.94802066643569,0.90221469331096,0.95527167458085,0.956058307722033
0.296908431671237,0.946169768083977,0.900300241233379,0.953460203955112,0.954264798411608
0.30274986813373,0.944290585940062,0.89834329599867,0.95160910072422,0.952432228194936
0.308592105424915,0.942383114499811,0.896343650765544,0.949718124856073,0.950560309524106
0.314435146182596,0.940447348284473,0.89430109873051,0.947787031449231,0.948648754883903
0.32027899306234,0.938483281840652,0.892215433128221,0.945815570731986,0.946697293250872
0.326123648736618,0.936490909740443,0.89008644723238,0.943803488060059,0.944705686595894
0.331969115893972,0.934407801768798,0.887913736409632,0.941750522705555,0.942673746004628
0.337815397238791,0.932280313485152,0.885696672445429,0.939656400186412,0.94060133503044
0.343662495493391,0.93012332691277,0.883434997238008,0.937520836871108,0.938488342350643
0.34951041340141,0.927936836770616,0.881128463892096,0.935343543749248,0.93633464580372
0.355359153731286,0.925720837804435,0.87877682553975,0.933124226448798,0.934140076609368
0.361208719279744,0.923475324786934,0.876379835340728,0.930862585233018,0.931904383495941
0.367059112875277,0.921154846964487,0.873937131438644,0.92855831449882,0.929627196923898
0.372910337380951,0.918768402973581,0.871447904490548,0.926211094239613,0.927308009021514
0.37876239569301,0.916351027545902,0.868911790548734,0.923820590216492,0.9249462177549
0.384615290735741,0.913902715555821,0.866328493705117,0.921386460709867,0.922541203581621
0.39046902545587,0.91142346190613,0.863697718064584,0.918908356744726,0.920092406410588
0.396323602816959,0.908913261528059,0.86101916774535,0.916385922087447,0.917599402729531
0.402179025793794,0.90634509102177,0.858292502808825,0.913818793141003,0.915061982903488
0.408035297367424,0.903687117681587,0.855516788782758,0.911206592281726,0.912480211827939
0.413892420527233,0.90099651286569,0.852691476076197,0.908548924083883,0.909854369600097
0.419750398282852,0.898273271552627,0.84981621201166,0.905845385567481,0.907184790254048
0.42560923367812,0.895517388751274,0.846890643911018,0.903095567205192,0.904471694377679
0.431468929805081,0.892728859501066,0.843914419095396,0.900299052923928,0.90171502161686
0.437329489817994,0.889900969580741,0.840887181945927,0.897455420102127,0.898914262721445
0.443190916946862,0.886956604197167,0.837807968991965,0.894564233872084,0.896068305716846
0.449053214500805,0.883977584513251,0.834675911692262,0.891625031960236,0.893175478550738
0.454916385849086,0.880963905547976,0.831490577459482,0.888637335299743,0.89023387115588
0.460780434394507,0.877915562353,0.828251533673333,0.88560065119039,0.887241699687677
0.46664536354655,0.874832550012392,0.824958347681,0.882514473287634,0.884197670246444
0.472511176694508,0.871714863642602,0.821610586798415,0.879378281591451,0.881101343606417
0.478377877180877,0.868482515349735,0.818207377710509,0.876191540217847,0.877953490974079
0.484245468287696,0.865197057666073,0.81474743166361,0.872953687513051,0.874756167081879
0.490113953268703,0.861874521068136,0.811230227439471,0.869664151398603,0.871512112207251
0.495983335406364,0.858514900568711,0.807655261612687,0.866322356878437,0.868223956859151
0.501853618070501,0.855118191215595,0.804022030728971,0.862927726075001,0.864893427197941
0.507724804776955,0.851684388091574,0.80033003130554,0.859479678242813,0.861520548226334
0.513596899246192,0.848152909203205,0.796578480680217,0.855977627959988,0.858102849402528
0.51946990544766,0.844539503123195,0.792765596082156,0.852420952222876,0.854634922455919
0.525343827560599,0.84088610234119,0.788890554740811,0.848808974129452,0.851109398984295
0.531218669863608,0.837192701723661,0.784952666035049,0.84514097701793,0.847518669690756
0.537094436615934,0.833459296175335,0.780951239172321,0.841416204938543,0.843856624075199
0.542971131938655,0.829685880638869,0.77688558318972,0.837633862599353,0.840120394588153
0.548848759695805,0.82583415345509,0.772754898974271,0.833793115222923,0.836312104761851
0.554727323388926,0.821866930938125,0.768557186765115,0.82989309139282,0.832440243239642
0.560606826189766,0.817856165197739,0.764291416097652,0.825932924625618,0.828518376337081
0.566487271157115,0.81380185080841,0.759956954353345,0.821911785326239,0.824561527813096
0.57236866149024,0.809703982386221,0.755553169012394,0.817828882448029,0.820582364009397
0.578251000782863,0.805562554588937,0.751079427654594,0.813683463604361,0.816587372615108
0.584134293277319,0.801365411851258,0.746535084182748,0.809474815158276,0.812573030327362
0.590018544108143,0.797012961405658,0.741917701706389,0.805202219412968,0.808522297596135
0.595903759337861,0.7926125982048,0.737224764613238,0.800864788338708,0.804405536372851
0.601789945556509,0.788164316329834,0.732454752681821,0.796461449916065,0.800187767062412
0.607677109339315,0.78366810990775,0.727606144671849,0.791990958513812,0.795837005092805
0.613565256700071,0.779123973111443,0.722677418325855,0.78745189457115,0.791332603408796
0.619454392544135,0.774531900159637,0.717667050371705,0.782842664279843,0.786673619746613
0.625344520127883,0.769774869344895,0.712572911529974,0.77816152052827,0.781886965251083
0.631235640803732,0.764945198542202,0.707393498675265,0.773406806641534,0.777029050723834
0.63712775472587,0.760062135233016,0.702129093547134,0.768577180940281,0.772172303859444
0.643020862053993,0.755125672756488,0.696780003396377,0.763671629508841,0.767387151624337
0.648914964186893,0.750135804502928,0.691346537641287,0.758689466918798,0.762723970666725
0.654810064996885,0.745092523913767,0.685829007868132,0.753630336991551,0.758194982969009
0.660706172062125,0.739902155313228,0.680226117401258,0.748494183973024,0.75375622271558
0.666603297543281,0.734593537149761,0.674528804189425,0.743280636373796,0.749297933472318
0.672501457084018,0.729224584671202,0.668729879147085,0.737988325700178,0.744666999687233
0.678400667102119,0.723795290030724,0.662822613322033,0.732614920189186,0.73970508034991
0.684300941903955,0.718305645439067,0.656800269185388,0.727157127162896,0.734287087477189
0.690202290796714,0.71275564316468,0.650656100637431,0.721610691013003,0.728359774833625
0.696104715199212,0.707081146635967,0.644383810144795,0.715970401612248,0.721980413407197
0.70200820613899,0.701230230172927,0.637987759329001,0.710230909799947,0.715346037411225
0.707912745485439,0.69530977408007,0.631481062838277,0.704388733586156,0.708762187330137
0.713818311938981,0.689319768505174,0.624876837767149,0.698442594287801,0.702565007979741
0.719724887917043,0.683260203662312,0.618188226127162,0.69239340223161,0.697041000814568
0.725632466452889,0.677131069831493,0.611428394844021,0.686244261807574,0.692346647580372
0.731541058099118,0.670907254052875,0.604610209579273,0.680000475450892,0.688427779236521
0.737450697484723,0.664431580237742,0.5977080279284,0.673668301013663,0.684947680782826
0.743361443539168,0.65787466814457,0.590663575806929,0.667249585695805,0.681316782138026
0.74927336703414,0.651236505485575,0.58342636823865,0.660740280463865,0.676844163843805
0.7551865341994,0.644517080049878,0.575945836718577,0.654130572903082,0.670900610423322
0.761100990227537,0.637716379703617,0.568171329236161,0.647404874045019,0.663081266948603
0.767016742767565,0.630834392390082,0.560052110299744,0.640541805198013,0.653368821546608
0.772933745647002,0.623651828219341,0.551592774890243,0.633515414174515,0.642290549466676
0.778851891770592,0.616340415617298,0.542940041463976,0.626306426187012,0.630927334752806
0.78477103540099,0.608928547994968,0.534232470002401,0.618909621093102,0.620640974963574
0.790691028970274,0.601416206016909,0.525608316085792,0.611333649344488,0.612752973334241
0.796611760706864,0.593803370440569,0.517206093857527,0.603601063898505,0.608227092341599
0.802533192287882,0.586090022116296,0.509164575981379,0.595748353762468,0.607350888036651
0.808455396414148,0.578089248862543,0.501534957631716,0.587824873010418,0.609419608212786
0.814378583534363,0.569869271750176,0.493883753526627,0.579870724593167,0.612601105619284
0.820303071406152,0.561533604882693,0.485759552025497,0.571891027826095,0.614368944001264
0.826229210193966,0.553082230795805,0.476725960870738,0.563855784616923,0.612117013977735
0.832157302967943,0.544515132135059,0.466345777622226,0.555699899171076,0.603759319527352
0.838087526143009,0.535832291656245,0.454180989800551,0.54732309167254,0.588331342155993
0.84401984988116,0.526869083952657,0.439872903226467,0.538590357931785,0.566592451759248
0.849953967673566,0.517480722848234,0.424285575291553,0.529366744468325,0.54146360348574
0.855889309622441,0.507896258473169,0.408736087767056,0.519593055457749,0.517532975194214
0.861825157494221,0.498115614078669,0.394455943928849,0.509294362859293,0.499969625752154
0.867760777960956,0.488138713074371,0.382678922724644,0.498579328914046,0.493442636424796
0.873695556076934,0.477965479028894,0.374641078347624,0.487640421442446,0.501040059197673
0.879629128844979,0.467537798569626,0.371557617943664,0.476754059277615,0.523185348840116
0.885561514705808,0.456650998103914,0.372415693028067,0.466231821990425,0.556635826194477
0.891493172918981,0.445682957480253,0.373867341136079,0.456227246914718,0.594493430369346
0.897424928964366,0.434633764405892,0.372776928265624,0.446690193632865,0.627614505950751
0.903357860494528,0.42350350672526,0.366004823476038,0.437371816642908,0.646265800846837
0.909293182290424,0.412292272420639,0.350407401363897,0.427824043028335,0.64178123485887
0.91523213113964,0.40100014961163,0.322837044553951,0.41739905017418,0.608220851194942
0.921175851083139,0.388111568726077,0.281351186437435,0.405300283476784,0.544021327629208
0.927125294272948,0.374139645483128,0.229348101603501,0.390987862686644,0.453111401890433
0.933081169536866,0.359198738980218,0.171651060829188,0.374379627788331,0.344104871432393
0.939043913417463,0.343287985445588,0.113083506583188,0.355831258927266,0.228456146062455
0.945013662334161,0.326406521606928,0.0584703019928538,0.336137402648613,0.118552783898643
0.950990224726838,0.308553484692994,0.0126377234380807,0.316532833228625,0.0258076547576507
0.956973053366464,0.291213637264454,-0.0192709052608865,0.298651090742526,-0.041255172219574
0.962961234993664,0.27584795353208,-0.0352317730090194,0.283800023620032,-0.0788924986813243
0.968953566457647,0.26214674695934,-0.0385224832404296,0.272280277574688,-0.0886747741062716
0.974948695118257,0.250112860490618,-0.0326586477111798,0.263439065813801,-0.0761990839773029
0.980945265527301,0.239749137016458,-0.0211534501621959,0.255671292492863,-0.0495244790580121
0.986942066214522,0.231058419368406,-0.00751763832334965,0.246417280082384,-0.0176078982170937
0.992938176542367,0.217704462710443,0.00452854389974421,0.232175078044393,0.0112599465418436
0.998933100717182,0.189680042458737,0.0112791873673861,0.209324756281053,0.031110026106673
1.00492679121795,0.152680718373582,0.013312824237254,0.17587982305163,0.0395007158877465
1.01091954379087,0.10669309522181,0.0118828356754747,0.131704930585228,0.0370738068308637
1.01691187071463,0.0517037792631339,0.00824093790869222,0.0785023143427236,0.026608485724951
1.02290437382921,-0.0123006217256117,0.00363717878364837,0.01981438276872,0.0120693254765441
1.02889761748007,-0.0838392199726423,-0.000668914750861596,-0.0389737651959359,-0.00234410049288239
1.03489200488933,-0.141298045634073,-0.00334280481583446,-0.0909399901190056,-0.0131817006087348
1.04088770972866,-0.180434757459172,-0.00436038229677977,-0.12986146658623,-0.0186640231513836
1.0468847083622,-0.201246273371831,-0.00413316794205893,-0.151828796962598,-0.0186984139266269
1.05288284028134,-0.20372952879669,-0.00307234397140394,-0.155338838064961,-0.0144066844045591
1.05888186917978,-0.187881476673778,-0.00158875310200434,-0.141295345354124,-0.0076339717623474
1.06488154406938,-0.15369908747362,-9.28975752900454e-05,-0.113009611346625,-0.000458645583866439
1.0708816599362,-0.094392250163815,0.000952805427004143,-0.0762849014649486,0.00530301967717382
1.07688210223765,-0.0446896185092918,0.00141158055030988,-0.0384355736358262,0.00858496080085817
1.08288284445027,-0.00609671282900584,0.00142146986922704,-0.00539147361782685,0.00918168068357985
1.08888392450702,0.0213947722138943,0.00112107763511356,0.0188708558586118,0.0075319082823551
1.09488542022168,0.0377931585481186,0.000648852756306071,0.0323267804420892,0.00447596868195986
1.10088742469702,0.0431067846889929,0.000143088440538605,0.0349020802307471,0.00101366515857256
1.10689002175955,0.030463438894996,-0.000247780006304076,0.0285374727127572,-0.00193805169669451
1.11289326495976,0.0156592721736681,-0.000441346257117467,0.0172311359964968,-0.00378480572386032
1.11889717351029,0.00404894363230638,-0.000477305329619245,0.00490645004916311,-0.00435088155912234
1.12490174023747,-0.00437023032403446,-0.000400434938090598,-0.0055627029623898,-0.00379009275456253
1.1309069406267,-0.00960093822315559,-0.000255492159612546,-0.0123603637201233,-0.00246991683484493
1.13691274187455,-0.0116458735243293,-8.72133399890398e-05,-0.0147268900285389,-0.000855800278963911
1.14291911194528,-0.00925344270450033,5.73217517127735e-05,-0.012967624959127,0.000604355194169599
1.14892602799919,-0.00504892468742772,0.000136412698398013,-0.00856291941672506,0.0015945238640467
1.15493347971105,-0.00173758403754019,0.000158784351050883,-0.0033193509935757,0.0019937719274708
1.16094146691929,0.000681149268754597,0.00013996254672654,0.00139570529229591,0.00184497361217427
1.16694999636799,0.00220784652792598,9.54514057236313e-05,0.00468443518993176,0.00130126445851206
1.17295907844134,0.00284308030892006,4.07332883637823e-05,0.0061177693828117,0.000572336670785358
1.1789687238959,0.00247599334150199,-8.63014411963334e-06,0.00573493258848751,-0.000129169034231881
1.18497894068429,0.00143057933962123,-3.86500637780282e-05,0.00407211769972805,-0.000640965492396725
1.19098973215582,0.000591218447252005,-5.01001459537041e-05,0.00190667270904481,-0.000888059226702543
1.19700109765324,-4.20519139869931e-05,-4.75032483798504e-05,-0.000145369916626456,-0.000875184874348778
1.20301303374775,-0.000469194518405254,-3.53855156414487e-05,-0.0016666617692411,-0.000662799709053621
1.20902553548717,-0.000690172336075182,-1.82763738073528e-05,-0.00243821870339191,-0.000342626976480989
1.21503859764486,-0.00070494853315025,-7.08524888957222e-07,-0.00243910024025446,-1.32401157400588e-05
1.2210522159577,-0.000424215819117951,1.15558789355453e-05,-0.00185137033267947,0.000244302140368223
1.22706638800943,-0.000193493168984548,1.65989003781191e-05,-0.000991730676108099,0.00038635183405574
1.2330811131332,-2.25513239737268e-05,1.62596568590997e-05,-0.000128947005747684,0.000407413499956963
1.2390963918935,8.87478249587809e-05,1.23760358251707e-05,0.000549306467512207,0.000329788339988913
1.24511222554927,0.000140542529025739,6.78008205035115e-06,0.000936332471763577,0.000192549689303256
1.25112861551668,0.000132971181294019,1.29799065389464e-06,0.00100629429734254,4.05356322597343e-05
1.25714556283278,8.81239880351296e-05,-2.49433230152335e-06,0.000815067547897996,-8.66485957755284e-05
1.2631630677093,4.79368393972486e-05,-4.49998687657592e-06,0.000485071413455464,-0.000164672148921738
1.26918112949287,1.28625637428897e-05,-5.04453916502189e-06,0.000131357855982754,-0.000187166393435525
1.27519974690055,-1.70081972682475e-05,-4.44614900012262e-06,-0.000163305282210557,-0.000161553211892239
1.28121891827892,-4.15847557390944e-05,-3.02607153884613e-06,-0.000348567679482357,-0.000104077888234156
1.28723864186335,-6.07763778338616e-05,-1.10865897500552e-06,-0.000406454191789795,-3.48483119757431e-05
1.29325891603738,-5.27723887604944e-05,8.44602980648426e-07,-0.000351470473620234,2.71199952822227e-05
1.29927973957035,-2.5397423014999e-05,1.82269280373373e-06,-0.00022841149477187,6.87193425115446e-05
1.30530111168822,-7.09490801401962e-06,1.93850396252761e-06,-8.58461754227194e-05,8.51149924780946e-05
1.31132303196759,2.21648845066168e-06,1.50491501841653e-06,4.00665325812796e-05,7.82991555718495e-05
1.31734550020301,2.61815394833785e-06,8.32107532266337e-07,0.000126060288311945,5.48485914557193e-05
1.32336851627393,-5.80846853295952e-06,2.27563344563211e-07,0.000161746023278124,2.36780067663764e-05
1.32939208001173,-1.55156254031377e-05,-2.25015821428498e-08,0.000149605730933409,-6.20335223316773e-06
1.33541619107114,-5.76021833422326e-06,-1.68708399718535e-07,0.00010503266121468,-2.79292269629741e-05
1.34144084886559,-6.63448147637117e-07,-3.40710401901002e-07,4.82483059070483e-05,-3.83340561933422e-05
1.34746605260861,-1.58283236667045e-07,-4.73165456060451e-07,-4.97154958299238e-06,-3.7627272550708e-05
1.35349180138207,-4.17764946341354e-06,-5.02691288592624e-07,-4.40151059800034e-05,-2.83835685403389e-05
1.35951809420489,-1.26544301316405e-05,-3.6786697161626e-07,-6.34284983741338e-05,-1.45153536069896e-05
1.36554493010189,-2.55214663282823e-05,-9.23450270474972e-09,-6.29097257231344e-05,-2.46697725921428e-07
1.3715723081718,-1.26108144621796e-05,3.14711651692147e-07,-4.74042983103081e-05,1.0915250513178e-05
1.37760022763376,-3.98112969951181e-06,3.57794170795742e-07,-2.5091615801823e-05,1.70578523664704e-05
1.38362868781666,-1.55888782047215e-07,2.32664093816664e-07,-2.82767349894241e-06,1.79241674146602e-05
1.38965768812541,-1.07773893233837e-06,5.05064677387701e-08,1.4602266527321e-05,1.44701831167602e-05
1.395687228006,-6.68929044929338e-06,-7.90795290841699e-08,2.44814803010574e-05,8.39115761686868e-06
1.4017173069107,-1.693311645992e-05,-4.80820781039907e-08,2.61595760293235e-05,1.64863328193029e-06
1.40774792426328,-1.19636654688648e-05,1.07024670152259e-07,2.10845341503803e-05,-4.00310702782922e-06
1.4137790794305,-4.12875083771903e-06,1.11678109382461e-07,1.24422677054548e-05,-7.4678300916641e-06
1.41981077172044,-3.70404192268292e-07,2.18554743451456e-08,3.21868963175538e-06,-8.44989529564051e-06
1.42584300039825,-6.39440977465248e-07,-8.99658314439897e-08,-4.43989715052908e-06,-7.27315961040732e-06
1.43187576470328,-4.88664509205397e-06,-1.52569653411862e-07,-9.22955550131971e-06,-4.66061962530866e-06
1.43790906386616,-1.3062769042378e-05,-9.60024732917119e-08,-1.06877319220122e-05,-1.51432013345051e-06
1.44394289712599,-1.33254654329541e-05,9.47465484328701e-08,-9.19731289704963e-06,1.30458160450444e-06
1.44997726374591,-5.25655100626603e-06,1.57524347666868e-07,-5.93669999387147e-06,3.19455005086505e-06
1.45601216301773,-8.80049838723359e-07,1.03951514736435e-07,-2.177825866799e-06,3.9309192807656e-06
1.46204759425536,-1.53292077395159e-07,1.12256591430489e-09,1.13286946342194e-06,3.60282125420018e-06
1.46808355678665,-3.03358043790756e-06,-8.49012370085882e-08,3.38593569224125e-06,2.51084348964549e-06
1.4741200499452,-9.478190439687e-06,-8.90928732214407e-08,4.30861220459536e-06,1.06447333849775e-06
1.48015707306223,-1.40998447394437e-05,4.10441296991538e-08,3.96492318506761e-06,-3.20323289889907e-07
1.48619462545864,-6.0922033888295e-06,1.13953868451612e-07,2.7641665813689e-06,-1.32426052244173e-06
1.49223270644113,-1.40546817938524e-06,8.2587021709449e-08,1.24774703997929e-06,-1.79987220418064e-06
1.49827131530442,-2.32445648309243e-09,1.91743856518306e-09,-1.63851136240623e-07,-1.75750901340779e-06
1.50431045133503,-1.84543375289901e-06,-7.39341563081548e-08,-1.18994307243874e-06,-1.31809123604405e-06
1.51035011381512,-6.8974338820465e-06,-9.17008033835712e-08,-1.6894596870782e-06,-6.6501740891047e-07
1.51639030202623,-1.50002227755051e-05,1.02347369323207e-09,-1.66076361115066e-06,3.85818959409916e-09
1.52243101525308,-7.00346122775946e-06,9.64879202933704e-08,-1.24225476306568e-06,5.24463717268846e-07
1.52847225278611,-2.02725744562651e-06,8.86142743774518e-08,-6.49661005134689e-07,8.0795398210682e-07
1.53451401392095,-3.87246424642844e-08,2.52880952108852e-08,-6.15031081556208e-08,8.43348282198005e-07
1.54055629795677,-1.00495493455375e-06,-4.63197488016534e-08,3.97414691552417e-07,6.76547218311801e-07
1.54659910419452,-4.8930195445573e-06,-7.97529611110697e-08,6.55983358174951e-07,3.87967389300578e-07
1.55264243193524,-1.16699687103146e-05,-2.92708717280963e-08,6.9676809950555e-07,7.02051059759284e-08
1.55868628047826,-7.88334501779094e-06,7.15236865556616e-08,5.57517875081012e-07,-1.94341549964623e-07
1.56473064911986,-2.68671704987116e-06,8.15083795700652e-08,3.24719329244383e-07,-3.54757838023245e-07
1.57077553715315,-2.23286287284499e-07,3.43987226533348e-08,7.94428961238435e-08,-3.97989423788387e-07
1.57682094386879,-4.63851999137711e-07,-2.90876154470685e-08,-1.20945501626277e-07,-3.40081004177765e-07
1.58286686855575,-3.37919495486426e-06,-6.88372971616641e-08,-2.42825934196249e-07,-2.15671564356253e-07
1.58891331050215,-8.94007738936843e-06,-4.53414767037595e-08,-2.76275556961843e-07,-6.75036238605755e-08
1.59496026899598,-8.76116080944915e-06,4.87157310922936e-08,-2.34972586018695e-07,6.40600402833225e-08
1.60100774332581,-3.38324677523373e-06,7.5053003960228e-08,-1.50607710701808e-07,1.51329538772146e-07
1.60705573278105,-5.21023043124368e-07,4.27552896055156e-08,-5.40570246191554e-08,1.84350153405849e-07
1.6131042366516,-1.4841883356074e-07,-1.2482596701562e-08,3.14535659091371e-08,1.67733391759814e-07
1.61915325422755,-2.23934668649515e-06,-5.54808969995617e-08,9.04690232761406e-08,1.1584702849705e-07
1.62520278479879,-6.76770274148331e-06,-5.15759585052533e-08,1.15317798574426e-07,4.79981451235858e-08
1.6312528276547,-9.6293649205438e-06,2.56139124898136e-08,1.06158296898409e-07,-1.63783815147793e-08
1.63730338208381,-4.10369805980513e-06,6.57433760042436e-08,7.30978853941263e-08,-6.25599127421469e-08
1.6433544473736,-9.05567843847805e-07,4.68341585234495e-08,3.19954605887756e-08,-8.39451075683246e-08
1.64940602281064,-1.1569044996891e-08,3.27381602427783e-10,-5.05856654210728e-09,-8.12751283599311e-08
1.6554581076807,-1.39828145427919e-06,-4.27792091633966e-08,-3.05346128981849e-08,-6.03872441772296e-08
1.66151070126896,-5.04227019282487e-06,-5.19312440451068e-08,-4.14430372085971e-08,-2.99352851024623e-08
1.66756380286013,-1.04912162634978e-05,2.89317329401783e-09,-3.93137196257187e-08,8.86812923629985e-10
1.67361741173859,-4.84285461622093e-06,5.5211575640995e-08,-2.92138839655425e-08,2.46181382101424e-08
1.67967152718854,-1.35830300794422e-06,4.85310259705861e-08,-1.54231433028694e-08,3.73444606410762e-08
1.68572614849392,-1.64439522472558e-08,1.07534905930041e-08,-1.21205584678968e-09,3.86822390581953e-08
1.69178127493841,-7.96146336806504e-07,-3.06026920223184e-08,1.07571120730938e-08,3.08109210888915e-08
1.6978369058053,-3.67626577793041e-06,-4.84037057486168e-08,1.84431085889132e-08,1.74564489006515e-08
1.70389304037743,-8.63564461127184e-06,-1.58998551049127e-08,2.04389282661658e-08,2.87635382825123e-09
1.70994967793717,-5.59610397601644e-06,4.34182252685691e-08,1.63789201005154e-08,-9.15956843804186e-09
1.7160068177663,-1.86505205061375e-06,4.78443947958761e-08,9.13131339222333e-09,-1.635125150656e-08
1.72206445914604,-1.35260605417335e-07,1.86515042704731e-08,1.98108423036327e-09,-1.81559677416054e-08
1.72812260135708,-3.87577061628431e-07,-1.9597871561299e-08,-3.04593355936481e-09,-1.53684817112417e-08
1.73418124367962,-2.60283673674699e-06,-4.2675935591868e-08,-5.17955953475618e-09,-9.62134474518872e-09
1.74024038539335,-6.76186298380956e-06,-2.66904647601036e-08,-4.89306065113505e-09,-2.8874204459576e-09
1.74630002577756,-6.36077636144166e-06,3.07174304584471e-08,-3.78916898521606e-09,3.01674175341972e-09
1.75236016411111,-2.41539732666955e-06,4.52696819369898e-08,-2.644804439895e-09,6.89381673892382e-09
1.75842079967244,-3.46700112944986e-07,2.43968486461151e-08,-1.10410350165774e-09,8.33066143793195e-09
1.76448193173959,-1.37253202235693e-07,-9.85996937434423e-09,8.77953569821609e-10,7.54578472805957e-09
1.77054355959018,-1.76961400037361e-06,-3.57533021489336e-08,2.98828824797201e-09,5.18224509481528e-09
1.77660568250136,-5.22632886760125e-06,-3.18299288152067e-08,4.56540006309557e-09,2.10393937921646e-09
1.78266829974983,-7.13523795590807e-06,1.72849230081888e-08,4.62426061766779e-09,-8.10348703188705e-10
1.78873141061182,-3.00157316185745e-06,4.10612145756791e-08,3.0161841074681e-09,-2.88177340025476e-09
1.79479501436308,-6.3432390509117e-07,2.81727509890655e-08,1.10423697226003e-09,-3.81021568816974e-09
1.80085911027889,-1.75641556926797e-08,-1.51087660369698e-09,-1.5181092943253e-10,-3.64436396741773e-09
1.80692369763404,-1.13535777351216e-06,-2.8379025830739e-08,-3.87203939003552e-10,-2.66945209824722e-09
1.81298877570289,-3.971758704912e-06,-3.30805204434655e-08,1.76281192938149e-10,-1.29276176657092e-09
1.81905434375933,-7.91878467291943e-06,3.29341445143014e-09,7.3854376457444e-10,7.01378098886433e-11
1.82512040107678,-3.61789738397794e-06,3.54809222344257e-08,4.95378569530508e-10,1.1059501839304e-09
1.83118694692824,-9.85419885225945e-07,3.02021737668122e-08,4.81802479471889e-11,1.66148157958669e-09
1.83725398058627,-6.7501763506448e-09,5.44412499046852e-09,-1.59355414409354e-11,1.72226761095111e-09
1.84332150132296,-6.67277098057156e-07,-2.10358428530431e-08,4.89071661098059e-10,1.37665856392449e-09
1.84938950840995,-2.95238036489694e-06,-3.17098978917241e-08,1.35487452062885e-09,7.79428312902769e-10
1.85545800111843,-6.84743049060412e-06,-9.28020403968795e-09,1.98646595190133e-09,1.16394227257674e-10
1.86152697871915,-4.26029791553412e-06,2.87358358024874e-08,1.63204284288042e-09,-4.33926487010309e-10
1.86759644048236,-1.39015928711264e-06,3.06702380265435e-08,7.50479027575336e-10,-7.5421835772802e-10
1.87366638567789,-8.75807692355892e-08,1.10265332046248e-08,9.22214711211306e-11,-8.1965065460398e-10
1.8797368135751,-3.39122010278282e-07,-1.40561909060248e-08,1.45016517665212e-11,-6.7628043462787e-10
1.88580772344286,-2.13133424980912e-06,-2.86429005773117e-08,4.84716513288121e-10,-4.09801802277262e-10
1.89187911454963,-5.45076043730135e-06,-1.70034937677969e-08,1.08634423940356e-09,-1.15516356215232e-10
1.89795098616339,-4.92599504181137e-06,2.10079032071357e-08,1.09129191362411e-09,1.3203266880794e-10
1.90402333755168,-1.84098611144716e-06,2.97507036642216e-08,5.39385687459995e-10,2.95353969474297e-10
1.91009616798157,-2.46373741371935e-07,1.52903677242608e-08,7.7237246879936e-11,3.61995005855355e-10
1.91616947671968,-1.29756757876225e-07,-7.65571608183484e-09,5.10555448306722e-11,3.36643058642908e-10
1.92224326303219,-1.47872633860991e-06,-2.45526235743188e-08,4.83139294717627e-10,2.38241778694375e-10
1.92831752618481,-4.28086562408425e-06,-2.1048240676506e-08,1.07680411423395e-09,9.79911795771508e-11
1.9343922654428,-5.61326766618911e-06,1.2453736684941e-08,1.2325067325059e-09,-4.32832641492346e-11
1.94046748007096,-2.3321658946351e-06,2.75992725061551e-08,7.4078377380095e-10,-1.42768758855278e-10
1.94654316933365,-4.72266803987005e-07,1.83036646903667e-08,1.96892440077361e-10,-1.80610651674845e-10
1.95261933249475,-2.20953036996123e-08,-1.97217498084969e-09,-3.64713662614624e-12,-1.625993788218e-10
1.95869596881769,-9.70168972247868e-07,-1.99306117257026e-08,2.41168789788346e-10,-1.09811991136031e-10
1.96477307756545,-3.30499828643593e-06,-2.24386665092439e-08,7.44795302795357e-10,-4.80019475787855e-11
1.97085065800056,-6.32128982970883e-06,3.21177916249659e-09,1.03588786530896e-09,3.65124516391931e-12
1.97692870938508,-2.85945417599176e-06,2.43582658360528e-08,7.18121335992104e-10,4.0415966543385e-11
1.98300723098063,-7.5667240299891e-07,2.01439877308344e-08,2.38811453040901e-10,6.44178753170234e-11
1.98908622204836,-2.29741955473887e-09,2.91384701453958e-09,1.42692904399403e-12,7.38345744640204e-11
1.99516568184898,-5.85675265454087e-07,-1.5134993860201e-08,1.52542903094289e-10,6.62800317134559e-11
2.00124560964273,-2.49614549139799e-06,-2.19530257677117e-08,5.84569814963577e-10,4.17795220631404e-11
2.0073260046894,-5.72304091450891e-06,-5.63837958507447e-09,9.40754171479253e-10,6.0558146279722e-12
2.01340686624832,-3.41985276491058e-06,2.01573727748794e-08,7.64541730818732e-10,-2.67256292623193e-11
2.01948819357839,-1.09286807408507e-06,2.08933057589197e-08,3.20139462841509e-10,-4.29377231974731e-11
2.02556998593801,-5.91585558640524e-08,6.9609731640421e-09,2.49200875774446e-11,-4.05439066927341e-11
2.03165224258516,-3.08813654492813e-07,-1.04251745993263e-08,6.64860315825907e-11,-2.63980225163513e-11
2.03773496277734,-1.83191661073798e-06,-2.01843611653301e-08,4.05364581962708e-10,-1.07671857672178e-11
2.04381814577162,-4.6185444735909e-06,-1.13691191764024e-08,7.78169442665433e-10,-1.48810563066494e-12
2.04990179082459,-4.01143099227456e-06,1.51163660583968e-08,7.4733225528122e-10,1.60460685815249e-12
2.0559858971924,-1.47568808672409e-06,2.06352525592681e-08,3.7197916579065e-10,5.28897844088267e-12
2.06207046413074,-1.83644641728161e-07,1.01569670825663e-08,5.87587929889987e-11,1.11213593110547e-11
2.06815549089483,-1.26058871125141e-07,-5.98680575007345e-09,2.36558268978156e-11,1.64347873529829e-11
2.07424097673945,-1.29368325115807e-06,-1.75853913696047e-08,2.79444643235394e-10,1.64257605726255e-11
2.08032692091894,-3.67726452743851e-06,-1.45490228125682e-08,6.38612208022533e-10,8.36847663941078e-12
2.08641332268714,-4.63319941934723e-06,9.34735754863276e-09,7.25201079741617e-10,-4.4802611979363e-12
2.09250018129746,-1.9012931914958e-06,1.94543207107634e-08,4.23617419985572e-10,-1.31885170559759e-11
2.09858749600287,-3.68536518947615e-07,1.25099229901503e-08,1.03132463556383e-10,-1.3348866533876e-11
2.10467526605585,-2.62907482200907e-08,-1.95079405215586e-09,2.03128312060161e-12,-7.04088438750115e-12
2.11076349070845,-8.65912063796127e-07,-1.45025534477656e-08,1.76013460346695e-10,-8.38018219638783e-14
2.11685216921225,-2.87875100897326e-06,-1.58297210328155e-08,5.00510184640256e-10,2.37709816916264e-12
2.12294130081837,-5.28502127788829e-06,2.95548462337706e-09,6.73271154975934e-10,-3.68042028473812e-13
2.12903088477748,-2.36699922257202e-06,1.74343262129537e-08,4.57828843115414e-10,-3.68013430688792e-12
2.13512092033981,-6.08158487601668e-07,1.4042703662527e-08,1.48768951271753e-10,-2.66793469657162e-12
2.1412114067551,-4.05859028891019e-10,1.59365091297746e-09,4.32916087779473e-13,1.75570275892751e-12
2.14730234327266,-5.35642950245728e-07,-1.11998837119258e-08,1.02308351289924e-10,6.04297182066858e-12
2.15339372914134,-2.20576631160013e-06,-1.57246700137393e-08,3.81132271435238e-10,6.01317965380076e-12
2.15948556360951,-5.00266754892752e-06,-3.46770750989316e-09,6.03409408376846e-10,8.22038238520902e-13
2.16557784592512,-2.87115387451899e-06,1.46582528965511e-08,4.80438782724551e-10,-5.30222097668867e-12
2.17167057533563,-8.98173705975039e-07,1.47890739990605e-08,1.9491516161605e-10,-6.8982202538185e-12
2.17776375108806,-4.10178964395574e-08,4.58893351770147e-09,1.27103503054641e-11,-3.70830661579171e-12
2.18385737242898,-2.92082039422894e-07,-7.87795498959048e-09,5.06696154480953e-11,1.24350227443667e-12
2.18995143860448,-1.64375731661244e-06,-1.46386606050167e-08,2.78085433810376e-10,3.93610984613797e-12
2.19604594886022,-4.08842993501739e-06,-7.81148805133667e-09,5.18630924146039e-10,1.6963180012235e-12
2.20214090244137,-3.41305055282449e-06,1.1209492045887e-08,4.87309623145152e-10,-2.89497267196734e-12
2.20823629859268,-1.23543004498409e-06,1.4791208563418e-08,2.37235220757733e-10,-4.8643824191047e-12
2.21433213655841,-1.42225786680401e-07,7.00191706375871e-09,3.48111904804058e-11,-2.94699265138222e-12
2.22042841558239,-1.26281725267325e-07,-4.68818691063866e-09,1.86186742750376e-11,1.106397703879e-12
2.22652513490797,-1.18043724763067e-06,-1.28921681305231e-08,1.93183063654619e-10,3.70965945434757e-12
2.23262229377805,-3.29752725359103e-06,-1.03065829121831e-08,4.30443743550436e-10,2.44125398533008e-12
2.23871989143508,-3.99287504936508e-06,7.17084976262061e-09,4.78746133630201e-10,-1.51197309225234e-12
2.24481792712105,-1.61785007539715e-06,1.40975345557001e-08,2.73711236256859e-10,-3.92951704792241e-12
2.25091640007748,-2.99438924038992e-07,8.81816351264151e-09,6.31508738615455e-11,-2.38901310163629e-12
2.25701530954544,-3.08923268732987e-08,-1.74309344776694e-09,2.86108093415714e-12,1.38666650107662e-12
2.26311465476554,-8.05456753433869e-07,-1.0738215335958e-08,1.26401774064455e-10,4.20089766634557e-12
2.26921443497795,-2.61637425799053e-06,-1.13956482774588e-08,3.46135186705616e-10,3.56325973899973e-12
2.27531464942234,-4.61168027475204e-06,2.6264204065711e-09,4.55591919183198e-10,-5.9648990989785e-13
2.28141529733797,-2.04435620655653e-06,1.2762305109278e-08,3.03986106130785e-10,-4.88859177313653e-12
2.28751637796361,-5.09245906679466e-07,1.00386985933705e-08,9.55302231590398e-11,-5.77111166894991e-12
2.29361789053758,3.0639979428521e-11,8.75829373298088e-10,-1.08204539294647e-13,-3.78012266731949e-12
2.29971983429774,-5.10142718095582e-07,-8.37623265839249e-09,7.476590908157e-11,-8.40935642052357e-13
2.3058222084815,-2.03337791416484e-06,-1.14374199767308e-08,2.66827426468544e-10,7.25565580256261e-13
2.3119250123258,-4.56328306369378e-06,-2.09795533554966e-09,4.13824757832114e-10,2.23701289598625e-14
2.31802824506712,-2.51482748928859e-06,1.08441374342147e-08,3.22507589184176e-10,-5.5646735779896e-13
2.32413190594149,-7.69322058301265e-07,1.06762409408982e-08,1.26579602841613e-10,1.32203454619957e-12
2.33023599418447,-2.8827051330124e-08,3.11089844344233e-09,6.61190582722374e-12,5.31446185345788e-12
2.33634050903118,-2.87294019102565e-07,-5.96354419305578e-09,3.99228026404476e-11,8.44631225247791e-12
2.34244544971627,-1.53867092166401e-06,-1.07234901701806e-08,2.01854780061892e-10,8.10855242816909e-12
2.34855081547391,-3.77690187858149e-06,-5.40938518287767e-09,3.67466020150233e-10,2.94318097975376e-12
2.35465660553784,-3.03008551402705e-06,8.40697911816686e-09,3.388211126416e-10,-5.32876625416387e-12
2.36076281914133,-1.07837064159976e-06,1.07546912845865e-08,1.62516904218876e-10,-1.20595527214474e-11
2.36686945551719,-1.13931196756223e-07,4.92621648665877e-09,2.28811127094776e-11,-1.50803571846737e-11
2.37297651389777,-1.31023474484794e-07,-3.62107949140499e-09,1.39918620785099e-11,-1.41244682463059e-11
2.37908399351495,-1.12390002336778e-06,-9.48892279804706e-09,1.36659685736427e-10,-1.03235669343763e-11
2.38519189360017,-3.08680986719694e-06,-7.33810060761967e-09,2.99371051050511e-10,-4.4479389116919e-12
2.39130021338439,-3.59191333882965e-06,5.51863602616243e-09,3.25221927037419e-10,3.39309395130007e-12
2.39740895209812,-1.43609591558166e-06,1.03043810995417e-08,1.78965224504882e-10,1.37826683523812e-11
2.40351810897141,-2.52826925829828e-07,6.29810627318548e-09,3.65335035159441e-11,2.48283630481763e-11
2.40962768323385,-3.66384942722176e-08,-1.4461911061766e-09,5.3007663005557e-12,3.23129820687324e-11
2.41573767411456,-7.8205918784374e-07,-7.92850730403384e-09,1.05523911793039e-10,3.12911320990331e-11
2.42184808084222,-2.48361426026035e-06,-8.20363296348808e-09,2.70490712228664e-10,1.8873399389748e-11
2.42795890264501,-4.20311097565892e-06,2.25427507381495e-09,3.48518225015817e-10,-4.08290077149903e-12
2.4340701387507,-1.84321098693438e-06,9.36995108720403e-09,2.35510947124664e-10,-3.1462193545021e-11
2.44018178838655,-4.44098834790403e-07,7.22800990016508e-09,7.92346817838807e-11,-5.51560077165154e-11
2.4462938507794,-5.55746327001179e-10,5.01510059918229e-10,-7.92489585155091e-13,-6.78347126033546e-11
2.45240632515559,-5.07359614401419e-07,-6.18603836316739e-09,3.66619376095667e-11,-6.4743484829553e-11
2.45851921074103,-1.95928492232698e-06,-8.26128744586709e-09,1.55325154634344e-10,-4.31549212290655e-11
2.46463250676116,-4.35110299729812e-06,-1.2008177883724e-09,2.42334557710854e-10,-4.23253040330996e-12
2.47074621244095,-2.30148421911572e-06,7.98689367642689e-09,1.69164557853814e-10,4.74331838139158e-11
2.47686032700491,-6.87364909391929e-07,7.69687275611737e-09,4.34645032362746e-11,1.00702015690863e-10
2.4829748496771,-2.02472508536675e-08,2.13828974396427e-09,-5.53460292698009e-12,1.39721404567113e-10
2.48908977968111,-2.9513319349613e-07,-4.41967902714736e-09,7.14461682887242e-11,1.47958471534185e-10
2.49520511624007,-1.50702155049847e-06,-7.75407324901145e-09,2.44899977066008e-10,1.13924559051158e-10
2.50132085857665,-3.6509079509585e-06,-3.68779809144795e-09,4.07365903635488e-10,3.47045596839459e-11
2.50743700591305,-2.81385053860661e-06,6.24067532966833e-09,3.96566814717312e-10,-7.81265561717278e-11
2.51355355747101,-9.83319356213967e-07,7.78723478827213e-09,2.38141075485391e-10,-1.97671907198355e-10
2.51967051247181,-9.42217133303246e-08,3.52662420768177e-09,6.25523947883568e-11,-2.90005297144222e-10
2.52578787013626,-1.41759880443057e-07,-2.61894679843434e-09,-5.39744060362791e-11,-3.21921810922122e-10
2.53190562968472,-1.12113316339478e-06,-6.76914333040955e-09,-9.2970941407346e-11,-2.6890250371833e-10
2.53802379033708,-3.02753793686328e-06,-5.08608756223687e-09,-9.12953342230633e-11,-1.22137764961523e-10
2.54414235131277,-3.38457663892277e-06,4.13042285516244e-09,-1.36270841109095e-10,1.03443744393715e-10
2.55026131183076,-1.33380738432469e-06,7.33963181373112e-09,-2.04536232063582e-10,3.63136200978969e-10
2.55638067110957,-2.22035192414067e-07,4.35943843477162e-09,-1.49453813845558e-10,5.88018263210284e-10
2.56250042836725,-4.46399659552161e-08,-1.19851623632824e-09,9.34166896062811e-11,7.01552053480342e-10
2.56862058282137,-7.96998610904958e-07,-5.76096189635937e-09,4.93282722795088e-10,6.39154853138922e-10
2.57474113368908,-2.47448495816684e-06,-5.79337160292621e-09,9.2574507305758e-10,3.67495672946933e-10
2.58086208018702,-4.01971544043089e-06,1.85272517646391e-09,1.17295349048709e-09,-9.51213559190228e-11
2.5869834215314,-1.74212120235124e-06,6.87240108281559e-09,1.04837109206985e-09,-6.63568891285583e-10
2.59310515693793,-4.04423073291159e-07,5.45187003673952e-09,6.08024593604262e-10,-1.19271442171862e-09
2.59922728562189,-2.1564586698091e-09,8.20497439053496e-10,-4.24467345195635e-11,-1.51464842714618e-09
2.60534980679807,-5.30853548135125e-07,-3.82789047192649e-09,-7.84417634881455e-10,-1.47955043796628e-09
2.61147271968081,-1.98604389701942e-06,-5.33456102821018e-09,-1.48472498299488e-09,-9.95604538046599e-10
2.61759602348399,-4.3632539931451e-06,-5.76134292242273e-10,-1.99575357188731e-09,-7.00026829525941e-11
2.62371971742106,-2.21290139942299e-06,5.19066406700884e-09,-2.12431892473163e-09,1.15243639526226e-09
2.62984380070498,-6.43174784282596e-07,4.45229243019668e-09,-1.5967211636835e-09,2.38127114610373e-09
2.63596827254829,-1.37331759419841e-08,2.57116548343949e-10,-3.12184798200898e-10,3.24773336186628e-09
2.64209313216303,-3.20242681202051e-07,-4.34112143952352e-09,1.58829208138834e-09,3.39598741523873e-09
2.64821837876081,-1.55836650913705e-06,-6.32024346687754e-09,3.72235244557335e-09,2.57649559785665e-09
2.65434401155276,-3.72376525941498e-06,-2.68963844923202e-09,5.46660636289064e-09,7.38738655212863e-10
2.66047002974953,-2.75485812330817e-06,5.32341550572428e-09,5.99430224406003e-09,-1.87605709018142e-09
2.66659643256132,-9.4297313274566e-07,7.90532281731024e-09,4.7628713146879e-09,-4.68860586665203e-09
2.67272321919782,-8.02393412854178e-08,6.42061680499071e-09,1.75207783813679e-09,-6.89756272348966e-09
2.67885038886828,-1.62434776137907e-07,3.00925510908034e-09,-2.65334439282442e-09,-7.68265672839553e-09
2.68497794078151,-1.18533466726707e-06,-2.18305371902307e-10,-7.66421055640807e-09,-6.41032007667727e-09
2.69110587414586,-3.14471153298905e-06,-1.18072894206403e-09,-1.20854252014116e-08,-2.84100339988997e-09
2.69723418816924,-3.37330845454566e-06,7.87178102851374e-10,-1.43196975495626e-08,2.66247893911499e-09
2.70336288205915,-1.30490562586812e-06,-1.98344616462898e-09,-1.27130951911959e-08,8.98163442077879e-09
2.70949195502265,-2.01468623023718e-07,-8.09286077997544e-09,-6.53255690366156e-09,1.44074477059169e-08
2.71562140626637,-5.88676818356923e-08,-1.40151692396116e-08,3.74472628321439e-09,1.70773279898644e-08
2.72175123499643,-8.72970215155381e-07,-1.62480715989901e-08,1.64263733129305e-08,1.54379674149655e-08
2.72788144041847,-2.63964112319558e-06,-1.1312457002257e-08,2.8603938542206e-08,8.71072231291832e-09
2.73401202173762,-4.11031572956044e-06,3.93172107748458e-09,3.61523385931399e-08,-2.64351994299997e-09
2.74014297815843,-1.7612709211851e-06,2.16633150612507e-08,3.45134799600306e-08,-1.65155911471943e-08
2.74627430888496,-3.94128532217851e-07,3.54100665646347e-08,2.14459082892055e-08,-2.93372884186648e-08
2.75240601312075,-4.82400448153075e-09,4.27318744107249e-08,-2.3534963290545e-09,-3.69941848718667e-08
2.75853809006898,-5.89289821782562e-07,4.1159600779375e-08,-3.32986527196042e-08,-3.58431496796831e-08
2.76467053893247,-2.14345623651554e-06,2.81953936899193e-08,-6.49069360185408e-08,-2.37317626449923e-08
2.7708033589138,-4.66325034455378e-06,1.31265950079927e-09,-8.77920174577855e-08,-1.01970894903165e-09
2.77693654921536,-2.22797375011211e-06,-3.98158390884876e-08,-9.03985677831616e-08,2.84536822800851e-08
2.78307010903937,-5.97574211927602e-07,-8.48196048055254e-08,-6.48724759355886e-08,5.74503133598647e-08
2.78920403758769,-6.67425957942755e-11,-1.20125880796954e-07,-1.08648657776588e-08,7.71977795479088e-08
2.7953383340616,-4.3145803172008e-07,-1.32159993154683e-07,6.44084844107728e-08,7.95571521165238e-08
2.80147299766155,-1.88775200810596e-06,-1.07346201850196e-07,1.46149818077183e-07,5.91829486304428e-08
2.80760802758687,-4.36495002707648e-06,-3.21068299959731e-08,2.11962135048264e-07,1.56866568631322e-08
2.81374342303558,-3.17860551315023e-06,9.68588877237443e-08,2.32698153429205e-07,-4.42385329270529e-08
2.81987918320423,-1.15982508121602e-06,2.39611604702435e-07,1.85459941361001e-07,-1.06413545463582e-07
2.82601530728833,-1.33778990653701e-07,3.56833406146069e-07,6.59911431428438e-08,-1.52944532708302e-07
2.83215179448313,-9.64203256578272e-08,4.10012785550171e-07,-1.1148276551446e-07,-1.66704116055887e-07
2.83828864398443,-1.04369931865642e-06,3.60554939052716e-07,-3.14236134880127e-07,-1.3564715774194e-07
2.8444258549894,-2.97156366540377e-06,1.69782177824565e-07,-4.90997522213233e-07,-5.71391838847485e-08
2.85056342669736,-2.78286611840451e-06,-1.88564271927549e-07,-5.72560672443836e-07,5.77271311498103e-08
2.85670135831046,-5.19521436684544e-07,-6.15598164589798e-07,-4.96455543297466e-07,1.82386870948843e-07
2.86283964903278,2.71210645880269e-07,-9.90953418991235e-07,-2.45149055510341e-07,2.82418809550651e-07
2.868978298068,-4.07077556067525e-07,-1.20242312548323e-06,1.54642298697364e-07,3.24517063635074e-07
2.87511730461676,-2.55079075119568e-06,-1.13760796774479e-06,6.32353663194284e-07,2.84153037780367e-07
2.88125666787409,-6.15633078277469e-06,-6.8391691490394e-07,1.07346070696424e-06,1.53235479264168e-07
2.8873963870268,-9.17251052395219e-06,2.65423628994226e-07,1.31962813820371e-06,-5.22105998141122e-08
2.89353646125109,-5.96635014289342e-06,1.55115731639241e-06,1.21660093451145e-06,-2.87329041597051e-07
2.89967688971311,-2.79661277637245e-06,2.7918316686494e-06,7.2431377605585e-07,-4.91642970337856e-07
2.90581767157449,3.41916873842476e-07,3.62496518961652e-06,-1.03254777277719e-07,-6.051183070534e-07
2.91195880599901,3.45445601095721e-06,3.68733498039302e-06,-1.12488979559874e-06,-5.77724076220019e-07
2.9181002921593,6.54622401325301e-06,2.61497706944499e-06,-2.11190976509683e-06,-3.7866679586909e-07
2.9242421292436,9.62244230202052e-06,4.31866009668258e-08,-2.74793579087419e-06,-5.6582325298234e-09
2.93038431646236,1.32427968786158e-05,-3.67686291362995e-06,-2.69382568549807e-06,5.0751609249827e-07
2.93652685305176,1.06122201867169e-05,-7.30578318849744e-06,-1.85078517442399e-06,1.10342172892851e-06
2.94266973826915,1.68062506278708e-06,-9.91347759998764e-06,-2.63745242794405e-07,1.72229396023659e-06
2.94881297138522,-1.35557628422233e-05,-1.05680200505413e-05,1.9333211067451e-06,2.30963136010082e-06
2.95495655167602,-3.51007126508497e-05,-8.33557492987836e-06,4.51712537640749e-06,2.82216488898914e-06
2.96110047841505,-6.29579882084884e-05,-2.28039763110847e-06,7.17478641134983e-06,3.23385424505737e-06
2.96724475086526,-6.53156312329661e-05,7.20206601902933e-06,9.53485466415599e-06,3.54152569709736e-06
2.97338936827251,-4.65442304221016e-05,1.69441355391062e-05,1.14409793010937e-05,3.76068617511269e-06
2.97953432986478,-1.51592736455479e-05,2.62070588655473e-05,1.28948910363033e-05,3.91045742336871e-06
2.98567963485511,2.88651543256671e-05,3.43918547787651e-05,1.3931887215457e-05,4.00928262411873e-06
2.99182528244483,8.55549648662101e-05,4.0897862969867e-05,1.46197620472284e-05,4.07339844116133e-06
2.99797127182679,0.000154936065249128,4.51227441690829e-05,1.5058933694816e-05,4.11529982178705e-06
3.00411760218859,0.000199490746961946,4.68636638603653e-05,1.53790453796768e-05,4.14221997049546e-06
3.01026427271562,0.000209508312839008,4.8149878302739e-05,1.56569517574957e-05,4.15618027908445e-06
3.01641128259266,0.000219291634432024,4.93583548441942e-05,1.58970473152776e-05,4.15776488977989e-06
3.02255863100409,0.000228841283684429,5.04901558381678e-05,1.61003639782869e-05,4.14752575820711e-06
3.02870631713393,0.000238157832508059,5.15463397511486e-05,1.62679215138418e-05,4.12600405670081e-06
3.03485434016576,0.000247241853755514,5.25279627377838e-05,1.6400728119384e-05,4.09372913595602e-06
3.0410026992828,0.00025609392034124,5.3436076696466e-05,1.64997808214798e-05,4.0512190946061e-06
3.04715139366784,0.000264714606178036,5.42717302257213e-05,1.65660647754999e-05,3.99898036673554e-06
3.05330042250331,0.000273104485175265,5.50359688233892e-05,1.66005536093241e-05,3.93750885801603e-06
3.05944978497121,0.000281264132013951,5.57298345452934e-05,1.66042097411788e-05,3.86728934193458e-06
3.06559948025318,0.00028919412182386,5.63543660027989e-05,1.65779841965049e-05,3.7887952392499e-06
3.07174950753044,0.000296895029848664,5.69105984997784e-05,1.65228162816078e-05,3.70248976987564e-06
3.07789986598382,0.0003043674324671,5.73995636513764e-05,1.64396337860677e-05,3.60882533640878e-06
3.08405055479376,0.000311611906016102,5.78222903524405e-05,1.63293542313516e-05,3.50824326146013e-06
3.09020157314031,0.000318629027532987,5.81798031685094e-05,1.61928826444832e-05,3.40117507793489e-06
3.09635292020311,0.000325419374456308,5.8473124155461e-05,1.60311136910489e-05,3.2880421279201e-06
3.10250459516141,0.000331983524682268,5.8703271171402e-05,1.58449302508988e-05,3.16925493505342e-06
3.10865659719408,0.000338322056647292,5.88712594062694e-05,1.56352046030398e-05,3.04521468264135e-06
3.11480892547957,0.000344435549329042,5.89781001640864e-05,1.54027974719045e-05,2.91631173874706e-06
3.12096157919597,0.000350324581922679,5.90248014684324e-05,1.51485587853144e-05,2.78292737853091e-06
3.12711455752094,0.000355989734324388,5.90123676784423e-05,1.48733271790703e-05,2.64543264324129e-06
3.13326785963177,0.000361431586913615,5.89418004137692e-05,1.45779304946307e-05,2.50418927150112e-06
3.13942148470535,0.000366650720347221,5.8814097091495e-05,1.42631856920623e-05,2.35954957849177e-06
3.14557543191817,0.00037164771586331,5.86302521408615e-05,1.39298985405246e-05,2.21185603930991e-06
3.15172970044633,0.000376423155282312,5.83912564394672e-05,1.35788642165234e-05,2.06144205436642e-06
3.15788428946554,0.000380977620658934,5.8098097310094e-05,1.32108667825335e-05,1.90863212860157e-06
3.16403919815111,0.000385311694835899,5.7751759019e-05,1.28266798342012e-05,1.75374154997869e-06
3.17019442567797,0.000389425960661143,5.7353222023869e-05,1.24270659324493e-05,1.59707630931748e-06
3.17634997122064,0.000393321001784184,5.69034633225879e-05,1.20127768946295e-05,1.43893412484255e-06
3.18250583395325,0.000396997402491942,5.64034567894102e-05,1.15845539695309e-05,1.27960376216051e-06
3.18866201304954,0.000400455746909596,5.58541725280526e-05,1.11431281219532e-05,1.11936491210585e-06
3.19481850768286,0.000403696620251478,5.52565772834621e-05,1.06892189211363e-05,9.58489766516546e-07
3.20097531702617,0.000406720607967597,5.46116345307582e-05,1.0223536144507e-05,7.97241296349357e-07
3.20713244025203,0.000409528295713846,5.39203040796069e-05,9.74677859634625e-06,6.35874271189217e-07
3.2132898765326,0.000412120270089692,5.31835420898143e-05,9.25963476121604e-06,4.74635965489909e-07
3.21944762503966,0.000414497117799448,5.24023017076365e-05,8.76278251033429e-06,3.13764474179252e-07
3.2256056849446,0.000416659426119942,5.15775323732208e-05,8.25688953442895e-06,1.53491059571269e-07
3.23176405541841,0.000418607782764615,5.07101799645118e-05,7.74261314858751e-06,-5.96208622878599e-09
3.23792273563168,0.000420342775991999,4.98011870295175e-05,7.22060015315126e-06,-1.64379199237387e-07
3.24408172475463,0.000421864994350389,4.88514926222776e-05,6.69148731853202e-06,-3.21552893080878e-07
3.25024102195706,0.000423175026944782,4.78620322327232e-05,6.15590101692924e-06,-4.77283343036295e-07
3.25640062640841,0.000424273463495846,4.68337379236036e-05,5.61445727303595e-06,-6.31378215836585e-07
3.26256053727769,0.000425160893635355,4.57675382376285e-05,5.06776232268941e-06,-7.83652005707659e-07
3.26872075373356,0.00042583790821961,4.46643582456562e-05,4.51641206541019e-06,-9.3392710998624e-07
3.27488127494426,0.00042630509789182,4.35251194907112e-05,3.96099202222926e-06,-1.08203216323028e-06
3.28104210007764,0.000426563054097293,4.2350740142942e-05,3.40207833430226e-06,-1.22780394331125e-06
3.28720322830118,0.000426612368758152,4.11421346599303e-05,2.84023663868787e-06,-1.37108536712875e-06
3.29336465878193,0.000426453633968403,3.99002141444854e-05,2.27602278310387e-06,-1.51172590355348e-06
3.2995263906866,0.000426087442412288,3.86258861036083e-05,1.70998268151081e-06,-1.64958266702973e-06
3.30568842318146,0.000425514387450451,3.73200546934108e-05,1.1426522671964e-06,-1.78451876219973e-06
3.31185075543242,0.000424735062437092,3.59836203256272e-05,5.74557903125137e-07,-1.91640381238004e-06
3.31801338660498,0.000423750061585306,3.46174800223698e-05,6.21569999181071e-09,-2.04511411179652e-06
3.32417631586428,0.000422559979264613,3.32225273698685e-05,-5.6186736767973e-07,-2.17053195884562e-06
3.33033954237502,0.000421165410528632,3.17996521549337e-05,-1.12919465940167e-06,-2.29254609755636e-06
3.33650306530156,0.000419566950759398,3.03497409758222e-05,-1.69527893819474e-06,-2.41105113433061e-06
3.34266688380784,0.000417765195573753,2.88736767188912e-05,-2.25964251004461e-06,-2.52594822299655e-06
3.34883099705741,0.000415760741464105,2.73723386669243e-05,-2.82181746765353e-06,-2.63714358815869e-06
3.35499540421344,0.000413554184965935,2.584660264737e-05,-3.38134534041442e-06,-2.7445499481697e-06
3.36116010443872,0.000411146123349206,2.42973411151401e-05,-3.93777715436071e-06,-2.84808528162014e-06
3.36732509689562,0.000408537154107433,2.2725422637304e-05,-4.49067347981389e-06,-2.94767393019561e-06
3.37349038074615,0.000405727875256905,2.11317126005743e-05,-5.03960444962329e-06,-3.04324468870622e-06
3.3796559551519,0.000402718885301397,1.95170724869262e-05,-5.58414922313245e-06,-3.13473280121349e-06
3.38582181927411,0.000399510783062313,1.78823605317438e-05,-6.12389661688022e-06,-3.22207777373123e-06
3.39198797227359,0.000396104167957286,1.62284313339586e-05,-6.65844468999077e-06,-3.30522551868159e-06
3.39815441331078,0.000392499639585063,1.45561356858203e-05,-7.18740081989758e-06,-3.38412608925302e-06
3.40432114154575,0.000388697798244393,1.28663211765979e-05,-7.71038136596409e-06,-3.45873535013613e-06
3.41048815613813,0.000384699244619154,1.11598315660801e-05,-8.22701225151204e-06,-3.52901337360138e-06
3.41665545624722,0.000380504579553423,9.4375074141188e-06,-8.73692799867119e-06,-3.59492579213875e-06
3.42282304103189,0.000376114404765934,7.70018520132037e-06,-9.23977297245048e-06,-3.65644270102804e-06
3.42899090965063,0.000371529321995258,5.94869813661902e-06,-9.73519997508261e-06,-3.71353869301311e-06
3.43515906126155,0.000366749933605962,4.1838758671931e-06,-1.02228711679041e-05,-3.76619315368559e-06
3.44132749502236,0.000361776842473773,2.40654449291059e-06,-1.07024574742501e-05,-3.81438996745614e-06
3.4474962100904,0.000356610651761909,6.17526193695945e-07,-1.11736390948378e-05,-3.85811737009411e-06
3.45366520562261,0.000351251964986817,-1.18235995823099e-06,-1.16361046346461e-05,-3.89736772844998e-06
3.45983448077553,0.000345701386241381,-2.99229864171685e-06,-1.20895519879861e-05,-3.93213809681893e-06
3.46600403470534,0.000339959520015834,-4.81147852874265e-06,-1.25336875270347e-05,-3.96242901382183e-06
3.4721738665678,0.000334026971223655,-6.63909117740187e-06,-1.29682267722275e-05,-3.98824567650578e-06
3.4783439755183,0.000327904345152472,-8.47433220648396e-06,-1.33928935908699e-05,-4.00959671474218e-06
3.48451436071186,0.000321592247473978,-1.0316400841481e-05,-1.38074208133582e-05,-4.02649510188349e-06
3.49068502130307,0.000315091284414651,-1.21644997296261e-05,-1.42115498220247e-05,-4.03895689507526e-06
3.49685595644616,0.000308402062569588,-1.4017835186421e-05,-1.46050305367769e-05,-4.04700275654279e-06
3.50302716529498,0.000301525188901508,-1.58756171012907e-05,-1.4987621621462e-05,-4.05065622156119e-06
3.50919864700298,0.000294461270743159,-1.773705912855e-05,-1.53590900423777e-05,-4.0499446375359e-06
3.51537040072321,0.000287210916094656,-1.96013781810179e-05,-1.57192113072239e-05,-4.04489854671404e-06
3.52154242560836,0.000279774733014628,-2.14677953116106e-05,-1.60677695378195e-05,-4.0355522963698e-06
3.52771472081071,0.000272153330260513,-2.33355345919257e-05,-1.64045570636417e-05,-4.02194299679457e-06
3.53388728548217,0.000264347316849118,-2.52038243509317e-05,-1.67293746856599e-05,-4.00411115164487e-06
3.54006011877426,0.000256357302316529,-2.70718958896279e-05,-1.70420313143115e-05,-3.98210023637357e-06
3.54623321983811,0.000248183896495076,-2.89389848137225e-05,-1.73423443979952e-05,-3.95595706445606e-06
3.55240658782446,0.000239827709791108,-3.08043295994864e-05,-1.76301394634731e-05,-3.92573080543683e-06
3.55858022188367,0.000231289352880773,-3.26671730279165e-05,-1.79052501035355e-05,-3.89147411857023e-06
3.56475412116571,0.000222569436735338,-3.45267612413986e-05,-1.8167518468786e-05,-3.85324175445352e-06
3.57092828482017,0.000213668573121418,-3.6382343921619e-05,-1.84167942197919e-05,-3.81109163328555e-06
3.57710271199625,0.000204587373781313,-3.82331745816833e-05,-1.86529357453463e-05,-3.76508371420485e-06
3.58327740184276,0.000195326451178679,-4.00785101764633e-05,-1.88758087966037e-05,-3.71528146069579e-06
3.58945235350814,0.000185886418025017,-4.19176115139862e-05,-1.90852875786595e-05,-3.66174967850477e-06
3.59562756614043,0.000176267887598181,-4.37497428952026e-05,-1.92812539821669e-05,-3.60455619226554e-06
3.60180303888728,0.000166471473132598,-4.55741723245269e-05,-1.94635978494522e-05,-3.54377082729343e-06
3.60797877089597,0.000156497788983179,-4.73901715391779e-05,-1.96322169325939e-05,-3.47946554252231e-06
3.61415476131339,0.000146347449163227,-4.91970158501917e-05,-1.97870166832059e-05,-3.41171466568665e-06
3.62033100928604,0.000136021068712035,-5.09939841635669e-05,-1.9927910438322e-05,-3.34059433247147e-06
3.62650751396004,0.000125519262562836,-5.2780359162661e-05,-2.00548191298737e-05,-3.26618270061002e-06
3.63268427448113,0.000114842646482651,-5.45554271848462e-05,-2.01676713479809e-05,-3.18856003120863e-06
3.63886128999465,0.000103991836251728,-5.63184780570861e-05,-2.02664034878134e-05,-3.10780774030742e-06
3.64503855964558,9.29674483172596e-05,-5.80688055885949e-05,-2.03509593060924e-05,-3.02400999659149e-06
3.65121608257848,8.17700993050134e-05,-5.98057071206066e-05,-2.04212904104966e-05,-2.93725154927842e-06
3.65739385793757,7.04004066050485e-05,-6.15284834700844e-05,-2.04773556017441e-05,-2.84761939838457e-06
3.66357188486664,5.88589875268837e-05,-6.32364395038397e-05,-2.05191213222989e-05,-2.75520170993887e-06
3.66975016250914,4.71464600724849e-05,-6.49288833230624e-05,-2.05465614307571e-05,-2.66008859503747e-06
3.6759286900081,3.52634426757694e-05,-6.66051272144177e-05,-2.05596569548644e-05,-2.56237050540723e-06
3.68210746650619,2.32105538799053e-05,-6.82644866562486e-05,-2.05583967545545e-05,-2.46214048603444e-06
3.68828649114569,1.09884128018753e-05,-6.99062812186524e-05,-2.05427762544432e-05,-2.35949161387061e-06
3.69446576306849,-1.40236096201787e-06,-7.15298338721479e-05,-2.05127987502474e-05,-2.25451872506963e-06
3.7006452814161,-1.39611476364542e-05,-7.31344716025787e-05,-2.04684745356806e-05,-2.14731756695233e-06
3.70682504532966,-2.66873268825767e-05,-7.47195247018701e-05,-2.04098209132405e-05,-2.03798501103582e-06
3.71300505394991,-3.95802781405602e-05,-7.62843273787377e-05,-2.03368625082669e-05,-1.92661859850318e-06
3.71918530641722,-5.26393803125671e-05,-7.78282175513516e-05,-2.02496309473242e-05,-1.81331677664765e-06
3.72536580187155,-6.58640118861855e-05,-7.93505367754143e-05,-2.01481649281006e-05,-1.69817900353874e-06
3.73154653945253,-7.92535511652513e-05,-8.08506304474454e-05,-2.00325098709768e-05,-1.58130528820375e-06
3.73772751829935,-9.28073760556606e-05,-8.23278473579421e-05,-1.99027185276309e-05,-1.46279617893813e-06
3.74390873755085,-0.000106524863888627,-8.37815402835844e-05,-1.97588505668391e-05,-1.3427529394298e-06
3.75009019634549,-0.000120405391554737,-8.52110657346129e-05,-1.96009720577244e-05,-1.22127737283054e-06
3.75627189382133,-0.000134448336088655,-8.66157839059939e-05,-1.94291562808159e-05,-1.09847144619478e-06
3.76245382911607,-0.000148653073512798,-8.79950584131365e-05,-1.92434832153067e-05,-9.74437757037782e-07
3.768636001367,-0.000163018979840201,-8.93482570843322e-05,-1.90440394025006e-05,-8.49279127355163e-07
3.77481840971107,-0.000177545430632342,-9.06747509129384e-05,-1.88309183171606e-05,-7.23098821237021e-07
3.78100105328479,-0.000192231801097728,-9.19739152527958e-05,-1.86042199728299e-05,-5.95999683470618e-07
3.78718393122435,-0.000207077465905768,-9.32451286289866e-05,-1.83640506713885e-05,-4.68085494030623e-07
3.79336704266552,-0.000222081799534478,-9.44877735967669e-05,-1.81105238449995e-05,-3.39459089499902e-07
3.79955038674371,-0.000237244176078643,-9.5701236389786e-05,-1.78437592251228e-05,-2.10224593229706e-07
3.80573396259392,-0.000252563969249497,-9.68849068562598e-05,-1.75638825426441e-05,-8.04845397778848e-08
3.8119177693508,-0.000268040552241151,-9.80381788860589e-05,-1.72710267334563e-05,4.96575452706495e-08
3.81810180614862,-0.000283673298022688,-9.91604496617857e-05,-1.69653304830779e-05,1.80098892524438e-07
3.82428607212124,-0.000299461579245525,-0.000100251120502874,-1.66469389590598e-05,3.10736788306786e-07
3.83047056640216,-0.000315404768082927,-0.000101309596280486,-1.63160041180992e-05,4.41469054410663e-07
3.83665528812451,-0.000331502236329364,-0.000102335285680138,-1.59726833601838e-05,5.72193715516523e-07
3.84284023642102,-0.000347753355532086,-0.000103327601006365,-1.56171408294319e-05,7.0280911460617e-07
3.84902541042404,-0.000364157496749089,-0.000104285958490938,-1.52495467574087e-05,8.33214737635009e-07
3.85521080926556,-0.000380714030735197,-0.000105209778186811,-1.48700772309832e-05,9.63309995349282e-07
3.86139643207718,-0.000397422327922224,-0.000106098483421045,-1.44789147311461e-05,1.09299524716939e-06
3.86758227799011,-0.000414281758294988,-0.000106951502014294,-1.40762475561826e-05,1.22217125611227e-06
3.87376834613519,-0.000431291691523353,-0.000107768264822725,-1.366227015136e-05,1.35074024812023e-06
3.87995463564289,-0.000448451496921325,-0.00010854820706801,-1.32371828167407e-05,1.47860417759136e-06
3.88614114564329,-0.000465760543518548,-0.000109290767293899,-1.28011915762041e-05,1.60566715865142e-06
3.89232787526608,-0.000483218199766386,-0.000109995387889975,-1.23545086116253e-05,1.73183272768021e-06
3.89851482364061,-0.000500823833970542,-0.000110661515442894,-1.18973516744011e-05,1.85700705824558e-06
3.9047019898958,-0.000518576813963115,-0.000111288599714632,-1.14299446283731e-05,1.98109591056384e-06
3.91088937316023,-0.000536476507437452,-0.000111876094603442,-1.09525165000895e-05,2.10400686444747e-06
3.9170769725621,-0.000554522281450043,-0.000112423457603553,-1.04653022832036e-05,2.22564886678389e-06
3.9232647872292,-0.000572713502762089,-0.000112930150198657,-9.96854283858531e-06,2.34593130003636e-06
3.92945281628898,-0.00059104953797982,-0.000113395637445704,-9.46248432247313e-06,2.4647656419121e-06
3.93564105886848,-0.000609529753136537,-0.000113819388284211,-8.94737837162205e-06,2.58206381107671e-06
3.9418295140944,-0.000628153514020556,-0.000114200875395771,-8.42348235266929e-06,2.69773990053081e-06
3.94801818109302,-0.000646920186079159,-0.000114539575317049,-7.89105905265524e-06,2.81170897970368e-06
3.95420705899028,-0.000665829134386271,-0.000114834968357674,-7.35037634792131e-06,2.92388766794681e-06
3.96039614691172,-0.000684879723775506,-0.000115086538485359,-6.80170780818239e-06,3.0341941184183e-06
3.96658544398251,-0.000704071318492676,-0.000115293773702791,-6.24533240213206e-06,3.14254797100291e-06
3.97277494932743,-0.000723403282667911,-0.000115456165530456,-5.68153400490564e-06,3.24887070263756e-06
3.97896466207092,-0.000742874979988391,-0.000115573209614679,-5.11060196372991e-06,3.3530850878071e-06
3.985154581337,-0.000762485773801229,-0.000115644405126524,-4.53283082968222e-06,3.45511592252158e-06
3.99134470624934,-0.000782235027102479,-0.00011566925503498,-3.94852021751774e-06,3.554890167188e-06
3.99753503593123,-0.000802122102666119,-0.0001156472663438,-3.35797467530054e-06,3.65233513047765e-06
4.00372556950557,-0.000822146362849685,-0.000115577949725671,-2.76150416168609e-06,3.74738184460743e-06
4.0099163060949,-0.000842307169545086,-0.00011546081958223,-2.15942350504423e-06,3.8399619998484e-06
4.01610724482139,-0.000862603884530468,-0.000115295394455227,-1.55205233937344e-06,3.93000983816176e-06
4.02229838480681,-0.000883035869081007,-0.000115081196172605,-9.39715192759191e-07,4.01746110672701e-06
4.02848972517256,-0.000903602484242604,-0.00011481775070995,-3.2274181581086e-07,4.10225399092828e-06
4.0346812650397,-0.00092430309071215,-0.000114504587976235,2.98533543633556e-07,4.18432869166818e-06
4.04087300352886,-0.000945137048745249,-0.000114141241395796,9.23771837281381e-07,4.26362772279933e-06
4.04706493976034,-0.000966103718478526,-0.000113727248432094,1.55262895136148e-06,4.34009544033622e-06
4.05325707285403,-0.000987202459434456,-0.000113262150241826,2.18475648559808e-06,4.41367839546225e-06
4.05944940192948,-0.00100843263110178,-0.000112745491975462,2.81980120510825e-06,4.48432569624604e-06
4.06564192610584,-0.00102979359247586,-0.000112176822254217,3.45740546325662e-06,4.55198875694363e-06
4.0718346445019,-0.00105128470218371,-0.000111555694041513,4.09720648175645e-06,4.61662111925758e-06
4.07802755623606,-0.00107290531865296,-0.000110881663788771,4.73883770751243e-06,4.67817878473487e-06
4.08422066042636,-0.00109465479986138,-0.00011015429174242,5.38192790168335e-06,4.73662044647401e-06
4.09041395619046,-0.00111653250373628,-0.000109373142183272,6.02610091504268e-06,4.79190687366587e-06
4.09660744264566,-0.0011385377874465,-0.000108537783207649,6.67097676898062e-06,4.84400186192734e-06
4.10280111890885,-0.00116067000822686,-0.000107647786483051,7.31617101568953e-06,4.89287101755988e-06
4.10899498409659,-0.00118292852266097,-0.000106702727966559,7.96129511366952e-06,4.9384833318554e-06
4.11518903732505,-0.00120531268744603,-0.000105702186968765,8.60595556970516e-06,4.98081004224597e-06
4.12138327771001,-0.00122782185839181,-0.000104645747105583,9.24975553371016e-06,5.01982493541643e-06
4.1275777043669,-0.0012504553916632,-0.000103532995509432,9.89229362249635e-06,5.05550496334054e-06
4.13377231641076,-0.0012732126425234,-0.000102363523238832,1.05331644505598e-05,5.0878295401849e-06
4.13996711295628,-0.00129609296617877,-0.000101136925361434,1.11719582639623e-05,5.11678051137462e-06
4.14616209311775,-0.00131909571751616,-9.98528006848443e-05,1.1808261613742e-05,5.14234314245289e-06
4.15235725600911,-0.00134222025104102,-9.85107517848306e-05,1.24416571795984e-05,5.16450547201855e-06
4.15855260074392,-0.00136546592100711,-9.7110385126739e-05,1.30717233239255e-05,5.18325799197688e-06
4.16474812643536,-0.00138883208147836,-9.56513111379149e-05,1.36980349989367e-05,5.19859479286825e-06
4.17094383219625,-0.00141231808582707,-9.4133144013913e-05,1.43201628176255e-05,5.21051205610993e-06
4.17713971713903,-0.00143592328764012,-9.25555020009778e-05,1.49376739598097e-05,5.21900988584524e-06
4.18333578037578,-0.00145964703971347,-9.09180068671508e-05,1.55501318353327e-05,5.22409080688239e-06
4.1895320210182,-0.00148348869478659,-8.92202844778297e-05,1.61570959681323e-05,5.22576041731598e-06
4.19572843817761,-0.00150744760525186,-8.74619645868896e-05,1.67581226251859e-05,5.22402789842974e-06
4.20192503096497,-0.00153152312328089,-8.56426806514047e-05,1.73527638441022e-05,5.21890499859137e-06
4.20812179849088,-0.00155571460060123,-8.37620701760486e-05,1.79405687166904e-05,5.21040700154422e-06
4.21431873986554,-0.00158002138865208,-8.18197743714814e-05,1.85210824946221e-05,5.19855207392765e-06
4.22051585419881,-0.00160444283869195,-7.98154384946549e-05,1.90938469627569e-05,5.18336181825639e-06
4.22671314060017,-0.00162897830153058,-7.7748711705284e-05,1.96584005689683e-05,5.16486102652272e-06
4.23291059817871,-0.00165362712788432,-7.56192466563627e-05,2.02142784949229e-05,5.14307761986309e-06
4.23910822604318,-0.00167838866784798,-7.34267004185859e-05,2.07610123418673e-05,5.11804320178056e-06
4.24530602330193,-0.00170326227154572,-7.11707335140027e-05,2.12981306197291e-05,5.08979225062529e-06
4.25150398906298,-0.00172824728864265,-6.88510105446193e-05,2.18251584731125e-05,5.05836291602928e-06
4.25770212243394,-0.00175334306856886,-6.64671998782655e-05,2.23416179086255e-05,5.02379673494754e-06
4.26390042252207,-0.00177854896044384,-6.40189741671157e-05,2.28470278759682e-05,4.98613825399773e-06
4.27009888843427,-0.00180386431295565,-6.15060093862742e-05,2.33409040223465e-05,4.94543592343938e-06
4.27629751927704,-0.00182928847474318,-5.892798567687e-05,2.38227592024067e-05,4.90174144727796e-06
4.28249631415655,-0.00185482079409715,-5.62845870332999e-05,2.42921030621581e-05,4.85511017975047e-06
4.28869527217857,-0.0018804606188581,-5.35755015279515e-05,2.47484420047749e-05,4.8056006715861e-06
4.29489439244852,-0.00190620729672981,-5.08004208071702e-05,2.51912803943444e-05,4.7532751631538e-06
4.30109367407144,-0.0019320601750829,-4.79590406186679e-05,2.56201189044538e-05,4.6981999821071e-06
4.30729311615202,-0.00195801860100836,-4.50510604221458e-05,2.60344555871479e-05,4.64044404343317e-06
4.31349271779455,-0.0019840819212806,-4.2076184010172e-05,2.64337858852207e-05,4.58008045639446e-06
4.31969247810298,-0.00201024948246821,-3.90341185697843e-05,2.68176023793597e-05,4.51718586912255e-06
4.32589239618089,-0.00203652063084616,-3.59245754093264e-05,2.7185394880624e-05,4.45184061161887e-06
4.33209247113148,-0.00206289471226121,-3.2747269690908e-05,2.75366507717363e-05,4.38412877834532e-06
4.3382927020576,-0.00208937107247379,-2.95019206974239e-05,2.78708548930059e-05,4.31413778083838e-06
4.3444930880617,-0.0021159490568876,-2.61882512081843e-05,2.8187489098615e-05,4.24195930139842e-06
4.35069362824591,-0.00214262801062467,-2.28059882977301e-05,2.84860330857843e-05,4.1676879912952e-06
4.35689432171195,-0.00216940727846595,-1.93548628655081e-05,2.87659642266231e-05,4.09142287863073e-06
4.36309516756119,-0.00219628620509941,-1.58346094903139e-05,2.90267568915099e-05,4.01326677102771e-06
4.36929616489466,-0.00222326413475414,-1.22449668651692e-05,2.92678838162072e-05,3.93332567226237e-06
4.37549731281297,-0.0022503404115148,-8.58567767563542e-06,2.94888150072003e-05,3.85171004315506e-06
4.38169861041641,-0.00227751437909394,-4.8564883069742e-06,2.96890182417044e-05,3.76853341206973e-06
4.38790005680489,-0.00230478538092072,-1.05714929222422e-06,2.98679589163204e-05,3.68391425514834e-06
4.39410165107794,-0.00228653210111926,2.7697727240863e-06,3.00251681331802e-05,3.59797381349814e-06
4.40030339233473,-0.00225123961438005,6.5109318372662e-06,3.01608123528154e-05,3.51083512699698e-06
4.4065052796741,-0.00221623868344222,1.01610869847161e-05,3.02754053744921e-05,3.4226193199845e-06
4.41270731219446,-0.00218152866917221,1.37211629576696e-05,3.03694594254331e-05,3.3334443406244e-06
4.41890948899392,-0.00214710893175241,1.71920819099553e-05,3.04434808980609e-05,3.24342510680018e-06
4.42511180917018,-0.00211297883129888,2.05747635141959e-05,3.04979713400126e-05,3.15267374254658e-06
4.4313142718206,-0.00207913772688419,2.38701243569452e-05,3.05334266777753e-05,3.06129913110693e-06
4.43751687604216,-0.0020455849777167,2.70790789204343e-05,3.05503374672682e-05,2.96940782063938e-06
4.44371962093149,-0.00201231994228994,3.0202538769276e-05,3.05491890602136e-05,2.87710342348305e-06
4.44992250558486,-0.00197934197851343,3.32414128742313e-05,3.05304613780683e-05,2.78448618276551e-06
4.45612552909815,-0.00194665044400639,3.61966076883846e-05,3.04946292763629e-05,2.69165409578882e-06
4.46232869056691,-0.00191424469599157,3.90690268503833e-05,3.04421621258094e-05,2.59870247568578e-06
4.46853198908631,-0.00188212409107761,4.1859571469198e-05,3.03735240325834e-05,2.50572372972757e-06
4.47473542375116,-0.00185028798558974,4.45691400669622e-05,3.02891740274045e-05,2.41280735591023e-06
4.4809389936559,-0.00181873573521017,4.71986284287725e-05,3.01895658895355e-05,2.32004068621575e-06
4.48714269789463,-0.00178746669523678,4.97489296290507e-05,3.00751481464424e-05,2.22750823945438e-06
4.49334653556106,-0.00175648022072996,5.2220934170052e-05,2.99463639317365e-05,2.13529192902305e-06
4.49955050574857,-0.00172577566601474,5.4615530017529e-05,2.98036516755325e-05,2.04347114296581e-06
4.50575460755016,-0.00169535238512901,5.69336022816622e-05,2.96474445181945e-05,1.95212253388587e-06
4.51195884005847,-0.00166520973162314,5.91760334459886e-05,2.94781700451643e-05,1.86132076282951e-06
4.51816320236578,-0.00163534705855926,6.13437035669116e-05,2.92962513255734e-05,1.77113789923782e-06
4.52436769356401,-0.00160576371867142,6.34374898385575e-05,2.910210582953e-05,1.68164286687217e-06
4.53057231274473,-0.00157645906423753,6.54582667737501e-05,2.88961464211802e-05,1.5929033659017e-06
4.53677705899915,-0.00154743244696583,6.74069062184105e-05,2.86787805710331e-05,1.50498370216714e-06
4.54298193141809,-0.00151868321824804,6.92842774612504e-05,2.84504106405219e-05,1.41794667620788e-06
4.54918692909206,-0.00149021072889954,7.10912470661487e-05,2.82114343939609e-05,1.33185209392164e-06
4.55539205111117,-0.00146201432963571,7.28286790284068e-05,2.79622441870643e-05,1.24675798843707e-06
4.56159729656519,-0.00143409337033085,7.44974342674274e-05,2.77032274666313e-05,1.16271970905224e-06
4.56780266454353,-0.00140644720059003,7.60983717090501e-05,2.74347668285667e-05,1.07979099548425e-06
4.57400815413525,-0.0013790751696592,7.76323469538715e-05,2.71572397071523e-05,9.9802271892855e-07
4.58021376442904,-0.00135197662622741,7.91002132780013e-05,2.68710189340421e-05,9.17464149724088e-07
4.58641949451324,-0.00132515091870168,8.05028210965895e-05,2.65764720936503e-05,8.3816217943236e-07
4.59262534347582,-0.00129859739492147,8.18410184259479e-05,2.62739620598335e-05,7.60161452086432e-07
4.59883131040441,-0.00127231540226973,8.31156501659351e-05,2.59638466732027e-05,6.83505252193353e-07
4.60503739438628,-0.0012463042879048,8.43275589241898e-05,2.56464791138828e-05,6.0823387705583e-07
4.61124359450834,-0.00122056339840496,8.54775844282304e-05,2.53222073659086e-05,5.3438612628732e-07
4.61744990985714,-0.00119509207995131,8.6566563545595e-05,2.49913750175404e-05,4.61998741126612e-07
4.62365633951888,-0.00116988967828905,8.75953309063107e-05,2.46543206422418e-05,3.91106635715443e-07
4.62986288257941,-0.00114495553877035,8.85647180344632e-05,2.4311377750805e-05,3.21742795977246e-07
4.63606953812421,-0.00112028900618516,8.94755539131165e-05,2.39628754897504e-05,2.53938070220132e-07
4.64227630523843,-0.00109588942527617,9.03286648266762e-05,2.36091381735599e-05,1.87721520533922e-07
4.64848318300684,-0.00107175613990047,9.11248741998476e-05,2.32504850182519e-05,1.23120705814572e-07
4.65469017051386,-0.00104788849385871,9.1865003131363e-05,2.28872310894419e-05,6.01610002786442e-08
4.66089726684358,-0.00102428583037759,9.25498696104183e-05,2.25196861918287e-05,-1.13379185020756e-09
4.6671044710797,-0.00100094749213035,9.31802891187887e-05,2.21481556625759e-05,-6.07416455589153e-08
4.67331178230559,-0.000977872821779879,9.3757074234289e-05,2.17729404772779e-05,-1.18642425009085e-07
4.67951919960428,-0.000955061161065195,9.42810352711329e-05,2.13943363520494e-05,-1.74817622783867e-07
4.68572672205841,-0.000932511851682434,9.47529791464235e-05,2.10126348469177e-05,-2.29250168876784e-07
4.6919343487503,-0.000910224234926525,9.51737107495148e-05,2.06281226945464e-05,-2.81924849471416e-07
4.69814207876189,-0.000888197651403162,9.55440317682035e-05,2.02410819457842e-05,-3.3282758137288e-07
4.7043499111748,-0.00086643144152427,9.58647412957477e-05,1.98517905349177e-05,-3.81947067237883e-07
4.71055784507028,-0.000844924945288564,9.61366358875538e-05,1.94605210632732e-05,-4.29272141289086e-07
4.71676587952922,-0.000823677502093522,9.63605091969748e-05,1.90675423406195e-05,-4.74794007929474e-07
4.72297401363217,-0.000802688451197364,9.65371519864029e-05,1.86731181508348e-05,-5.18505129187446e-07
4.72918224645934,-0.000781957131309791,9.6667352682168e-05,1.82775079830426e-05,-5.60399526969214e-07
4.73539057709058,-0.000761482880777034,9.67518967418834e-05,1.78809667827086e-05,-6.00472546609361e-07
4.74159900460538,-0.000741265037455476,9.67915668620531e-05,1.74837450582877e-05,-6.38720977400427e-07
4.7478075280829,-0.000721302938913697,9.67871430089635e-05,1.70860888025583e-05,-6.75143173133237e-07
4.75401614660193,-0.000701595922356789,9.67394025658193e-05,1.66882395675177e-05,-7.09738634080425e-07
4.76022485924092,-0.000682143324407982,9.6649120033787e-05,1.62904344741516e-05,-7.42508456190838e-07
4.76643366507798,-0.00066294448135341,9.65170671123375e-05,1.58929064171013e-05,-7.73454388474266e-07
4.77264256319085,-0.000643998729252816,9.63440129850431e-05,1.54958837182677e-05,-8.02580577937466e-07
4.77885155265695,-0.000625305403620321,9.6130723920572e-05,1.50995904776667e-05,-8.29891373127219e-07
4.78506063255333,-0.00060686383955187,9.58779634346096e-05,1.47042460092211e-05,-8.55392815392671e-07
4.7912698019567,-0.000588673371836095,9.55864923206345e-05,1.43100660978298e-05,-8.79092210395075e-07
4.79747905994342,-0.000570733334812232,9.52570686613943e-05,1.39172614572366e-05,-9.00998162778435e-07
4.80368840558951,-0.000553043062529023,9.48904477783105e-05,1.35260390844472e-05,-9.21120193352692e-07
4.80989783797063,-0.000535601888461369,9.44873821900647e-05,1.31366010424477e-05,-9.3946872065127e-07
4.81610735616211,-0.000518409145839784,9.40486216533155e-05,1.2749145875995e-05,-9.56055858453029e-07
4.82231695923892,-0.000501464167484983,9.35749131112765e-05,1.23638675132488e-05,-9.70894385982244e-07
4.82852664627569,-0.000484766285804698,9.30670009386024e-05,1.19809555892112e-05,-9.83998200321851e-07
4.8347364163467,-0.000468314832918059,9.25256265951897e-05,1.16005955220808e-05,-9.95382374298434e-07
4.8409462685259,-0.000452109140394034,9.19515288420169e-05,1.1222968920773e-05,-1.00506294316645e-06
4.84715620188688,-0.000436148539498923,9.13454435985943e-05,1.08482528987954e-05,-1.01305677621678e-06
4.85336621550288,-0.000420432361164738,9.07081041291603e-05,1.04766203590872e-05,-1.01938177650907e-06
4.85957630844681,-0.000404959935817559,9.00402406217982e-05,1.01082403754989e-05,-1.02405721289192e-06
4.86578647979123,-0.000389730593739175,8.93425809990905e-05,9.74327788034443e-06,-1.02710221720792e-06
4.87199672860836,-0.000374743664609952,8.86158500137589e-05,9.38189299760807e-06,-1.02853809194138e-06
4.87820705397007,-0.000359998477836383,8.7860769787879e-05,9.02424320102086e-06,-1.02838564715028e-06
4.88441745494788,-0.000345494362296502,8.70780595797161e-05,8.6704803726274e-06,-1.0266680108798e-06
4.890627930613,-0.000331230646812647,8.62684359605597e-05,8.32075354579499e-06,-1.02340812442862e-06
4.89683848003626,-0.000317206659563333,8.5432612695279e-05,7.9752069388463e-06,-1.0186295166467e-06
4.90304910228816,-0.000303421728346195,8.45713006601222e-05,7.63398129126499e-06,-1.01235745988152e-06
4.90925979643887,-0.000289875180836579,8.36852082769968e-05,7.29721307555332e-06,-1.00461730963842e-06
4.91547056155819,-0.000276566344041081,8.27750406396563e-05,6.96503475921192e-06,-9.95435048998165e-07
4.92168139671562,-0.000263494544807567,8.18415004694792e-05,6.63757513097921e-06,-9.84837735112837e-07
4.92789230098029,-0.000250659109687187,8.08852876156584e-05,6.31495895100976e-06,-9.72853114633323e-07
4.93410327342098,-0.00023805936444648,7.99070990558522e-05,5.99730688995054e-06,-9.59509319942048e-07
4.94031431310617,-0.000225694634949926,7.89076290961157e-05,5.68473589870202e-06,-9.44834763331048e-07
4.94652541910395,-0.000213564246515623,7.78875690938551e-05,5.37735922796868e-06,-9.28859605600773e-07
4.95273659048211,-0.000201667524130754,7.68476076214086e-05,5.07528586426585e-06,-9.11613511757417e-07
4.95894782630809,-0.000190003792305235,7.57884305655118e-05,4.77862119688129e-06,-8.93127089594097e-07
4.96515912564897,-0.00017857237532413,7.47107208878635e-05,4.48746688005529e-06,-8.73431711068003e-07
4.97137048757152,-0.000167372597029953,7.36151589456849e-05,4.2019205098583e-06,-8.52558603011499e-07
4.97758191114216,-0.000156403781098479,7.2502422061955e-05,3.92207638208263e-06,-8.305401926517e-07
4.98379339542695,-0.000145665250510912,7.13731847662791e-05,3.64802434289508e-06,-8.07409147985882e-07
4.99000493949166,-0.000135156328155358,7.02281189941708e-05,3.37985111116727e-06,-7.83198363459411e-07
4.99621654240169,-0.000124876336481841,6.90678936507883e-05,3.11763941893137e-06,-7.57941508876936e-07
5.00242820322209,-0.000114824597629203,6.78931750031284e-05,2.86146840118875e-06,-7.31672430299746e-07
5.0086399210176,-0.00010500043341643,6.67046262591767e-05,2.61141317553598e-06,-7.04425490691305e-07
5.01485169485262,-9.54031651050674e-05,6.55029081142188e-05,2.36754580653493e-06,-6.7623523933583e-07
5.02106352379121,-8.60321139367104e-05,6.42886781913317e-05,2.12993412395492e-06,-6.47136865224045e-07
5.02727540689707,-7.68866004621795e-05,6.30625914834003e-05,1.89864259258039e-06,-6.17165319744623e-07
5.03348734323361,-6.79659451761497e-05,6.18253000434267e-05,1.67373219097172e-06,-5.86356524435829e-07
5.03969933186387,-5.92694679604696e-05,6.05774530945165e-05,1.45525993428221e-06,-5.547464026088e-07
5.04591137185056,-5.07964886725865e-05,5.93196970443071e-05,1.24327964082017e-06,-5.22370969469057e-07
5.05212346225608,-4.25463265258986e-05,5.80526757121719e-05,1.03784134528027e-06,-4.89266817610185e-07
5.05833560214245,-3.45183006811127e-05,5.67770296101033e-05,8.38991937770597e-07,-4.55470444744149e-07
5.06454779057139,-2.67117295582587e-05,5.54933968569364e-05,6.46774153883161e-07,-4.21018489466423e-07
5.07076002660428,-1.91259316989651e-05,5.42024125106405e-05,4.61227591070037e-07,-3.85948059615957e-07
5.07697230930217,-1.17602248917682e-05,5.29047089052582e-05,2.82388454482405e-07,-3.50296680535535e-07
5.08318463772576,-4.61392702510448e-06,5.16009155293743e-05,1.10289417437689e-07,-3.1410129854971e-07
5.08939701093544,2.31364488456413e-06,5.02916589454427e-05,-5.50403833069801e-08,-2.7739927976931e-07
5.09560942799124,9.02317363470111e-06,4.89775629645848e-05,-2.13575182105725e-07,-2.40228479827511e-07
5.10182188795288,1.55153425953846e-05,4.76592486827199e-05,-3.65292713633902e-07,-2.02626104511795e-07
5.10803438987975,2.17908354971371e-05,4.633733387002e-05,-5.10173578942141e-07,-1.64629935114164e-07
5.11424693283088,2.78503364450721e-05,4.50124341586376e-05,-6.482024891637e-07,-1.26277580405049e-07
5.12045951586501,3.36945295429703e-05,4.3685161727799e-05,-7.79367214853494e-07,-8.76071125343064e-08
5.12667213804051,3.93240996645938e-05,4.23561261987279e-05,-9.03658563761371e-07,-4.86557389142092e-08
5.13288479841544,4.47397317789057e-05,4.1025934327861e-05,-1.02107094507711e-06,-9.46162657546617e-09
5.13909749604752,4.99421111462219e-05,3.9695190091888e-05,-1.13160200044507e-06,2.9937937390904e-08
5.14531022999416,5.49319233936835e-05,3.83644943550497e-05,-1.23525266341634e-06,6.95051768055325e-08
5.15152299931242,5.97098544829832e-05,3.7034445464244e-05,-1.3320270971308e-06,1.09202429077275e-07
5.15773580305903,6.42765908135747e-05,3.5705638660658e-05,-1.42193258700671e-06,1.48992565115281e-07
5.16394864029041,6.86328188281962e-05,3.43786665279913e-05,-1.50497977416164e-06,1.88838052630804e-07
5.17016151006262,7.27792255797199e-05,3.30541184419009e-05,-1.58118237220563e-06,2.28701831802527e-07
5.17637441143143,7.67164982593179e-05,3.17325813442803e-05,-1.65055751556595e-06,2.68546476995495e-07
5.18258734345224,8.04453243791931e-05,3.04146391374025e-05,-1.7131253009231e-06,3.08335555052007e-07
5.18880030518017,8.39663918459302e-05,2.91008728679951e-05,-1.76890882212329e-06,3.48032090906258e-07
5.19501329566997,8.72803889086649e-05,2.77918608065343e-05,-1.81793448946913e-06,3.87599474388394e-07
5.20122631397608,9.03880039309815e-05,2.64881780704881e-05,-1.86023178788338e-06,4.27001687261333e-07
5.20743935915261,9.32899258621145e-05,2.51903971643532e-05,-1.89583335138876e-06,4.66202530619425e-07
5.21365243025336,9.59868436328229e-05,2.38990877752085e-05,-1.92477463001966e-06,5.05166206453769e-07
5.21986552633178,9.84794468356494e-05,2.26148166893958e-05,-1.94709444156325e-06,5.4385723367093e-07
5.226078646441,0.000100768425154502,2.13381475160403e-05,-1.96283405152245e-06,5.82240196842344e-07
5.23229178963383,0.0001028544685499,2.00696414690441e-05,-1.97203859317443e-06,6.20280240480875e-07
5.23850495496277,0.000104738267483231,1.8809856586231e-05,-1.97475556727922e-06,6.57942751856344e-07
5.24471814147996,0.000106420512483387,1.75593479986529e-05,-1.97103555947894e-06,6.95193338662485e-07
5.25093134823723,0.000107901894590142,1.63186683250709e-05,-1.96093199607612e-06,7.31998071395247e-07
5.25714457428611,0.000109183105010232,1.50883669017398e-05,-1.94450159036419e-06,7.68323415758516e-07
5.26335781867777,0.000110264835318384,1.38689902978585e-05,-1.92180352724811e-06,8.04136280525731e-07
5.26957108046307,0.000111147777290225,1.26610823524731e-05,-1.89290026993257e-06,8.39403720679627e-07
5.27578435869257,0.000111832623126799,1.14651838880092e-05,-1.85785683507893e-06,8.7409322256386e-07
5.28199765241646,0.000112320065174326,1.02818327751141e-05,-1.81674117325305e-06,9.08173042902988e-07
5.28821096068464,0.000112610796288437,9.11156438792676e-06,-1.7696242387602e-06,9.41611905805834e-07
5.29442428254669,0.000112705509361346,7.95491070503304e-06,-1.71657957100965e-06,9.74378266868194e-07
5.30063761705186,0.000112604897814365,6.81240094317954e-06,-1.65768351745184e-06,1.00644194728269e-06
5.30685096324907,0.000112309655288468,5.68456178136705e-06,-1.59301548983039e-06,1.03777277173591e-06
5.31306432018693,0.000111820475539736,4.57191675337243e-06,-1.52265726654251e-06,1.06834125466565e-06
5.31927768691372,0.000111138052798422,3.47498651539892e-06,-1.44669341418651e-06,1.09811819639476e-06
5.32549106247741,0.00011026308146556,2.39428868799282e-06,-1.36521157035014e-06,1.12707530293624e-06
5.33170444592564,0.00010919625640171,1.33033834022843e-06,-1.2783017185313e-06,1.1551846319261e-06
5.33791783630574,0.00010793827264076,2.836472064475e-07,-1.18605646993893e-06,1.1824187549114e-06
5.34413123266471,0.000106489825379435,-7.45275161628068e-07,-1.08857145947336e-06,1.20875095353411e-06
5.35034463404924,0.0001048516104458,-1.75592311114684e-06,-9.85944807055261e-07,1.23415494488953e-06
5.3565580395057,0.000103024323439346,-2.74779295185887e-06,-8.78276905779102e-07,1.2586052064943e-06
5.36277144808013,0.00010100866063956,-3.7203844376785e-06,-7.65670937821574e-07,1.28207694655212e-06
5.36898485881826,9.88053185321645e-05,-4.67320000002594e-06,-6.4823317874533e-07,1.30454565946843e-06
5.37519827076551,9.64149938410478e-05,-5.60574520252379e-06,-5.26071745632833e-07,1.32598794319937e-06
5.38141168296697,9.38383834403121e-05,-6.51752794120509e-06,-3.99297744234275e-07,1.34638069003187e-06
5.38762509446742,9.10761846070679e-05,-7.40805983904852e-06,-2.68024375780031e-07,1.36570156762989e-06
5.39383850431131,8.81290949731642e-05,-8.27685478014179e-06,-1.32367678067439e-07,1.38392900827154e-06
5.4000519115428,8.49978121739268e-05,-9.12342984282467e-06,7.55371818464046e-09,1.4010424015771e-06
5.4062653152057,8.16830343743748e-05,-9.94730501638916e-06,1.51618929591182e-07,1.41702096573308e-06
5.41247871434353,7.81854599644394e-05,-1.0748003008848e-05,2.99704732470466e-07,1.43184592848037e-06
5.41869210799949,7.450578744521e-05,-1.15250494450335e-05,4.51685433669709e-07,1.44549834705096e-06
5.42490549521646,7.06447157415264e-05,-1.22779731437035e-05,6.07432745011499e-07,1.45796044196173e-06
5.431118875037,6.66029439403142e-05,-1.30063055971154e-05,7.66815951466962e-07,1.46921473801048e-06
5.43733224650337,6.23811716170492e-05,-1.37095812566073e-05,9.29702457502453e-07,1.47924508704908e-06
5.44354560865749,5.79800980905119e-05,-1.43873373823589e-05,1.09595686492453e-06,1.48803614793032e-06
5.44975896054101,5.34004236049341e-05,-1.50391146037458e-05,1.26544141199874e-06,1.49557280435361e-06
5.45597230119521,4.86428480667245e-05,-1.56644557666133e-05,1.43801641321421e-06,1.50184141282798e-06
5.46218562966111,4.37080721343283e-05,-1.62629072188046e-05,1.61353951560474e-06,1.506828770771e-06
5.46839894497939,3.85967964076616e-05,-1.68340179211824e-05,1.791866428875e-06,1.51052262709216e-06
5.47461224619041,3.33097217273801e-05,-1.73773397767788e-05,1.97285046017575e-06,1.51291180441695e-06
5.48082553233423,2.78475495193266e-05,-1.78924277149331e-05,2.15634242951511e-06,1.51398553916572e-06
5.48703880245061,2.22109810569037e-05,-1.83788394887205e-05,2.34219143285916e-06,1.51373435833226e-06
5.49325205557898,1.64007180406165e-05,-1.88361358513041e-05,2.53024407617478e-06,1.51214970255557e-06
5.49946529075847,1.04174624635365e-05,-1.92638805200643e-05,2.72034480435118e-06,1.50922326667098e-06
5.50567850702788,4.26191653873281e-06,-1.96616400260506e-05,2.91233621420118e-06,1.50494857469399e-06
5.51189170342572,-2.06521728460077e-06,-2.00289837454555e-05,3.10605819052302e-06,1.49931965203019e-06
5.5181048789902,-8.5632364004614e-06,-2.03654841238565e-05,3.30134900897617e-06,1.49233118281365e-06
5.52431803275917,-1.52314378208857e-05,-2.06707166242604e-05,3.49804468852322e-06,1.48397945930701e-06
5.53053116377024,-2.20691182657531e-05,-2.09442595661875e-05,3.6959791990845e-06,1.47426108593905e-06
5.53674427106065,-2.90755745635719e-05,-2.11856939278911e-05,3.89498434992695e-06,1.46317395365251e-06
5.54295735366737,-3.62501028974261e-05,-2.1394603986896e-05,4.09489020098104e-06,1.45071687535174e-06
5.54917041062704,-4.35919993024994e-05,-2.15705767751905e-05,4.29552423929815e-06,1.436889700053e-06
5.55538344097601,-5.11005598553277e-05,-2.17132022422094e-05,4.49671272502997e-06,1.42169334879248e-06
5.5615964437503,-5.87750800253859e-05,-2.18220734345883e-05,4.69827929570878e-06,1.40512969595037e-06
5.56780941798565,-6.66148551781111e-05,-2.18967861627838e-05,4.9000460317096e-06,1.38720129450762e-06
5.57402236271747,-7.46191806199997e-05,-2.19369391317591e-05,5.1018328207847e-06,1.3679122326788e-06
5.58023527698087,-8.27873511851704e-05,-2.19421342638929e-05,5.30345767428253e-06,1.34726740140147e-06
5.58644815981066,-9.11186617070784e-05,-2.19119760815254e-05,5.50473706649299e-06,1.325272905967e-06
5.59266101024133,-9.96124065023348e-05,-2.18460721582627e-05,5.70548503581342e-06,1.30193577504842e-06
5.59887382730709,-0.000108267879897752,-2.17440332085146e-05,5.90551401424445e-06,1.27726380428817e-06
5.60508661004183,-0.00011708437580772,-2.16054725893844e-05,6.10463493049395e-06,1.25126647693211e-06
5.61129935747911,-0.000126061188206481,-2.14300066897674e-05,6.30265617672198e-06,1.22395390281281e-06
5.61751206865223,-0.000135197610472428,-2.12172550773326e-05,6.49938495495906e-06,1.1953375532529e-06
5.62372474259417,-0.00014449293618561,-2.09668398581461e-05,6.69462668174325e-06,1.16542992959149e-06
5.62993737833758,-0.000153946458272437,-2.06783864654226e-05,6.88818451055155e-06,1.13424441136603e-06
5.63614997491485,-0.000163557469644713,-2.03515229669683e-05,7.07986041432827e-06,1.10179595205945e-06
5.64236253135803,-0.000173325263107214,-1.99858805751418e-05,7.26945428806948e-06,1.06810026550684e-06
5.64857504669888,-0.000183249131079828,-1.95810933695431e-05,7.45676444290691e-06,1.03317444018429e-06
5.65478751996888,-0.000193328365758422,-1.91367983056471e-05,7.64158745711306e-06,9.97036284304152e-07
5.66099995019917,-0.00020356225930911,-1.86526355334562e-05,7.82371846779036e-06,9.59705265556539e-07
5.66721233642061,-0.00021395010354022,-1.81282478402022e-05,8.00295068439634e-06,9.21201953053776e-07
5.67342467766377,-0.000224491189931403,-1.75632811516686e-05,8.17907587490489e-06,8.81547594431849e-07
5.67963697295888,-0.000235184810106889,-1.6957384316676e-05,8.35188425419049e-06,8.40765424734075e-07
5.68584922133591,-0.000246030255122707,-1.6310209067366e-05,8.52116419289499e-06,7.98879143623432e-07
5.6920614218245,-0.000257026815955405,-1.56214103513133e-05,8.68670276871907e-06,7.55913627702982e-07
5.69827357345402,-0.000268173783370232,-1.48906455025573e-05,8.84828542226017e-06,7.11895566331796e-07
5.70448567525351,-0.000279470448185079,-1.41175754909849e-05,9.0056959299847e-06,6.66852537024047e-07
5.71069772625173,-0.000290916100480539,-1.33018637115003e-05,9.15871695191358e-06,6.20813155807902e-07
5.71690972547713,-0.000302510030747103,-1.24431767407896e-05,9.3071292602396e-06,5.73807463043133e-07
5.72312167195788,-0.000314251528611347,-1.15411841418334e-05,9.45071233892406e-06,5.25866470793447e-07
5.72933356472183,-0.000326139884137332,-1.05955583995958e-05,9.58924430500869e-06,4.77022993111444e-07
5.73554540279655,-0.000338174386719621,-9.6059748856442e-06,9.72250161272639e-06,4.27310468068642e-07
5.74175718520929,-0.00035035432582442,-8.57211182009498e-06,9.85025965965696e-06,3.76763815863743e-07
5.74796891098703,-0.000362678990774762,-7.49365089161183e-06,9.97229213294055e-06,3.25419250197927e-07
5.75418057915643,-0.000375147670326122,-6.3702760528905e-06,1.0088371503302e-05,2.73313989441447e-07
5.76039218874387,-0.000387759653408778,-5.20167483016443e-06,1.01982689942877e-05,2.20487187353763e-07
5.76660373877543,-0.000400514228676339,-3.9875372866412e-06,1.0301754358958e-05,1.66978092026931e-07
5.77281522827689,-0.000413410684452935,-2.72755649519388e-06,1.03985960643818e-05,1.12828570784235e-07
5.77902665627374,-0.000426448309090178,-1.4214288814135e-06,1.0488561284384e-05,5.80807930904177e-08
5.78523802179117,-0.000439626390495336,-6.88533278923857e-08,1.05714159009567e-05,2.77865291929839e-09
5.79144932385408,-0.000432035463776572,1.29414909829273e-06,1.06469801412997e-05,-5.30328607169728e-08
5.79766056148707,-0.000423438387154542,2.62382902316946e-06,1.07153291240197e-05,-1.09308736978674e-07
5.80387173371445,-0.000414934264575537,3.92041286089387e-06,1.07766112298032e-05,-1.6600406598773e-07
5.81008283956025,-0.000406522893964124,5.1842274183696e-06,1.08309736908093e-05,-2.23075475773089e-07
5.81629387804817,-0.000398204073394151,6.41559855128506e-06,1.08785624712164e-05,-2.80480371899876e-07
5.82250484820167,-0.000389977600893625,7.61485111430244e-06,1.09195218006322e-05,-3.38176697823417e-07
5.82871574904387,-0.000381843273855857,8.78230973458926e-06,1.09539947010307e-05,-3.96123262739623e-07
5.83492657959762,-0.000373800890275321,9.91829808863788e-06,1.09821233070198e-05,-4.54280236250194e-07
5.84113733888549,-0.00036585024757338,1.10231389337519e-05,1.10040474674774e-05,-5.12608603817247e-07
5.84734802592973,-0.000357991143209675,1.2097154644304e-05,1.10199065489104e-05,-5.7106890554245e-07
5.85355863975231,-0.000350223374323177,1.31406666589767e-05,1.10298381591103e-05,-6.29624330446335e-07
5.85976917937494,-0.00034254673820013,1.41539958497128e-05,1.10339785772752e-05,-6.88237534491338e-07
5.86597964381899,-0.000334961031962126,1.51374621776749e-05,1.10324629454227e-05,-7.46872910373319e-07
5.87219003210559,-0.000327466052556606,1.6091385091417e-05,1.10254250879072e-05,-8.05494996448412e-07
5.87840034325553,-0.000320061596765732,1.70160830557458e-05,1.10129971508534e-05,-8.64069221130101e-07
5.88461057628936,-0.00031274746124073,1.79118740736931e-05,1.09953103111833e-05,-9.22562184004997e-07
5.89082073022731,-0.000305523442840108,1.87790752202595e-05,1.09724943008525e-05,-9.80941005121977e-07
5.89703080408934,-0.000298389337848989,1.96180030240594e-05,1.09446776721668e-05,-1.03917330954362e-06
5.90324079689511,-0.000291344942734522,2.04289730997271e-05,1.09119872034473e-05,-1.09722815727007e-06
5.909450707664,-0.00028439005369626,2.12123005032734e-05,1.08745490023875e-05,-1.1550745754378e-06
5.9156605354151,-0.000277524467009676,2.19682994361611e-05,1.08324876105897e-05,-1.2126831124563e-06
5.92187027916722,-0.00027074797876127,2.26972834172356e-05,1.07859260547003e-05,-1.27002467111627e-06
5.92807993793889,-0.000264060384760214,2.33995650964008e-05,1.07349862090167e-05,-1.32707049836099e-06
5.93428951074833,-0.000257461480818139,2.40754568124437e-05,1.06797891122189e-05,-1.38379324784402e-06
5.94049899661349,-0.000250951062882311,2.47252697081171e-05,1.06204536494386e-05,-1.44016624805384e-06
5.94670839455205,-0.000244528926302565,2.53493143303155e-05,1.05570979696465e-05,-1.4961629447185e-06
5.95291770358139,-0.000238194866775844,2.59479007982982e-05,1.04898389174588e-05,-1.55175792341468e-06
5.9591269227186,-0.000231948679481384,2.65213379440975e-05,1.04187920739914e-05,-1.60692655954516e-06
5.96533605098049,-0.000225790159923841,2.70699343877809e-05,1.03440714559991e-05,-1.6616443440122e-06
5.97154508738362,-0.000219719103219675,2.75939975028232e-05,1.02657900004789e-05,-1.71588837971182e-06
5.97775403094422,-0.000213735304307298,2.80938346005293e-05,1.0184059566515e-05,-1.76963580409977e-06
5.98396288067826,-0.000207838558248418,2.85697515359575e-05,1.0098990581499e-05,-1.82286448769531e-06
5.99017163560142,-0.000202028659916413,2.90220540112853e-05,1.00106918623115e-05,-1.87555289306728e-06
5.99638029472913,-0.000196305404022717,2.94510465616309e-05,9.91927171971893e-06,-1.92768024291713e-06
6.0025888570765,-0.00019066858515996,2.98570331324113e-05,9.82483630861791e-06,-1.97922680323141e-06
6.00879732165837,-0.000185117998021093,3.02403171618646e-05,9.72749150586914e-06,-2.03017268125969e-06
6.01500568748932,-0.000179653436831094,3.06012011253056e-05,9.62734134651606e-06,-2.08049915694288e-06
6.02121395358363,-0.000174274696029321,3.09399866833757e-05,9.52448847114625e-06,-2.13018813794103e-06
6.0274221189553,-0.000168981569742152,3.12569748333486e-05,9.41903465065535e-06,-2.17922188263408e-06
6.03363018261806,-0.000163773852193964,3.15524660973732e-05,9.31108052654365e-06,-2.22758359845443e-06
6.03983814358537,-0.000158651337258717,3.18267597924334e-05,9.20072490065338e-06,-2.27525667316563e-06
6.0460460008704,-0.000153613818975598,3.2080154712156e-05,9.08806627439287e-06,-2.32222569781791e-06
6.05225375348603,-0.000148661091071839,3.23129489616707e-05,8.97320093523636e-06,-2.36847479378455e-06
6.0584614004449,-0.000143792947305159,3.25254399931622e-05,8.85622462282575e-06,-2.41398987777304e-06
6.06466894075934,-0.00013900918114168,3.27179242439092e-05,8.7372315081553e-06,-2.45875694235438e-06
6.07087637344141,-0.00013430958610684,3.28906975863366e-05,8.61631484349625e-06,-2.50276238270974e-06
6.07708369750291,-0.000129693955705047,3.30440551511727e-05,8.49356622188415e-06,-2.54599300988347e-06
6.08329091195535,-0.000125162083218073,3.31782913330281e-05,8.3690766434206e-06,-2.58843680937847e-06
6.08949801580998,-0.000120713761587918,3.32936994186897e-05,8.24293544218436e-06,-2.63008197036258e-06
6.09570500807775,-0.000116348784166855,3.33905725935115e-05,8.115230859815e-06,-2.67091719801908e-06


==> data/HertzianContact/hertz_rgd_sym_coll/hertz_rgd_sym_coll_mesh_nel_u_25_mesh_nel_v_25.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.976523759669609,0.984199176533008,1.04313380017854,1.02115106029636
0.00580286159105525,0.976415138978302,0.984186324581629,1.04311058938515,1.0210862694485
0.011606376300498,0.976281449503277,0.98413598375456,1.04306323368735,1.02104691933535
0.0174105541888442,0.976122683966208,0.984048476897351,1.04298980735675,1.02101417673678
0.0232154042112938,0.975938835109615,0.983924127583425,1.04288852780094,1.02097204275759
0.0290209342844327,0.975729895696869,0.983763260113992,1.04275775591852,1.02090717628751
0.0348271513529836,0.975495858512164,0.983566199518384,1.04259599645388,1.02080871690469
0.0406340614566041,0.975236716360617,0.983333271553792,1.04240189835228,1.02066810722062
0.0464416697967318,0.974952462068202,0.98306480270554,1.04217425511431,1.02047891466769
0.0522499808034777,0.974643088481874,0.982761120187069,1.04191200515114,1.02023665272895
0.0580589982025671,0.97430858846952,0.982422551939939,1.04161423213896,1.01993860161016
0.0638687250823275,0.973948954919974,0.982049426634036,1.04128016537422,1.01958362835372
0.069679163960724,0.973564180743118,0.981642073667424,1.040909180128,1.01917200639522
0.0754903168524433,0.973154258869811,0.981200823166544,1.04050079800118,1.01870523456195
0.0813021853360231,0.972719182252011,0.980726005986144,1.04005468727898,1.01818585551341
0.0871147706210311,0.972258943862707,0.980217953709436,1.03957066328579,1.01761727362436
0.0929280736152896,0.971773536696011,0.979676998648073,1.03904868874006,1.01700357230941
0.0987420949921486,0.971262953767119,0.979103473842142,1.03848887410872,1.01634933079059
0.104556835257805,0.970727188112398,0.978497713060323,1.03789147796225,1.01565944030607
0.110372294818672,0.970166232789362,0.977860050799879,1.03725690732913,1.0149389197617
0.11618847404879,0.969580080876749,0.977190822286584,1.03658571805064,1.01419273082453
0.122005373357293,0.968968725474462,0.976490363474975,1.03587861513535,1.01342559245815
0.127822993255911,0.968332159703651,0.975759011048095,1.03513645311401,1.01264179490069
0.133641334426535,0.967670376706772,0.974997102417859,1.03436023639387,1.0118450130844
0.139460397788813,0.966983369647482,0.974204975724777,1.03355111961343,1.01103811949785
0.145280184567801,0.966264045033058,0.973382968897226,1.03271040799566,1.01022299648997
0.151100696360681,0.96524216266277,0.972529636129079,1.03183945640156,1.00940036819157
0.156921935179749,0.964193201320103,0.971642893420091,1.03093929190406,1.00856985714524
0.162743903437949,0.963117152681538,0.970721900016483,1.03001073063272,1.00773018394324
0.168566603912803,0.962014008445686,0.969765813939744,1.02905444161088,1.00687926865622
0.174390039709545,0.960883760333513,0.968773791986937,1.02807094638975,1.0060143202145
0.180214214224233,0.959726400088145,0.967744989731248,1.02706061868285,1.00513192607453
0.186039131106834,0.958541919475127,0.966678561522289,1.02602368400027,1.00422814217125
0.191864794224282,0.957330310282232,0.965573660486589,1.02496021928297,1.00329858315616
0.197691207623513,0.956091564319648,0.964429438528035,1.02387015253714,1.00233851292108
0.203518375494469,0.954825673419898,0.963245046328161,1.0227532624686,1.00134293540758
0.209346302133078,0.953532629437949,0.962019633346847,1.02160917811722,1.00030668570247
0.215174991904215,0.952212424251174,0.960752347822517,1.02043737849115,0.99922452141849
0.221004449204626,0.950865049759411,0.959442336772622,1.0192371922014,0.99809121436126
0.226834678425831,0.949490497884984,0.958088745994209,1.01800779709622,0.996901642481739
0.232665683917006,0.948088760572742,0.956690720064259,1.01674821989551,0.995650882114664
0.238497469947832,0.94665982979003,0.955247402340174,1.01545733582545,0.994334300502095
0.24433004067132,0.945203697526801,0.953757934960117,1.01413386825277,0.992947648603714
0.250163400086613,0.943720355795597,0.952221458843779,1.01277638831957,0.991487154192187
0.255997552001759,0.942209796631524,0.950637113692468,1.01138331457772,0.989949615234387
0.261832499996462,0.940672012092388,0.949004037989799,1.00995291262344,0.988332493558528
0.267668247384802,0.939106994258636,0.947321369002048,1.00848329473201,0.986634008806929
0.273504797177933,0.937514735233407,0.945588242778813,1.00697241949236,0.984853232674524
0.279342152046757,0.935895227142575,0.943803794153258,1.00541809144174,0.982990183433155
0.285180314284566,0.934248462134741,0.941967156742578,1.00381796070062,0.981045920741579
0.291019285769665,0.932560535453776,0.940077468385398,1.00216952262079,0.979022640740973
0.296859067928959,0.930583571480899,0.938136741767972,1.00047026448407,0.976923752304869
0.302699661723777,0.928583671601078,0.936148384312501,0.998718183123862,0.97475375867382
0.308541067687028,0.926560839042725,0.934114253845035,0.996911639113345,0.972518037572792
0.31438328597875,0.924515077059914,0.932036212064051,0.995049280057359,0.970222711412549
0.320226316442307,0.922446388932371,0.929916124540247,0.993130041345961,0.967874527010848
0.326070158660618,0.920354777965521,0.927755860716682,0.991153146908161,0.965480734933604
0.331914812012427,0.918240247490426,0.925557293908554,0.989118109965467,0.963048968455424
0.337760275728618,0.91610280086389,0.923322301303269,0.987024733785501,0.960587122140473
0.343606548948558,0.913942441468367,0.921052763960357,0.984873112435635,0.958103230042496
0.349453630776492,0.911759172712065,0.91875056681138,0.982663631536731,0.955605343525441
0.355301520337965,0.909552998028896,0.91641759865985,0.980396969016522,0.953101408703012
0.36115021683629,0.90732392087847,0.91405575218108,0.978074095863305,0.950599143498409
0.366999719609059,0.905071944746185,0.911666923922275,0.975696276879544,0.9481059143243
0.372850028184676,0.90279707314316,0.909253014302156,0.973265071435327,0.945628612381809
0.378701142338954,0.90049930960628,0.906815927611041,0.97078233422195,0.943173529579794
0.384553062151727,0.898178657698192,0.904357572010607,0.968250216005484,0.940746234074079
0.390405788063515,0.895835121007328,0.901879859533825,0.965671164380061,0.938351445426152
0.396259320932226,0.893468703147898,0.899384706084725,0.963047924521501,0.935992909382311
0.402113662089893,0.891079407759897,0.896874031438368,0.960383539940506,0.933673272271986
0.407968813399451,0.888667238509131,0.894349759240494,0.957681353236465,0.931393955026725
0.413824777311556,0.886232199087239,0.89181381700745,0.954945006850183,0.929155026818549
0.41968155692144,0.883774293211668,0.889268136126097,0.952178443817718,0.926955078318579
0.425539156025803,0.881293524625678,0.886714651853382,0.949385908523251,0.92479109457569
0.43139757917975,0.878789897098396,0.884155303316327,0.946571947452626,0.92265832751484
0.437256831753759,0.876227151519797,0.881591973188386,0.943741409830908,0.920550168056852
0.443116919988804,0.873169868813897,0.879012745097657,0.940899059209129,0.918458051784949
0.448977851012228,0.870044230025164,0.876403038296717,0.938048358087203,0.9163716825899
0.454839632767214,0.866850191785405,0.873756214878607,0.935191919289351,0.914279396302893
0.460702273912751,0.86358771076923,0.871065625299327,0.932331688705651,0.912168376462096
0.466565783722656,0.860256743694134,0.868324608379828,0.929468943558275,0.910024856101223
0.47243017198451,0.856857247320545,0.865526491308262,0.926604290667457,0.907834320148044
0.478295448898532,0.853389178452016,0.862664589642162,0.923737664717539,0.905581708432159
0.484161624976385,0.849852493935213,0.859732207310486,0.920868326523289,0.903251619301622
0.490028710939908,0.846247150660146,0.856722636616086,0.917994861295961,0.900828513848962
0.495896717619778,0.842573105560102,0.853629158237838,0.915115176909794,0.898296920746436
0.501765655854107,0.83883031561186,0.85044504123284,0.912226502168461,0.89564164168994
0.507635536386963,0.835018737835764,0.847163543039028,0.90932538507134,0.892847957452184
0.513506369766827,0.831138329295812,0.843777909477253,0.90640769108038,0.889901834544922
0.519378166244978,0.827189047099725,0.84028137475372,0.903468601386696,0.886790132489574
0.525250935673805,0.823170848399093,0.836667161462596,0.900502611177311,0.883500811696944
0.531124687405059,0.819083690389435,0.832928480588234,0.897503527902342,0.880023141955798
0.536999430188025,0.814927530310304,0.829058531507701,0.894464469541716,0.876347911529567
0.542875172067632,0.8107023254454,0.825050501993449,0.891377862872711,0.872467636862045
0.548751920282488,0.806408033122663,0.820897568215584,0.888235441737021,0.868376772891293
0.554629681162852,0.802044610714332,0.816592894744657,0.885028245308259,0.864071923972071
0.560508460028531,0.797612015637079,0.812129634554213,0.881746616359717,0.859552055406644
0.566388261086712,0.793110205352148,0.807500929023321,0.878380199531943,0.854818705583351
0.572269087329719,0.788539137365311,0.802699907939367,0.874917939600797,0.849876198723779
0.578150940432712,0.783898769227136,0.797719689500688,0.87134807974541,0.844731858237665
0.584033820651303,0.779191650444227,0.792553588901183,0.867658160408961,0.839396220682
0.589917726722944,0.774498762961865,0.787224096918496,0.863835919246571,0.833883187237122
0.595802655842356,0.769846189871675,0.781761724368182,0.859871875753292,0.8282096244192
0.601688603792467,0.765234067806034,0.776183318748744,0.855758308830501,0.822394746989069
0.607575565125871,0.760662533441401,0.770505760475177,0.851488892326582,0.816459745201681
0.613463533347837,0.75613172349806,0.764745962875757,0.847058698862032,0.810427433260446
0.619352501099429,0.751641774739965,0.758920872188578,0.842464203654515,0.804321896868676
0.625242460340764,0.747192823974521,0.753047467558125,0.837703288343833,0.798168139878286
0.631133402534379,0.74278500805238,0.747142761031646,0.832775244816936,0.791991730036578
0.637025318828746,0.738418463867189,0.741223797555589,0.827680779032797,0.785818443830323
0.642918200241889,0.734093328355541,0.735307654971755,0.822422014847201,0.779673910428756
0.648812037845143,0.729809738496568,0.729411444013626,0.817002497837659,0.773583254724759
0.654706822947034,0.725567831311881,0.723552308302292,0.811427199127895,0.767570739475111
0.660602547277276,0.721367743865324,0.717747424342593,0.805702519212528,0.761659406540057
0.666499203170907,0.717209613262751,0.712014001519066,0.79983629178141,0.755870717221901
0.672396783752536,0.713093576651854,0.706369282091594,0.793837787544029,0.750224191704142
0.678295283120729,0.709019771221938,0.700830541191415,0.787717718053576,0.744737047590543
0.684194696532504,0.704988334203725,0.695415086816649,0.781488239530922,0.739423837544405
0.690095020587967,0.700999402869139,0.69014025982785,0.775162956688535,0.734296086029227
0.695996253415057,0.697053114531116,0.685023433943616,0.768756926553997,0.729361925150349
0.701898394854431,0.693149606543381,0.680082015735929,0.762286662293449,0.724625729597995
0.70780144664446,0.68928901630025,0.675333444625549,0.7557701370348,0.720087750692656
0.713705412606357,0.685471481236424,0.67079519287721,0.749226787690718,0.715743749532263
0.719610298829428,0.681697138826802,0.666484765594728,0.74267751878131,0.7115846292425
0.725516113856445,0.677966126586227,0.662419700716245,0.736144706256604,0.707596066329742
0.731422868869146,0.673994688175578,0.658616411771587,0.729652198159248,0.703758141148045
0.737330577868026,0.667831965899285,0.654987983369949,0.723222760178816,0.700045048806347
0.743239257747011,0.661272350763056,0.651436350165653,0.716871744476127,0.696425516611481
0.749148928157573,0.654315414020702,0.647911453065256,0.710610460341617,0.692863605754774
0.755059611307698,0.646960727075785,0.64436315032195,0.704447122686188,0.689319299167828
0.760971331759058,0.639207861482415,0.640741217559117,0.698386844002811,0.685749069626643
0.76688411622404,0.631056388946093,0.636995347794142,0.692431626328753,0.682106448732163
0.772797993362641,0.622505881324479,0.633075151462368,0.686580353208538,0.678342596766355
0.778712993579217,0.613555910628213,0.628930156441321,0.680828781657539,0.67440687342149
0.784629148819101,0.604206049021724,0.624509808075338,0.675169534126494,0.670247409402756
0.790546492365076,0.594455868824061,0.619763469199956,0.669592090466492,0.665811678902383
0.796465058633713,0.58430494250963,0.614640420167071,0.664082779895133,0.661047072944163
0.802384882971567,0.573752842709053,0.60908985887,0.658624772963172,0.655901473597662
0.808306001451238,0.562799142210001,0.603060900768741,0.65319807352223,0.650323829059628
0.814228450667295,0.551443413957936,0.59650257891565,0.647779510693361,0.644264729603587
0.820152267532054,0.539685231056989,0.589363843981291,0.642342730836356,0.637676984393936
0.826077489071226,0.527524166770692,0.581593564280359,0.636858189520397,0.630516199165647
0.832004152219422,0.514959794522888,0.573140525797987,0.631293143495111,0.622741354766714
0.837932293615523,0.501991687898447,0.563953432216186,0.625611642663197,0.614315386562483
0.843861949397909,0.488619420644107,0.553980904940739,0.619774522053759,0.605205764701954
0.849793154999555,0.474842566669344,0.543171483127861,0.613739393796643,0.595385075242688
0.855725944942982,0.460660700047102,0.53147362371163,0.607460639098225,0.584831602134844
0.861660352635078,0.446073395014646,0.518835701431124,0.600889400217918,0.573529910062235
0.867596410161775,0.431080225974377,0.505206008858272,0.593973572446027,0.561471428139655
0.873534148082596,0.415680767494633,0.490532756425619,0.586657796082831,0.548655034464611
0.879473595225056,0.399589706181125,0.474765421428626,0.578883456399037,0.535087641526401
0.885414778481868,0.381904418501518,0.457959645399812,0.570592837416897,0.520784775279161
0.891357722657497,0.364554593944446,0.440235862977562,0.561739601580464,0.505770882643388
0.897302450409075,0.347539713693962,0.421688904211688,0.552284902547496,0.490078921076217
0.903248982215051,0.330859258264418,0.402413644570618,0.542196185975158,0.473749675314562
0.909197336344478,0.314512707500985,0.382505004809057,0.531447198065264,0.456831064959565
0.915147528826269,0.29849954058019,0.362057950835344,0.520017994101468,0.439377451895694
0.921099573418441,0.282819236010421,0.341167493578569,0.507894946977158,0.421448947547586
0.927053481577342,0.267471271632461,0.319928688855719,0.495070755714352,0.403110719976646
0.933009262426849,0.252455124619963,0.29843663723838,0.48154445397403,0.384432300819714
0.93896692272756,0.237770271480048,0.276786483919352,0.467321418557039,0.365486892072429
0.944926466845957,0.223416188053782,0.255073418579012,0.452413377896207,0.346350672719659
0.950887896723554,0.209392349516712,0.233392675251613,0.436838420539417,0.327102105215252
0.956851211846026,0.195698230379424,0.211839532191069,0.420621003623297,0.307821241813984
0.96281640921232,0.182333304488011,0.190509311737018,0.403791961338126,0.288589030757139
0.968783483303742,0.169297045024693,0.16949738018018,0.386388513383275,0.26948662231516
0.974752426053034,0.156588924508285,0.148899147627852,0.368454273413698,0.250594674689413
0.980723226813422,0.144208414794743,0.128810067869094,0.350039257476733,0.231992659775291
0.986695872327651,0.132154987077736,0.109325638239682,0.331199892440188,0.213758168789319
0.992670346697006,0.120428111889174,0.0905413994869365,0.311999024410585,0.195966217762546
0.998646631350298,0.109027259099718,0.0725529356342876,0.292505927142291,0.178688552902705
1.00462470501285,0.0979518979193906,0.0554558738456786,0.272796310437235,0.161992955827719
1.01060454367546,0.0872014968980352,0.0393458842897324,0.252952328535111,0.145942548672755
1.01658612056331,0.0767755239259517,0.0243186800037592,0.233062588494086,0.130595099073315
1.02256940610495,0.0666734462343748,0.0104700167575723,0.213222158562113,0.116002325026948
1.02855436790112,0.0574821026976401,-0.00210055763123567,0.193532580512043,0.102209199559734
1.03454097069921,0.0513451481233364,-0.0131791196162575,0.174102092182449,0.0892531211172993
1.04052917645436,0.0454672037872356,-0.0227394149389107,0.155039844350528,0.0771625436686355
1.04651894454865,0.0398484413948043,-0.0308580438177307,0.136447894985444,0.0659566152175487
1.05251023205467,0.0344890324801127,-0.0376115592724707,0.118420457539889,0.0556456924261809
1.05850299400015,0.0293891484053244,-0.0430764669542128,0.101043900797764,0.0462318970307458
1.06449718363287,0.024548960360389,-0.0473292249755288,0.0843967487425509,0.0377096716529959
1.07049275268561,0.019968639362628,-0.0504462437407314,0.0685496804461848,0.0300663350042974
1.07648965164138,0.0156483562563618,-0.0525038857759656,0.0535655299788848,0.0232826364801703
1.08248782999883,0.0115882817125476,-0.053578465559492,0.0394992863392604,0.0173333101421748
1.08848723653775,0.00778858622835119,-0.0537462493518578,0.026398093405456,0.0121876280847101
1.09448781958483,0.00424944012677729,-0.053083455026125,0.0143012499066768,0.00780995318387211
1.1004895272796,0.000971013556319895,-0.0516662518981773,0.00324020941577241,0.00416029122575093
1.10649230784046,-0.0020465235094503,-0.049570760556873,-0.00676141963767867,0.00119484241156356
1.11249610983098,-0.00480300127227537,-0.0468730526944345,-0.0156878739335371,-0.00113344776322841
1.11850088242633,-0.00729825010959576,-0.0436491509366531,-0.0235312352063246,-0.00287433825817819
1.12450657567992,-0.00953210057488617,-0.03997502867326,-0.0302914301698783,-0.00407974286884173
1.13051314079015,-0.0115043833981172,-0.0359266098881938,-0.0359762304210426,-0.00480318124129882
1.13652053036743,-0.0132149294860723,-0.0315797689899742,-0.0406012523225894,-0.00509923052338553
1.1425286987013,-0.0146635699227504,-0.027010330642065,-0.0441899568654776,-0.00502297765561665
1.14853760202775,-0.0158501359697815,-0.0222940695932641,-0.0467736495099697,-0.00462947230372967
1.15454719879676,-0.0167744590667746,-0.0175067105080126,-0.048391480006142,-0.00397318043596022
1.16055744993991,-0.0174363708317177,-0.0127239277969287,-0.0490904421933536,-0.00310743854796053
1.16656831913828,-0.0178357030613443,-0.00802134544720051,-0.0489253737790055,-0.00208390853736332
1.17257977309048,-0.0179722877315432,-0.00347453685298089,-0.0479589560961891,-0.000952033231413907
1.17859178178082,-0.0174994990164081,0.000835566783119679,-0.0462617487110803,0.000241507571635673
1.18460431873805,-0.0155880197588202,0.00467979637956806,-0.0439185848143558,0.00145350834331853
1.19061736115222,-0.0137636284086813,0.0079884156731186,-0.0410306275753588,0.00264568061121339
1.19663088974451,-0.0120261087642348,0.0107892090826147,-0.0376960444194641,0.00378523465313245
1.20264488857134,-0.0103752444070992,0.0131099240509473,-0.0340074963993179,0.00484462112535077
1.20865934482708,-0.00881081870254878,0.0149782709695584,-0.0300521443833709,0.00580123426739057
1.21467424864656,-0.0073326147997192,0.0164219231029254,-0.0259116552641912,0.00663711576468946
1.22068959290749,-0.00594041563188825,0.0174685165131326,-0.0216622081868485,0.00733865927229832
1.22670537303279,-0.00463400391673376,0.0181456499844932,-0.0173745007969624,0.0078963156004815
1.23272158679267,-0.00341316215658797,0.0184808849482221,-0.0131137555088756,0.00830429856399835
1.2387382341067,-0.00227767263871173,0.0185017454071282,-0.00893972579356703,0.00856029149759028
1.24475531684571,-0.00122731743551136,0.018235717860377,-0.00490670248641629,0.00866515443817437
1.25077283863347,-0.00026187840485055,0.0177102512283444,-0.0010635201149391,0.00862263197690318
1.2567908046484,0.000618862809722901,0.0169527567773902,0.00254643675374533,0.00843906178159846
1.262809221425,0.00141512477868279,0.0159906080448416,0.0058852271454758,0.00812308379229699
1.26882809665524,0.00212712628628986,0.0148511407638984,0.00892034729192062,0.00768535009066075
1.27484743898977,0.00275508633034508,0.0135616527886887,0.0116247242234494,0.00713823544616938
1.28086725783901,0.00329922412187958,0.0121494040192866,0.013976709342358,0.00649554853986246
1.28688756317415,0.00375975908493275,0.0106416163268201,0.0159600719761574,0.00577224386766872
1.29290836532792,0.00413691085624221,0.00906547347866747,0.0175639929111316,0.00498413432538053
1.29892967479536,0.00443089928502292,0.00744812106360991,0.0187830579060319,0.00414760447656089
1.30495150203432,0.00464194443266646,0.00581666641713887,0.0196172511860361,0.00327932450546357
1.31097385726595,0.00477026657251671,0.00419817854672793,0.0200719489169817,0.00239596485630682
1.31699675027499,0.00481608618954664,0.002619688057226,0.0201579126596748,0.0015139115612372
1.32302019020992,0.00477962398014036,0.00110818707626993,0.0198912828046279,0.000648982258034488
1.32904418538306,0.00458299607683607,-0.000307648151171856,0.0192936105805424,-0.000183857206947352
1.33506874307645,0.00409763274673688,-0.00156397857536657,0.0183972807172586,-0.000970860926179089
1.34109386943082,0.00363195600405913,-0.00264575004404881,0.0172478385738197,-0.00170020824164115
1.34711956947235,0.00318600542680694,-0.00356193224623645,0.0158900089750118,-0.00236227360854283
1.35314584717434,0.00275982059450174,-0.00432148758067645,0.0143659699472866,-0.00294951252976795
1.35917270551957,0.00235344108798977,-0.00493337113473375,0.0127153571979401,-0.00345633154819689
1.36520014656266,0.00196690648948765,-0.00540653066368542,0.0109752686050727,-0.0038789585693066
1.37122817149247,0.00160025638243739,-0.00574990656964853,0.00918026871742225,-0.00421531351447468
1.37725678069456,0.00125353035150824,-0.00597243188078092,0.00736239326532744,-0.00446487930574557
1.38328597381374,0.000926767982471298,-0.0060830322303819,0.00555115368165818,-0.00462857318326205
1.38931574981654,0.000620008862159626,-0.00609062583598874,0.0037735416335126,-0.00470861835569142
1.39534610705382,0.000333292578361559,-0.00600412347853009,0.00205403356416086,-0.0047084159847997
1.4013770433234,6.6658719834991e-05,-0.00583242848141966,0.000414595245532625,-0.00463241750470848
1.40740855593274,-0.000179853123820871,-0.00558443668973284,-0.00112531365882192,-0.0044859972769063
1.4134406417616,-0.000406203362264068,-0.0052690364493133,-0.00254873502057472,-0.00427532558154704
1.41947329732482,-0.000612352404401509,-0.00489510858597727,-0.00384120766278535,-0.00400724194589646
1.42550651883511,-0.000798260658483819,-0.00447152638458782,-0.00499076276576731,-0.00368912881103797
1.43154030226587,-0.000963888532211899,-0.00400715556832162,-0.00598791926273991,-0.00332878553699293
1.43757464341404,-0.0011091964327736,-0.00351085427772008,-0.0068256792247321,-0.00293430274779554
1.44360953796308,-0.00123414476688703,-0.00299147304998129,-0.00749952323548827,-0.00251393701657502
1.44964498154584,-0.00133869394093107,-0.00245785479806728,-0.0080074057556679,-0.00207598589210271
1.45568096980761,-0.00142280436094853,-0.001918834789889,-0.0083497504770511,-0.00162866326720757
1.46171749846914,-0.00148643643275127,-0.00138324062760417,-0.00852944566605777,-0.00117997508968021
1.46775456338972,-0.00152955056200812,-0.000859892226648594,-0.00855183949720658,-0.000737595417258087
1.47379216063029,-0.00155210715426586,-0.000357601795126245,-0.00842473537598983,-0.00030874281632247
1.4798302865166,-0.00150956847021484,0.000114044987776368,-0.00815840626731073,9.99429388895229e-05
1.48586893770032,-0.00133192740709906,0.000532151197462822,-0.00776758397851956,0.000482547985255106
1.49190811119304,-0.00116406095852994,0.000891632264181076,-0.00727170493042508,0.000834102596937447
1.49794780435731,-0.00100593601974418,0.00119554246313611,-0.00668968614001223,0.00115063654389787
1.50398801488738,-0.00085751945761656,0.0014469325561303,-0.00603935136758335,0.00142912249657938
1.51002874078966,-0.000718778110621789,0.0016488497837354,-0.00533743292166158,0.0016674154252817
1.51606998036335,-0.000589678788871154,0.00180433785762682,-0.0045995734683861,0.00186419212809744
1.52211173218083,-0.000470188274245638,0.00191643695274217,-0.00384032784534031,0.00201889088795089
1.52815399506825,-0.000360273320301999,0.0019881836995487,-0.00307316487952782,0.00213165125928456
1.53419676808592,-0.000259900652446022,0.00202261117633214,-0.00231046920989401,0.00220325398422303
1.54024005050887,-0.000169036967903507,0.00202274890138967,-0.00156354311411392,0.00223506103901726
1.54628384180724,-8.76489357920774e-05,0.00199162282533821,-0.000842608339689133,0.00222895581107632
1.55232814162673,-1.57031971041701e-05,0.00193225532331066,-0.000156807939440252,0.0021872834064077
1.55837294976906,4.68336351140796e-05,0.00184766518733624,0.000485791888662669,0.00211279108866428
1.56441826617237,9.99949758969452e-05,0.0017408676184563,0.001078199957336,0.00200856884948989
1.5704640908916,0.000143814268170251,0.00161487421917818,0.00161449824162204,0.00187799011057846
1.57651042407891,0.000178324982770374,0.00147269298560219,0.00208984002593127,0.00172465255822022
1.58255726596406,0.000203560618378003,0.00131732829978679,0.00250044804704105,0.00155231911007853
1.58860461683475,0.000219554701529081,0.00115178092201364,0.00284361263264623,0.00136485901506554
1.594652477017,0.00022634078649038,0.000979047983111753,0.00311768983548628,0.0011661890862269
1.60070084685545,0.000223952455257979,0.000802122976724673,0.00332209956349606,0.000960215067424754
1.60674972669375,0.000212423317534258,0.000623995751599927,0.00345732370518237,0.000750773133699628
1.61279911685481,0.000191787010618873,0.00044765250397017,0.00352490425114239,0.000541571525920708
1.61884901762113,0.000162077199430395,0.000276075769777298,0.00352744141101942,0.000336132320147967
1.6248994292151,0.000123327576439072,0.000112244417063514,0.00346859172623133,0.000137733331754014
1.63095035177925,8.95956247262952e-05,-4.06088901566098e-05,0.00335307462432135,-5.06498644683082e-05
1.63700178535727,8.87862393036705e-05,-0.000175816045448733,0.00318734010895434,-0.000226408743992882
1.64305372988364,8.67493560728721e-05,-0.000292206252323974,0.00297939840073496,-0.000387377028864385
1.64910618518655,8.35035329062633e-05,-0.000390742525176305,0.00273698523353913,-0.000531839873431152
1.65515915099375,7.9067338835215e-05,-0.000472387436281512,0.00246738389511832,-0.000658507250077829
1.66121262693849,7.34593540315341e-05,-0.00053810311370304,0.00217742593409205,-0.000766486253297536
1.66726661256543,6.66981697391548e-05,-0.000588851239436945,0.00187349186842595,-0.000855253456001735
1.67332110733659,5.88023882862054e-05,-0.000625593047336852,0.00156151189594944,-0.000924627319287607
1.6793761106373,4.97906230473003e-05,-0.000649289321126508,0.00124696660650187,-0.00097474065430727
1.68543162178208,3.96814984477444e-05,-0.0006609003924637,0.000934887695767509,-0.00100601313792872
1.69148764002068,2.84936498226269e-05,-0.000661386138864118,0.00062985868100264,-0.001019123880797
1.69754416454393,1.62457235610815e-05,-0.000651705981759296,0.000336015618371126,-0.00101498404955996
1.70360119448976,2.95637691428945e-06,-0.000632818884526126,5.70478220921848e-05,-0.000994709541819987
1.70965872894914,-1.13557218864913e-05,-0.000605683350407458,-0.000203801414625597,-0.000959593715392258
1.71571676697202,-2.66718937840037e-05,-0.000571257420616312,-0.000443734096963321,-0.000911080170841796
1.72177530757331,-4.29734488477764e-05,-0.000530498672310289,-0.00066039680411325,-0.000850735588218505
1.72783434973885,-6.02416862976576e-05,-0.000484364216547367,-0.000851879963225934,-0.00078022261782861
1.73389389243139,-7.84578945793407e-05,-0.000433810696380457,-0.00101671712140997,-0.000701272825347069
1.73995393459654,-9.76033513563449e-05,-0.000379794284770071,-0.00115388421625539,-0.000615659691046509
1.74601447516875,-0.000117659323530453,-0.000323270682684892,-0.00126279884448248,-0.000525171663928687
1.75207551307735,-0.000138607067296942,-0.000265195117035248,-0.00134331952882142,-0.000431585270222509
1.75813704725245,-0.000160427828178271,-0.00020652233874621,-0.00139574498322771,-0.000336638276838349
1.76419907663099,-0.000183102841013012,-0.000148206620684466,-0.00142081337638254,-0.000242002910056677
1.77026160016272,-0.000206613330000249,-9.12017557392421e-05,-0.00141970159338434,-0.000149259128838514
1.77632461681622,-0.000230940508721449,-3.64610547764185e-05,-0.00139402449571888,-5.98679538447518e-05
1.78238812558483,-0.000237712342701402,1.49314320764826e-05,-0.0013458376480466,2.48551558680525e-05
1.78845212549251,-0.000203662009890047,6.03187376139808e-05,-0.00127784508295498,0.000103768586102835
1.79451661559672,-0.000172257598889334,9.92267243212242e-05,-0.00119324274227678,0.000175930563016549
1.80058159498736,-0.000143485713169122,0.00013200129367311,-0.00109509956123148,0.000240598608433225
1.80664706278481,-0.000117332946541193,0.000158987852027794,-0.000986304842328553,0.000297217584384706
1.81271301813789,-9.37858830452555e-05,0.000180531309634847,-0.000869568498156481,0.000345407455359352
1.81877946022195,-7.28310971763903e-05,0.00019697607975442,-0.000747421295138798,0.000384951070956031
1.82484638823682,-5.44551536659018e-05,0.000208666077736561,-0.000622215097796725,0.000415781969642196
1.83091380140485,-3.86446077035316e-05,0.000215944720051311,-0.00049612311390271,0.0004379722028291
1.83698169896892,-2.53860048021779e-05,0.000219154923432793,-0.000371140139922325,0.000451720180368423
1.84305008019043,-1.46658809653525e-05,0.000218639103935378,-0.000249082807454741,0.000457338536552072
1.84911894434733,-6.47076253652397e-06,0.000214739175948699,-0.000131589830201005,0.000455242017260876
1.85518829073212,-7.87166350421811e-07,0.000207796551350567,-2.01222515362431e-05,0.000445935388338278
1.86125811864983,2.39840028409104e-06,0.000198152138631931,8.40363071692599e-05,0.000430001364793618
1.86732842741607,3.0994395700404e-06,0.000186146341803803,0.000179779397615884,0.000408088561486592
1.87339921635499,1.3294632628947e-06,0.000172119059681315,0.000266177494992605,0.000380899464808278
1.87947048479731,-2.89800749943124e-06,0.00015640968480527,0.000342477747548881,0.0003491784258424
1.88554223207828,-9.56944200980993e-06,0.000139357102660635,0.000408103726005725,0.000313699674913048
1.89161445753574,-1.86713002433567e-05,0.000121299690630878,0.000462655171664726,0.000275255357588215
1.89768716050805,-3.01900326699037e-05,0.000102575317211354,0.000505907744338522,0.00023464359191501
1.90376034033214,-4.41120803783738e-05,8.35213409606708e-05,0.000537812769443511,0.000192656547692557
1.90983399634148,-6.04238750930198e-05,6.44746097272978e-05,0.00055849698444579,0.000150068547041844
1.91590812786405,-7.91118391652739e-05,4.57714595854858e-05,0.000568262284624159,0.000107624186674414
1.9219827342204,-0.000100162385618301,2.77477141286527e-05,0.000567585468359719,6.60264821381052e-05
1.92805781472156,-0.000123561918124475,1.07386833101918e-05,0.000557117981456297,2.59250338247915e-05
1.93413336866708,-0.000133143910054881,-4.89890038850335e-06,0.00053768736621381,-1.20957894163297e-05
1.9402093953431,-0.0001112850179131,-1.86577998119081e-05,0.000510380262302357,-4.75292593045207e-05
1.94628589402149,-9.14139247689776e-05,-3.050687214193e-05,0.000476467864056029,-7.99568033944362e-05
1.95236286396035,-7.35209886434111e-05,-4.0542351773703e-05,0.000437168596512081,-0.000109047180104865
1.95844030440489,-5.75965605857454e-05,-4.88605448447793e-05,0.000393629793488055,-0.00013455128294995
1.96451821458828,-4.36309847875558e-05,-5.55578289610784e-05,0.000346927795327781,-0.000156296851688978
1.97059659373247,-3.16145985171035e-05,-6.07306532237358e-05,0.00029806804726074,-0.00017418319258896
1.97667544104905,-2.15377321676791e-05,-6.44755379481216e-05,0.000247985197646734,-0.00018817590732212
1.98275475574008,-1.33907092564376e-05,-6.68890746981835e-05,0.000197543196814419,-0.000198301631425102
1.98883453699898,-7.16384647715381e-06,-6.80679259826833e-05,0.000147535395974189,-0.000204642781435405
1.99491478401134,-2.84745366341924e-06,-6.81088252809732e-05,9.86846464345987e-05,-0.000207332311448191
2.00099549595577,-4.31833816262432e-07,-6.71085768304673e-05,5.16433991473532e-05,-0.000206548478540499
2.00707667200477,9.2716856062459e-08,-6.51640554992536e-05,6.99380423754804e-06,-0.000202509617654973
2.01315831132557,-1.26409105501317e-06,-6.23722066738904e-05,-3.47521887739855e-05,-0.000195468925350083
2.01924041308097,-4.4925401514512e-06,-5.88300461786529e-05,-7.31527307295527e-05,-0.00018570925302947
2.0253229764302,-9.58290631391987e-06,-5.46346600549561e-05,-0.0001078359725014,-0.000173537909302709
2.03140600052979,-1.65254585949387e-05,-4.98832044689446e-05,-0.000138499964093738,-0.000159281471706771
2.03748948453439,-2.53104593832328e-05,-4.46729056286066e-05,-0.000164912553539279,-0.000143280607571893
2.04357342759762,-3.59281642832698e-05,-3.91010595926721e-05,-0.000186911285744727,-0.000125884904404268
2.04965782887296,-4.83688222092876e-05,-3.32650321313741e-05,-0.000204403300829265,-0.00010744770950693
2.05574268751458,-6.26226753953771e-05,-2.72622586973593e-05,-0.000217365232463448,-8.83209790235689e-05
2.0618280026782,-7.86799593387651e-05,-2.11902441121116e-05,-0.000225843105644594,-6.88501363419898e-05
2.06791377352193,-9.65309028989135e-05,-1.51465626497906e-05,-0.000229952234404213,-4.93689400778545e-05
2.07399999920714,-0.00011616572828191,-9.22885779137029e-06,-0.000229877119354846,-3.01943613342747e-05
2.08008667889931,-0.000137574651034889,-3.53484198466535e-06,-0.000225871344632745,-1.16214706501695e-05
2.08617381176889,-0.000143918347825277,1.81301585657103e-06,-0.00021825827658489,6.08166844615982e-06
2.09226139699212,-0.000120946996733882,6.46739975172554e-06,-0.000207463195722204,2.26794760129413e-05
2.09834943375127,-9.99966912526746e-05,1.03791441011215e-05,-0.000193979753564996,3.79737999738776e-05
2.10443792123429,-8.10599687079494e-05,1.35942626036889e-05,-0.000178281501759826,5.18038227509119e-05
2.11052685863423,-6.41293606554432e-05,1.61586559853972e-05,-0.000160815705438934,6.40440129737256e-05
2.11661624514874,-4.91973929516244e-05,1.81181116017114e-05,-0.000142003379344713,7.46020397982149e-05
2.12270607997952,-3.62565856947887e-05,1.95183035601273e-05,-0.000122239324640472,8.34166907965341e-05
2.12879636233176,-2.52994532972766e-05,2.04047923122296e-05,-0.000101892165362628,9.04557949317631e-05
2.13488709141364,-1.63185044240673e-05,2.08230247637536e-05,-8.13043851881566e-05,9.5714149829484e-05
2.14097826643576,-9.30624206743734e-06,2.08183338919152e-05,-6.07923642515693e-05,9.92114532041875e-05
2.14706988661062,-4.25516351962399e-06,2.0435938790593e-05,-4.06464160433828e-05,0.000100990239322481
2.15316195115207,-1.15776043445484e-06,1.97209443530426e-05,-2.11308244948613e-05,0.000101113819391949
2.15925445927478,-6.51874719224451e-09,1.87183412783881e-05,-2.48388088604473e-06,9.96642269588863e-05
2.1653474101937,-7.93918781648255e-07,1.74730058440145e-05,1.50820787322789e-05,9.67401673679116e-05
2.1714408031235,-3.51243519542806e-06,1.60296997236761e-05,3.13806363764058e-05,9.24549722140822e-05
2.17753463727806,-8.1545370087807e-06,1.44330699540101e-05,4.62512546580315e-05,8.69345578552549e-05
2.1836289118699,-1.47126876591875e-05,1.27276486804643e-05,5.95592394842118e-05,8.03153887200854e-05
2.18972362610966,-2.31793449238693e-05,1.0957853062514e-05,7.11957022303342e-05,7.27424454487672e-05
2.19581877920555,-3.35469610129179e-05,9.16798511862688e-06,8.1077522206658e-05,6.4367196969339e-05
2.2019143703628,-4.58079825269483e-05,7.4022316167422e-06,8.91473089335601e-05,5.53455777531769e-05
2.20801039878316,-5.99548505024373e-05,5.70466382283063e-06,9.53733641574323e-05,4.58359692245124e-05
2.21410686366428,-7.59800003882772e-05,4.11923753000381e-06,9.97496439845012e-05,3.59971861311554e-05
2.22020376419923,-9.3875862121403e-05,2.68979270718438e-06,0.000102295720775961,2.59864674505159e-05
2.22630109957596,-0.000113634860025455,1.46005353741018e-06,0.000103056745044106,1.59574714961507e-05
2.23239886897669,-0.000135249412936224,4.73628145442257e-07,0.00010210340716485,6.05827641781777e-06
2.23849707157746,-0.000140831458700798,-2.30197307863339e-07,9.95324434500744e-05,-3.57061862719266e-06
2.24459570654754,-0.000118527636311891,-6.73404446228745e-07,9.54871959544793e-05,-1.27987944482333e-05
2.25069477304946,-9.81661766099641e-05,-8.879809724937e-07,9.01485018428466e-05,-2.15093429946051e-05
2.25679427023945,-7.9740930232836e-05,-8.98742248974744e-07,8.36930673271376e-05,-2.95997289666581e-05
2.2628941972681,-6.32457428740299e-05,-7.30585670004458e-07,7.62906435157301e-05,-3.69813739482538e-05
2.26899455328098,-4.86744552758591e-05,-4.08490641953311e-07,6.81040528271178e-05,-4.35792150917565e-05
2.27509533741919,-3.6020903356343e-05,4.24815613113685e-08,5.92892149104694e-05,-4.93312677171964e-05
2.28119654882007,-2.52789180355148e-05,5.97187596079566e-07,4.99951731794317e-05,-5.41881906663179e-05
2.28729818661774,-1.64423254148909e-05,1.23040216156102e-06,4.03641210374464e-05,-5.81128557317187e-05
2.29340024994374,-9.50494665094304e-06,1.91681798217576e-06,3.05314280921014e-05,-6.10799200550234e-05
2.29950273792767,-4.46059806263671e-06,2.63104579742806e-06,2.0625666707965e-05,-6.30754022874707e-05
2.30560564969779,-1.30309107472216e-06,3.34761438017206e-06,1.07686383837706e-05,-6.40962619041615e-05
2.31170898438161,-2.62322773720503e-08,4.0409704740113e-06,1.07540007747252e-06,-6.41499824191596e-05
2.31781274110656,-6.23823382125526e-07,4.68547886786436e-06,-8.34570913319649e-06,-6.3254157530075e-05
2.32391691900057,-3.08966128650713e-06,5.25542236456463e-06,-1.73930416499354e-05,-6.14360811092779e-05
2.3300215171927,-7.41753805181643e-06,5.72500175509504e-06,-2.59716148306213e-05,-5.87323405552816e-05
2.33612653481378,-1.36012408816137e-05,6.06833587670142e-06,-3.3993084301407e-05,-5.51884134108449e-05
2.34223197099698,-2.16345522147351e-05,6.25946152997483e-06,-4.1375717302776e-05,-5.08582679558587e-05
2.34833782487849,-3.15112496453544e-05,6.27233361893227e-06,-4.80443661048082e-05,-4.58039667207258e-05
2.35444409559809,-4.32251059697493e-05,6.08082493155005e-06,-5.39304413632787e-05,-4.00952737722933e-05
2.36055078229981,-5.67698892586682e-05,5.65872640780778e-06,-5.89718852888081e-05,-3.38092655930195e-05
2.3666578841325,-7.21393627071608e-05,4.97974688599599e-06,-6.31131448485894e-05,-2.7029945171884e-05
2.37276540025052,-8.93272847878666e-05,4.01751329090844e-06,-6.63051450598238e-05,-1.98478596997516e-05
2.37887332981432,-0.000108327409230599,2.74557057602404e-06,-6.85052621152214e-05,-1.23597219436737e-05
2.38498167199104,-0.00012913348499075,1.13738165575949e-06,-6.9677296496012e-05,-4.66803491113908e-06
2.39109042595518,-0.000132289472994606,-8.23684972208631e-07,-6.97919149154687e-05,3.11928751650921e-06
2.39719959088913,-0.000108452417491889,-3.04662897650924e-06,-6.88444207020301e-05,1.08903937886855e-05
2.40330916598281,-8.69580623733042e-05,-5.46284653954542e-06,-6.68603933374261e-05,1.85341743099769e-05
2.40941915043243,-6.78013430270287e-05,-8.02150565335307e-06,-6.3873718015752e-05,2.59426374428219e-05
2.41552954343895,-5.09771900755744e-05,-1.06717200717405e-05,-5.99250366306571e-05,3.30116163029905e-05
2.42164034420664,-3.64805293569971e-05,-1.33625493585927e-05,-5.50617783208481e-05,3.96414418323087e-05
2.42775155194157,-2.43062819951249e-05,-1.60429989675155e-05,-4.93381899798755e-05,4.57376198883859e-05
2.43386316585014,-1.44493643554793e-05,-1.86620203575836e-05,-4.28153666420405e-05,5.12115125069534e-05
2.43997518513757,-6.90468802711349e-06,-2.1168510908157e-05,-3.55612820964731e-05,5.59810237160888e-05
2.44608760900643,-1.66715994183671e-06,-2.35113141508236e-05,-2.76508192483196e-05,5.99712892194771e-05
2.45220043665512,1.26831775808122e-06,-2.56392196897463e-05,-1.91658007928568e-05,6.31153702994863e-05
2.45831366727645,1.9068476536503e-06,-2.75009634161305e-05,-1.01950194691068e-05,6.5354952051568e-05
2.46442730005605,2.53536962796614e-07,-2.90452273590686e-05,-8.34268758627821e-07,6.66410457531833e-05
2.47054133417096,-3.68650234140483e-06,-3.02206399696706e-05,8.81362669067864e-06,6.69346952221469e-05
2.47665576878809,-9.90815358172272e-06,-3.09757760327951e-05,1.86387805632843e-05,6.62076879936686e-05
2.48277060306277,-1.84062954026459e-05,-3.12591568010675e-05,2.85242143870158e-05,6.44432697999272e-05
2.48888583613718,-2.91758017897762e-05,-3.10192500117715e-05,3.83458270698792e-05,6.16368641254454e-05
2.49500146713893,-4.22115420081485e-05,-3.02044700147762e-05,4.7972364283824e-05,5.77967952949716e-05
2.50111749517953,-5.75083807111923e-05,-2.87631777570551e-05,5.72653880924367e-05,5.29450161115053e-05
2.5072339193529,-7.50611778362374e-05,-2.6643680918407e-05,6.60792463305104e-05,4.71178397800884e-05
2.51335073873385,-9.48647886837889e-05,-2.37942339094822e-05,7.42610422187819e-05,4.03666754434995e-05
2.51946795237661,-0.000116914063912205,-2.01630379872966e-05,8.16506038088321e-05,3.27587689239927e-05
2.52558555931331,-0.000141203849577064,-1.56982413271449e-05,8.80804534506152e-05,2.43779465695767e-05
2.53170355855249,-0.000167728987039835,-1.03479389972203e-05,9.33757773641652e-05,1.53253640865953e-05
2.53782194907759,-0.000196484313072507,-4.06017313573159e-06,9.73543950319714e-05,5.72025921355566e-06
2.54394072984545,-0.000203229165682653,3.18847863415481e-06,9.9828355750264e-05,-4.29931566668302e-06
2.55005989978507,-0.000178816212767904,1.11437196039952e-05,0.000100660547587117,-1.4578776612845e-05
2.55617945779864,-0.000155791312224053,1.96076891312204e-05,9.97932987047981e-05,-2.49577645495402e-05
2.56229940276514,-0.000134148397310266,2.84230381128846e-05,9.71939418104945e-05,-3.52753262822516e-05
2.56841973354436,-0.000113881397171891,3.74321053006681e-05,9.28510732171682e-05,-4.53711517639005e-05
2.57454044898099,-9.49842369211124e-05,4.64769173163844e-05,8.67746147644686e-05,-5.50867365891735e-05
2.58066154790863,-7.74508375790314e-05,5.53991889098576e-05,7.89958758036637e-05,-6.42665497393386e-05
2.58678302915384,-6.12751161869476e-05,6.40403229538486e-05,6.95676150344819e-05,-7.27592067486935e-05
2.59290489154023,-4.64509857184674e-05,7.22414106402314e-05,5.85641024418134e-05,-8.04186484830924e-05
2.59902713389245,-3.29723551161014e-05,7.98432315822199e-05,4.60811810196211e-05,-8.71053247371851e-05
2.60514975504033,-2.08331293201054e-05,8.66862539069202e-05,3.22363288758907e-05,-9.26873840533567e-05
2.61127275382285,-1.00272092898726e-05,9.26106343887551e-05,1.71687208372528e-05,-9.7041868164662e-05
2.61739612909229,-5.48491940715139e-07,9.7456218644896e-05,1.03929039035143e-06,-0.000100055912362855
2.62351987971821,7.60912975239096e-06,0.000101062541108127,-1.59692086344154e-05,-0.000101627950972303
2.6296440045916,1.44517668092275e-05,0.000103268825334139,-3.36521402850195e-05,-0.000101668928355803
2.63576850262888,1.99855342516347e-05,0.000103913983970895,-5.17829245394393e-05,-0.000100103515346877
2.641893372776,2.42165509734739e-05,0.000102836618963272,-7.0112975880696e-05,-9.6871330671928e-05
2.64801861401255,2.71509398935066e-05,9.98750217010836e-05,-8.83716413725968e-05,-9.19281685992102e-05
2.65414422535576,2.8794827823669e-05,9.48671730840567e-05,-0.000106266139100053,-8.52472309499517e-05
2.66027020586464,2.91543455615155e-05,8.76507436980051e-05,-0.000123481496372694,-7.68203654285852e-05
2.66639655464405,2.82356277511529e-05,7.80630939289773e-05,-0.000139680488210251,-6.66593087578296e-05
2.67252327084876,2.60448129984911e-05,6.59412740674866e-05,-0.000154503575624307,-5.47969353515133e-05
2.67865035368758,2.25880438159326e-05,5.1122024528768e-05,-0.000167568844158219,-4.12885114149025e-05
2.6847778024274,1.78714665443596e-05,3.34417758893992e-05,-0.000178471942081422,-2.62129545804044e-05
2.69090561639732,1.19012314586211e-05,1.27366490542822e-05,-0.000186786019094713,-9.67409849545855e-06
2.69703379499272,2.43018632930189e-05,-1.09787415986712e-05,-0.000192068013384196,8.19808313021894e-06
2.7031623376789,5.59198367999373e-05,-3.63444172249629e-05,-0.000194044880369784,2.72510518430612e-05
2.709291243991,8.14432357077472e-05,-6.2703533923953e-05,-0.00019266582071778,4.73255163269238e-05
2.7154205135298,0.000100871916070908,-8.96361079167571e-05,-0.000187913069690445,6.8262023677453e-05
2.72155014595697,0.00011420574048015,-0.000116721297426954,-0.000179790690626245,8.99018243676254e-05
2.72768014099021,0.000121444577981177,-0.000143537403169163,-0.000168324652830634,0.000112087638958247
2.73381049839847,0.000122588304169094,-0.000169661868701673,-0.000153562909637649,0.000134664429593328
2.73994121799709,0.000117636801106291,-0.000194671280600038,-0.00013557547612414,0.000157480174841573
2.74607229964304,0.000106589957418526,-0.000218141368885079,-0.000114454507293425,0.000180386649686898
2.75220374323003,8.9447668217053e-05,-0.000239647007390084,-9.03143755040213e-05,0.000203240209099659
2.75833554868374,6.6209835140248e-05,-0.000258762213972628,-6.32917487724764e-05,0.00022590257586763
2.76446771595693,3.68763663457638e-05,-0.00027506015098465,-3.35456684070239e-05,0.000248241632940937
2.77060024502467,1.44717653044554e-06,-0.000288113125500242,-1.25762693373975e-06,0.000270132219759305
2.77673313587946,-4.00778131078684e-05,-0.00029749258971324,3.33683540592828e-05,0.000291456932743832
2.7828663885264,-8.76986747861199e-05,-0.000302769141254398,7.01056462595363e-05,0.000312106930153898
2.78900000297838,-0.000141415474225982,-0.000303512523674803,0.00010870493667559,0.000331982741123279
2.79513397925119,-0.000201228270578879,-0.000299291626504873,0.000148894149794956,0.000350995078658877
2.80126831735868,-0.000267137116508897,-0.000289674485858684,0.000190378370100948,0.000369065657222051
2.80740301730793,-0.000339142058039474,-0.000274228284723501,0.000232839763933561,0.000386128014399669
2.81353807909441,-0.000417243134743964,-0.000252519353280635,0.000275937502196274,0.000402128336368904
2.81967350269708,-0.000501440379576717,-0.000224113169276163,0.000319307682111583,0.000417026288291564
2.82580928807354,-0.000591733818980352,-0.000188574358423486,0.000362563250068841,0.000430795848260879
2.8319454351552,-0.000688123472765684,-0.000145466694671095,0.000405293923379324,0.000443426146059339
2.83808194384238,-0.000790609354260297,-9.43531007221095e-05,0.000447066113127884,0.000454922305263071
2.84421881399948,-0.000899191470196226,-3.4795648244141e-05,0.000487422846191901,0.000465306290599238
2.85035604545006,-0.000946640557301626,3.26475810825214e-05,0.000525892603478207,0.000474617718297953
2.8564936379724,-0.000915120979661835,0.00010155136492708,0.000562215729569778,0.000482911113014811
2.86263159129787,-0.000875090416731841,0.000170498044683738,0.000596378217918752,0.000490244912251323
2.86876990511243,-0.000826525935026705,0.000239256113403755,0.000628385013814711,0.000496677383843383
2.87490857905849,-0.000769404601366897,0.000307593195925938,0.00065824819881126,0.000502266386879617
2.88104761273682,-0.000703703482989274,0.000375276048747567,0.000685987028990634,0.000507069190721241
2.88718700570848,-0.000629399647498111,0.00044207056026145,0.000711627972770536,0.000511142292412376
2.89332675749671,-0.000546470163043418,0.000507741750452067,0.000735204748812454,0.00051454123307987
2.89946686758883,-0.000454892098216951,0.000572053771212752,0.000756758364151931,0.000517320413302413
2.90560733543819,-0.000354642522196035,0.000634769906099296,0.000776337152381935,0.000519532905859252
2.91174816046604,-0.000245698504802316,0.000695652570463586,0.000793996811103439,0.000521230268649373
2.91788934206344,-0.000128037116398394,0.000754463311506995,0.000809800440494623,0.000522462355149003
2.92403087959322,-1.63542814591043e-06,0.000810962808228329,0.000823818581029124,0.000523277123980391
2.93017277239184,0.00013352948815188,0.000864910871429269,0.000836129251494266,0.000523720447163838
2.93631501977135,0.000277480559869879,0.000916066443804867,0.000846817987093525,0.000523835916734157
2.94245762102129,0.000430240713571625,0.000964187599932301,0.000855977877422219,0.000523664650064009
2.94860057541059,0.000591832874940048,0.00100903154628369,0.000863709604334612,0.000523245094051133
2.95474388218952,0.000762279968860072,0.00105035462126688,0.000870121480162265,0.000522612827584286
2.96088754059159,0.000941604919108941,0.00108791229530997,0.000875329485555404,0.000521800363177511
2.96703154983548,0.00112983064856449,0.00112145917077741,0.000879457307677674,0.000520836946429012
2.97317590912698,0.00132698007907945,0.0011507489821698,0.000882636377997831,0.000519748355004569
2.97932061766087,0.00153307613138859,0.00117553459599952,0.000885005910429824,0.000518556695567821
2.98546567462288,0.00174814172509556,0.00119556801092655,0.000886712939370538,0.000517280199781194
2.99161107919162,0.00197219977870387,0.0012106003578289,0.000887912357590936,0.000515933018734289
2.99775683054049,0.00220527320935973,0.00122038189966785,0.000888766954356388,0.000514525015921039
3.0039029278396,0.00233280702801152,0.00122535946198714,0.000889443723382654,0.000513061571782325
3.01004937025762,0.0023479439600019,0.00122956074699185,0.000890030714429562,0.000511544338246586
3.01619615696269,0.00236297241803084,0.00123367303717824,0.000890532264683149,0.00050997401282956
3.0223432871226,0.00237789250420261,0.00123769667700732,0.00089094902097408,0.000508351276908131
3.02849075990473,0.00239270432068182,0.00124163201062636,0.000891281628225401,0.000506676807956728
3.03463857447611,0.00240740796993074,0.00124547938203031,0.00089153072942799,0.000504951279907616
3.04078673000337,0.00242200355450014,0.00124923913478611,0.00089169696560209,0.000503175362804626
3.04693522565276,0.00243649117707838,0.00125291161229426,0.000891780975858219,0.000501349723060174
3.05308406059017,0.00245087094053457,0.00125649715755045,0.000891783397332283,0.000499475023431313
3.05923323398109,0.00246514294794105,0.00125999611342314,0.000891704865280338,0.000497551922920011
3.06538274499064,0.00247930730250757,0.00126340882233806,0.000891546013044367,0.000495581076870464
3.07153259278357,0.00249336410756209,0.0012667356265131,0.000891307471973766,0.00049356313689101
3.07768277652423,0.00250731346669313,0.00126997686791086,0.000890989871471095,0.000491498751052082
3.08383329537661,0.0025211554835221,0.00127313288814205,0.000890593839169812,0.000489388563658799
3.08998414850432,0.00253489026197944,0.00127620402854731,0.000890120000505829,0.00048723321545331
3.09613533507057,0.00254851790600246,0.0012791906302022,0.000889568979225037,0.000485033343515328
3.10228685423824,0.00256203851983091,0.00128209303387809,0.000888941397052611,0.000482789581202672
3.10843870516977,0.00257545220778305,0.00128491158004927,0.000888237873816205,0.000480502558451061
3.11459088702728,0.00258875907433058,0.00128764660890164,0.000887459027391917,0.00047817290151766
3.12074339897248,0.00260195922416517,0.0012902984603161,0.000886605473719508,0.000475801232808192
3.1268962401667,0.00261505276210138,0.00129286747395804,0.000885677826876768,0.000473388171628999
3.13304940977092,0.00262803979310307,0.00129535398905359,0.000884676698988254,0.000470934333305936
3.13920290694571,0.00264092042233246,0.00129775834470432,0.000883602700225583,0.000468440329718758
3.14535673085129,0.00265369475509223,0.00130008087958788,0.000882456438843342,0.000465906769239043
3.1515108806475,0.00266636289683476,0.00130232193215801,0.000881238521359518,0.00046333425663148
3.15766535549378,0.0026789249531934,0.00130448184052557,0.000879949552071886,0.000460723393162092
3.16382015454923,0.00269138102995047,0.00130656094252424,0.000878590133532943,0.000458074776496218
3.16997527697254,0.00270373123306316,0.00130855957572716,0.000877160866459293,0.000455389000830497
3.17613072192204,0.00271597566863392,0.00131047807733337,0.000875662349457326,0.000452666656833802
3.18228648855569,0.00272811444289924,0.00131231678433273,0.000874095179375511,0.000449908331692827
3.18844257603107,0.00274014766230147,0.00131407603331347,0.000872459951102199,0.000447114609061278
3.19459898350538,0.00275207543346986,0.00131575616067021,0.000870757257612566,0.000444286069178856
3.20075571013545,0.00276389786306198,0.00131735750240068,0.000868987689964547,0.000441423288682985
3.20691275507773,0.00277561505806833,0.00131888039427226,0.000867151837322903,0.000438526840857207
3.21307011748829,0.00278722712549174,0.0013203251717,0.000865250286964689,0.000435597295497709
3.21922779652285,0.002798734172594,0.00132169216986674,0.00086328362416926,0.00043263521888301
3.22538579133674,0.0028101363067361,0.00132298172353873,0.000861252432483663,0.000429641173972602
3.2315441010849,0.00282143363546051,0.00132419416726573,0.000859157293420275,0.000426615720226343
3.23770272492192,0.00283262626649659,0.00132532983527227,0.00085699878656111,0.000423559413701932
3.243861662002,0.00284371430765656,0.00132638906148634,0.000854777489727798,0.000420472807012061
3.25002091147899,0.00285469786699719,0.00132737217949136,0.000852493978708087,0.000417356449361144
3.25618047250634,0.00286557705266458,0.00132827952259021,0.000850148827434982,0.000414210886722299
3.26234034423714,0.00287635197302455,0.00132911142379134,0.000847742607996448,0.000411036661396856
3.26850052582409,0.00288702273656032,0.00132986821577147,0.000845275890511773,0.000407834312567677
3.27466101641956,0.00289758945192287,0.00133055023089338,0.000842749243287481,0.000404604375923426
3.28082181517549,0.00290805222790945,0.00133115780122893,0.000840163232625576,0.000401347383844069
3.28698292124349,0.00291841117351646,0.00133169125850601,0.000837518423062753,0.000398063865327015
3.29314433377477,0.00292866639783312,0.00133215093421252,0.000834815377086426,0.000394754346147328
3.29930605192021,0.00293881801015447,0.0013325371594193,0.00083205465545249,0.000391419348544254
3.30546807483025,0.00294886611995301,0.00133285026498328,0.000829236816983167,0.000388059391608464
3.31163040165503,0.00295881083678818,0.00133309058136885,0.000826362418494414,0.000384674991066398
3.31779303154427,0.0029686522704286,0.00133325843878047,0.000823432015089659,0.000381266659355716
3.32395596364734,0.00297839053079753,0.00133335416711059,0.00082044615991171,0.000377834905592791
3.33011919711323,0.0029880257279613,0.00133337809587877,0.000817405404197498,0.000374380235645801
3.33628273109055,0.00299755797215877,0.00133333055431506,0.000814310297312883,0.000370903152146397
3.34244656472757,0.00300698737374447,0.00133321187136885,0.000811161386755916,0.000367404154320755
3.34861069717217,0.00301631404328629,0.00133302237562504,0.000807959218164059,0.000363883738329578
3.35477512757184,0.00302553809146553,0.00133276239538379,0.000804704335264354,0.000360342396917431
3.36093985507373,0.00303465962913808,0.00133243225855273,0.000801397279872499,0.000356780619761493
3.36710487882462,0.00304367876732686,0.00133203229281662,0.000798038592043361,0.000353198893154269
3.37327019797089,0.00305259561719167,0.00133156282552416,0.000794628809837104,0.000349597700329031
3.37943581165858,0.00306141029005321,0.00133102418363777,0.000791168469473173,0.000345977521093706
3.38560171903335,0.0030701228974104,0.00133041669381725,0.000787658105383,0.000342338832332639
3.39176791924048,0.00307873355085412,0.00132974068244076,0.000784098249969934,0.000338682107542377
3.3979344114249,0.00308724236221305,0.00132899647553179,0.000780489433891197,0.000335007817043141
3.40410119473116,0.00309564944343074,0.00132818439879943,0.000776832185903224,0.000331316428137555
3.41026826830345,0.00310395490659043,0.00132730477762808,0.000773127032828261,0.000327608404791626
3.41643563128557,0.0031121588639655,0.00132635793705016,0.000769374499790351,0.000323884207932266
3.42260328282097,0.00312026142798214,0.00132534420180075,0.000765575109885943,0.000320144295267442
3.42877122205273,0.00312826271116859,0.00132426389628558,0.000761729384415236,0.000316389121495228
3.43493944812356,0.00313616282626194,0.00132311734457835,0.000757837842782538,0.000312619138053301
3.4411079601758,0.00314396188614933,0.00132190487038486,0.000753901002559323,0.000308834793303439
3.44727675735143,0.00315166000386364,0.00132062679717256,0.000749919379484121,0.000305036532558989
3.45344583879204,0.00315925729257842,0.00131928344799613,0.000745893487380837,0.000301224797935448
3.45961520363889,0.00316675386565034,0.00131787514561384,0.000741823838224873,0.000297400028558156
3.46578485103283,0.00317414983657043,0.00131640221241355,0.000737710942211795,0.000293562660447021
3.47195478011438,0.00318144531897418,0.00131486497052068,0.000733555307559915,0.000289713126498731
3.47812499002367,0.00318864042667965,0.00131326374166716,0.000729357440760771,0.000285851856620408
3.48429547990048,0.00319573527364522,0.00131159884728065,0.000725117846346347,0.000281979277621797
3.4904662488842,0.00320272997397985,0.00130987060844202,0.000720837027089466,0.000278095813328256
3.49663729611389,0.00320962464192789,0.00130807934591567,0.000716515483782546,0.00027420188449623
3.5028086207282,0.00321641939194697,0.00130622538009633,0.000712153715576457,0.000270297908788132
3.50898022186545,0.00322311433855708,0.00130430903108996,0.000707752219594954,0.000266384300945841
3.51515209866358,0.0032297095965231,0.00130233061860745,0.000703311491199769,0.000262461472729739
3.52132425026017,0.00323620528071103,0.00130029046204505,0.000698832023887992,0.000258529832794473
3.52749667579242,0.00324260150616161,0.00129818888050573,0.000694314309290298,0.000254589786943918
3.53366937439718,0.00324889838805641,0.00129602619267911,0.00068975883729851,0.000250641737823576
3.53984234521094,0.00325509604171846,0.00129380271697224,0.00068516609580411,0.000246686085362382
3.5460155873698,0.00326119458263264,0.00129151877141402,0.000680536571055624,0.000242723226239015
3.55218910000953,0.00326719412645285,0.0012891746737156,0.000675870747307691,0.000238753554414225
3.5583628822655,0.00327309478898089,0.00128677074122577,0.000671169107014661,0.000234777460743907
3.56453693327274,0.0032788966861332,0.0012843072909618,0.000666432130856363,0.000230795333407195
3.57071125216592,0.00328459993403185,0.00128178463962491,0.000661660297617339,0.00022680755725433
3.57688583807932,0.00329020464892248,0.00127920310350064,0.000656854084274158,0.000222814514593347
3.58306069014689,0.00329571094719997,0.00127656299861958,0.000652013965986374,0.000218816584649905
3.58923580750218,0.00330111894543087,0.0012738646405833,0.000647140416088191,0.00021481414384092
3.59541118927841,0.00330642876029584,0.00127110834469038,0.000642233906095983,0.000210807565529743
3.60158683460842,0.00331164050866695,0.00126829442590634,0.000637294905627749,0.000206797220447456
3.6077627426247,0.00331675430755778,0.00126542319880628,0.000632323882575362,0.000202783476266562
3.61393891245935,0.00332177027409575,0.00126249497766926,0.000627321302980854,0.000198766697883694
3.62011534324414,0.0033266885256168,0.00125951007635813,0.000622287631006433,0.000194747247335767
3.62629203411046,0.00333150917956162,0.00125646880844259,0.000617223329127212,0.000190725483741688
3.63246898418934,0.00333623235353903,0.00125337148712635,0.000612128857827061,0.000186701763577129
3.63864619261146,0.00334085816534732,0.00125021842526049,0.000607004675944293,0.000182676440254897
3.64482365850712,0.00334538673284726,0.00124700993531462,0.000601851240391889,0.00017864986458873
3.65100138100627,0.00334981817413186,0.00124374632947787,0.000596669006287056,0.000174622384376515
3.65717935923851,0.00335415260739348,0.00124042791953018,0.000591458426998888,0.00017059434492872
3.66335759233305,0.00335839015098716,0.00123705501687935,0.000586219953976485,0.00016656608839728
3.66953607941876,0.00336253092345248,0.00123362793263781,0.000580954037009996,0.000162537954467036
3.67571481962415,0.00336657504340407,0.00123014697751507,0.000575661123944883,0.000158510279836124
3.68189381207737,0.0033705226296977,0.00122661246189696,0.00057034166092011,0.000154483398528334
3.68807305590619,0.00337437380124714,0.0012230246958111,0.000564996092182856,0.000150457641957694
3.69425255023805,0.00337812867720865,0.00121938398888265,0.000559624860269349,0.000146433338538514
3.70043229420001,0.00338178737678469,0.00121569065042474,0.000554228405872683,0.000142410814139433
3.70661228691878,0.00338535001940639,0.00121194498938963,0.000548807167846141,0.000138390391783743
3.7127925275207,0.00338881672465654,0.00120814731435626,0.000543361583317119,0.000134372391961634
3.71897301513176,0.00339218761219727,0.00120429793355753,0.000537892087590692,0.0001303571321757
3.7251537488776,0.00339546280187613,0.00120039715483001,0.000532399114160603,0.000126344927548525
3.73133472788349,0.00339864241370456,0.0011964452856919,0.000526883094796214,0.000122336090253246
3.73751595127433,0.00340172656784859,0.0011924426332811,0.000521344459356475,0.000118330929994106
3.74369741817469,0.00340471538458345,0.00118838950437179,0.000515783636004347,0.000114329753650923
3.74987912770875,0.00340760898433207,0.001184286205372,0.000510201051121671,0.000110332865572176
3.75606107900037,0.00341040748772601,0.00118013304234741,0.000504597129228153,0.000106340567190695
3.76224327117302,0.00341311101545872,0.00117593032095045,0.000498972293137185,0.000102353157723495
3.76842570334983,0.00341571968846461,0.00117167834652951,0.000493326963856147,9.83709334047678e-05
3.77460837465356,0.00341823362772404,0.00116737742403911,0.00048766156057825,9.4394188071749e-05
3.78079128420662,0.00342065295444094,0.00116302785802496,0.000481976500788698,9.04232126912585e-05
3.78697443113108,0.00342297778994179,0.00115862995274966,0.000476272200084407,8.64582959026008e-05
3.79315781454862,0.00342520825569975,0.00115418401204714,0.000470549072395113,8.24997235244595e-05
3.79934143358059,0.00342734447334278,0.00114969033942544,0.000464807529847524,7.85477789519779e-05
3.80552528734798,0.00342938656461447,0.00114514923796311,0.000459047982726713,7.46027428551553e-05
3.81170937497141,0.00343133465143581,0.00114056101039943,0.000453270839660831,7.066489344241e-05
3.81789369557117,0.00343318885587808,0.00113592595912169,0.000447476507398467,6.67345064342029e-05
3.82407824826716,0.0034349493001184,0.00113124438613379,0.000441665391037434,6.28118547550547e-05
3.83026303217895,0.00343661610652382,0.00112651659306914,0.000435837893760991,5.88972089721283e-05
3.83644804642575,0.00343818939758888,0.00112174288118434,0.000429994417160149,5.49908371512633e-05
3.84263329012642,0.00343966929595476,0.00111692355133151,0.000424135360933457,5.1093004573703e-05
3.84881876239945,0.00344105592439719,0.00111205890404534,0.000418261123033779,4.72039743448913e-05
3.855004462363,0.00344234940585202,0.00110714923947113,0.000412372099757606,4.33240068282773e-05
3.86119038913485,0.00344354986338847,0.00110219485733602,0.000406468685474361,3.94533599725841e-05
3.86737654183243,0.00344465742024633,0.00109719605702678,0.000400551272963367,3.5592289268223e-05
3.87356291957284,0.00344567219980145,0.00109215313757354,0.000394620253161564,3.17410476703704e-05
3.87974952147281,0.00344659432552738,0.00108706639759645,0.000388676015240702,2.78998856723004e-05
3.88593634664871,0.00344742392108032,0.00108193613535961,0.000382718946677819,2.40690512074564e-05
3.89212339421656,0.00344816111029072,0.00107676264869529,0.00037674943318358,2.02487900359527e-05
3.89831066329205,0.00344880601707811,0.00107154623513056,0.000370767858695645,1.64393451522139e-05
3.90449815299048,0.00344935876554606,0.00106628719175649,0.000364774605429222,1.26409573096075e-05
3.91068586242683,0.00344981947989788,0.00106098581532305,0.000358770053825378,8.85386481386288e-06
3.91687379071571,0.00345018828451642,0.00105564240220444,0.000352754582665976,5.07830340290737e-06
3.92306193697138,0.00345046530394843,0.00105025724828936,0.000346728568890802,1.3145066616632e-06
3.92925030030776,0.00345065066281282,0.00104483064925418,0.000340692387737941,-2.4372944723538e-06
3.9354388798384,0.00345074448595834,0.00103936290025683,0.000334646412782189,-6.1768712648277e-06
3.94162767467652,0.00345074689827272,0.00103385429610313,0.000328591015689205,-9.90399752401046e-06
3.94781668393496,0.00345065802490045,0.00102830513127822,0.000322526566585069,-1.36184493338856e-05
3.95400590672625,0.00345047799105147,0.00102271569977954,0.00031645343374115,-1.73200051839704e-05
3.96019534216253,0.0034502069221014,0.00101708629532343,0.000310371983777483,-2.1008445886812e-05
3.96638498935562,0.00344984494355863,0.00101141721115243,0.000304282581451286,-2.46835545960713e-05
3.97257484741697,0.00344939218110691,0.00100570874013794,0.000298185590058251,-2.83451168612854e-05
3.97876491545767,0.00344884876051505,0.000999961174837309,0.000292081370851699,-3.19929205038115e-05
3.98495519258851,0.00344821480772222,0.000994174807331787,0.000285970283514653,-3.56267557660754e-05
3.99114567791987,0.00344749044885384,0.00098834992936731,0.000279852686107514,-3.92464150403653e-05
3.99733637056182,0.00344667581011594,0.000982486832244034,0.000273728934787279,-4.2851693153762e-05
4.00352726962406,0.00344577101785905,0.00097658580692043,0.000267599384108738,-4.64423871600937e-05
4.00971837421597,0.00344477619859059,0.000970647143996044,0.000261464386858225,-5.00182965078616e-05
4.01590968344654,0.00344369147900408,0.000964671133588786,0.000255324294210562,-5.35792227559577e-05
4.02210119642445,0.00344251698585397,0.000958658065467781,0.000249179455421596,-5.7124969895055e-05
4.02829291225801,0.00344125284607552,0.000952608229032183,0.000243030218204016,-6.0655344026235e-05
4.03448483005519,0.003439899186733,0.000946521913262116,0.000236876928606158,-6.41701535696597e-05
4.0406769489236,0.00343845613503475,0.000940399406709844,0.000230719930873787,-6.76692092953064e-05
4.04686926797053,0.00343692381836267,0.000934240997633294,0.000224559567431615,-7.11523240420704e-05
4.0530617863029,0.00343530236417128,0.000928046973792586,0.000218396179242677,-7.46193129421413e-05
4.05925450302728,0.00343359190011852,0.000921817622601626,0.000212230105461065,-7.80699933519074e-05
4.06544741724991,0.0034317925539599,0.000915553231088209,0.000206061683508696,-8.15041847837395e-05
4.07164052807668,0.00342990445361156,0.000909254085828789,0.000199891249170824,-8.49217090763747e-05
4.07783383461312,0.00342792772712234,0.000902920473026385,0.000193719136467259,-8.83223900900092e-05
4.08402733596444,0.00342586250267801,0.0008965526785529,0.000187545677817533,-9.17060540292798e-05
4.09022103123547,0.0034237089086069,0.000890150987747314,0.000181371203916001,-9.50725291412449e-05
4.09641491953072,0.00342146707338434,0.000883715685684751,0.000175196043682036,-9.84216458704078e-05
4.10260899995434,0.00341913712561419,0.000877247056969203,0.000169020524464409,-0.000101753236877088
4.10880327161016,0.00341671919403117,0.000870745385784929,0.000162844971870771,-0.000105067136988997
4.11499773360164,0.0034142134075121,0.000864210955954264,0.000156669709859494,-0.000108363183026454
4.1211923850319,0.00341161989509478,0.000857644050907016,0.000150495060672276,-0.00011164121397933
4.12738722500371,0.00340893878593728,0.000851044953606108,0.000144321344824491,-0.000114901071132033
4.13358225261952,0.00340617020929035,0.000844413946705097,0.000138148881320695,-0.000118142597648359
4.13977746698142,0.00340331429464818,0.000837751312349678,0.000131977987323295,-0.000121365638953631
4.14597286719114,0.00340037117156153,0.000831057332378249,0.000125808978338289,-0.00012457004254788
4.1521684523501,0.00339734096971662,0.000824332288174578,0.000119642168327023,-0.000127755657958521
4.15836422155936,0.00339422381896581,0.000817576460664672,0.000113477869440248,-0.000130922336808712
4.16456017391963,0.00339101984931889,0.00081079013045732,0.000107316392233519,-0.000134069932858556
4.17075630853128,0.00338772919085441,0.000803973577762091,0.00010115804553957,-0.000137198301753958
4.17695262449436,0.0033843519738486,0.000797127082246006,9.50031366289209e-05,-0.000140307301423189
4.18314912090855,0.00338088832869328,0.000790250923336275,8.88519710172314e-05,-0.000143396791727415
4.1893457968732,0.00337733838593118,0.000783345379950604,8.27048525732718e-05,-0.000146466634531044
4.19554265148731,0.00337370227617593,0.000776410730596977,7.65620835606049e-05,-0.000149516693718939
4.20173968384955,0.00336998013027837,0.000769447253433471,7.0423964531261e-05,-0.000152546835320678
4.20793689305825,0.0033661720791467,0.000762455226170128,6.42907943790154e-05,-0.000155556927279152
4.21413427821138,0.00336227825386774,0.000755434926036346,5.81628704042518e-05,-0.000158546839438265
4.22033183840659,0.00335829878563683,0.000748386629992667,5.20404881837915e-05,-0.000161516443869155
4.22652957274118,0.00335423380577939,0.000741310614488357,4.59239417645573e-05,-0.000164465614540936
4.23272748031211,0.00335008344580287,0.000734207155577031,3.98135233577203e-05,-0.000167394227219753
4.238925560216,0.00334584783729167,0.000727076528916557,3.37095237277082e-05,-0.000170302159885571
4.24512381154914,0.00334152711200909,0.00071991900971146,2.76122319102224e-05,-0.000173189292251246
4.25132223340746,0.00333712140181874,0.000712734872780628,2.15219352304796e-05,-0.000176055506301561
4.25752082488656,0.00333263083876237,0.0007055243925225,1.54389194461668e-05,-0.000178900685562488
4.26371958508172,0.00332805555494383,0.000698287842949181,9.36346871376705e-06,-0.000181724715815588
4.26991851308785,0.003323395682672,0.000691025497593134,3.29586556059648e-06,-0.000184527484603993
4.27611760799954,0.00331865135437531,0.000683737629635949,-2.76360923683681e-06,-0.000187308881490156
4.28231686891104,0.00331382270257614,0.000676424511757513,-8.81467640145659e-06,-0.000190068797764616
4.28851629491626,0.00330890985995744,0.000669086416278642,-1.48570584058036e-05,-0.000192807126845564
4.29471588510876,0.00330391295935096,0.00066172361510288,-2.08904791967961e-05,-0.000195523763881536
4.30091563858178,0.00329883213370615,0.000654336379720647,-2.69146644703105e-05,-0.000198218605962258
4.30711555442822,0.00329366751609314,0.000646924981145889,-3.2929341475437e-05,-0.000200891552068325
4.31331563174064,0.0032884192397144,0.000639489689976957,-3.89342391133202e-05,-0.000203542502974448
4.31951586961125,0.00328308743792415,0.000632030776486999,-4.49290879914448e-05,-0.000206171361434523
4.32571626713195,0.003277672244216,0.000624548510427318,-5.09136200546624e-05,-0.000208778031899624
4.33191682339428,0.00327217379221054,0.000617043161134684,-5.6887569185245e-05,-0.000211362420781625
4.33811753748946,0.00326659221559414,0.000609514997560162,-6.28506707126881e-05,-0.000213924436262005
4.34431840850837,0.00326092764828979,0.000601964288254181,-6.88026615762299e-05,-0.000216463988459339
4.35051943554154,0.00325518022429028,0.000594391301245937,-7.4743280345771e-05,-0.00021898098913206
4.35672061767917,0.0032493500777279,0.000586796304206658,-8.06722671768872e-05,-0.000221475351866276
4.36292195401116,0.00324343734287112,0.000579179564374735,-8.65893638817541e-05,-0.000223946992256807
4.36912344362702,0.0032374421541281,0.000571541348576176,-9.24943138342904e-05,-0.000226395827434235
4.37532508561596,0.00323136464600776,0.000563881923157599,-9.83868619972678e-05,-0.000228821776519792
4.38152687906684,0.00322520495318174,0.000556201554108348,-0.000104266754982508,-0.000231224760251485
4.3877288230682,0.00321896321044868,0.000548500506883176,-0.000110133740869174,-0.000233604701167368
4.39393091670825,0.0032126395527152,0.00054077904664413,-0.000115987569503916,-0.000235961523621388
4.40013315907483,0.00320623411505392,0.000533037438047606,-0.00012182799224231,-0.000238295153705335
4.40633554925549,0.00319974703260524,0.000525275945273169,-0.000127654761909522,-0.000240605519154613
4.41253808633742,0.00319317844070649,0.000517494832155486,-0.00013346763315873,-0.000242892549627314
4.41874076940749,0.00318652847478779,0.000509694362085523,-0.0001392663620489,-0.000245156176260078
4.42494359755223,0.003179797270443,0.000501874797954162,-0.000145050706225192,-0.000247396332137154
4.43114656985784,0.00317298496331854,0.000494036402294589,-0.000150820425024497,-0.000249612951916057
4.4373496854102,0.00316609168929949,0.000486179437187244,-0.000156575279273969,-0.000251805971956339
4.44355294329483,0.00315911758429425,0.000478304164256041,-0.00016231503136298,-0.000253975330412145
4.44975634259694,0.00315206278440538,0.000470410844693165,-0.000168039445344202,-0.000256120967002282
4.45595988240141,0.00314492742585238,0.000462499739307616,-0.00017374828673848,-0.000258242823156945
4.46216356179277,0.00313771164495025,0.000454571108393859,-0.000179441322661926,-0.000260340841969939
4.46836737985525,0.00313041557819875,0.000446625211852218,-0.000185118321869908,-0.000262414968265199
4.47457133567271,0.00312303936217766,0.00043866230916663,-0.000190779054560625,-0.000264465148455471
4.48077542832871,0.0031155831336128,0.000430682659314843,-0.000196423292646438,-0.000266491330610627
4.48697965690648,0.00310804702933353,0.000422686520918157,-0.000202050809444818,-0.000268493464293842
4.4931840204889,0.00310043118635026,0.000414674152088666,-0.000207661379908956,-0.000270471501006255
4.49938851815852,0.00309273574172964,0.000406645810564891,-0.000213254780587331,-0.000272425393560742
4.50559314899759,0.00308496083273997,0.000398601753626235,-0.000218830789462557,-0.000274355096552933
4.51179791208801,0.00307710659673299,0.000390542238037788,-0.000224389186156109,-0.000276260566111534
4.51800280651135,0.00306917317117424,0.000382467520244689,-0.000229929751854081,-0.000278141759986156
4.52420783134885,0.00306116069367878,0.000374377856130413,-0.000235452269242969,-0.000279998637547381
4.53041298568144,0.00305306930198816,0.00036627350128221,-0.000240956522548131,-0.000281831159651193
4.53661826858969,0.0030448991339655,0.000358154710680441,-0.000246442297555743,-0.000283639288747388
4.54282367915388,0.00303665032759776,0.000350021738977683,-0.000251909381614847,-0.000285422988936756
4.54902921645393,0.00302832302098864,0.000341874840339612,-0.000257357563524366,-0.000287182225769567
4.55523487956945,0.00301991735238528,0.000333714268467413,-0.000262786633779723,-0.000288916966359172
4.56144066757972,0.00301143346016651,0.000325540276703249,-0.000268196384242594,-0.000290627179407332
4.56764657956369,0.00300287148278808,0.000317353117855139,-0.000273586608411868,-0.000292312835141257
4.57385261459999,0.00299423155887337,0.000309153044266461,-0.000278957101258045,-0.000293973905223182
4.58005877176692,0.00298551382716936,0.00030094030797339,-0.000284307659240079,-0.00029561036289402
4.58626505014245,0.00297671842652765,0.000292715160380671,-0.000289638080476348,-0.000297222182932659
4.59247144880423,0.00296784549592099,0.00028447785260971,-0.000294948164512931,-0.00029880934151718
4.59867796682958,0.00295889517448652,0.000276228635233384,-0.000300237712420166,-0.000300371816408014
4.60488460329551,0.00294986760143441,0.000267967758426335,-0.000305506526795212,-0.000301909586776324
4.61109135727867,0.00294076291614199,0.000259695471845428,-0.000310754411703432,-0.000303422633363215
4.61729822785543,0.00293158125806634,0.000251412024785314,-0.000315981172886188,-0.000304910938230454
4.62350521410179,0.00292232276681534,0.000243117666035774,-0.000321186617397066,-0.000306374485008353
4.62971231509347,0.00291298758213097,0.000234812643946286,-0.000326370553894731,-0.000307813258793835
4.63591952990584,0.00290357584381992,0.000226497206417777,-0.000331532792484676,-0.000309227246003686
4.64212685761395,0.00289408769189214,0.000218171600920787,-0.000336673144893341,-0.000310616434608074
4.64833429729253,0.00288452326642798,0.000209836074412289,-0.000341791424255599,-0.00031198081387433
4.65454184801598,0.00287488270763252,0.000201490873464944,-0.000346887445204518,-0.000313320374693012
4.6607495088584,0.00286516615584496,0.000193136244143394,-0.00035196102388446,-0.000314635109130781
4.66695727889353,0.00285537375151711,0.000184772432129332,-0.0003570119779315,-0.000315925010809635
4.67316515719481,0.00284550563523984,0.000176399682532659,-0.000362040126490687,-0.000317190074675179
4.67937314283537,0.00283556194771174,0.000168018240108243,-0.000367045290188156,-0.000318430297061392
4.68558123488799,0.00282554282975102,0.0001596283491826,-0.00037202729115701,-0.000319645675824587
4.69178943242516,0.00281544842228934,0.000151230253485221,-0.000376985952933221,-0.000320836209902163
4.69799773451901,0.0028052788664094,0.00014282419638489,-0.000381921100626711,-0.000322001899888526
4.70420614024139,0.00279503430325524,0.000134410420802376,-0.000386832560797183,-0.000323142747467939
4.7104146486638,0.00278471487417878,0.000125989169204151,-0.000391720161475081,-0.000324258755918357
4.71662325885744,0.00277432072057153,0.000117560683504759,-0.000396583732183391,-0.000325349929754487
4.72283196989316,0.00276385198397176,0.000109125205229702,-0.000401423103829356,-0.000326416274781435
4.72904078084153,0.00275330880606407,0.00010068297549111,-0.000406238108957234,-0.000327457798116433
4.73524969077277,0.00274269132862344,9.22342348424627e-05,-0.000411028581492905,-0.000328474508231379
4.7414586987568,0.00273199969353856,8.37792234560698e-05,-0.000415794356664419,-0.000329466414959397
4.7476678038632,0.00272123404282626,7.53181810155474e-05,-0.000420535271495171,-0.000330433529366465
4.75387700516125,0.0027103945186334,6.68513466973931e-05,-0.000425251164246149,-0.000331375863847992
4.76008630171991,0.00269948126322299,5.83789592603742e-05,-0.00042994187467817,-0.000332293432046549
4.76629569260781,0.00268849441895822,4.99012570322833e-05,-0.000434607243974393,-0.000333186248855292
4.77250517689327,0.00267743412833536,4.14184778171407e-05,-0.000439247114805066,-0.000334054330510653
4.77871475364429,0.00266630053395804,3.29308589830636e-05,-0.000443861331389958,-0.000334897694491296
4.78492442192856,0.0026550937785741,2.4438637437567e-05,-0.000448449739274847,-0.000335716359449353
4.79113418081344,0.00264381400500543,1.59420495810592e-05,-0.000453012185445654,-0.000336510345492509
4.79734402936599,0.00263246135622384,7.44133140987227e-06,-0.000457548518284294,-0.000337279673690196
4.80355396665293,0.00262103597530983,-1.06328158692436e-06,-0.000462058587918215,-0.000338024366577704
4.80976399174069,0.00260953800545995,-9.57155436828111e-06,-0.000466542245509365,-0.000338744447709553
4.81597410369537,0.00259796758999892,-1.80832523375625e-05,-0.000470999343914661,-0.000339439942031015
4.82218430158274,0.00258632487234214,-2.65981414813751e-05,-0.000475429737390147,-0.00034011087556528
4.82839458446829,0.00257460999604798,-3.51159880730038e-05,-0.00047983328152914,-0.000340757275689071
4.83460495141717,0.00256282310476565,-4.36365590168994e-05,-0.000484209833358758,-0.000341379170752512
4.84081540149421,0.00255096434226656,-5.21596215487999e-05,-0.000488559251460694,-0.000341976590481105
4.84702593376394,0.00253903385246254,-6.06849435250646e-05,-0.000492881395769085,-0.000342549565717434
4.85323654729058,0.00252703177934595,-6.92122931616464e-05,-0.000497176127575894,-0.000343098128441306
4.85944724113802,0.00251495826706038,-7.77414391205964e-05,-0.000501443309711094,-0.000343622311809151
4.86565801436985,0.00250281345982772,-8.62721506791934e-05,-0.000505682806371162,-0.000344122150207789
4.87186886604933,0.00249059750200068,-9.48041974582296e-05,-0.000509894483067211,-0.000344597679062851
4.87807979523943,0.0024783105380603,-0.000103337349603468,-0.000514078206869063,-0.000345048934996422
4.88429080100278,0.00246595271257572,-0.000111871377690176,-0.000518233846263587,-0.000345475955671256
4.89050188240172,0.00245352417025151,-0.000120406052847093,-0.000522361270935949,-0.000345878780056214
4.89671303849827,0.00244102505588155,-0.000128941146600332,-0.000526460352279215,-0.00034625744804332
4.90292426835414,0.00242845551440054,-0.000137476430949978,-0.000530530962780752,-0.000346612000871066
4.90913557103071,0.00241581569085864,-0.000146011678442486,-0.000534572976574834,-0.000346942480547834
4.91534694558908,0.00240310573040392,-0.000154546662058447,-0.000538586269071035,-0.000347248930492067
4.92155839109001,0.00239032577827134,-0.000163081155256306,-0.000542570717122508,-0.00034753139508031
4.92776990659397,0.00237747597986431,-0.000171614931914209,-0.000546526198853575,-0.000347789919677868
4.93398149116111,0.0023645564806511,-0.000180147766500294,-0.000550452593945,-0.000348024550816036
4.94019314385127,0.00235156742625574,-0.000188679433878408,-0.000554349783411745,-0.00034823533622616
4.94640486372399,0.00233850896237953,-0.000197209709406178,-0.000558217649567622,-0.000348422324410472
4.95261664983847,0.00232538123481579,-0.000205738368924132,-0.000562056076231654,-0.000348585565105062
4.95882850125364,0.00231218438956897,-0.000214265188782377,-0.000565864948506475,-0.000348725109126052
4.96504041702809,0.00229891857261077,-0.000222789945762312,-0.000569644152920706,-0.000348841008162579
4.97125239622012,0.00228558393017541,-0.00023131241713967,-0.000573393577364606,-0.000348933315081445
4.97746443788771,0.00227218060847299,-0.000239832380699759,-0.000577113111081381,-0.000349002083632826
4.98367654108854,0.00225870875390766,-0.000248349614651876,-0.000580802644754958,-0.000349047368754307
4.98988870487998,0.00224516851296826,-0.000256863897740295,-0.000584462070275758,-0.000349069226216585
4.99610092831908,0.00223156003226952,-0.000265375009186782,-0.000588091281162527,-0.000349067712897823
5.00231321046261,0.00221788345851227,-0.000273882728661603,-0.00059169017200916,-0.000349042886650049
5.00852555036701,0.00220413893850721,-0.000282386836338879,-0.000595258638926696,-0.000348994806293546
5.01473794708841,0.00219032661920575,-0.000290887112878709,-0.000598796579376976,-0.000348923531583553
5.02095039968264,0.00217644664763069,-0.000299383339432529,-0.000602303892124785,-0.000348829123320295
5.02716290720524,0.00216249917095033,-0.000307875297595856,-0.000605780477306886,-0.000348711643173198
5.03337546871143,0.00214848433639623,-0.000316362769485313,-0.000609226236469549,-0.000348571153962023
5.03958808325611,0.00213440229135172,-0.000324845537736792,-0.000612641072375266,-0.000348407719163059
5.04580074989389,0.00212025318331978,-0.000333323385393653,-0.000616024889240224,-0.000348221403441586
5.05201346767909,0.00210603715986231,-0.000341796096020017,-0.000619377592597881,-0.000348012272287177
5.0582262356657,0.00209175436864425,-0.000350263453665134,-0.00062269908925587,-0.000347780392126502
5.0644390529074,0.0020774049575185,-0.000358725242898168,-0.000625989287493041,-0.000347525830308313
5.0706519184576,0.00206298907435598,-0.000367181248755468,-0.000629248096737986,-0.000347248655119156
5.07686483136938,0.0020485068671647,-0.000375631256706348,-0.000632475427907317,-0.00034694893565083
5.08307779069551,0.00203395848412586,-0.000384075052816075,-0.000635671193135687,-0.000346626742080446
5.08929079548849,0.00201934407342277,-0.000392512423544539,-0.000638835305979113,-0.000346282145297114
5.09550384480048,0.00200466378339044,-0.000400943155891578,-0.00064196768119387,-0.000345915217113538
5.10171693768335,0.0019899177624992,-0.000409367037301191,-0.000645068235066596,-0.000345526030287156
5.10793007318869,0.00197510615926924,-0.000417783855795915,-0.000648136884948399,-0.000345114658404585
5.11414325036774,0.00196022912237123,-0.000426193399813683,-0.000651173549630766,-0.000344681175915994
5.12035646827149,0.00194528680056344,-0.000434595458291751,-0.000654178149259852,-0.000344225658103775
5.1265697259506,0.0019302793427261,-0.000442989820646289,-0.00065715060519213,-0.000343748181152136
5.13278302245542,0.00191520689781836,-0.00045137627689053,-0.000660090840128749,-0.000343248821959308
5.13899635683602,0.00190006961492532,-0.000459754617369032,-0.000662998778123379,-0.000342727658462781
5.14520972814217,0.00188486764322389,-0.000468124633060581,-0.000665874344441975,-0.000342184769204995
5.15142313542331,0.00186960113199727,-0.000476486115345224,-0.000668717465747881,-0.000341620233759716
5.15763657772862,0.00185427023064387,-0.000484838856175803,-0.000671528069937499,-0.000341034132365192
5.16385005410696,0.00183887508866904,-0.000493182647928409,-0.000674306086161292,-0.000340426546092198
5.17006356360687,0.0018234158556628,-0.000501517283491952,-0.000677051444931519,-0.000339797556797294
5.17627710527664,0.0018078926813373,-0.000509842556299154,-0.000679764078066516,-0.000339147247248465
5.18249067816422,0.00179230571548108,-0.000518158260211154,-0.000682443918604074,-0.000338475700848734
5.18870428131727,0.00177665510803721,-0.000526464189638712,-0.000685090900822711,-0.000337783001829722
5.19491791378316,0.00176094100898642,-0.000534760139435308,-0.000687704960459099,-0.000337069235263063
5.20113157460897,0.0017451635684699,-0.00054304590504606,-0.000690286034342636,-0.000336334486881875
5.20734526284144,0.0017293229367119,-0.000551321282295678,-0.000692834060696239,-0.000335578843212213
5.21355897752708,0.00171341926399001,-0.000559586067604555,-0.000695348978878826,-0.000334802391591881
5.21977271771204,0.00169745270079425,-0.000567840057803439,-0.000697830729759207,-0.000334005219990599
5.2259864824422,0.00168142339759174,-0.000576083050366491,-0.000700279255174188,-0.00033318741715331
5.23220027076316,0.00166533150503511,-0.000584314843086256,-0.0007026944984806,-0.000332349072609519
5.23841408172018,0.00164917717385727,-0.000592535234391983,-0.000705076404052635,-0.000331490276650356
5.24462791435828,0.00163296055489121,-0.000600744023118749,-0.000707424917771016,-0.000330611120086663
5.25084176772213,0.00161668179908308,-0.000608941008713337,-0.000709739986616474,-0.000329711694533401
5.25705564085614,0.00160034105742121,-0.000617125991001791,-0.000712021558835213,-0.000328792092503071
5.26326953280442,0.00158393848108316,-0.000625298770415816,-0.000714269584008881,-0.000327852406895978
5.26948344261076,0.00156747422128367,-0.000633459147825018,-0.000716484012829788,-0.000326892731528466
5.2756973693187,0.00155094842934387,-0.000641606924615854,-0.000718664797370313,-0.000325913160696839
5.28191131197143,0.00153436125670458,-0.000649741902711205,-0.000720811890890533,-0.000324913789543806
5.28812526961191,0.00151771285492747,-0.000657863884501394,-0.000722925247833404,-0.000323894713897789
5.29433924128275,0.0015010033756128,-0.000665972672874871,-0.000725004823930867,-0.000322856030043127
5.3005532260263,0.001484232970493,-0.000674068071250998,-0.000727050576202831,-0.000321797835214307
5.30676722288461,0.00146740179141037,-0.000682149883571595,-0.000729062462800264,-0.000320720226935969
5.31298123089943,0.00145050999029293,-0.000690217914248337,-0.000731040443169434,-0.000319623303705073
5.31919524911222,0.00143355771916607,-0.000698271968166957,-0.000732984477899544,-0.000318507164487026
5.32540927656415,0.00141654513015846,-0.00070631185081092,-0.000734894528964361,-0.000317371908869467
5.33162331229611,0.00139947237549336,-0.000714337368107538,-0.000736770559272034,-0.000316217637080072
5.33783735534868,0.00138233960748194,-0.00072234832650517,-0.000738612533320023,-0.000315044450106811
5.34405140476216,0.00136514697855884,-0.000730344532959944,-0.000740420416515441,-0.000313852449293096
5.35026545957655,0.0013478946412382,-0.000738325794932587,-0.000742194175579397,-0.000312641736766516
5.35647951883157,0.00133058274810633,-0.000746291920395296,-0.000743933778554243,-0.000311412415169729
5.36269358156664,0.00131321145192067,-0.000754242717885202,-0.000745639194448852,-0.000310164587761047
5.3689076468209,0.00129578090544104,-0.000762177996321072,-0.000747310393702051,-0.000308898358421196
5.3751217136332,0.00127829126162258,-0.000770097565228592,-0.000748947347800006,-0.000307613831472066
5.3813357810421,0.00126074267340245,-0.000778001234645527,-0.000750550029565468,-0.000306311111960562
5.38754984808585,0.00124313529391212,-0.000785888815070438,-0.000752118412814226,-0.000304990305454019
5.39376391380244,0.00122546927634612,-0.000793760117593518,-0.000753652472758778,-0.000303651518013181
5.39997797722957,0.00120774477397479,-0.000801614953710793,-0.000755152185684691,-0.000302294856319671
5.40619203740463,0.00118996194018035,-0.000809453135441681,-0.000756617529158252,-0.000300920427466123
5.41240609336474,0.00117212092841909,-0.000817274475470268,-0.000758048481721264,-0.000299528339342788
5.41862014414674,0.00115422189231291,-0.000825078786817297,-0.000759445023401849,-0.000298118700112895
5.42483418878715,0.00113626498548149,-0.000832865883068026,-0.000760807135133904,-0.000296691618524
5.43104822632224,0.00111825036170578,-0.000840635578396788,-0.000762134799184794,-0.000295247203944202
5.43726225578798,0.00110017817483299,-0.0008483876873741,-0.000763427998920707,-0.000293785566142383
5.44347627622004,0.00108204857880504,-0.000856122025179369,-0.000764686718919279,-0.000292306815504626
5.44969028665382,0.00106386172766608,-0.000863838407455924,-0.000765910944842306,-0.00029081106276348
5.45590428612445,0.0010456177755512,-0.000871536650358958,-0.000767100663633149,-0.00028929841926654
5.46211827366673,0.00102731687664052,-0.000879216570616717,-0.000768255863358142,-0.000287768996806961
5.46833224831522,0.00100895918534163,-0.000886877985416267,-0.000769376533163597,-0.00028622290765721
5.47454620910417,0.000990544855966909,-0.000894520712470272,-0.000770462663448785,-0.000284660264548118
5.48076015506754,0.000972074043097166,-0.000902144570001284,-0.00077151424568509,-0.00028308118064834
5.48697408523905,0.000953546901294232,-0.000909749376840525,-0.000772531272604588,-0.000281485769666166
5.49318799865208,0.000934963585255399,-0.000917334952186254,-0.000773513737939808,-0.000279874145717453
5.49940189433976,0.000916324249721043,-0.000924901115865968,-0.000774461636646976,-0.000278246423387819
5.50561577133493,0.000897629049618449,-0.000932447688201842,-0.000775374964833378,-0.00027660271771983
5.51182962867015,0.000878878139856548,-0.000939974490009853,-0.000776253719759867,-0.000274943144016005
5.5180434653777,0.000860071675516916,-0.000947481342635064,-0.000777097899696331,-0.000273267818338663
5.52425728048955,0.000841209811715809,-0.000954968067974643,-0.000777907504201496,-0.000271576856870302
5.53047107303744,0.00082229270371235,-0.000962434488396288,-0.000778682533870816,-0.000269870376257917
5.53668484205278,0.00080332050680866,-0.000969880426810591,-0.000779422990480697,-0.000268148493832683
5.54289858656672,0.000784293376426896,-0.000977305706657554,-0.000780128876876207,-0.000266411326931759
5.54911230561014,0.000765211468044777,-0.00098471015190194,-0.000780800197029196,-0.000264658993613746
5.55532599821363,0.000746074937282722,-0.000992093587012661,-0.000781436956086126,-0.000262891612038029
5.56153966340749,0.000726883939782399,-0.000999455836979824,-0.000782039160194247,-0.00026110930098715
5.56775330022174,0.000707638631354297,-0.00100679672734759,-0.000782606816777686,-0.00025931217961967
5.57396690768614,0.00068833916782826,-0.00101411608415479,-0.000783139934224963,-0.000257500367210199
5.58018048483017,0.000668985705145873,-0.0010214137339718,-0.000783638522095556,-0.000255673983753576
5.586394030683,0.000649578399325889,-0.00102868950386645,-0.000784102591033221,-0.000253833149346528
5.59260754427356,0.000630117406529878,-0.00103594322148113,-0.000784532152773184,-0.000251977984572763
5.59882102463049,0.00061060288293152,-0.00104317471492496,-0.000784927220146893,-0.000250108610213023
5.60503447078213,0.000591034984816272,-0.00105038381290564,-0.000785287807140875,-0.000248225147594
5.61124788175656,0.000571413868583569,-0.00105757034460183,-0.000785613928756914,-0.000246327718191619
5.6174612565816,0.000551739690717493,-0.00106473413972287,-0.000785905601091589,-0.000244416443966218
5.62367459428477,0.000532012607734436,-0.00107187502853103,-0.000786162841349888,-0.00024249144715535
5.62988789389331,0.000512232776299246,-0.00107899284174756,-0.000786385667876033,-0.000240552850198864
5.63610115443421,0.000492400353141368,-0.00108608741072284,-0.000786574099984946,-0.000238600776002953
5.64231437493416,0.000472515495049588,-0.00109315856727995,-0.000786728158054429,-0.00023663534781739
5.64852755441958,0.000452578358942589,-0.00110020614372425,-0.000786847863734353,-0.000234656688893805
5.65474069191662,0.000432589101777452,-0.00110722997294587,-0.00078693323947253,-0.000232664923194096
5.66095378645116,0.000412547880644781,-0.00111422988841615,-0.000786984309005505,-0.000230660174557431
5.66716683704878,0.000392454852682593,-0.00112120572399072,-0.000787001096986984,-0.000228642567469303
5.67337984273483,0.000372310175157001,-0.00112815731419513,-0.000786983629218578,-0.000226612226495782
5.67959280253435,0.000352114005334006,-0.00113508449399665,-0.000786931932588312,-0.000224569276407007
5.68580571547211,0.000331866500660501,-0.00114198709892816,-0.000786846034886742,-0.000222513842494275
5.69201858057262,0.000311567818602509,-0.00114886496501997,-0.000786725965098762,-0.000220446050012379
5.69823139686011,0.000291218116768201,-0.00115571792887928,-0.00078657175318967,-0.000218366024707785
5.70444416335854,0.000270817552763501,-0.00116254582763646,-0.00078638343020846,-0.00021627389241233
5.7106568790916,0.000250366284340326,-0.00116934849892134,-0.000786161028337978,-0.000214169779315821
5.71686954308271,0.0002298644693514,-0.00117612578093189,-0.000785904580522115,-0.000212053811832915
5.72308215435499,0.000209312265660697,-0.001182877512351,-0.000785614121003091,-0.000209926116439074
5.72929471193134,0.000188709831265021,-0.00118960353243933,-0.000785289685026253,-0.000207786820097697
5.73550721483435,0.00016805732422638,-0.00119630368098166,-0.000784931308707986,-0.000205636049749784
5.74171966208634,0.00014735490269886,-0.00120297779828028,-0.000784539029363368,-0.00020347393277286
5.7479320527094,0.000126602724911199,-0.00120962572515989,-0.000784112885255059,-0.000201300596500432
5.75414438572529,0.000105800949174992,-0.00121624730303573,-0.000783652915725222,-0.000199116168748248
5.76035666015555,8.49497338663228e-05,-0.00122284237377763,-0.000783159161004868,-0.000196920777287904
5.76656887502144,6.40492374687382e-05,-0.00122941077985814,-0.000782631662542272,-0.00019471455021294
5.77278102934392,4.30996185465923e-05,-0.00123595236424579,-0.000782070462549744,-0.000192497615759886
5.77899312214373,2.21010357300501e-05,-0.00124246697046116,-0.00078147560446998,-0.0001902701023967
5.7852051524413,1.05364770324315e-06,-0.00124895444253985,-0.000780847132729155,-0.000188032138672782
5.79141711925682,-2.00423867301191e-05,-0.00125541462509174,-0.000780185092595441,-0.000185783853389743
5.7976290216102,-4.11869086872453e-05,-0.00126184736325549,-0.000779489530436339,-0.000183525375410646
5.80384085852108,-6.23797592327405e-05,-0.00126825250262845,-0.000778760493722451,-0.000181256833845942
5.81005262900884,-8.36207793206013e-05,-0.00127462988944257,-0.000777998030731485,-0.000178978358002496
5.8162643320926,-0.000104909809852653,-0.00128097937043962,-0.000777202190873284,-0.000176690077188302
5.8224759667912,-0.000126246691643705,-0.00128730079287679,-0.000776373024499263,-0.000174392120924558
5.82868753212322,-0.000147631265451459,-0.00129359400456705,-0.00077551058289534,-0.00017208461889117
5.83489902710698,-0.00016906337190811,-0.00129985885385576,-0.000774614918412636,-0.000169767700893368
5.84111045076052,-0.000190542851594682,-0.00130609518963708,-0.000773686084367208,-0.000167441496852404
5.84732180210163,-0.000212069545030892,-0.00131230286131645,-0.0007727241349752,-0.000165106136716594
5.85353308014784,-0.000233643292643062,-0.00131848171886301,-0.000771729125495262,-0.000162761750715046
5.85974428391639,-0.00025526393479168,-0.00132463161277552,-0.000770701112247508,-0.00016040846898427
5.86595541242429,-0.000276931311718301,-0.00133075239412786,-0.000769640152284868,-0.000158046421960577
5.87216646468825,-0.000298645263655491,-0.00133684391443623,-0.000768546303838161,-0.00015567574012148
5.87837743972475,-0.000320405630698303,-0.00134290602586724,-0.000767419625968399,-0.000153296553932637
5.88458833655,-0.000342212252922145,-0.00134893858109055,-0.00076626017882996,-0.000150908994019033
5.89079915417992,-0.000364064970273082,-0.00135494143330898,-0.000765068023400479,-0.000148513191163034
5.89700989163021,-0.000385963622651004,-0.00136091443625406,-0.000763843221639901,-0.000146109276023953
5.90322054791628,-0.000407908049898689,-0.00136685744425496,-0.000762585836509173,-0.000143697379544668
5.90943112205328,-0.000429898091744038,-0.00137277031204023,-0.000761295931867985,-0.000141277632618033
5.91564161305612,-0.000451933587878177,-0.00137865289506916,-0.000759973572586575,-0.000138850166179248
5.92185201993943,-0.000474014377882686,-0.00138450504923641,-0.000758618824372433,-0.00013641511128714
5.92806234171757,-0.000496140301280885,-0.00139032663099397,-0.000757231753920031,-0.000133972598968604
5.93427257740467,-0.00051831119755469,-0.00139611749736309,-0.00075581242885428,-0.000131522760401665
5.94048272601459,-0.000540526906045449,-0.00140187750581944,-0.000754360917831547,-0.000129065726723211
5.94669278656091,-0.000562787266070452,-0.00140760651454654,-0.000752877290230187,-0.000126601629100459
5.95290275805698,-0.000585092116880517,-0.00141330438209119,-0.00075136161655666,-0.000124130598764906
5.95911263951587,-0.000607441297613534,-0.0014189709677162,-0.000749813968053658,-0.000121652766952789
5.96532242995041,-0.000629834647371503,-0.00142460613107825,-0.000748234417023664,-0.000119168264882871
5.97153212837315,-0.000652272005158066,-0.00143020973244979,-0.000746623036670195,-0.000116677223826619
5.9777417337964,-0.000674753209942896,-0.00143578163265964,-0.000744979901024252,-0.000114179775130035
5.98395124523222,-0.000697278100584942,-0.00144132169304906,-0.000743305085098121,-0.000111676050033069
5.99016066169238,-0.000719846515850036,-0.00144682977555931,-0.000741598664813384,-0.000109166179777237
5.99636998218843,-0.000742458294536044,-0.00145230574261519,-0.000739860716972366,-0.000106650295589541
6.00257920573164,-0.000765113275270448,-0.00145774945718299,-0.000738091319227191,-0.00010412852881036
6.00878833133303,-0.000787811296652461,-0.00146316078286915,-0.000736290550187469,-0.000101601010637328
6.01499735800338,-0.000810552197190494,-0.00146853958372545,-0.000734458489424699,-9.90678722456119e-05
6.02120628475319,-0.000833335815341532,-0.00147388572436637,-0.000732595217252173,-9.65292447927494e-05
6.02741511059273,-0.000856161989503945,-0.0014791990700422,-0.000730700814948475,-9.39852595089461e-05
6.03362383453199,-0.00087903055795692,-0.00148447948644198,-0.000728775364678938,-9.14360474389638e-05
6.03983245558073,-0.000901941358982889,-0.00148972683984973,-0.000726818949439288,-8.88817396512665e-05
6.04604097274843,-0.000924894230709841,-0.0014949409971189,-0.000724831653227851,-8.63224671452183e-05
6.05224938504435,-0.000947889011294898,-0.00150012182560034,-0.000722813560767836,-8.37583609075645e-05
6.05845769147747,-0.000970925538748938,-0.00150526919325591,-0.000720764757714412,-8.11895518109882e-05
6.06466589105653,-0.000994003651035207,-0.00151038296853092,-0.00071868533068229,-7.86161707087736e-05
6.07087398279001,-0.00101712318610152,-0.00151546302048523,-0.000716575366953449,-7.60383483528901e-05
6.07708196568614,-0.00104028398171776,-0.00152050921866575,-0.000714434954876337,-7.34562154320079e-05
6.08328983875291,-0.00106348587568676,-0.00152552143322743,-0.000712264183523084,-7.08699025787412e-05
6.08949760099804,-0.00108672870574506,-0.00153049953482473,-0.00071006314285418,-6.82795403438237e-05
6.09570525142902,-0.00111001230946722,-0.00153544339472044,-0.00070783192373685,-6.56852591550912e-05


==> data/HertzianContact/hertz_rgd_sym_coll/hertz_rgd_sym_coll_mesh_nel_u_50_mesh_nel_v_50.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.9862611692696,0.99663507955283,1.00471150039074,1.00517943690248
0.00580351458549733,0.986208043661638,0.996618146071135,1.00469451646498,1.005162597833
0.0116077120056991,0.986128713863309,0.996567187217388,1.00464365348353,1.0051114156061
0.0174125943499505,0.98602317171364,0.996482170603259,1.00455887489066,1.00502623602086
0.0232181637310381,0.985891409073081,0.996363063931398,1.00444014420667,1.00490727459296
0.0290244222825079,0.985733417823467,0.99620983499584,1.00428742503163,1.00475463533809
0.0348313721559797,0.9855491898681,0.996022451682125,1.00410068104983,1.00456832960839
0.0406390155184607,0.985338717131724,0.995800881967264,1.00387987603395,1.00434829497841
0.0464473545496569,0.985101991560579,0.995545093919883,1.00362497384869,1.00409441418516
0.0522563914392823,0.984839005122467,0.995255055700503,1.00333593845567,1.00380653411702
0.058066128384367,0.984549749806659,0.994930735561707,1.00301273391696,1.00348448485685
0.0638765675865621,0.984234217624067,0.994572101847823,1.00265532439949,1.00312809877397
0.0696877112494442,0.983892400607171,0.994179122995669,1.00226367417916,1.00273722967024
0.0754995615758182,0.983456403125467,0.993751744589916,1.00183774728184,1.00231177191734
0.0813121207653195,0.982931297449078,0.993289795231612,1.00137749919539,1.00185167424242
0.0871253910140873,0.982382222209,0.992793200158803,1.00088287393549,1.00135693338548
0.0929393745164655,0.981809169998688,0.992261904515157,1.00035381003524,1.00082758174777
0.0987540734669814,0.981212133431193,0.991695853526133,0.9997902408264,1.00026367650708
0.104569490062328,0.98059110513907,0.991094992499057,0.999192094431965,0.999665288735837
0.110385626503348,0.979946077774639,0.990459266823483,0.998559293759493,0.999032492488605
0.116202484997017,0.979277044009754,0.989788621971314,0.997891756494488,0.998365353858209
0.122020067758427,0.978583996536003,0.989083003496634,0.997189395093311,0.997663920000414
0.127838377012782,0.97786692806462,0.988342357036343,0.99645211677687,0.99692820812824
0.133657414997377,0.977125831326592,0.987566628309971,0.995679823523021,0.996158194474245
0.139477183963593,0.976360699072616,0.986755763120007,0.99487241206077,0.995353803222742
0.14529768617889,0.975568160253928,0.985909707233491,0.994029773862576,0.994514895410085
0.151118923928757,0.974619649632505,0.985028200407099,0.993151793809321,0.993641258765783
0.156940899517719,0.973645652291863,0.98411097248996,0.992238349231535,0.992732610435845
0.162763615268051,0.972646161758397,0.983157926712642,0.991289318117932,0.991788614790535
0.168587073517627,0.971621171580451,0.982168966365363,0.990304580862038,0.990808900815522
0.174411276617737,0.970570675328113,0.981143994798522,0.989284020273069,0.989793079182129
0.180236226930902,0.969494666593405,0.980082915422841,0.988227521587037,0.988740759366977
0.186061926828693,0.968393138990228,0.978985631709351,0.987134972478408,0.987651566821932
0.191888378689536,0.967266086154357,0.977852047189718,0.98600626307095,0.986525160194963
0.197715584896532,0.966113501743557,0.976682065456541,0.984841285949109,0.985361248600261
0.203543547835259,0.964935379437526,0.975475590163647,0.983639936169371,0.984159608938534
0.209372269891587,0.963731712937953,0.974232525025904,0.982402111271338,0.982920103268086
0.215201753449481,0.962502495968584,0.972952773819864,0.981127711288926,0.981642696225568
0.221032000888809,0.961171469330255,0.971636158316288,0.979816637861635,0.98032747238047
0.226863014583678,0.959748307657923,0.970282147843038,0.978468774704779,0.978974644124377
0.23269479690421,0.958298329435718,0.968890562899553,0.977083977379049,0.97758452533866
0.238527350221536,0.956821528711829,0.967461283987889,0.975662083822421,0.976157494585822
0.24436067691321,0.955317899557873,0.965994191690078,0.97420291481034,0.97469396033907
0.250194779368629,0.953787436069176,0.964489166668362,0.972706273923632,0.973194326151929
0.256029659994455,0.952230132364684,0.962946089665597,0.971171947516,0.971658955725146
0.261865321220041,0.950645982586959,0.961364841505373,0.96959970468205,0.970088137869876
0.267701765502863,0.949034980902248,0.959745303092401,0.967989297224784,0.968482051368287
0.273538995333951,0.94739712150051,0.958087355412743,0.966340459623634,0.966840729730486
0.279377013243331,0.945732398595429,0.956390879534037,0.96465290900206,0.965164025848724
0.285215821805463,0.944040806424455,0.954655756605742,0.962926345095309,0.963451576547501
0.291055423644688,0.942314822218264,0.952881866723565,0.961160450218826,0.961702767032072
0.296895821440514,0.940418030886016,0.95106857113632,0.95935489346317,0.959916699217352
0.302737017929254,0.938492252617725,0.949215237070131,0.95750935720311,0.95809221003773
0.308579015897254,0.936537481894835,0.94732162339642,0.955623551414728,0.95622794693461
0.314421818171092,0.934553713225092,0.945387488949912,0.953697213842603,0.954322442726309
0.320265427607689,0.932540941142159,0.943412592529102,0.951730110076462,0.952374189512096
0.326109847084392,0.93049916020614,0.941396692896664,0.949722033628976,0.950381712799477
0.331955079489069,0.928428365003293,0.939339548779894,0.94767280601224,0.948343645854332
0.337801127710189,0.926328550146083,0.937240918870872,0.94558227681496,0.946258804274491
0.343647994626891,0.924199710273325,0.935100561826936,0.943450323779751,0.944126260786197
0.349495683099052,0.922041840050093,0.932918236271269,0.941276852879857,0.941945420263267
0.355344195957351,0.9198549341678,0.930693700792974,0.9390617983966,0.939716094970199
0.361193535993315,0.91763898734419,0.928426713947611,0.93680512299628,0.937438580027622
0.367043705949388,0.915301765070819,0.926116877676113,0.93450681388733,0.935113728484229
0.372894708511501,0.912861527608838,0.923763265616715,0.932166799912187,0.932742981996642
0.37874654631722,0.91038937925791,0.921365669184314,0.929784890871866,0.930328248862684
0.384599221977791,0.907885314857239,0.918923978985166,0.927360806684675,0.927871737397377
0.390452738101894,0.90534932927536,0.916438085897914,0.924894178621791,0.925375797606165
0.396307097319425,0.902781417410483,0.913907881074468,0.922384549104612,0.922842762527198
0.402162302305287,0.900181574190222,0.911333255940049,0.919831371503434,0.920274789091174
0.408018355803198,0.897549794571758,0.908714102193479,0.917234009935631,0.917673698497338
0.413875260649525,0.894886073541887,0.906050311808088,0.914591739063431,0.915040816105635
0.419733019797121,0.892190406116966,0.90334177703164,0.911903743892481,0.912376810844906
0.425591636339185,0.889462787342997,0.900588390386938,0.909169119569855,0.909681534138362
0.431451113533142,0.886703212295602,0.897790044672182,0.906386871182763,0.906953858344768
0.437311454824532,0.88389801655063,0.894946626365237,0.903555913567432,0.90419151471662
0.443172663870033,0.88088997077894,0.892056544936881,0.900675118496371,0.901390951467624
0.449034744542112,0.877845457926482,0.889118029178233,0.897743521766656,0.898547430116192
0.454897700893209,0.874764472516105,0.886130200552365,0.89476035780536,0.895655372797459
0.46076153710612,0.871647009104885,0.883092179704157,0.891725048194914,0.892708699932743
0.466626257443918,0.868493062283876,0.880003086462151,0.888637202167799,0.889701163672496
0.472491866199849,0.865302626678294,0.876862039838558,0.885496617101437,0.886626682374466
0.478358367647188,0.862075696947463,0.873668158030676,0.882303279013473,0.883479676117172
0.484225765989062,0.858812267784871,0.870420558421606,0.879057363056628,0.880255403248262
0.490094065308238,0.855512333918251,0.867118357580883,0.87575923401378,0.876950297968426
0.49596326951688,0.852175890109521,0.863760671265822,0.872409446792445,0.873562308949759
0.501833382306264,0.848802931154839,0.860346614421867,0.869008746920512,0.870091238989541
0.507704407096465,0.845393451884728,0.856875301183979,0.865558071040629,0.866539085698996
0.513576346986112,0.841825384417478,0.853345823382253,0.862058524526957,0.862910379664939
0.519449204715728,0.838131307595422,0.849757991719141,0.858510931456724,0.859212300636152
0.525322982710853,0.834395939544931,0.846112738168814,0.854915492627865,0.855454097624407
0.531197683193161,0.830619275833172,0.842411061180874,0.851271912933189,0.851646353573413
0.537073308299497,0.826801312067209,0.838653961748701,0.847579406062983,0.847800294905768
0.542949860201007,0.822942043893876,0.834842443409885,0.843836693279124,0.843927099515811
0.548827341222354,0.819041466999924,0.830977512246268,0.840042002188422,0.840037202589738
0.554705753961013,0.815099577111974,0.8270601768843,0.83619306551724,0.836139600253857
0.560585101406649,0.811116369996573,0.823091448495507,0.832287119884998,0.832241151050963
0.566465387060575,0.807091841460245,0.819072340796511,0.82832090457861,0.828345875245283
0.572346615055291,0.803025987349456,0.815003870049354,0.824290660326688,0.824454251955531
0.578228790274107,0.798918803550746,0.810887055061786,0.820192128074086,0.820562514115969
0.584111918470848,0.794744738534825,0.806722865494311,0.816020547947501,0.81666194127314
0.589996006384486,0.790290962330824,0.802504886629922,0.811770997720901,0.812738259150888
0.595881061754204,0.785780481678363,0.798224211184776,0.807439660040766,0.808772169805775
0.601767093125399,0.781213284392518,0.793875215051304,0.803023860881744,0.804740889912922
0.607654109587711,0.776589358339312,0.789452265635837,0.798521980058932,0.800619559476336
0.613542120510994,0.771908691435975,0.784949721861729,0.793933454069132,0.79638262895648
0.6194311352811,0.767171271650834,0.780361934172564,0.789258778932529,0.792005250813847
0.625321163035483,0.762377087003461,0.775683244535205,0.78449951303366,0.78746467546808
0.631212212398627,0.757526125564685,0.770907986442806,0.779658279963124,0.782741651672967
0.637104291217291,0.752618375456607,0.766030484918369,0.774738771358581,0.777821831306967
0.642997406295571,0.747653824852765,0.761045056517385,0.769745749745721,0.772697178578293
0.648891563129788,0.742632461978034,0.755946009331686,0.764685051379274,0.767367383645284
0.654786765643194,0.737554275108746,0.750727642992125,0.759563589084124,0.76184128065091
0.660683015921119,0.732253953756813,0.745387601297329,0.75438920903239,0.756138249937387
0.666580314021396,0.726801046247702,0.739941480281364,0.749168147769199,0.750288542067373
0.672478658203022,0.721302264096888,0.734403216906014,0.743903421464974,0.744330630891304
0.678378045495433,0.715757621557911,0.72878590146345,0.73859559773327,0.738308255323743
0.684278472305172,0.710167132940691,0.72310265012646,0.733242817887626,0.732267716628092
0.690179935023011,0.704530812611513,0.717366604945382,0.727840790684267,0.726255169585269
0.696082430631511,0.69884867499309,0.711590933845973,0.722382786063712,0.720313905079071
0.701985957312976,0.693120734564573,0.70578883062633,0.716859628894266,0.714481624098185
0.707890515057828,0.687347005861472,0.699973514954211,0.711259692715314,0.708787703156107
0.713796106273393,0.681527503475784,0.69415823236411,0.705568893481102,0.703250451128544
0.7197027363931,0.675662242055885,0.688356254254441,0.699770683305462,0.697874357510049
0.725610414486085,0.669751236306653,0.682580877884347,0.693846044206899,0.692647332090066
0.731519153867215,0.66372167794323,0.676844856161432,0.687773483976346,0.687537936112798
0.737428972679519,0.657060089999107,0.671104629313802,0.681530985432308,0.682493126981721
0.743339893971635,0.650216607501907,0.665294173611921,0.675102269411433,0.677440838883454
0.749251944763943,0.643191104880945,0.659367810316695,0.668476174634172,0.672296048485068
0.755165154801678,0.635983456678036,0.65327977943615,0.661646138597368,0.666965922879785
0.761079555299203,0.628593537547403,0.646984239742446,0.654610209236111,0.661354868001173
0.766995177683449,0.621021222256211,0.640435268788944,0.647371056584856,0.65536959253222
0.772912052336492,0.61326638568474,0.633586862927484,0.639935984437224,0.648924187305981
0.778830207337281,0.605328902826699,0.62639293732626,0.632316942003773,0.641945220197926
0.784749667202518,0.597208648789459,0.6188073259871,0.624530535569579,0.634376846506131
0.790670451626687,0.588905498794396,0.610783781764137,0.616598040149217,0.626185934819248
0.796592574221234,0.580419328177088,0.602275976381345,0.608545411141316,0.617367208367503
0.8025160412529,0.571750012387607,0.593237500451567,0.600403295980655,0.607948401858388
0.808440850384454,0.563062073073542,0.583658744008889,0.592206349880522,0.597995343026484
0.814366989758994,0.554560047421374,0.573700168695782,0.583982348403674,0.587612784578071
0.820294438894324,0.54621168638415,0.563489934065054,0.575746241061432,0.576934592972396
0.826223170985255,0.538017398020478,0.553148142245529,0.567503455235592,0.566113572580618
0.8321531553515,0.529977590476939,0.542795122851926,0.559249980204624,0.555312292618076
0.83808435988742,0.522092671987381,0.532551432948618,0.550972351248197,0.544693896931607
0.844016753513412,0.514363050872344,0.52253785701258,0.54264763376455,0.53441288922036
0.849950308628968,0.50678913553837,0.512875406896032,0.534243407396687,0.524605893697096
0.855885003567373,0.499371334477396,0.503685321788381,0.52571775016911,0.515382391198548
0.86182082505206,0.492110056266049,0.495089068177558,0.517019222635491,0.506815430752428
0.867757770654616,0.485005709565163,0.487208339810638,0.508086852036362,0.49893231660794
0.873695851254429,0.478058703118971,0.480165057654192,0.49885011646774,0.491705270739833
0.87963509349999,0.470716656344133,0.474075839338748,0.489228927728177,0.485042071145003
0.885575542178763,0.45959135611423,0.46865207127118,0.479134438861935,0.478778105661353
0.891517261020753,0.447216369754018,0.463429401011489,0.468479526760354,0.472681785733501
0.897460330509118,0.433590147206063,0.458064568710062,0.457188999159446,0.466471244404591
0.903404844809289,0.418711138787351,0.452213772077757,0.445200392778395,0.459829944719416
0.909350908675467,0.402577795192164,0.445532666577024,0.432463956960817,0.452422099853023
0.915298634355035,0.385188567495049,0.43767636561576,0.418942637268503,0.443908119767352
0.921248138490878,0.366541907153451,0.428299440741724,0.404612059026469,0.433960084368675
0.927199539021624,0.346636266010705,0.417055921838844,0.389460510819124,0.422277243135778
0.933152952079798,0.325470096298819,0.403599297324852,0.37348892793882,0.408601541190807
0.939108488887894,0.303041850641266,0.387582514350895,0.356710875785091,0.392733171781794
0.945066252652372,0.279349982055951,0.36865797900185,0.339152533216278,0.374546155149124
0.951026335455565,0.254392943957943,0.346477556498984,0.320852675852304,0.354003943745324
0.956988815149299,0.227583032149228,0.320816865656248,0.301865701608548,0.331175010185526
0.962953752599735,0.201512899029095,0.292191959992854,0.28229289075822,0.306244724233185
0.968921190692339,0.176948212778827,0.261255763258636,0.262264827818305,0.279509351294592
0.974891154644045,0.153887806440584,0.2286480201718,0.241916844990559,0.251357246959572
0.980863652441626,0.132330510769706,0.195008791310319,0.221388668615797,0.222248870344469
0.986838675280494,0.112275154235299,0.160978452223284,0.200824481223263,0.192696786700687
0.992816198003803,0.0937205630210969,0.12719769254081,0.180372983623536,0.1632456602699
0.998796179541869,0.0766655610262202,0.0943075150827321,0.160187457046466,0.134452237449819
1.00477856335189,0.0611089698658707,0.0629492349657886,0.140425825321955,0.106865320334303
1.01076327785795,0.0470496088721459,0.0337644787091392,0.121250717104478,0.0810057306920762
1.01675023689138,0.0344862950947529,0.00739518333930117,0.102829528141107,0.0573462644476536
1.02273934013137,0.0234178433018505,-0.0155164045072512,0.0853344835826107,0.0362916367291824
1.02873047354591,0.0148413254644218,-0.0343165741936984,0.0689426566860463,0.0181584166748411
1.03472350988247,0.0117382249468881,-0.0481652577996053,0.053820823992765,0.00315378847248954
1.04071830993659,0.00889354354562967,-0.0572202319198225,0.0400903317482409,-0.00864535620367771
1.04671472523821,0.0063080483209741,-0.062021107134729,0.0278409766928694,-0.0172890433540242
1.05271260113591,0.00398250651475348,-0.0631072034771741,0.0171347826503474,-0.0229369969907189
1.05871177989177,0.00191768554906412,-0.0610175492683525,0.00800596870030493,-0.0258408553524514
1.06471210377825,0.000114353025133352,-0.056290879953813,0.000460917396399556,-0.0263263999968072
1.07071341817712,-0.00142672327788543,-0.0494656369392659,-0.00552185697066377,-0.0247757978500268
1.07671557468047,-0.00270477540422596,-0.0410799664266879,-0.00999174006422679,-0.0216098562918601
1.08271843419381,-0.00371903522262173,-0.031671718250232,-0.0130260491473226,-0.0172702913559562
1.08872187004116,-0.00446873442753583,-0.0217784447121186,-0.0147300646824826,-0.0122020091237181
1.0947257710723,-0.00495310454041455,-0.0119373994185572,-0.0152370618857951,-0.00683540039198983
1.10073004477195,-0.00517137691091456,-0.00268553611591748,-0.0147083422347722,-0.00156864869242902
1.10673462036323,-0.00442325579616094,0.0052561021799222,-0.0133350190005657,0.00325020120873022
1.11273945125526,-0.00340029172616737,0.011150976431462,-0.0113444259891171,0.00734688331672145
1.11874451437902,-0.00247748835594918,0.0151657030717925,-0.0089595433224798,0.0105389786085661
1.12474980731597,-0.00165436415375334,0.017516996743694,-0.00637782662862142,0.0127295585290397
1.1307553452248,-0.000930437201174364,0.0184213061381967,-0.00377099553082501,0.0138961438296366
1.13676115776594,-0.000305225193674158,0.0180948134197508,-0.0012850554860551,0.014079669361638
1.14276728602411,0.000221754558849738,0.0167534336515686,0.000959680288935836,0.0133734679651089
1.14877377942871,0.000650985131267467,0.0146128142214521,0.00286856880536225,0.0119122735148196
1.15478069267225,0.00098294998278872,0.0118883342676257,0.00437261520217656,0.009861243182718
1.16078808262667,0.00121813295625359,0.00879510410529726,0.00542845055976535,0.00740499897745155
1.16679600525764,0.00135701827747296,0.00554796465319619,0.00601830962602961,0.00473668862110471
1.17280451253681,0.00140009055470118,0.00236148686065292,0.00615000845558274,0.00204706582290277
1.17881364935204,0.00131027213683326,-0.00054438816852932,0.00585699002851066,-0.000486411226830783
1.1848234505091,0.00104382503654514,-0.00283812523981863,0.00520994495272298,-0.0027117725529444
1.1908339391094,0.000796875542024421,-0.00447106183603757,0.00431464996481406,-0.00451849275126093
1.19684512732223,0.000569564432425732,-0.00551524404230909,0.00326981647001872,-0.00584099379968095
1.20285701779485,0.00036203254759944,-0.00604265186268814,0.00216195094902174,-0.00665339386801678
1.20886960507585,0.000174420787800124,-0.0061251990463175,0.00106537758805203,-0.00696389534654106
1.21488287703949,6.87011342331927e-06,-0.00583473291281337,4.22609603288624e-05,-0.00680918512302702
1.22089681631094,-0.000140478454969068,-0.00524303417825441,-0.000857371240390421,-0.00624884714212931
1.2269114016925,-0.00026748383717239,-0.00442181678111897,-0.00159560541504453,-0.00535978727980454
1.23292660959077,-0.000374004893231672,-0.00344272770808362,-0.00214661922256521,-0.00423067056555239
1.23894241544469,-0.000459900423964488,-0.00237734682014348,-0.0024966586918464,-0.00295637078629075
1.24495879515468,-0.000525029170923441,-0.0012971866786429,-0.00264401528217617,-0.00163243250320393
1.25097572651255,-0.000569249816745735,-0.000273692371415776,-0.00259900289222602,-0.000349545516487338
1.25699319062939,-0.000481198250606551,0.000601777871255008,-0.00238494396688749,0.000812039736035262
1.26301117313771,-0.000358793980991954,0.00124913819276786,-0.00204348879961563,0.00178945017804945
1.2690296643756,-0.000252136653586906,0.00168807941652642,-0.00161963549853242,0.00254199110226644
1.27504865888148,-0.000161125562438474,0.00194283613909576,-0.00115311869522645,0.00304950058455993
1.2810681548299,-8.56599277123444e-05,0.00203761631906737,-0.000678335220042286,0.00330958216709086
1.28708815346684,-2.56388958002287e-05,0.0019966012154036,-0.00022435325864953,0.00333484105778562
1.2931086585447,1.90384605536796e-05,0.00184394532589048,0.000185078469590564,0.00315012623161851
1.29912967575693,4.84731421079986e-05,0.00160377632586333,0.00053152151153306,0.00278977844776529
1.3051512121722,6.27662229570293e-05,0.00130019500664839,0.000801838458349616,0.00229488420015196
1.31117327566828,6.2018850445794e-05,0.000957275214238496,0.000988183701631527,0.00171053561703242
1.31719587436555,4.63322449996918e-05,0.000599063787887218,0.00108799416775895,0.00108309632485606
1.32321901606003,1.58077000231429e-05,0.000249580498658567,0.00110398003060186,0.000457473293930859
1.32924270765618,-1.49141435576362e-05,-6.64838422147338e-05,0.00104412745853481,-0.000125605611707855
1.335266954617,-3.50537548806635e-06,-0.000314507607301804,0.000922999989072818,-0.000632487135107018
1.34129176065854,4.25814216690344e-06,-0.000490841062099942,0.000759768727559452,-0.00103954634579045
1.34731712785038,8.44077850232853e-06,-0.000603294664716504,0.000571988179840985,-0.00133339411556486
1.35334305681896,9.10694264456928e-06,-0.000659674491103063,0.000374961661307323,-0.00150960789374984
1.35936954695279,6.3210835595383e-06,-0.000667782218261822,0.000181745021615732,-0.00157141189133557
1.36539659660782,1.47690082010233e-07,-0.000635415107539025,3.15037802146614e-06,-0.001528359907889
1.37142420331295,-9.34870929462911e-06,-0.000570365987642152,-0.000152250141629559,-0.001395020808684
1.37745236397569,-2.21035463577636e-05,-0.000480423237940114,-0.000278120647517307,-0.0011896666591515
1.38348107508789,-3.80522134972628e-05,-0.000373370771539041,-0.000370357726771796,-0.00093296352423964
1.38951033293168,-5.7130063533087e-05,-0.000256988018546882,-0.000427086673812287,-0.000646664940365245
1.39554013378552,-7.92724099926839e-05,-0.000139049909261776,-0.000448657711554493,-0.000352308067029049
1.40157047413036,-0.000104414527102445,-2.73268572899491e-05,-0.000437642203300308,-6.99125257764178e-05
1.40760135085547,-8.87912917713446e-05,6.79502428004517e-05,-0.000398929619230152,0.000183327060936959
1.41363276143052,-6.21393976533523e-05,0.000138009278946544,-0.000339857158889085,0.000394424259976336
1.4196647039333,-4.02145947331659e-05,0.000185141675243405,-0.00026786038036122,0.000555246617451957
1.42569717698416,-2.29696697149007e-05,0.000212068045720124,-0.000189480829171346,0.000662060775384503
1.43173017967283,-1.03573781374898e-05,0.000221505428624891,-0.000110360344192031,0.000714922015551118
1.43776371148532,-2.33044458840678e-06,0.000216167279049085,-3.52422583188647e-05,0.000717064695596836
1.44379777223065,1.15843740554484e-06,0.000198763461683624,3.20273972942958e-05,0.000674293799613865
1.44983236196766,1.56605190382257e-07,0.000172000243650787,8.84986859026225e-05,0.000594377606567793
1.45586748093163,-5.28857300335593e-06,0.000138580287238105,0.000132116554483978,0.000486441480245084
1.46190312946099,-1.51296981266602e-05,0.000101202642671438,0.000161719619310672,0.000360362783999119
1.46793930792386,-2.93193404953872e-05,6.2562740823551e-05,0.000177038948873005,0.000226166923190611
1.47397601664465,-4.78100396963725e-05,2.53523861648036e-05,0.000178696842484782,9.34245190759381e-05
1.48001325583052,-5.94035360006521e-05,-7.67971486859463e-06,0.00016820748516089,-2.93503344413748e-05
1.48605102550043,-4.12409798854573e-05,-3.34201929640809e-05,0.000148099463811925,-0.000135314907840276
1.49208932544733,-2.6430375463968e-05,-5.17842132298596e-05,0.000121451309659003,-0.000219790561574776
1.49812815525296,-1.49363118219244e-05,-6.35573417771231e-05,9.10525345644151e-05,-0.000280214027643145
1.50416751431526,-6.72335518558551e-06,-6.95255081855405e-05,5.93314293971612e-05,-0.000315866634093122
1.51020740187612,-1.75604895229851e-06,-7.04750040292766e-05,2.83555683427155e-05,-0.000327597488262498
1.516247817049,1.08627130746197e-09,-6.71924821407173e-05,-1.67685848078674e-07,-0.000317547131087242
1.52228875884665,-1.41644745526628e-06,-6.04649551833057e-05,-2.4890674907195e-05,-0.000288871661338579
1.52833022620888,-5.97312531846097e-06,-5.10797945966318e-05,-4.48249368000038e-05,-0.000245467334569194
1.53437221803024,-1.36333999704098e-05,-3.98247294175146e-05,-5.93406964214755e-05,-0.00019169563580819
1.54041473318783,-2.43617014471414e-05,-2.74878452229373e-05,-6.8166354486734e-05,-0.000132108828400554
1.54645777056905,-3.81224372043577e-05,-1.48575828816478e-05,-7.13879753776626e-05,-7.11759802437617e-05
1.55250132909942,-5.48799923992473e-05,-2.72273745998244e-06,-6.94487731851592e-05,-1.30094693850734e-05
1.5585454077703,-4.60168274911783e-05,7.71712290235708e-06,-6.31624270990055e-05,3.89091711770624e-05
1.56459000566151,-3.11837951356396e-05,1.52899099242026e-05,-5.3700899366024e-05,8.19967485193157e-05
1.57063512194328,-1.92561025014644e-05,2.02734133594562e-05,-4.22300579964523e-05,0.000114660165606911
1.57668075586534,-1.02060456728453e-05,2.29948572716331e-05,-2.97756722034954e-05,0.000136195238742951
1.58272690674513,-4.00590275180774e-06,2.37805653815594e-05,-1.72228624386532e-05,0.000146662407078753
1.58877357395587,-6.27933992343637e-07,2.29559598239794e-05,-5.31624553183367e-06,0.000146762617627338
1.59482075691479,-4.43816402847396e-08,2.08455599123008e-05,5.33991911241906e-06,0.000137713406554288
1.60086845507123,-2.22747019628942e-06,1.77729810323698e-05,1.4281583201696e-05,0.00012112517865652
1.60691666789476,-7.14940633371764e-06,1.40609334984639e-05,2.11847627205236e-05,9.8877684449682e-05
1.61296539486329,-1.47823788981929e-05,1.00312213466083e-05,2.58653902326574e-05,7.29966962150804e-05
1.61901463545124,-2.50985590877879e-05,6.00474112978816e-06,2.82791671716506e-05,4.55308835548716e-05
1.62506438911759,-3.80701003432368e-05,2.30148080399222e-06,2.8521415468377e-05,1.84288890592237e-05
1.63111465529399,-4.49366018134679e-05,-7.68124929334937e-07,2.68273797885934e-05,-6.58340894382289e-06
1.63716543337337,-3.13193994056492e-05,-3.14556712822293e-06,2.35977529978377e-05,-2.81275706948524e-05
1.64321672270448,-2.01822959957713e-05,-4.90951200336982e-06,1.93253535777348e-05,-4.52666721421397e-05
1.6492685225955,-1.15031096163053e-05,-6.11128200197915e-06,1.44564467874608e-05,-5.74909544463618e-05
1.65532083231976,-5.2596438383634e-06,-6.80264531644355e-06,9.37942896561737e-06,-6.46629619006814e-05
1.66137365112143,-1.42968792797616e-06,-7.03581630550716e-06,4.4249104601169e-06,-6.69617124621555e-05
1.66742697822126,8.98313349399627e-09,-6.86345562990155e-06,-1.34201039593165e-07,-6.48269539874912e-05
1.6734808128223,-9.21391245024053e-07,-6.33867037216485e-06,-4.08261668891832e-06,-5.89035071892031e-05
1.67953515411563,-4.19855752097664e-06,-5.51501429063367e-06,-7.26258288517749e-06,-4.99856951696507e-05
1.68559000128611,-9.80024785525942e-06,-4.44648813342325e-06,-9.57379718956779e-06,-3.89618594879006e-05
1.6916453535181,-1.77041802405339e-05,-3.18753963833252e-06,-1.0973323971085e-05,-2.67589638883957e-05
1.69770121000122,-2.78880584770446e-05,-1.79306381504869e-06,-1.14755101200584e-05,-1.42872856347055e-05
1.70375756993608,-4.03295723018976e-05,-3.18403148583898e-07,-1.11519002152888e-05,-2.38519375769712e-06
1.70981443254002,-3.31480131971562e-05,1.03723859702088e-06,-1.0133538820709e-05,8.23630595095667e-06
1.71587179705165,-2.22664182499311e-05,1.9702290018057e-06,-8.60802953034348e-06,1.70487344560402e-05
1.7219296627308,-1.3562885562127e-05,2.52763580830227e-06,-6.76095614947967e-06,2.37255581706801e-05
1.72798802885576,-7.01925427197575e-06,2.76743367234238e-06,-4.75580938522682e-06,2.81216289414178e-05
1.73404689472035,-2.61735171056772e-06,2.74719546560954e-06,-2.73392304401947e-06,3.02479771351748e-05
1.74010625963097,-3.38993428304488e-07,2.52409197838621e-06,-8.14488444122993e-07,3.02466382207838e-05
1.74616612290364,-1.65983314265357e-07,2.1548915876388e-06,9.05431054634342e-07,2.83655172708475e-05
1.75222648386108,-2.08011348704453e-06,1.69595975904163e-06,2.35088523740029e-06,2.49332910984367e-05
1.75828734182973,-6.06316442459923e-06,1.20325896287805e-06,3.46902199508734e-06,2.03343481689559e-05
1.76434869613681,-1.20969049682092e-05,7.32348031676702e-07,4.2290732322206e-06,1.49837659819592e-05
1.77041054610737,-2.0163092268528e-05,3.3838203123395e-07,4.62233923621255e-06,9.30232732610856e-06
1.77647289106131,-3.02434719806849e-05,7.61116648220625e-08,4.66217409176423e-06,3.69157369633688e-06
1.78253573031045,-3.49048909369282e-05,-1.26723787651146e-08,4.38409547811215e-06,-1.49110746579169e-06
1.78859906315572,-2.42403931865307e-05,-8.31904709384962e-08,3.85240464077952e-06,-5.9582928917235e-06
1.79466288888583,-1.55343693759821e-05,-1.86283194420396e-07,3.14919126460395e-06,-9.5135640775736e-06
1.80072720677841,-8.77170376259965e-06,-3.07931869791418e-07,2.3487721246485e-06,-1.20492444812981e-05
1.80679201610144,-3.93727081271824e-06,-4.34404593271382e-07,1.5156652539119e-06,-1.3535089516524e-05
1.81285731611481,-1.01593504295279e-06,-5.52256148160177e-07,7.04608409819563e-07,-1.4006766712353e-05
1.81892310607186,7.44863168980384e-09,-6.48328184712773e-07,-3.94225649998721e-08,-1.35543539779501e-05
1.82498938522088,-8.51964740195619e-07,-7.09749618433224e-07,-6.81195490815058e-07,-1.23108544617848e-05
1.83105615280666,-3.57901042778843e-06,-7.23936584624488e-07,-1.19520334122741e-06,-1.04407297344743e-05
1.83712340807201,-8.15851400512795e-06,-6.78592910985819e-07,-1.56564569446982e-06,-8.12845021743457e-06
1.8431911502593,-1.45752912523951e-05,-5.6171005573635e-07,-1.78641025224885e-06,-5.56706297956038e-06
1.84925937861198,-2.28141482931258e-05,-3.61567452466111e-07,-1.86105458019137e-06,-2.94677751405107e-06
1.85532809237611,-3.28598815857072e-05,-6.67327798029905e-08,-1.80278703662848e-06,-4.43569672728113e-07
1.86139729080193,-2.64860986522454e-05,2.50694708081009e-07,-1.63456240274015e-06,1.79230966096905e-06
1.86746697314499,-1.77002299854908e-05,4.43140840236258e-07,-1.3865445543033e-06,3.64841305422394e-06
1.87353713866615,-1.06933856793243e-05,5.27828242174619e-07,-1.08768716634265e-06,5.05490205808754e-06
1.87960778663085,-5.45278764146726e-06,5.26246278049825e-07,-7.6359202562025e-07,5.98030416233246e-06
1.88567891630832,-1.96564936925076e-06,4.59652410622434e-07,-4.36502378041928e-07,6.42621653015053e-06
1.89175052697081,-2.19176109433962e-07,3.49072323688896e-07,-1.25300869596887e-07,6.42201664783698e-06
1.8978226178928,-2.0056470861712e-07,2.1529948055059e-07,1.54491648927255e-07,6.01958119410543e-06
1.90389518835027,-1.8970038156768e-06,7.88952749727818e-08,3.90718435182221e-07,5.28801195471313e-06
1.90996823761986,-5.29567372089067e-06,-3.9811564534648e-08,5.74588052047259e-07,4.30837046292658e-06
1.91604176497812,-1.03837465558654e-05,-1.20724762384191e-07,7.00676498991836e-07,3.16841934954123e-06
1.92211576970074,-1.71483861421432e-05,-1.43980918562658e-07,7.66928533002454e-07,1.95737224769304e-06
1.92819025106175,-2.55767481227735e-05,-8.99497231953371e-08,7.74659586487247e-07,7.60651531180085e-07
1.93426520833277,-2.89440461586411e-05,5.04552871951347e-08,7.28599634048372e-07,-3.45348598322333e-07
1.94034064078223,-2.00260031521538e-05,1.54607514761437e-07,6.39039093223058e-07,-1.29881173418777e-06
1.94641654767508,-1.27599918304195e-05,1.92741189933172e-07,5.20470233334886e-07,-2.05735554181403e-06
1.95249292827304,-7.13507540049256e-06,1.79034799378869e-07,3.85994069701101e-07,-2.5976732146938e-06
1.95856978183496,-3.14030986599751e-06,1.27484684560318e-07,2.46881371106808e-07,-2.913107691375e-06
1.96464710761724,-7.64744011860564e-07,5.19048234492987e-08,1.1257853647575e-07,-3.01118090698573e-06
1.97072490487418,2.58049417781884e-09,-3.40732940455256e-08,-9.28684121606159e-09,-2.91112638972852e-06
1.97680317285836,-8.27370827581833e-07,-1.17000763484905e-07,-1.12899673201127e-07,-2.64142583547481e-06
1.98288191082103,-3.24362534333144e-06,-1.83611513421e-07,-1.94251582181372e-07,-2.23734950881002e-06
1.9889611180125,-7.23520330553911e-06,-2.20822253860712e-07,-2.51135147664785e-07,-1.73850017783675e-06
1.99504079368252,-1.2791117838429e-05,-2.15732815974448e-07,-2.83137667413278e-07,-1.18636128271357e-06
2.00112093708062,-1.990037501831e-05,-1.55626067126887e-07,-2.91635550629715e-07,-6.21848266012906e-07
2.00720154745656,-2.85519737732526e-05,-2.79682995350876e-08,-2.79788086818237e-07,-8.28645230049026e-08
2.01328262406065,-2.25773236235562e-05,1.22718382580786e-07,-2.52311955447015e-07,3.98171048769358e-07
2.0193641661441,-1.50198865417665e-05,2.05846199748196e-07,-2.13701171695142e-07,7.96990969416679e-07
2.02544617295894,-9.00798425795525e-06,2.3198702575321e-07,-1.67776526477044e-07,1.09855757464203e-06
2.03152864375792,-4.53213748427535e-06,2.13709126596443e-07,-1.17984333544499e-07,1.29613822247558e-06
2.03761157779427,-1.58286058282892e-06,1.6343282968708e-07,-6.73947254668973e-08,1.3901571721965e-06
2.04369497432156,-1.50661680765272e-07,9.34304946643614e-08,-1.86991793763687e-08,1.38704841834246e-06
2.0497788325935,-2.26042647279249e-07,1.58264174314212e-08,2.57919813127439e-08,1.29811069791309e-06
2.05586315186373,-1.79949916972808e-06,-5.7403432775246e-08,6.41524927466632e-08,1.13836361061202e-06
2.06194793138569,-4.86152060886038e-06,-1.14431342451301e-07,9.48426119742966e-08,9.25405590217941e-07
2.06803317041239,-9.40259015945725e-06,-1.435780527471e-07,1.16711804479454e-07,6.78273465307099e-07
2.07411886819627,-1.54131848954564e-05,-1.33312884332739e-07,1.29001554882476e-07,4.16303461812591e-07
2.08020502398896,-2.28837755973862e-05,-7.22538065317976e-08,1.31347839058819e-07,1.57994131509523e-07
2.08629163704115,-2.54062816407956e-05,4.27708160738958e-08,1.23805669889955e-07,-8.01299293172805e-08
2.09237870660239,-1.75149043937844e-05,1.2684153945721e-07,1.07911015247382e-07,-2.84736571560411e-07
2.09846623192102,-1.10976706328331e-05,1.62330877436379e-07,8.67541733373903e-08,-4.46760940932764e-07
2.10455421224424,-6.14627680553699e-06,1.59235750102238e-07,6.31124328540646e-08,-5.61313570214151e-07
2.11064264681815,-2.65241386387539e-06,1.27432880936629e-07,3.93023715202386e-08,-6.27140185831795e-07
2.11673153488789,-6.07767121268697e-07,7.66785679220719e-08,1.71829138749471e-08,-6.46072664771644e-07
2.12282087569766,-4.01640631730832e-09,1.66086422267047e-08,-1.84223869925289e-09,-6.22481057151651e-07
2.12891066849087,-8.32836043663693e-07,-4.32616439318892e-08,-1.6821781560923e-08,-5.62726515663484e-07
2.13500091251016,-3.08589474983498e-06,-9.35376895278883e-08,-2.7253897377353e-08,-4.74614581710852e-07
2.14109160699753,-6.75485585199966e-06,-1.24945587413063e-07,-3.30839425122571e-08,-3.66849725506328e-07
2.14718275119437,-1.1831377112511e-05,-1.28332385998099e-07,-3.47009076878099e-08,-2.48490100583156e-07
2.1532743443416,-1.8307110814767e-05,-9.46659028495475e-08,-3.29355949690426e-08,-1.2840435229259e-07
2.15936638567971,-2.6173703844586e-05,-1.50350024770508e-08,-2.90571627506592e-08,-1.4727632205242e-08
2.16545887444888,-2.03060731494676e-05,7.9267684935542e-08,-2.45522811362428e-08,8.56867806313928e-08
2.17155180988899,-1.34486319521869e-05,1.30063826732792e-07,-1.99057812085014e-08,1.67840792016155e-07
2.17764519123968,-8.00728552233329e-06,1.44577050588474e-07,-1.51819671306573e-08,2.28784488284546e-07
2.18373901774024,-3.97467445198009e-06,1.30949609412474e-07,-1.0469659564595e-08,2.67392114048029e-07
2.18983328862964,-1.34343447165953e-06,9.72249034507484e-08,-5.88144031061635e-09,2.84095747310002e-07
2.19592800314648,-1.06196298217539e-07,5.13472574593274e-08,-1.55131714566526e-09,2.8061900678979e-07
2.2020231605289,-2.55585701826111e-07,1.16174577041274e-09,2.36688277666463e-09,2.59710799891489e-07
2.2081187600146,-1.78422348321714e-06,-4.55856104249204e-08,5.70204077074976e-09,2.24879774585032e-07
2.21421480084079,-4.68472548921398e-06,-8.12480854762249e-08,8.26718881894166e-09,1.80128645986814e-07
2.22031128224413,-8.94970269131079e-06,-9.82783644852229e-08,9.86172039068517e-09,1.29689113174895e-07
2.2264082034607,-1.4571761052227e-05,-8.9228440135245e-08,1.02735096530358e-08,7.77566711803587e-08
2.23250556372599,-2.15435017697192e-05,-4.67497746336661e-08,9.28069876151367e-09,2.82260530508962e-08
2.23860336227482,-2.34686366454987e-05,3.03090569903482e-08,6.66945593633402e-09,-1.55733854467475e-08
2.24470159834133,-1.61194371079978e-05,8.53171661644379e-08,2.88519063627683e-09,-5.11575905276712e-08
2.25080027115895,-1.0154982513834e-05,1.08110554238698e-07,-8.55619644568753e-10,-7.71031710316171e-08
2.25689937996043,-5.56868084072173e-06,1.05360860205865e-07,-3.54331727492139e-09,-9.2984291486964e-08
2.26299892397782,-2.35393561283776e-06,8.36585499752121e-08,-4.44753163279784e-09,-9.92133529404392e-08
2.26909890244249,-5.04145740205543e-07,4.95125910873169e-08,-3.11574736640484e-09,-9.68805746513638e-08
2.27519931458518,-1.27056346110315e-08,9.35063678657163e-09,6.28148444177939e-10,-8.75934024047962e-08
2.28130015963596,-8.73005264566051e-07,-3.04811114828602e-08,6.68513643850093e-09,-7.33163017780826e-08
2.28740143682424,-3.07843000580275e-06,-6.37180547108329e-08,1.46828047475198e-08,-5.62103590329587e-08
2.29350314537884,-6.62236082296933e-06,-8.41771495880181e-08,2.39764454477247e-08,-3.84729563239105e-08
2.29960528452796,-1.14981741771434e-05,-8.57568798045531e-08,3.36506676012385e-08,-2.21776776720229e-08
2.30570785349917,-1.76992420449894e-05,-6.24375766652847e-08,4.25208488052159e-08,-9.11429446366335e-09
2.31181085151947,-2.52189319594876e-05,-8.28117471244147e-09,4.913460351703e-08,-6.28633735203531e-10
2.31791427781528,-1.91949163477719e-05,5.52358590128516e-08,5.19860698810514e-08,2.53685300822691e-09
2.32401813161244,-1.2654371537931e-05,9.17465656584358e-08,5.06173681827081e-08,3.63558298841716e-10
2.33012241213623,-7.47806220201636e-06,1.05655807583529e-07,4.50881740569026e-08,-6.48483829845334e-09
2.33622711861137,-3.6600079485144e-06,1.01738367548413e-07,3.56074215587373e-08,-1.68024066289513e-08
2.34233225026198,-1.19422416790064e-06,8.47014792984655e-08,2.25338342765819e-08,-2.89870852138209e-08
2.34843780631163,-7.47221163442298e-08,5.91847894920895e-08,6.37836566414112e-09,-4.1188266412752e-08
2.35454378598332,-2.95508860807322e-07,2.97603413688446e-08,-1.21934827015278e-08,-5.14532867859558e-08
2.36065018849947,-1.85058736405964e-06,9.32594113767751e-10,-3.23607649638109e-08,-5.78752613065616e-08
2.36675701308192,-4.73395640220179e-06,-2.28618157896374e-08,-5.31442157327593e-08,-5.8739988484139e-08
2.37286425895194,-8.93961068207437e-06,-3.72538879622164e-08,-7.34050178901158e-08,-5.26743096652846e-08
2.37897192533023,-1.44615407145411e-05,-3.79424656028596e-08,-9.18425852724476e-08,-3.87935803944411e-08
2.38508001143688,-2.1293732890915e-05,-2.06942757821086e-08,-1.06992684137409e-07,-1.68498726521174e-08
2.39118851649144,-2.2758544278906e-05,1.45644307128984e-08,-1.17218151998946e-07,1.26192168056902e-08
2.39729743971286,-1.55671391580376e-05,3.4374234900154e-08,-1.20527831132019e-07,4.81637815482991e-08
2.40340678031949,-9.74407326304818e-06,3.44042123196943e-08,-1.150216101163e-07,8.74579813348598e-08
2.40951653752909,-5.28385420200269e-06,1.95298773525718e-08,-9.95157165521656e-08,1.27511491740215e-07
2.41562671055878,-2.18098565172146e-06,-5.42609146767407e-09,-7.35769118344706e-08,1.64908130526857e-07
2.42173729862506,-4.29967383114742e-07,-3.56941206340865e-08,-3.75226795942757e-08,1.96044482392282e-07
2.42784830094375,-2.52952780355269e-08,-6.65575849230162e-08,7.57851342485655e-09,2.17369421793377e-07
2.43395971673001,-9.61461393246912e-07,-9.33528946255644e-08,5.99065561435445e-08,2.25624066513459e-07
2.4400715451983,-3.23295372567999e-06,-1.11469638099695e-07,1.16889955108766e-07,2.18082127669746e-07
2.44618378556237,-6.83425657096406e-06,-1.16350562696952e-07,1.75204949507061e-07,1.92791294947771e-07
2.45229643703524,-1.1759850317975e-05,-1.03491404590909e-07,2.30775297129034e-07,1.48814640373372e-07
2.4584094988292,-1.80042114697043e-05,-6.84413578199147e-08,2.7877240707858e-07,8.64726187075601e-08
2.46452297015574,-2.55618126698873e-05,-6.80268139131024e-09,3.13614367000171e-07,7.58602983001093e-09
2.47063685022562,-1.9096140383181e-05,6.79815587579238e-08,3.29341834259784e-07,-8.42918248985554e-08
2.47675113824877,-1.25406899064439e-05,1.32495029316211e-07,3.21863535808691e-07,-1.83868220781668e-07
2.4828658334344,-7.36399336736081e-06,1.86008737834624e-07,2.8901182059458e-07,-2.84519859003856e-07
2.48898093499104,-3.56092179111916e-06,2.27902629109588e-07,2.30157631838639e-07,-3.78779689871763e-07
2.49509644212656,-1.12634251836652e-06,2.57507865608853e-07,1.46215176111696e-07,-4.58818144906663e-07
2.50121235404827,-5.51192701595731e-08,2.7410703601346e-07,3.96463980926588e-08,-5.16926991622871e-07
2.50732866996296,-3.42111935334186e-07,2.76934156196851e-07,-8.55338509735192e-08,-5.46004045194492e-07
2.51344538907698,-1.98217681678051e-06,2.65174474400172e-07,-2.23753446315931e-07,-5.40039229071234e-07
2.51956251059626,-4.97016645778728e-06,2.37964496439124e-07,-3.67877668584025e-07,-4.94601795596279e-07
2.52568003372638,-9.30092975786971e-06,1.9439211162196e-07,-5.09204839602845e-07,-4.07329177129204e-07
2.53179795767265,-1.49693118961183e-05,1.33496349447346e-07,-6.37461436047181e-07,-2.78416896670276e-07
2.53791628164016,-2.19701545470832e-05,5.42674513992153e-08,-7.40797124383223e-07,-1.11110066087995e-07
2.5440350048338,-2.301303620529e-05,-4.51295056231972e-08,-8.05813939844474e-07,8.7805706729679e-08
2.55015412645837,-1.56077220050696e-05,-1.68031558108643e-07,-8.19373329959062e-07,3.07718073122668e-07
2.55627364571847,-9.64061968694926e-06,-3.05356595109799e-07,-7.72260251194445e-07,5.34868583989507e-07
2.56239356181832,-5.10688761070364e-06,-4.45939913266694e-07,-6.59554618691927e-07,7.53443635087932e-07
2.56851387396159,-2.00168045431441e-06,-5.7863375119467e-07,-4.80602502040862e-07,9.46596776814243e-07
2.57463458135116,-3.20149214047186e-07,-6.92307376268384e-07,-2.39025078382722e-07,1.0974722286047e-06
2.58075568318893,-5.7441406772379e-08,-7.75847092429607e-07,5.72725041882337e-08,1.19023015783921e-06
2.58687717867563,-1.20870092581852e-06,-8.1815625739035e-07,3.96092346423736e-07,1.2110758005124e-06
2.59299906701059,-3.76906809032588e-06,-8.08155300024731e-07,7.60934595293591e-07,1.14929051749636e-06
2.59912134739154,-7.73367961343229e-06,-7.3478188297067e-07,1.13098885548415e-06,9.98266672683434e-07
2.60524401901444,-1.30976686852956e-05,-5.8699062491465e-07,1.48112524031414e-06,7.56544476659889e-07
2.61136708107322,-1.98561648462138e-05,-3.53753505075268e-07,1.78188518748656e-06,4.28852309256066e-07
2.61749053275963,-2.80042941925301e-05,-2.40595761347562e-08,1.99947349344142e-06,2.71495255016139e-08
2.623614373263,-2.07648726077195e-05,3.86933804266047e-07,2.0976190816753e-06,-4.28437940600836e-07
2.62973860177024,-1.38228372464518e-05,8.31654911991929e-07,2.04918822323241e-06,-9.10400048262031e-07
2.63586321746628,-8.29272991098993e-06,1.28048174690224e-06,1.83866767467071e-06,-1.38650419374408e-06
2.6419882195348,-4.169787243975e-06,1.70380679811503e-06,1.46093871452354e-06,-1.82197512263835e-06
2.64811360715893,-1.44924228471006e-06,2.07194701951462e-06,9.21302783000585e-07,-2.18156355247513e-06
2.65423937952191,-1.26324691666063e-07,2.35514397530242e-06,2.35507558637614e-07,-2.43162082350226e-06
2.66036553580784,-1.96260606450935e-07,2.52356391785879e-06,-5.70227186133553e-07,-2.54218001425179e-06
2.66649207520238,-1.65427265358764e-06,2.54729751824823e-06,-1.45918351092982e-06,-2.48904260165456e-06
2.67261899689342,-4.49558000908371e-06,2.39636015963054e-06,-2.38411929333267e-06,-2.25587167563549e-06
2.67874630007183,-8.71539836924773e-06,2.04069181920153e-06,-3.28724229764175e-06,-1.83629044842158e-06
2.68487398393214,-1.43089399608254e-05,1.45015713969765e-06,-4.10018408862838e-06,-1.23598769794399e-06
2.69100204767323,-2.12714136063598e-05,5.94545388761384e-07,-4.74397424776435e-06,-4.74827996824752e-07
2.6971304904991,-2.14023619553795e-05,-5.41146684943501e-07,-5.12954207643164e-06,4.1104730485269e-07
2.70325931161935,-1.32468389602174e-05,-1.83317712786347e-06,-5.17724707906095e-06,1.36904861885447e-06
2.70938851024848,-6.95813810924492e-06,-3.17718986616941e-06,-4.84013342588083e-06,2.3363478369286e-06
2.71551808560382,-2.53195348094182e-06,-4.48557708625087e-06,-4.09707356906242e-06,3.24525133574043e-06
2.72164803690318,3.60245931482713e-08,-5.67058183601169e-06,-2.95211332368788e-06,4.02696947113406e-06
2.72777836336256,7.50109512161181e-07,-6.64429911050678e-06,-1.43453233596722e-06,4.61536401309584e-06
2.73390906419378,-3.85381513802679e-07,-7.31867495706567e-06,4.01094642966991e-07,4.9507071291881e-06
2.7400401386022,-3.36612760283704e-06,-7.60550713350122e-06,2.47483730230979e-06,4.98345162999087e-06
2.74617158578437,-8.18780413436068e-06,-7.41644509292649e-06,4.68134899142557e-06,4.67801269169512e-06
2.75230340492571,-1.48460826881897e-05,-6.66298993927164e-06,6.88980568975939e-06,4.01656042915354e-06
2.75843559519818,-2.33366311771043e-05,-5.25649452799098e-06,8.94384541700848e-06,3.00282473430957e-06
2.76456815575795,-3.36551137969317e-05,-3.10816380259488e-06,1.06615077829711e-05,1.66591061094068e-06
2.77070108574308,-4.57971909837255e-05,-1.29054404829113e-07,1.18351729305995e-05,6.412515478419e-08
2.77683438427121,-3.77513897384785e-05,3.5726855927841e-06,1.22534247799795e-05,-1.71219305433781e-06
2.78296805043908,-2.94314003315443e-05,7.62122022609989e-06,1.18014449049695e-05,-3.55025244793512e-06
2.78910208332681,-2.1665251548814e-05,1.17362984085327e-05,1.04358982215164e-05,-5.32997978795326e-06
2.79523648200413,-1.44470646652616e-05,1.56373137387745e-05,8.16476132002487e-06,-6.92975383652025e-06
2.80137124553686,-7.77095803411391e-06,1.90430915385326e-05,5.04745220420017e-06,-8.23095471019743e-06
2.80750637299323,-1.63104705911413e-06,2.16718893795439e-05,1.19496029083815e-06,-9.12252840851051e-06
2.81364186345032,3.97855572570123e-06,2.3241397062494e-05,-3.23002305487841e-06,-9.5055681678024e-06
2.81977771600048,9.06374070020398e-06,2.34687369073494e-05,-8.01297424014557e-06,-9.29791093144873e-06
2.82591392975766,1.36304011797487e-05,2.20704640624508e-05,-1.28874071792624e-05,-8.43875054130952e-06
2.83205050386391,1.76844332343493e-05,1.87625666661452e-05,-1.75347431997136e-05,-6.89326617273805e-06
2.83818743749574,2.12317358946109e-05,1.32604659925546e-05,-2.1584180858956e-05,-4.65726677085171e-06
2.84432472987057,2.42782111053006e-05,5.27901697641986e-06,-2.46125660410188e-05,-1.76185194603708e-06
2.85046238025308,3.2269852733716e-05,-5.27699111607415e-06,-2.61521827222112e-05,1.72200105435361e-06
2.85660038796095,4.15483263271616e-05,-1.70540536916572e-05,-2.59021960151014e-05,5.68689485155516e-06
2.86273875236429,4.45920937644496e-05,-2.91202806443285e-05,-2.38047365405488e-05,1.00127406937399e-05
2.86887747287893,4.1398979820334e-05,-4.07276291806833e-05,-1.98641563644303e-05,1.45778128320422e-05
2.87501654895868,3.19668152037088e-05,-5.11265653565588e-05,-1.41371270560377e-05,1.92617909343003e-05
2.88115598008757,1.62934363579096e-05,-5.95660645396375e-05,-6.73280145472779e-06,2.39486859145976e-05
2.88729576577208,-5.62331422945236e-06,-6.52936123581666e-05,2.18702443158907e-06,2.85297796783544e-05
2.89343590553346,-3.37855882718916e-05,-6.75552050845069e-05,1.24077498323367e-05,3.29065760826104e-05
2.89957639889988,-6.8195531466069e-05,-6.55953505344284e-05,2.36618069048415e-05,3.69937658481285e-05
2.90571724539874,-0.000108855283644326,-5.86570682941346e-05,3.56284995296352e-05,4.07222026516397e-05
2.91185844454888,-0.000155766978704673,-4.59818909164199e-05,4.79338415156388e-05,4.40418932708442e-05
2.9179999958528,-0.000208932744657721,-2.68098640789225e-05,6.01503948669249e-05,4.69249987049874e-05
2.92414189878887,-0.00026835470349483,-3.79547446787887e-07,7.17971081343117e-05,4.93688493473745e-05
2.93028415280367,-0.000256688624499743,3.03123929629396e-05,8.24269320567419e-05,5.13977590315566e-05
2.9364267573066,-0.000232585664220794,6.1271912698517e-05,9.19270968582131e-05,5.30517365015291e-05
2.94256971167047,-0.000196888462898973,9.20350481761679e-05,0.000100291615601197,5.43727565354541e-05
2.94871301523457,-0.000149571918203435,0.000122137008536677,0.00010753300007441,5.54027585120245e-05
2.95485666730783,-9.06109307555299e-05,0.000151111605387238,0.000113682336613698,5.61829155598511e-05
2.96100066717193,-1.99804043686122e-05,0.000178491252943565,0.000118789363713479,5.67528991583404e-05
2.9671450140845,6.23447539790362e-05,0.000203806968228577,0.000122922547302817,5.71501405883323e-05
2.97328970728225,0.000156389634132678,0.000226588371420937,0.000126169158231922,5.74090874395071e-05
2.97943474598412,0.00026217932261855,0.000246363685628092,0.000128635347969138,5.75604564665849e-05
2.98558012939444,0.000379738902696325,0.000262659737697889,0.000130446225462241,5.76304824362914e-05
2.99172585670612,0.000509093454216108,0.0002750019576779,0.000131745933318454,5.76401635602479e-05
2.99787192710375,0.000650268053684132,0.000282914379828594,0.000132697724572612,5.76045010111695e-05
3.00401833976683,0.000731991267723365,0.000286560175442738,0.000133479806836871,5.75317571961463e-05
3.01016509387268,0.000745254731441764,0.000289483859982333,0.000134189595061702,5.74243008557089e-05
3.01631218859807,0.000758348217595645,0.000292306728560176,0.000134832185407292,5.72829545055928e-05
3.02245962311939,0.000771272006535724,0.000295029520699153,0.000135408537152394,5.71085124372221e-05
3.02860739661266,0.000784026378748468,0.000297652974549419,0.000135919603807994,5.69017601280065e-05
3.03475550825352,0.000796611615193427,0.000300177827079939,0.00013636633327087,5.66634744127105e-05
3.04090395721725,0.000809027996983283,0.000302604813516962,0.000136749667625037,5.63944240711017e-05
3.04705274267874,0.000821275805633334,0.000304934668006701,0.000137070543390853,5.60953689689896e-05
3.05320186381252,0.000833355322873809,0.000307168123359918,0.000137329891471371,5.57670612719318e-05
3.05935131979276,0.000845266830833439,0.000309305910775669,0.00013752863697599,5.54102441829033e-05
3.06550110979322,0.000857010611851879,0.000311348760200468,0.00013766769972817,5.50256532237866e-05
3.07165123298733,0.000868586948615622,0.000313297400096799,0.000137747993570059,5.461401534347e-05
3.07780168854812,0.000879996124135059,0.000315152557848865,0.000137770426974514,5.4176049385009e-05
3.08395247564827,0.00089123842164466,0.00031691495902937,0.000137735902809214,5.37124660982178e-05
3.09010359346006,0.000902314124702906,0.000318585328140243,0.00013764531809679,5.32239682678087e-05
3.09625504115543,0.00091322351723377,0.00032016438807823,0.000137499564623548,5.27112504780918e-05
3.10240681790593,0.000923966883405653,0.000321652860501794,0.000137299528312556,5.21749991501599e-05
3.10855892288274,0.000934544507657977,0.000323051465677772,0.000137046089855683,5.16158933168695e-05
3.11471135525668,0.000944956674732113,0.00032436092232166,0.000136740124087056,5.10346035015901e-05
3.12086411419817,0.000955203669735142,0.000325581947881652,0.000136382500525915,5.04317929213893e-05
3.1270171988773,0.00096528577801442,0.000326715258445718,0.000135974083084447,4.98081164528826e-05
3.13317060846377,0.000975203285209448,0.000327761568453709,0.000135515730164431,4.91642213864553e-05
3.13932434212689,0.0009849564772642,0.000328721591282922,0.000135008294556115,4.85007476544894e-05
3.14547839903563,0.000994545640466819,0.000329596038679982,0.000134452623776449,4.7818326933319e-05
3.15163277835857,0.0010039710612975,0.000330385620980191,0.00013384955953651,4.71175835256271e-05
3.15778747926394,0.00101323302665062,0.000331091047265836,0.00013319993849306,4.63991341282118e-05
3.16394250091957,0.00102233182361371,0.000331713024937715,0.000132504591496667,4.56635879376513e-05
3.17009784249295,0.00103126773959456,0.000332252260403333,0.000131764344091096,4.49115465680308e-05
3.17625350315117,0.00104004106234845,0.000332709458186095,0.00013098001621073,4.41436041296197e-05
3.18240948206098,0.0010486520798857,0.00033308532174258,0.000130152422686691,4.33603473468474e-05
3.18856577838874,0.00105710108044274,0.000333380552896179,0.000129282372589369,4.25623556999227e-05
3.19472239130045,0.0010653883526699,0.000333595852193742,0.000128370669752895,4.17502009991373e-05
3.20087931996173,0.00107351418543695,0.000333731918630428,0.000127418112444012,4.09244481596694e-05
3.20703656353785,0.00108147886793099,0.000333789449940168,0.000126425493830959,4.00856544935525e-05
3.21319412119368,0.00108928268956607,0.000333769142209775,0.000125393601339417,3.92343703101545e-05
3.21935199209375,0.00109692594018441,0.000333671690312976,0.000124323217311198,3.83711387455196e-05
3.2255101754022,0.00110440890977405,0.000333497787550753,0.0001232151186609,3.7496495771271e-05
3.23166867028283,0.00111173188868175,0.000333248125907845,0.000122070076609117,3.66109701548948e-05
3.23782747589903,0.0011188951675486,0.000332923395744474,0.000120888857634713,3.57150838629149e-05
3.24398659141385,0.00112589903727762,0.00033252428623094,0.00011967222243172,3.48093517095428e-05
3.25014601598997,0.00113274378906393,0.000332051484964554,0.000118420926536213,3.38942816315402e-05
3.25630574878968,0.00113942971443028,0.000331505678079563,0.000117135720012577,3.29703744639382e-05
3.26246578897493,0.00114595710514915,0.000330887550263101,0.000115817347963222,3.20381245283682e-05
3.26862613570729,0.00115232625323924,0.000330197784898034,0.000114466549787029,3.10980190619802e-05
3.27478678814795,0.00115853745112044,0.000329437063766485,0.000113084059978318,3.01505385281836e-05
3.28094774545774,0.00116459099140745,0.000328606067261623,0.000111670607436367,2.91961566049795e-05
3.28710900679713,0.00117048716702422,0.000327705474338447,0.000110226916023956,2.82353404622332e-05
3.29327057132622,0.00117622627116407,0.000326735962525082,0.000108753704144764,2.72685505996634e-05
3.29943243820473,0.00118180859742351,0.000325698207767244,0.00010725168529761,2.62962407046568e-05
3.30559460659202,0.00118723443944679,0.00032459288475065,0.000105721567426216,2.53188579447959e-05
3.31175707564709,0.00119250409140525,0.000323420666561815,0.000104164053330046,2.43368430729633e-05
3.31791984452855,0.00119761784757302,0.000322182224871227,0.000102579840665138,2.33506302460747e-05
3.32408291239468,0.00120257600267938,0.000320878229937749,0.000100969621920807,2.23606472721544e-05
3.33024627840335,0.00120737885161142,0.000319509350457346,9.93340844362228e-05,2.1367315365904e-05
3.3364099417121,0.00121202668953836,0.000318076253769145,9.76739099728439e-05,2.03710495919064e-05
3.34257390147807,0.00121651981197532,0.000316579605664274,9.59897758129023e-05,1.93722585387536e-05
3.34873815685806,0.00122085851465515,0.000315020070449977,9.42823533782306e-05,1.83713445824165e-05
3.35490270700849,0.00122504309369381,0.00031339831109708,9.25523094865329e-05,1.73687037788381e-05
3.36106755108542,0.00122907384536195,0.000311714988984325,9.08003055063315e-05,1.63647261943621e-05
3.36723268824453,0.00123295106629781,0.000309970764068378,8.90269978691661e-05,1.5359795267739e-05
3.37339811764116,0.0012366750534157,0.000308166294839477,8.72330376721842e-05,1.43542889934355e-05
3.37956383843025,0.00124024610382541,0.000306302238234583,8.54190711654123e-05,1.33485786217241e-05
3.38572984976639,0.00124366451505679,0.000304379249805879,8.35857393552006e-05,1.23430298106165e-05
3.39189615080382,0.00124693058482204,0.000302397983624773,8.17336781225518e-05,1.1338001988784e-05
3.39806274069639,0.00125004461110345,0.000300359092170812,7.98635184699122e-05,1.03338487775422e-05
3.40422961859759,0.00125300689219516,0.000298263226582462,7.79758862123412e-05,9.33091777041368e-06
3.41039678366055,0.00125581772669725,0.000296111036410805,7.60714020030808e-05,8.3295505856662e-06
3.41656423503804,0.00125847741340787,0.000293903169802417,7.41506817331206e-05,7.33008341299033e-06
3.42273197188245,0.00126098625151613,0.00029164027328439,7.2214336018936e-05,6.33284621171165e-06
3.4288999933458,0.00126334454038037,0.000289322992085741,7.02629706383676e-05,5.33816331430189e-06
3.43506829857977,0.00126555257969417,0.000286951969773629,6.82971862571466e-05,4.34635339850689e-06
3.44123688673566,0.00126761066940306,0.00028452784847546,6.63175785395145e-05,3.3577294780323e-06
3.4474057569644,0.00126951910971517,0.00028205126886897,6.43247382647414e-05,2.37259878893084e-06
3.45357490841657,0.00127127820118278,0.000279522870139571,6.23192509850764e-05,1.39126313063373e-06
3.45974434024237,0.00127288824453488,0.000276943289898017,6.03016977748636e-05,4.14018625327615e-07
3.46591405159163,0.00127434954085398,0.000274313164157604,5.82726542275158e-05,-5.58843897257584e-07
3.47208404161385,0.00127566239147004,0.000271633127798426,5.62326914490001e-05,-1.52703948281785e-06
3.47825430945814,0.00127682709798045,0.000268903813808168,5.41823752111529e-05,-2.49028832732743e-06
3.48442485427323,0.00127784396220851,0.000266125853847326,5.21222666150971e-05,-3.44831602166081e-06
3.49059567520752,0.00127871328640246,0.000263299878088322,5.0052921833998e-05,-4.40085357996413e-06
3.49676677140903,0.00127943537288977,0.000260426515041682,4.79748920919604e-05,-5.34763742566179e-06
3.50293814202542,0.00128001052441496,0.000257506391915193,4.58887238537279e-05,-6.28840917731164e-06
3.50910978620397,0.00128043904391668,0.000254540134317365,4.37949583881154e-05,-7.22291552539432e-06
3.51528170309163,0.00128072123463225,0.000251528366308593,4.16941324363798e-05,-8.15090872880631e-06
3.52145389183495,0.00128085740006411,0.000248471710382828,3.95867778087423e-05,-9.07214597822284e-06
3.52762635158013,0.00128084784400599,0.000245370787662011,3.7473421347973e-05,-9.98638954249812e-06
3.53379908147303,0.00128069287048534,0.000242226217642933,3.53545853045439e-05,-1.08934069228072e-05
3.53997208065912,0.00128039278379945,0.000239038618308591,3.32307868520572e-05,-1.17929706420903e-05
3.5461453482835,0.00127994788854173,0.000235808606188341,3.1102538463076e-05,-1.26848580527997e-05
3.55231888349094,0.0012793584896138,0.000232536796228101,2.89703478620159e-05,-1.35688519816265e-05
3.55849268542582,0.00127862489203837,0.000229223801857122,2.68347179311849e-05,-1.44447394097633e-05
3.56466675323216,0.00127774740128135,0.00022587023494231,2.469614681462e-05,-1.53123128934877e-05
3.57084108605364,0.00127672632296122,0.00022247670590712,2.25551278965556e-05,-1.61713694869777e-05
3.57701568303356,0.00127556196296604,0.000219043823580875,2.04121497536387e-05,-1.70217111872827e-05
3.58319054331484,0.0012742546275758,0.000215572195274706,1.82676962404569e-05,-1.78631447297578e-05
3.58936566604008,0.00127280462314741,0.000212062426786851,1.61222467246794e-05,-1.86954816693821e-05
3.59554105035148,0.00127121225644768,0.000208515122312133,1.39762753547639e-05,-1.95185383049035e-05
3.60171669539091,0.00126947783446057,0.00020493088455471,1.18302520408217e-05,-2.03321352258559e-05
3.60789260029985,0.00126760166440264,0.000201310314756081,9.68464172151595e-06,-2.11360980327e-05
3.61406876421944,0.00126558405379668,0.00019765401243598,7.53990490477001e-06,-2.19302569159043e-05
3.62024518629043,0.00126342531043379,0.000193962575747469,5.39649704444989e-06,-2.27144465408742e-05
3.62642186565326,0.00126112574232937,0.000190236601096627,3.2548693546609e-06,-2.34885058560025e-05
3.63259880144795,0.00125868565777845,0.000186476683677161,1.11546812034992e-06,-2.42522787968536e-05
3.63877599281421,0.00125610536535803,0.000182683416733271,-1.02126485812718e-06,-2.50056132349238e-05
3.64495343889135,0.00125338517394666,0.000178857392285309,-3.154892474244e-06,-2.57483616405997e-05
3.65113113881833,0.00125052539252797,0.000174999200619733,-5.28498226147006e-06,-2.64803809994298e-05
3.65730909173378,0.00124752633049065,0.000171109430490442,-7.41110618921548e-06,-2.72015324575196e-05
3.66348729677592,0.00124438829749162,0.000167188669217396,-9.53284118395256e-06,-2.79116813313134e-05
3.66966575308265,0.00124111160331961,0.00016323750239148,-1.1649768314661e-05,-2.86106976183158e-05
3.67584445979148,0.00123769655813015,0.000159256514183378,-1.37614733771442e-05,-2.92984550066609e-05
3.68202341603959,0.00123414347233935,0.000155246287071992,-1.58675469337224e-05,-2.99748318582465e-05
3.68820262096378,0.00123045265654455,0.00015120740220421,-1.7967583853476e-05,-3.0639710263097e-05
3.69438207370048,0.00122662442166389,0.000147140438859711,-2.00611835308808e-05,-3.12929768235352e-05
3.7005617733858,0.00122265907890516,0.000143045975023404,-2.21479499981756e-05,-3.19345218915086e-05
3.70674171915544,0.0012185569396222,0.000138924586896305,-2.4227491706285e-05,-3.25642399626657e-05
3.71292191014479,0.00121431831553601,0.000134776849325113,-2.62994217682623e-05,-3.31820295270778e-05
3.71910234548885,0.00120994351851345,0.000130603335397457,-2.83633575526552e-05,-3.37877931994333e-05
3.72528302432226,0.00120543286080392,0.000126404616744238,-3.04189209679888e-05,-3.43814372216897e-05
3.73146394577932,0.00120078665484829,0.00012218126340221,-3.24657385136364e-05,-3.49628719404735e-05
3.73764510899395,0.00119600521330302,0.00011793384376084,-3.45034410307469e-05,-3.55320115979069e-05
3.74382651309974,0.00119108884918575,0.000113662924781565,-3.65316638376334e-05,-3.60887740852911e-05
3.75000815722989,0.00118603787562747,0.000109369071742736,-3.85500465811986e-05,-3.66330812033153e-05
3.75619004051725,0.00118085260614758,0.000105052848322616,-4.05582334608594e-05,-3.71648585142781e-05
3.76237216209434,0.00117553335440174,0.000100714816732598,-4.25558731150473e-05,-3.76840350972013e-05
3.76855452109329,0.00117008043441822,9.6355537479285e-05,-4.45426183335587e-05,-3.81905440143645e-05
3.77473711664587,0.00116449416038623,9.19755695530761e-05,-4.6518126414471e-05,-3.86843216560485e-05
3.78091994788352,0.00115877484677793,8.75754703062282e-05,-4.84820591260417e-05,-3.91653083705364e-05
3.7871030139373,0.00115292280830728,8.31557956561342e-05,-5.04340825097681e-05,-3.963344781562e-05
3.79328631393792,0.00114693835997483,7.87170997510248e-05,-5.23738669675218e-05,-4.00886873846977e-05
3.79946984701573,0.00114082181696364,7.42599351797561e-05,-5.43010872009569e-05,-4.05309776339929e-05
3.80565361230073,0.00113457349478844,6.97848530201662e-05,-5.62154222130088e-05,-4.09602731184564e-05
3.81183760892255,0.00112819370913739,6.52924027345362e-05,-5.81165553385784e-05,-4.1376531297325e-05
3.81802183601048,0.00112168277598942,6.07831321778489e-05,-6.00041742227865e-05,-4.17797132314436e-05
3.82420629269345,0.0011150410116161,5.62575875484494e-05,-6.18779708715504e-05,-4.2169783571947e-05
3.83039097810001,0.00110826873237386,5.17163135885641e-05,-6.37376413874571e-05,-4.25467100324677e-05
3.83657589135838,0.00110136625510787,4.71598532718602e-05,-6.5582886320804e-05,-4.29104635867399e-05
3.84276103159641,0.00109433389673942,4.25887480867327e-05,-6.74134102363621e-05,-4.32610187683989e-05
3.84894639794162,0.00108717197439745,3.80035378559851e-05,-6.92289221455429e-05,-4.3598353052446e-05
3.85513198952113,0.00107988080564037,3.34047609871876e-05,-7.10291353424309e-05,-4.39224471747666e-05
3.86131780546173,0.00107246070812595,2.87929539684346e-05,-7.28137669922476e-05,-4.42332852246196e-05
3.86750384488987,0.00106491199981953,2.41686519082479e-05,-7.45825388623285e-05,-4.45308540705391e-05
3.87369010693161,0.00105723499887071,1.95323882632924e-05,-7.63351765921502e-05,-4.4815144048142e-05
3.87987659071267,0.00104943002378751,1.48846947908229e-05,-7.80714102189161e-05,-4.50861482515474e-05
3.88606329535843,0.00104149739318539,1.0226101752822e-05,-7.97909737540687e-05,-4.53438630320839e-05
3.89225021999389,0.00103343742601026,5.55713771189969e-06,-8.14936055343026e-05,-4.55882875917039e-05
3.8984373637437,0.00102525044149449,8.78329725240629e-07,-8.31790478473359e-05,-4.58194239450002e-05
3.90462472573218,0.00101693675892977,-3.80979689458077e-06,-8.4847047395647e-05,-4.60372774639629e-05
3.91081230508326,0.00100849669803817,-8.50671835366761e-06,-8.64973546760181e-05,-4.62418560393537e-05
3.91700010092054,0.000999930578711636,-1.32119124856801e-05,-8.81297244890328e-05,-4.64331704965669e-05
3.92318811236725,0.000991238721045475,-1.79248588514987e-05,-8.97439156193007e-05,-4.66112345840499e-05
3.92937633854628,0.000982421445452968,-2.26450384547306e-05,-9.133969111359e-05,-4.67760649077809e-05
3.93556477858016,0.000973479072539335,-2.73719341876895e-05,-9.29168178430818e-05,-4.69276804535116e-05
3.94175343159106,0.000964411923164759,-3.2105030187527e-05,-9.44750668551401e-05,-4.70661034865773e-05
3.94794229670081,0.000955220318402056,-3.68438125492961e-05,-9.60142131537572e-05,-4.71913585546803e-05
3.95413137303088,0.000945904579606491,-4.15877689049906e-05,-9.75340359854789e-05,-4.73034729953608e-05
3.96032065970237,0.000936465028329497,-4.63363884061191e-05,-9.90343184316506e-05,-4.74024767998999e-05
3.96651015583606,0.00092690198638965,-5.108916190638e-05,-0.000100514847528022,-4.74884024929888e-05
3.97269986055235,0.000917215775798301,-5.58455819658432e-05,-0.000101975414465825,-4.75612853057534e-05
3.9788897729713,0.000907406718889635,-6.06051426681205e-05,-0.000103415814355536,-4.76211626664938e-05
3.9850798922126,0.000897475138149621,-6.53673397638893e-05,-0.000104835846249394,-4.76680751292056e-05
3.99127021739562,0.000887421356336438,-7.01316706783687e-05,-0.000106235313141832,-4.77020650538129e-05
3.99746074763934,0.000877245696469268,-7.48976344189161e-05,-0.000107614022036631,-4.77231774796254e-05
4.00365148206242,0.000866948481699527,-7.96647316724081e-05,-0.000108971783813668,-4.7731460016973e-05
4.00984241978315,0.000856530035537425,-8.44324647572483e-05,-0.000110308413245444,-4.77269625807004e-05
4.01603355991946,0.000845990681697466,-8.92003375711379e-05,-0.000111623729173058,-4.77097372249799e-05
4.02222490158896,0.000835330744019632,-9.39678557684259e-05,-0.00011291755413825,-4.76798385511334e-05
4.02841644390887,0.000824550546753802,-9.87345265546315e-05,-0.000114189714497209,-4.76373233211416e-05
4.03460818599609,0.000813650414224921,-0.000103499858849009,-0.000115440040842715,-4.75822506677437e-05
4.04080012696715,0.000802630671096265,-0.000108263363129884,-0.000116668367250122,-4.75146816952421e-05
4.04699226593823,0.000791491642179148,-0.000113024551643258,-0.000117874531771391,-4.74346798947349e-05
4.05318460202517,0.000780233652577311,-0.000117782938153719,-0.000119058376390608,-4.73423109460516e-05
4.05937713434344,0.000768857027606137,-0.000122538038250397,-0.00012021974677261,-4.72376425010762e-05
4.06556986200819,0.000757362092824904,-0.000127289368912796,-0.000121358492417461,-4.7120744395759e-05
4.07176278413419,0.000745749173934532,-0.000132036449080243,-0.000122474466697302,-4.6991688611919e-05
4.07795589983587,0.000734018597057875,-0.000136778799114184,-0.000123567526516034,-4.68505489013602e-05
4.08414920822731,0.000722170688294435,-0.00014151594113386,-0.000124637532970711,-4.6697401260105e-05
4.09034270842225,0.000710205774192553,-0.000146247398876074,-0.000125684350510779,-4.65323237082263e-05
4.09653639953405,0.000698124181369968,-0.000150972697827747,-0.000126707847513952,-4.63553957328624e-05
4.10273028067576,0.000685926236809716,-0.000155691365005256,-0.000127707896072904,-4.61666994857254e-05
4.10892435096006,0.000673612267584799,-0.000160402929166778,-0.000128684372052853,-4.59663183824774e-05
4.11511860949927,0.000661182601116126,-0.000165106920720078,-0.000129637154898073,-4.57543378710837e-05
4.12131305540537,0.000648637564942099,-0.000169802871805761,-0.000130566127809091,-4.55308453717435e-05
4.12750768779001,0.000635977486873321,-0.000174490316063881,-0.000131471177573849,-4.52959299020578e-05
4.13370250576446,0.00062320269498974,-0.00017916878894177,-0.000132352194892055,-4.50496823492003e-05
4.13989750843966,0.000610313517517117,-0.000183837827456063,-0.000133209073906783,-4.47921952796102e-05
4.1460926949262,0.000597310282966235,-0.000188496970453802,-0.000134041712381501,-4.452356293906e-05
4.15228806433431,0.000584193320013584,-0.000193145758320642,-0.000134850011848798,-4.4243881423264e-05
4.15848361577389,0.000570962957592291,-0.000197783733136579,-0.000135633877382361,-4.39532482656413e-05
4.16467934835447,0.000557619524862467,-0.000202410438651726,-0.000136393217671428,-4.36517627046644e-05
4.17087526118526,0.000544163351197908,-0.000207025420374581,-0.000137127944858493,-4.33395255216251e-05
4.17707135337509,0.000530594766227834,-0.000211628225330313,-0.000137837975031464,-4.30166390892802e-05
4.18326762403247,0.000516914099688071,-0.000216218402371007,-0.000138523227417585,-4.26832074159424e-05
4.18946407226554,0.00050312168165707,-0.000220795501981313,-0.000139183625008977,-4.23393357450592e-05
4.19566069718211,0.000489217842369531,-0.00022535907630144,-0.000139819094385428,-4.19851311125213e-05
4.20185749788964,0.00047520291231165,-0.000229908679148455,-0.000140429565460547,-4.16207016424312e-05
4.20805447349524,0.00046107722218337,-0.000234443866111229,-0.000141014971854849,-4.12461572707576e-05
4.21425162310566,0.000446841102831526,-0.000238964194305111,-0.000141575250614496,-4.08616089656406e-05
4.22044894582733,0.000432494885449983,-0.000243469222764418,-0.000142110342151238,-4.04671692724656e-05
4.22664644076631,0.00041803890131292,-0.000247958511912887,-0.000142620190637661,-4.00629519466064e-05
4.23284410702834,0.000403473482032566,-0.000252431624220906,-0.000143104743357611,-3.96490721308987e-05
4.23904194371878,0.000388798959348889,-0.000256888123441203,-0.000143563951398552,-3.92256462183489e-05
4.24523994994266,0.000374015665243476,-0.000261327575404761,-0.00014399776890281,-3.87927918295096e-05
4.25143812480468,0.00035912393195129,-0.000265749547365137,-0.000144406153772964,-3.83506276085461e-05
4.25763646740918,0.000344124091820868,-0.000270153608281665,-0.000144789067201634,-3.78992739692586e-05
4.26383497686014,0.000329016477527032,-0.000274539329079839,-0.000145146473699893,-3.74388518432255e-05
4.27003365226122,0.000313801421919562,-0.000278906282067177,-0.000145478341219473,-3.69694837246836e-05
4.27623249271571,0.00029847925800524,-0.000283254041408269,-0.000145784641020273,-3.64912929093055e-05
4.28243149732659,0.000283050319085039,-0.000287582183020441,-0.000146065347863859,-3.60044040297222e-05
4.28863066519647,0.000267514938640727,-0.000291890284238368,-0.000146320439919605,-3.55089426299775e-05
4.29482999542761,0.000251873450324191,-0.000296177924487932,-0.00014654989822748,-3.50050352812344e-05
4.30102948712194,0.000236126188078322,-0.000300444684585069,-0.000146753707653572,-3.44928096991225e-05
4.30722913938104,0.000220273485959065,-0.000304690147218467,-0.000146931856196539,-3.39723943494682e-05
4.31342895130616,0.000204315678320056,-0.000308913896780016,-0.000147084334901514,-3.34439187160936e-05
4.31962892199817,0.00018825309962486,-0.000313115519168188,-0.000147211138616692,-3.29075135211633e-05
4.32582905055764,0.000172086084703647,-0.000317294602303055,-0.000147312264939552,-3.23633098029277e-05
4.33202933608477,0.00015581496842569,-0.000321450735558024,-0.000147387715027235,-3.18114400885868e-05
4.33822977767942,0.000139440085947985,-0.000325583510160322,-0.000147437493112582,-3.12520370211887e-05
4.34443037444111,0.000122961772653886,-0.000329692518911246,-0.000147461606856703,-3.06852348938891e-05
4.35063112546902,0.000106380364069721,-0.000333777356587356,-0.000147460066731616,-3.01111681308115e-05
4.35683202986198,8.96961959651709e-05,-0.000337837619380706,-0.000147432887019698,-2.95299722341698e-05
4.36303308671848,7.29096043269386e-05,-0.000341872905277368,-0.000147380084520008,-2.89417833238692e-05
4.36923429513668,5.60209253277273e-05,-0.000345882814153128,-0.000147301679776426,-2.83467383333917e-05
4.37543565421438,3.90304953411752e-05,-0.000349866947463019,-0.000147197696115322,-2.77449747648345e-05
4.38163716304903,2.19386509270617e-05,-0.000353824908265461,-0.000147068160136229,-2.71366308645812e-05
4.38783882073778,4.74572891263184e-06,-0.000357756301527812,-0.000146913101636916,-2.65218454798978e-05
4.39404062637739,-1.2547933772972e-05,-0.000361660733933976,-0.000146732553506608,-2.59007580239961e-05
4.4002425790643,-2.99419998665054e-05,-0.000365537813762526,-0.000146526551484198,-2.52735088165921e-05
4.40644467789461,-4.74361320246094e-05,-0.000369387151100691,-0.000146295134895813,-2.46402381390147e-05
4.41264692196409,-6.50299926865903e-05,-0.000373208357779686,-0.000146038345767292,-2.4001087356653e-05
4.41884931036814,-8.27232439991228e-05,-0.00037700104724442,-0.000145756229200784,-2.3356198080621e-05
4.42505184220183,-0.000100515548003528,-0.000380764834823194,-0.000145448833655034,-2.27057123709197e-05
4.43125451655991,-0.00011840656648716,-0.000384499337362025,-0.000145116210240121,-2.20497729466405e-05
4.43745733253676,-0.000136395961100992,-0.000388204173773711,-0.000144758413228237,-2.13885229294307e-05
4.44366028922644,-0.000154483393264206,-0.000391878964318241,-0.000144375500269809,-2.07221055460574e-05
4.44986338572266,-0.000172668524139988,-0.000395523331248497,-0.000143967531312259,-2.0050664764702e-05
4.4560666211188,-0.00019095101477143,-0.00039913689833298,-0.000143534569885231,-1.93743448630223e-05
4.46226999450788,-0.000209330526013611,-0.000402719291410628,-0.000143076682310663,-1.86932903482366e-05
4.4684735049826,-0.000227806718431193,-0.000406270137702055,-0.000142593937732495,-1.80076460243098e-05
4.47467715163532,-0.000246379252522302,-0.000409789066347846,-0.000142086408299203,-1.73175571481075e-05
4.48088093355804,-0.000265047788503553,-0.000413275708205124,-0.000141554169364758,-1.66231689935835e-05
4.48708484984245,-0.000283811986425017,-0.000416729695796363,-0.000140997298717647,-1.59246274378977e-05
4.49328889957988,-0.000302671506132155,-0.000420150663488045,-0.000140415877502878,-1.52220782284876e-05
4.49949308186133,-0.000321626007237883,-0.000423538247337649,-0.000139809989425119,-1.45156675323946e-05
4.50569739577746,-0.000340675149286643,-0.000426892085181375,-0.000139179721224544,-1.38055416331059e-05
4.51190184041859,-0.000359818591503639,-0.000430211816419401,-0.000138525162613142,-1.30918467803094e-05
4.5181064148747,-0.000379055992970289,-0.000433497082474609,-0.000137846405843731,-1.23747297651477e-05
4.52431111823545,-0.000398387012591835,-0.000436747526358873,-0.000137143546428696,-1.16543370851405e-05
4.53051594959012,-0.000417811309108258,-0.000439962792814662,-0.000136416682183815,-1.09308154856048e-05
4.53672090802771,-0.000437328540925618,-0.000443142528357755,-0.000135665914225483,-1.0204311781779e-05
4.54292599263683,-0.000456938366472223,-0.000446286381306666,-0.000134891346270324,-9.47497276826253e-06
4.54913120250579,-0.000476640443797793,-0.000449394001570766,-0.000134093084683482,-8.74294532037656e-06
4.55533653672254,-0.00049643443090912,-0.000452465041093423,-0.000133271238881536,-8.00837631068354e-06
4.56154199437471,-0.00051631998556117,-0.000455499153242188,-0.00013242592073791,-7.27141252691307e-06
4.56774757454957,-0.000536296765303441,-0.000458495993366075,-0.0001315572450437,-6.53220067011442e-06
4.57395327633409,-0.000556364427489204,-0.000461455218520783,-0.000130665329375705,-5.79088745321716e-06
4.58015909881486,-0.000576522629392506,-0.000464376487396319,-0.000129750293813399,-5.04761939072206e-06
4.58636504107817,-0.000596771027954125,-0.000467259460629422,-0.000128812261360186,-4.30254311064868e-06
4.59257110220995,-0.000617109280044835,-0.000470103800464597,-0.000127851357568138,-3.55580482027215e-06
4.59877728129582,-0.00063753704232005,-0.000472909170870386,-0.000126867710843849,-2.80755064153462e-06
4.60498357742103,-0.000658053971196667,-0.000475675237826768,-0.000125861451898857,-2.0579266400532e-06
4.61118998967053,-0.000678659723012372,-0.000478401668771693,-0.000124832714389609,-1.30707859114748e-06
4.61739651712891,-0.000699353953816661,-0.000481088133115439,-0.000123781634614693,-5.55152004151881e-07
4.62360315888044,-0.000720136319530707,-0.000483734301858328,-0.000122708351403847,1.97707918228665e-07
4.62980991400904,-0.000741006475877695,-0.000486339847925543,-0.000121613006056184,9.51355972038472e-07
4.63601678159832,-0.000761964078480143,-0.000488904445970459,-0.00012049574280137,1.70564748220423e-06
4.64222376073152,-0.000783008782591085,-0.000491427772275192,-0.000119356708081501,2.46043818110057e-06
4.64843085049158,-0.000804140243490571,-0.000493909505014876,-0.000118196051112048,3.21558359776536e-06
4.65463804996108,-0.000825358116172957,-0.000496349324172255,-0.000117013923744695,3.97094026348889e-06
4.6608453582223,-0.0008466620554787,-0.000498746911372312,-0.000115810480070397,4.7263648833796e-06
4.66705277435714,-0.000868051716042743,-0.000501101950087821,-0.000114585876981488,5.48171423456113e-06
4.6732602974472,-0.000889526752387706,-0.00050341412551896,-0.000113340273702583,6.23684586344045e-06
4.67946792657375,-0.000911086818745841,-0.000505683124667528,-0.000112073832135667,6.99161763644742e-06
4.6856756608177,-0.000932731569339613,-0.000507908636283323,-0.000110786716455647,7.74588786460401e-06
4.69188349925965,-0.00095446065801808,-0.000510090350899108,-0.000109479093457686,8.49951525232829e-06
4.69809144097985,-0.000976273738636444,-0.000512227960844753,-0.000108151132317826,9.25235926777741e-06
4.70429948505824,-0.000998170464702647,-0.000514321160284816,-0.000106803004746364,1.00042795638824e-05
4.71050763057441,-0.00102015048979484,-0.000516369644893076,-0.000105434884692027,1.07551364117571e-05
4.71671587660762,-0.0010422134670345,-0.000518373112441957,-0.000104046948766221,1.1504790961298e-05
4.72292422223681,-0.00106435904957426,-0.000520331262298308,-0.000102639375682942,1.22531043004498e-05
4.72913266654057,-0.00108658689028202,-0.000522243795716424,-0.000101212346835346,1.29999387910231e-05
4.73534120859718,-0.00110889664189563,-0.000524110415548687,-9.97660458981559e-05,1.37451570165422e-05
4.74154984748456,-0.00113128795704733,-0.000525930826619012,-9.8300658702541e-05,1.44886220543155e-05
4.74775858228033,-0.00115376048805429,-0.000527704735476091,-9.68163737770751e-05,1.52301981324382e-05
4.75396741206176,-0.00117631388718923,-0.000529431850367579,-9.53133816467208e-05,1.5969749550997e-05
4.76017633590579,-0.00119894780650139,-0.000531111881473126,-9.3791875326769e-05,1.67071417190162e-05
4.76638535288904,-0.00122166189785949,-0.000532744540612868,-9.22520501399455e-05,1.74422408205655e-05
4.7725944620878,-0.0012444558130158,-0.000534329541460973,-9.0694103636519e-05,1.81749132644371e-05
4.77880366257801,-0.00126732920351289,-0.000535866599473947,-8.91182356509879e-05,1.8905026670668e-05
4.78501295343531,-0.00129028172073787,-0.000537355431895361,-8.75246483031994e-05,1.96324491109386e-05
4.79122233373498,-0.00131331301587404,-0.000538795757763302,-8.59135458850218e-05,2.03570498051451e-05
4.79743180255199,-0.0013364227400635,-0.000540187297900311,-8.42851351821331e-05,2.10786982539869e-05
4.80364135896098,-0.00135961054406719,-0.000541529774790431,-8.2639624760234e-05,2.17972652078801e-05
4.80985100203625,-0.00138287607872485,-0.000542822912991582,-8.09772257219579e-05,2.25126221435974e-05
4.81606073085178,-0.00140621899458844,-0.000544066438551495,-7.92981512635782e-05,2.32246411838459e-05
4.82227054448123,-0.00142963894199329,-0.000545260079553525,-7.76026167312682e-05,2.39331955878249e-05
4.82848044199791,-0.00145313557117012,-0.000546403565736551,-7.58908397052389e-05,2.46381593147595e-05
4.83469042247481,-0.00147670853226813,-0.000547496628627518,-7.41630399279356e-05,2.53394073503299e-05
4.8409004849846,-0.00150035747514967,-0.000548539001578378,-7.24194390837875e-05,2.60368154300085e-05
4.84711062859962,-0.00152408204955326,-0.000549530419783642,-7.06602611012372e-05,2.6730260565781e-05
4.85332085239187,-0.00154788190509204,-0.000550470620236229,-6.88857320907247e-05,2.74196202047011e-05
4.85953115543304,-0.00157175669121648,-0.000551359341545404,-6.70960803021094e-05,2.81047731443847e-05
4.86574153679449,-0.00159570605710131,-0.000552196324326769,-6.52915356773215e-05,2.87855991491391e-05
4.87195199554724,-0.00161972965199546,-0.000552981310952055,-6.34723306516832e-05,2.94619789488166e-05
4.87816253076198,-0.00164382712476094,-0.000553714045545585,-6.16386995665847e-05,3.01337940789611e-05
4.88437314150911,-0.00166799812414268,-0.000554394273989194,-5.97908787300914e-05,3.08009273099687e-05
4.89058382685866,-0.00169224229896174,-0.000555021744106133,-5.79291065748087e-05,3.14632625850857e-05
4.89679458588036,-0.00171655929753017,-0.000555596205384586,-5.60536234828525e-05,3.21206846531289e-05
4.90300541764359,-0.00174094876825569,-0.000556117409229301,-5.41646717281028e-05,3.27730794388919e-05
4.90921632121745,-0.00176541035929737,-0.0005565851087184,-5.2262495743772e-05,3.34203342283536e-05
4.91542729567066,-0.00178994371860537,-0.000556999058895677,-5.03473418205615e-05,3.4062336880571e-05
4.92163834007165,-0.00181454849414486,-0.000557359016431415,-4.84194582886601e-05,3.46989767683562e-05
4.92784945348851,-0.00183922433358113,-0.00055766473997783,-4.64790953984091e-05,3.53301445208434e-05
4.93406063498901,-0.00186397088445998,-0.000557915989868643,-4.45265051859029e-05,3.59557314283247e-05
4.9402718836406,-0.00188878779418098,-0.000558112528270608,-4.25619416965059e-05,3.65756306123787e-05
4.9464831985104,-0.00191367471003509,-0.00055825411922035,-4.05856608850134e-05,3.71897358843889e-05
4.9526945786652,-0.00193863127908005,-0.000558340528418521,-3.85979206014055e-05,3.77979423662695e-05
4.95890602317147,-0.00196365714833583,-0.000558371523577968,-3.65989805291621e-05,3.84001465539521e-05
4.96511753109537,-0.00198875196451611,-0.000558346874096448,-3.45891021236353e-05,3.89962461099638e-05
4.97132910150271,-0.00201391537436794,-0.000558266351179208,-3.2568548782138e-05,3.9586139825221e-05
4.97754073345901,-0.00203914702429477,-0.000558129727915645,-3.05375856289999e-05,4.01697281475536e-05
4.98375242602943,-0.00206444656072766,-0.000557936779060134,-2.84964798532302e-05,4.07469121940047e-05
4.98996417827883,-0.00208981362982686,-0.000557687281404719,-2.64454999776383e-05,4.13175949690582e-05
4.99617598927175,-0.00211524787772858,-0.000557381013402176,-2.43849168543102e-05,4.18816804306356e-05
5.00238785807239,-0.00214074895027109,-0.000557017755364964,-2.23150026277241e-05,4.24390738393438e-05
5.00859978374464,-0.00216631649327373,-0.00055659728930406,-2.02360314452479e-05,4.29896821242957e-05
5.01481176535207,-0.0021919501523078,-0.000556119399193732,-1.81482791831349e-05,4.35334132354753e-05
5.02102380195791,-0.0022176495729693,-0.000555583870891996,-1.60520233390088e-05,4.40701766841251e-05
5.0272358926251,-0.0022434144004632,-0.000554990491880395,-1.39475431181136e-05,4.45998833388495e-05
5.03344803641622,-0.00226924428006901,-0.000554339051604774,-1.18351196052328e-05,4.51224452810409e-05
5.03966023239357,-0.00229513885679423,-0.000553629341121969,-9.71503521524552e-06,4.56377763138476e-05
5.04587247961909,-0.00232109777555922,-0.00055286115367778,-7.58757447547935e-06,4.61457913410503e-05
5.05208477715442,-0.00234712068117662,-0.000552034283994961,-5.45302321695029e-06,4.66464069328872e-05
5.05829712406088,-0.00237320721823028,-0.000551148528751116,-3.3116690650082e-06,4.71395409667673e-05
5.06450951939947,-0.00239935703120741,-0.000550203686413259,-1.16380116928416e-06,4.76251128396448e-05
5.07072196223086,-0.00242556976450603,-0.000549199557344631,9.90289569666355e-07,4.81030435275375e-05
5.0769344516154,-0.00245184506223652,-0.000548135943661362,3.150310787585e-06,4.85732552900194e-05
5.08314698661314,-0.002478182568625,-0.000547012649421081,5.31596853115932e-06,4.90356719601965e-05
5.08935956628378,-0.00250458192745659,-0.000545829480274708,7.48696720388364e-06,4.94902190027778e-05
5.09557218968673,-0.00253104278260011,-0.000544586243826463,9.66300969712872e-06,4.99368232811002e-05
5.10178485588106,-0.00255756477771783,-0.000543282749716153,1.18437974575052e-05,5.0375413073659e-05
5.10799756392553,-0.0025841475563047,-0.000541918808996174,1.40290301499417e-05,5.08059185747981e-05
5.11421031287857,-0.00261079076184733,-0.000540494234843704,1.62184062185454e-05,5.12282711667345e-05
5.12042310179833,-0.00263749403748526,-0.000539008842235906,1.84116225003236e-05,5.16424040228221e-05
5.12663592974258,-0.00266425702636164,-0.000537462447812325,2.06083743071629e-05,5.20482518303312e-05
5.13284879576883,-0.00269107937151458,-0.000535854870265389,2.28083555953148e-05,5.24457507990048e-05
5.13906169893424,-0.00271796071578384,-0.000534185929967462,2.50112586914213e-05,5.28348390293092e-05
5.14527463829566,-0.0027449007018813,-0.00053245544915769,2.72167747629007e-05,5.32154558144883e-05
5.15148761290961,-0.00277189897240262,-0.000530663251905281,2.94245932455976e-05,5.35875423913514e-05
5.15770062183233,-0.00279895516979166,-0.000528809164117296,3.16344024532278e-05,5.39510415829178e-05
5.1639136641197,-0.0028260689364701,-0.000526893013590982,3.3845889029834e-05,5.43058977926489e-05
5.17012673882731,-0.00285323991452327,-0.000524914629756386,3.60587383845379e-05,5.46520571142736e-05
5.17633984501042,-0.00288046774608496,-0.000522873844155507,3.82726347546278e-05,5.49894674220039e-05
5.18255298172398,-0.00290775207309348,-0.000520770490001022,4.04872607183392e-05,5.53180780234244e-05
5.18876614802264,-0.00293509253737255,-0.000518604402415834,4.2702297587899e-05,5.56378401596423e-05
5.19497934296069,-0.00296248878064748,-0.000516375418216726,4.49174254337072e-05,5.59487068112909e-05
5.20119256559214,-0.00298994044441588,-0.000514083376186491,4.71323230215295e-05,5.62506322813727e-05
5.2074058149707,-0.00301744717013489,-0.00051172811698808,4.93466677754281e-05,5.65435732004637e-05
5.21361909014971,-0.00304500859913787,-0.000509309482885603,5.15601358366879e-05,5.68274873864619e-05
5.21983239018224,-0.00307262437260785,-0.000506827318323051,5.37724021644451e-05,5.71023348373154e-05
5.22604571412103,-0.00310029413161113,-0.000504281469237196,5.59831404465222e-05,5.7368076927551e-05
5.23225906101852,-0.0031280175171326,-0.000501671783772342,5.81920229183771e-05,5.76246770155285e-05
5.2384724299268,-0.00315579416986567,-0.000498998111503826,6.03987210516149e-05,5.78721002421168e-05
5.24468581989769,-0.003183623730661,-0.000496260304171446,6.26029046039261e-05,5.81103134831059e-05
5.25089922998266,-0.0032115058400028,-0.00049345821518698,6.48042425859542e-05,5.83392855038061e-05
5.2571126592329,-0.00323944013838958,-0.000490591699832173,6.70024026097525e-05,5.855898661467e-05
5.26332610669925,-0.00326742626609157,-0.000487660615274393,6.9197050940584e-05,5.87693893598814e-05
5.26953957143226,-0.00329546386340596,-0.000484664820637265,7.13878531399475e-05,5.89704676044651e-05
5.27575305248217,-0.00332355257040721,-0.000481604176514315,7.35744734341378e-05,5.91621975061488e-05
5.2819665488989,-0.0033516920270663,-0.000478478545706893,7.57565746791739e-05,5.93445567026371e-05
5.28818005973205,-0.00337988187323614,-0.000475287792697463,7.79338189666731e-05,5.9517524969649e-05
5.29439358403092,-0.0034081217486323,-0.000472031783921274,8.01058673016157e-05,5.96810837398481e-05
5.30060712084449,-0.00343641129295088,-0.00046871038751936,8.22723793717031e-05,5.98352163491095e-05
5.30682066922144,-0.00346475014570153,-0.000465323473547851,8.44330138250447e-05,5.99799081726866e-05
5.31303422821013,-0.00349313794624516,-0.000461870913858138,8.65874287482669e-05,6.01151462763225e-05
5.3192477968586,-0.00352157433385155,-0.000458352582331548,8.87352804620117e-05,6.02409197037292e-05
5.32546137421459,-0.00355005894777231,-0.000454768354419343,9.08762248352941e-05,6.03572193001561e-05
5.33167495932554,-0.00357859142696028,-0.000451118107665778,9.30099164247596e-05,6.0464038075338e-05
5.33788855123855,-0.00360717141040524,-0.000447401721314986,9.51360090648904e-05,6.05613705942176e-05
5.34410214900044,-0.00363579853696698,-0.000443619076506992,9.72541552951839e-05,6.06492136428336e-05
5.3503157516577,-0.0036644724453368,-0.000439770056208157,9.93640070365703e-05,6.07275657702135e-05
5.35652935825652,-0.0036931927741211,-0.000435854545265019,0.000101465215011241,6.07964274118354e-05
5.36274296784277,-0.00372195916186996,-0.000431872430368016,0.000103557429211146,6.08558013463586e-05
5.36895657946203,-0.00375077124691691,-0.000427823600026669,0.000105640298346818,6.09056916367203e-05
5.37517019215955,-0.00377962866754093,-0.000423707944699724,0.000107713470713842,6.09461050089697e-05
5.38138380498028,-0.00380853106197491,-0.00041952535648635,0.000109776593608778,6.09770496263389e-05
5.38759741696887,-0.00383747806823637,-0.000415275729627087,0.000111829313085481,6.09985358671306e-05
5.39381102716963,-0.00386646932431533,-0.000410958959941586,0.00011387127486824,6.10105760682261e-05
5.40002463462662,-0.00389550446808495,-0.000406574945336391,0.000115902123289681,6.10131845447066e-05
5.40623823838353,-0.00392458313726881,-0.000402123585355436,0.000117921502564989,6.10063774840166e-05
5.41245183748377,-0.00395370496949194,-0.000397604781529832,0.00011992905533292,6.09901733721718e-05
5.41866543097045,-0.00398286960230344,-0.000393018437199845,0.000121924423968682,6.09645922837464e-05
5.42487901788637,-0.00401207667318675,-0.000388364457608262,0.000123907249795655,6.09296566273867e-05
5.431092597274,-0.00404132581939846,-0.000383642749813186,0.000125877173551241,6.08853908047511e-05
5.43730616817553,-0.00407061667825756,-0.000378853222675301,0.000127833835073786,6.08318210288685e-05
5.44351972963284,-0.00409994888687695,-0.000373995787007829,0.000129776873679907,6.07689757835544e-05
5.44973328068748,-0.00412932208222867,-0.000369070355458637,0.000131705927629279,6.06968853271383e-05
5.45594682038073,-0.0041587359012852,-0.000364076842468835,0.000133620634655014,6.06155823434791e-05
5.46216034775354,-0.00418818998090064,-0.000359015164291608,0.000135520631906807,6.05251010254004e-05
5.46837386184655,-0.00421768395776624,-0.000353885239312269,0.000137405555688173,6.04254781751609e-05
5.47458736170011,-0.00424721746853511,-0.000348686987487409,0.000139275041676815,6.03167522569244e-05
5.48080084635427,-0.00427679014971666,-0.000343420330676439,0.000141128725022315,6.0198963982875e-05
5.48701431484876,-0.00430640163782618,-0.000338085192719055,0.000142966240063585,6.0072156058746e-05
5.493227766223,-0.00433605156909556,-0.000332681499224333,0.000144787220626037,5.99363732378071e-05
5.49944119951613,-0.00436573957987289,-0.000327209177641686,0.000146591299850916,5.97916624144694e-05
5.50565461376696,-0.00439546530624998,-0.000321668157403541,0.00014837811041193,5.96380726130074e-05
5.51186800801401,-0.00442522838431076,-0.00031605836958965,0.000150147284200154,5.94756547738305e-05
5.5180813812955,-0.00445502845002457,-0.000310379747333785,0.000151898452915351,5.93044619241565e-05
5.52429473264934,-0.00448486513922368,-0.000304632225566935,0.000153631247264114,5.91245493973972e-05
5.53050806111313,-0.0045147380877619,-0.000298815741020988,0.000155345297745273,5.89359744918549e-05
5.53672136572419,-0.00454464693125804,-0.000292930232374896,0.000157040234101093,5.87387966153049e-05
5.5429346455195,-0.00457459130531617,-0.000286975640103256,0.000158715685810689,5.85330771920638e-05
5.54914789953579,-0.00460457084549303,-0.000280951906589765,0.000160371281779386,5.83188799362842e-05
5.55536112680942,-0.004634585187169,-0.000274858976049041,0.000162006650307212,5.80962703604494e-05
5.56157432637652,-0.00466463396563186,-0.00026869679459738,0.000163621419417026,5.78653165566414e-05
5.56778749727286,-0.00469471681622839,-0.000262465310146888,0.00016521521665164,5.76260882488438e-05
5.57400063853395,-0.00472483337402904,-0.000256164472485959,0.000166787668955793,5.73786576815593e-05
5.58021374919496,-0.00475498327407974,-0.00024979423334287,0.000168338403067674,5.71230989223351e-05
5.58642682829081,-0.00478516615144585,-0.000243354546203833,0.000169867045345718,5.68594883425145e-05
5.59263987485606,-0.00481538164094376,-0.000236845366554394,0.000171373221451117,5.65879043973152e-05
5.59885288792502,-0.00484562937741757,-0.000230266651532874,0.000172856557116735,5.63084276258129e-05
5.60506586653166,-0.00487590899558428,-0.000223618360336415,0.000174316677383281,5.60211407596972e-05
5.61127880970969,-0.00490622013006772,-0.000216900453914917,0.000175753207123384,5.57261285519666e-05
5.61749171649248,-0.00493656241542314,-0.000210112895228312,0.000177165770766148,5.54234781526058e-05
5.62370458591314,-0.00496693548619249,-0.000203255648863194,0.000178553992518994,5.51132785478833e-05
5.62991741700444,-0.00499733897666947,-0.000196328681502598,0.000179917496296052,5.47956211148803e-05
5.63613020879888,-0.00502777252120642,-0.000189331961489965,0.000181255905605466,5.44705990135083e-05
5.64234296032866,-0.00505823575405617,-0.000182265459173528,0.000182568843880595,5.41383080996266e-05
5.64855567062567,-0.00508872830936253,-0.000175129146745931,0.00018385593420039,5.3798845911018e-05
5.6547683387215,-0.00511924982114485,-0.000167922998297003,0.000185116799394228,5.34523123758711e-05
5.66098096364746,-0.00514979992348942,-0.000160646989633931,0.000186351061972654,5.30988093447006e-05
5.66719354443453,-0.0051803782502255,-0.000153301098616489,0.000187558344525741,5.27384411586879e-05
5.67340608011344,-0.00521098443522211,-0.000145885304854173,0.000188738269289277,5.2371314016432e-05
5.67961856971458,-0.0052416181122835,-0.000138399589802903,0.000189890458230144,5.19975363554491e-05
5.68583101226806,-0.0052722789150365,-0.000130843936867384,0.00019101453310002,5.16172187425164e-05
5.69204340680369,-0.00530296647713558,-0.000123218331357853,0.000192110115828032,5.12304741086396e-05
5.69825575235099,-0.00533368043207739,-0.000115522760201394,0.000193176828085097,5.0837417348417e-05
5.70446804793918,-0.00536442041335672,-0.000107757212572555,0.000194214291090591,5.04381653904119e-05
5.71068029259718,-0.00539518605435068,-9.99216791557827e-05,0.000195222126382835,5.00328376518725e-05
5.71689248535363,-0.00542597698841745,-9.20161527571841e-05,0.000196199955259458,4.96215553485067e-05
5.72310462523685,-0.00545679284874428,-8.40406278961753e-05,0.000197147398858456,4.92044421740457e-05
5.72931671127488,-0.00548763326855247,-7.59951010537293e-05,0.000198064078512075,4.87816238301444e-05
5.73552874249546,-0.00551849788088004,-6.78795704268132e-05,0.000198949615106715,4.8353228116651e-05
5.74174071792604,-0.00554938631885784,-5.96940363407825e-05,0.000199803629801476,4.7919385059319e-05
5.74795263659378,-0.00558029821539951,-5.14385007368865e-05,0.00020062574376832,4.74802269106491e-05
5.75416449752553,-0.00561123320337282,-4.31129675521622e-05,0.000201415577875846,4.70358879231048e-05
5.76037629974785,-0.00564219091569271,-3.47174425814784e-05,0.000202172753441243,4.65865045673403e-05
5.76658804228703,-0.00567317098503069,-2.62519335036718e-05,0.00020289689142317,4.61322157949135e-05
5.77279972416904,-0.00570417304417121,-1.77164498016214e-05,0.000203587612888754,4.56731619522744e-05
5.77901134441956,-0.00573519672571145,-9.11100273228207e-06,0.000204244539186441,4.52094863281821e-05
5.78522290206399,-0.00576624166221267,-4.35605717645015e-07,0.000204867291545251,4.47413339685062e-05
5.79143439612742,-0.00572546080350622,8.2328369689731e-06,0.000205455600199151,4.42688519015694e-05
5.79764582563466,-0.00568108313134144,1.68013571207145e-05,0.000206009700999086,4.37921877541566e-05
5.80385718961023,-0.00563689399861788,2.5270256690371e-05,0.000206529974505824,4.33114875494762e-05
5.81006848707836,-0.00559289314842544,3.36400501212433e-05,0.000207016799838929,4.28268959103093e-05
5.81627971706297,-0.00554908032369712,4.19112509212529e-05,0.00020747055398437,4.23385556368829e-05
5.8224908785877,-0.00550545526709233,5.00843717521207e-05,0.000207891611784197,4.18466080215504e-05
5.82870197067592,-0.00546201772107579,5.8159924562561e-05,0.000208280346336477,4.13511927512154e-05
5.83491299235067,-0.00541876742782001,6.61384200905687e-05,0.00020863712852336,4.08524481682876e-05
5.84112394263473,-0.00537570412942922,7.402036872857e-05,0.000208962327725949,4.03505106419654e-05
5.84733482055058,-0.0053328275676931,8.18062795438183e-05,0.00020925631073346,3.98455152443238e-05
5.85354562512042,-0.00529013748416143,8.94966610539419e-05,0.000209519443052397,3.93375955955659e-05
5.85975635536615,-0.0052476336201596,9.70920207934305e-05,0.000209752087755811,3.88268834980895e-05
5.86596701030939,-0.00520531571685177,0.000104592865443958,0.000209954606151349,3.83135094355298e-05
5.87217758897147,-0.00516318351520585,0.000111999700821777,0.000210127357659583,3.77976021981745e-05
5.87838809037342,-0.00512123675579079,0.000119313031852146,0.000210270699633365,3.72792892840885e-05
5.88459851353601,-0.00507947517923189,0.000126533362722919,0.000210384987541799,3.67586964706931e-05
5.8908088574797,-0.0050378985256549,0.000133661196596488,0.000210470575069396,3.62359480887235e-05
5.89701912122468,-0.00499650653519062,0.000140697035920302,0.000210527813827916,3.57111670682405e-05
5.90322930379084,-0.00495529894765337,0.000147641382191852,0.0002105570533935,3.51844748492828e-05
5.90943940419779,-0.00491427550262937,0.00015449473607759,0.000210558641835486,3.46559912811343e-05
5.91564942146486,-0.00487343593951606,0.000161257597251774,0.000210532924655098,3.41258348396071e-05
5.92185935461109,-0.00483277999751541,0.00016793046475008,0.000210480246228129,3.35941225561932e-05
5.92806920265524,-0.00479230741555767,0.000174513836551456,0.000210400948281416,3.30609699161157e-05
5.93427896461578,-0.00475201793240653,0.000181008209815887,0.000210295371154171,3.25264910461568e-05
5.94048863951091,-0.00471191128660446,0.000187414080909855,0.000210163853068997,3.19907987722904e-05
5.94669822635852,-0.00467198721647074,0.000193731945208524,0.000210006730305551,3.14540041944901e-05
5.95290772417625,-0.00463224546012159,0.00019996229722105,0.000209824337552219,3.09162170301022e-05
5.95911713198145,-0.00459268575545213,0.000206105630779682,0.000209617007060889,3.03775460170187e-05
5.96532644879115,-0.00455330784008007,0.000212162438552403,0.000209385069733655,2.9838097940244e-05
5.97153567362216,-0.00451411145159969,0.000218133212514671,0.000209128854355487,2.92979785887578e-05
5.97774480549097,-0.00447509632715117,0.000224018443719741,0.000208848687695515,2.87572922717724e-05
5.98395384341379,-0.00443626220386432,0.000229818622360097,0.000208544894971936,2.82161415789739e-05
5.99016278640656,-0.0043976088185129,0.000235534237723346,0.000208217799308293,2.7674628276855e-05
5.99637163348495,-0.00435913590780846,0.000241165778237465,0.000207867721968721,2.7132852510811e-05
6.00258038366433,-0.00432084320814882,0.000246713731365235,0.000207494982392768,2.65909130413061e-05
6.00878903595979,-0.00428273045568459,0.000252178583871656,0.000207099898153499,2.60489072784042e-05
6.01499758938617,-0.00424479738647833,0.000257560821491102,0.000206682784948725,2.55069314358795e-05
6.021206042958,-0.00420704373628885,0.00026286092916642,0.00020624395672744,2.49650803074977e-05
6.02741439568955,-0.0041694692407589,0.000268079390823622,0.000205783725388522,2.44234473029303e-05
6.0336226465948,-0.00413207363518647,0.000273216689575753,0.000205302401135922,2.38821246371972e-05
6.03983079468748,-0.00409485665483348,0.000278273307727692,0.00020480029216931,2.33412032002177e-05
6.04603883898101,-0.00405781803460138,0.000283249726562264,0.000204277705085857,2.28007726099036e-05
6.05224677848854,-0.00402095750927244,0.00028814642659489,0.000203734944458369,2.22609210201705e-05
6.05845461222297,-0.0039842748134531,0.000292963887333692,0.000203172313194187,2.17217355288892e-05
6.06466233919689,-0.00394776968141186,0.000297702587549944,0.000202590112103005,2.11833019981072e-05
6.07086995842265,-0.00391144184737487,0.000302363005051787,0.000201988640464941,2.0645704553077e-05
6.07707746891229,-0.00387529104523844,0.000306945616566346,0.00020136819539085,2.01090267827753e-05
6.08328486967761,-0.00383931700877158,0.000311450898295957,0.00020072907254262,1.95733503891899e-05
6.08949215973011,-0.00380351947153774,0.000315879325227543,0.000200071565619475,1.90387562587562e-05
6.09569933808102,-0.00376789816679596,0.000320231371710459,0.000199395966319476,1.85053238219784e-05


==> data/HertzianContact/hertz_rgd_sym_coll_gal/hertz_rgd_sym_coll_gal_mesh_nel_u_25_mesh_nel_v_25.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,1.00816565912635,0.991558860981649,0.990363957834086,0.995298113215133
0.00580367230398845,1.00804210754049,0.991699301115694,0.990506873690042,0.994136245106477
0.0116082924341492,1.00789415211637,0.991781863550908,0.990572641793464,0.993321282642121
0.0174137986196834,1.00772178565263,0.991807835497287,0.990566946379312,0.992781375130371
0.0232201370461437,1.00752500096811,0.991778505301527,0.990495149980301,0.992452234297557
0.0290272614235928,1.00730379090186,0.991695162445587,0.990362292808707,0.992276784784778
0.0348351325544517,1.0070581483131,0.991559097545703,0.990173092138197,0.992204813796144
0.0406437179010402,1.00678806608133,0.991371602350767,0.989931941686086,0.992192619897055
0.0464529911528078,1.00649353710625,0.991133969741267,0.989642910995314,0.992202660963798
0.0522629317932572,1.00617455430789,0.990847493727922,0.989309744817258,0.99220320128437
0.0580735246665581,1.00583111062656,0.99051346945034,0.98893586249412,0.992167957810941
0.0638847595438542,1.00546319902287,0.990133193175873,0.988524357342191,0.992075745563804
0.0696966306892613,1.00507081247781,0.989707962298116,0.988077996034596,0.991910122187774
0.0755091364255581,1.00465394399273,0.989239075335757,0.98759921798494,0.991659031660872
0.081322278699569,1.00421258658939,0.988727831931151,0.987090134730685,0.991314447155399
0.08713606264724,1.00374673330995,0.988175532849118,0.986552529316931,0.990872013052312
0.0929504961584067,1.00325637721701,0.987583479975565,0.985987855680597,0.990330686108349
0.0987655894412557,1.00274151139364,0.986952976316115,0.985397238034284,0.989692375777399
0.104581354586479,1.00220212894339,0.986285325994905,0.984781470251107,0.988961583684744
0.110397805131121,1.00163822299032,0.985581834253211,0.98414101524912,0.988145042256098
0.116214955622121,1.00104978667905,0.984843807448013,0.983476004376334,0.987251352500955
0.122032821179546,1.00043681317472,0.984072553050874,0.982786236795693,0.986290620950319
0.127851417059521,0.999799295663047,0.98326937964631,0.982071178870729,0.985274095749978
0.13367075821685,0.999137227350401,0.982435596930801,0.981329963550889,0.984213801908594
0.139490858867334,0.998450601463693,0.981572515711116,0.980561389757513,0.983122175701968
0.14531173204978,0.997732982942898,0.980681452882897,0.979763921767329,0.982011698232882
0.151133389193028,0.996738706272092,0.979771475775643,0.978935533362088,0.980894437552756
0.156955839810789,0.995717152428961,0.978848579864809,0.97807348324075,0.979780829480712
0.162779091506323,0.994668313709323,0.977910640170079,0.977175085702156,0.978678808277508
0.168603150093524,0.993592182431753,0.976955529580814,0.976237888706289,0.977593898672616
0.174428019722224,0.992488750937822,0.975981118857838,0.975259674409264,0.976529390687842
0.180253703003599,0.991358011591889,0.974985276635475,0.974238459698352,0.975486514919774
0.186080201135656,0.990199956781373,0.973965869423331,0.973172496726863,0.974464618281682
0.191907514028808,0.989014578916546,0.972920761608284,0.972060273449004,0.973461340204543
0.197735640431542,0.98780187043073,0.971847815456413,0.970900514154652,0.972472789297117
0.20356457805617,0.986561823780216,0.970744891114784,0.969692180004063,0.971493720464851
0.209394323704677,0.985294431444363,0.96960984661365,0.968434469562592,0.970517712488
0.215224873394644,0.983999685925573,0.968440537868154,0.967126819335046,0.969537346057947
0.221056222485274,0.982677579749335,0.96723481868031,0.965768904300321,0.968544382272564
0.226888365803495,0.981328105464262,0.965990540741094,0.964360638445741,0.967529941589976
0.232721297770159,0.979951255642112,0.964705553632282,0.96290217530133,0.966484683240854
0.238555012526322,0.978547022877768,0.963377704828463,0.961393908474147,0.965398985098409
0.244389504059618,0.97711539978935,0.962004839698889,0.959836472182205,0.964263124007503
0.250224766330719,0.975656379018191,0.960584801509775,0.958230741788774,0.963067456571164
0.256060793399883,0.974169953228814,0.959115431425901,0.956577834336223,0.96180260039511
0.261897579553588,0.972656115109066,0.957594568512844,0.954879109079818,0.960459615790264
0.267735119431257,0.971114857370061,0.956020049738848,0.953136168021606,0.95903018793283
0.27357340815207,0.969546172746223,0.954389709977038,0.951350856444035,0.957506809481914
0.279412441441861,0.967950053995342,0.952701382007187,0.949525263443478,0.955882963654663
0.285252215760109,0.966326493898548,0.950952896517732,0.947661722463911,0.954153307758647
0.291092728427009,0.964660476334922,0.949142053883087,0.945762811827901,0.952313857181474
0.296933977748709,0.962683880324555,0.947255527687695,0.943831307060682,0.950362200076181
0.30277596309957,0.960683725337582,0.945286549021212,0.941869850599575,0.948297913461361
0.308618684905123,0.958660011744182,0.943239534337422,0.939880743876634,0.946122733232142
0.314462144589475,0.956612739938928,0.94111890665974,0.937865939797264,0.943840377241253
0.320306344521514,0.954541910340787,0.938929095578763,0.935827041848933,0.941456342278457
0.326151287961074,0.952447523393171,0.936674537250162,0.933765303210094,0.938977700460757
0.331996979005058,0.950329579563876,0.934359674392215,0.931681625858946,0.936412895032858
0.33784342253353,0.948188079345191,0.931988956283618,0.929576559682297,0.933771535578876
0.343690624155765,0.946023023253813,0.92956683876112,0.92745030158449,0.931064192644255
0.349538590156258,0.943834411830953,0.927097784217175,0.925302694596468,0.92830219176929
0.355387327440707,0.941622245642289,0.924586261597556,0.923133226984531,0.925497406932751
0.361236843481943,0.939386525277968,0.92203674639893,0.920941031359483,0.922662053406901
0.367087146265832,0.937127251352691,0.919453720666635,0.918724883785715,0.919808480023951
0.372938244237138,0.934844424505665,0.916841672992008,0.916483202890238,0.916948960852949
0.378790146245343,0.932538045400636,0.914205098510139,0.914214048971895,0.914095486288278
0.384642861490438,0.9302081147259,0.911548498897312,0.911915123110651,0.911259553549648
0.390496399468668,0.927854633194323,0.908876382368609,0.909583766276684,0.908451956593032
0.396350769918243,0.925477601543345,0.906193263675334,0.907216958439895,0.905682575433733
0.402205982765012,0.923077020534984,0.903503664102627,0.904811317679098,0.902960164880262
0.408062048068099,0.920652890955874,0.900812111466768,0.90236309929189,0.900292142680655
0.4139189759655,0.918205213617279,0.898123140112728,0.899868194903619,0.897684377080026
0.419776776619641,0.915733989355088,0.895441290911707,0.897322131577483,0.895140973790251
0.425635460162907,0.913239219029808,0.892771111258325,0.89472007092387,0.892664062371734
0.431495036643118,0.910720903526633,0.890117155068217,0.892056808210416,0.890253582026863
0.437355515968986,0.908152407459115,0.887484034606593,0.889326771568472,0.887907066806207
0.443216907855783,0.905214063013652,0.88488375100808,0.886524353783407,0.885619428895854
0.449079221776505,0.90221905628777,0.882315136369705,0.883644987459587,0.883382810358661
0.454942466925141,0.899167358080982,0.879766856911487,0.880684814130493,0.881186726416117
0.460806652184056,0.896058939232597,0.877227559983594,0.87764053453058,0.879018357714508
0.466671786091479,0.892893770621765,0.874685874070655,0.874509410109998,0.876862850507841
0.47253787680897,0.889671823167508,0.872130408796365,0.871289264549045,0.87470361775651
0.478404932088857,0.886393067828878,0.869549754928045,0.867978485272628,0.872522641141115
0.484272959241661,0.883057475604932,0.866932484381067,0.864576024964925,0.870300773991012
0.490141965103493,0.879665017534928,0.864267150223739,0.861081403083718,0.868018045128081
0.49601195600343,0.87621566469823,0.861542286681874,0.857494707375092,0.865653963625566
0.501882937730869,0.872709388214516,0.858746409143421,0.853816595387927,0.863187824481348
0.507754915502861,0.869146159243799,0.855868014163562,0.850048295988179,0.860599015206289
0.513627893931419,0.865525948986515,0.852895579469279,0.846191610873583,0.85786732332738
0.519501876990809,0.861848728683554,0.849817563964296,0.842248916087951,0.854973244805024
0.525376867984811,0.858114469616381,0.846622407734219,0.838223163535499,0.851898293365132
0.531252869513971,0.854323143107077,0.843298532051308,0.834117882495432,0.848625310745699
0.537129883442817,0.850474720518411,0.839834339379574,0.829937181135916,0.845138777857261
0.543007910867059,0.846569173253932,0.836218213380031,0.825685748028662,0.841425126857925
0.548886952080773,0.842606472758033,0.832438518915579,0.821368853662891,0.837473054142148
0.554767006543553,0.838586590515994,0.828483602056416,0.816992351959482,0.833273834243717
0.560648072847647,0.834509498054079,0.824341790085238,0.812562681785194,0.828821634652482
0.566530148685068,0.830375166939654,0.82000139150243,0.808086868466473,0.824113831544543
0.572413230814688,0.826183568781118,0.81545069603155,0.803572525303506,0.819151326426283
0.578297315029303,0.821934675228149,0.810677974624665,0.799027855083912,0.813938863691697
0.584182396122684,0.817601287354814,0.805671487075025,0.794461650941546,0.808485349090564
0.59006846785944,0.812995916524419,0.800427450335085,0.789882336705577,0.802804122393201
0.595955522999845,0.808387611042383,0.794965112942758,0.785295429132455,0.796912760242642
0.601843553440038,0.803776447886317,0.789307894238639,0.780704941961267,0.790832499402266
0.607732550389745,0.799162504085329,0.783479261623612,0.776113810831875,0.784587740149591
0.613622504551158,0.794545856719849,0.777502730556155,0.771523891299975,0.778205560483077
0.619513406297949,0.789926582921566,0.771401864549394,0.76693595685305,0.771715228981694
0.625405245854396,0.785304759873344,0.76520027516813,0.762349696927236,0.765147716317657
0.631298013474635,0.780680464809092,0.758921622025644,0.757763714925214,0.758535205422794
0.637191699622035,0.776053775013628,0.752589612780523,0.753175526234991,0.75191060030824
0.643086295148695,0.771424767822741,0.746228003133154,0.748581556249641,0.745307033538607
0.64898179147506,0.766793520622871,0.739860596822375,0.743977138388232,0.738757372360259
0.654878180769666,0.762160110851167,0.733511245621676,0.739356512117386,0.732293723484413
0.660775456129,0.757524615995342,0.727203849335585,0.734712820974182,0.725946936525363
0.666673611757482,0.752887113593548,0.720962355795795,0.730038110589832,0.719746106093597
0.672572643147575,0.748247681234316,0.714810760857005,0.725323326714512,0.713718072545212
0.678472547260014,0.743606396556434,0.708773108393025,0.720558313243108,0.707886921387261
0.684373322704151,0.738963337248848,0.702873490292425,0.71573181024202,0.702273481339051
0.690274969918429,0.734318581050559,0.697136046454091,0.710831451977104,0.696894821050873
0.696177491350974,0.729672205750541,0.691584964782886,0.705843764942487,0.691763744479509
0.702080891640309,0.725024289187612,0.686244481184946,0.700754165890514,0.686888284921238
0.707985177796191,0.720374909250351,0.681138879563015,0.695546959862805,0.682271197703075
0.713890359380562,0.715724143876985,0.676292491811521,0.69020533822229,0.677909451531876
0.719796448688634,0.711072071055325,0.671729697811578,0.684711376686369,0.673793718502646
0.725703460930081,0.706418768822595,0.667474925426005,0.679046033361113,0.669907862765522
0.731611414410363,0.701576660518931,0.663551630934335,0.673189147298195,0.666228427863805
0.737520330705375,0.695282361653794,0.6598877211521,0.66711997246499,0.662724214095578
0.743430234713692,0.688742346851054,0.656387067799584,0.660819185330887,0.659356689156764
0.749341154463636,0.681956389762537,0.652993072463586,0.654269111855597,0.656080964446396
0.755253120844486,0.674924264156751,0.649649038053571,0.647453621991217,0.652846590421657
0.761166167335555,0.667645743919349,0.646298168824241,0.640358128523882,0.649598332479291
0.76708032973509,0.660120603053594,0.642883570398453,0.632969585910271,0.646276948237076
0.772995645888986,0.652348615680771,0.639348249790273,0.62527648910894,0.642819966214322
0.778912155419314,0.644329556040664,0.635635115428351,0.617268872406517,0.639162465908689
0.784829899452664,0.636063198491986,0.631686977179752,0.608938308238765,0.635237859269472
0.790748920348299,0.627549317512865,0.627446546373592,0.600277906006293,0.630978673565112
0.796669261426134,0.618787687701206,0.622856435825459,0.59128231088547,0.626317335643794
0.802590966694517,0.609778083775217,0.617859159861783,0.581947702633762,0.621186957586044
0.80851408057784,0.60052028057385,0.612397134344463,0.572271794390149,0.615522123746803
0.814438647643954,0.591014053057205,0.606412676695949,0.562253831470396,0.609259679187537
0.820364712331403,0.581259176307027,0.599848005924496,0.55189459015692,0.602339519494664
0.826292318676478,0.571255425527112,0.592645242649598,0.541196376483879,0.594705381985104
0.832221510040081,0.561002576043814,0.584746409127776,0.530163025016618,0.586305638295763
0.838152328834408,0.55050040330641,0.576093429278603,0.518799897626447,0.577094088356108
0.844084816249451,0.539748682887615,0.566628128711186,0.507113882259927,0.567030755743474
0.850019011979306,0.528747190484041,0.556292234750442,0.495113391702988,0.556082684417526
0.855954953948313,0.517495701916584,0.545027376464224,0.48280836234021,0.544224736834264
0.861892678037,0.505993993130928,0.532775084690186,0.470210252908524,0.531440393437236
0.867832217807845,0.494241840197969,0.519476792063357,0.45733204324598,0.517722553524732
0.873773604230865,0.48223901931428,0.505073833043742,0.444188233035423,0.503074337491159
0.87971686540901,0.469669235690379,0.489508577567547,0.430794846375717,0.487509890442088
0.885662026308647,0.455212513334847,0.472820348618978,0.41717192497097,0.471055161939963
0.891609108578612,0.440774142265631,0.455126128194807,0.403346773982803,0.453748209412998
0.897558130538586,0.426353475552605,0.436525628633779,0.389347668643431,0.435638521577055
0.903509107217266,0.411949865852351,0.417118607280095,0.375202756219565,0.416786031950288
0.909462050391738,0.397562665409052,0.397004866342117,0.360940061768568,0.397260123717538
0.915416968626871,0.383191226055391,0.376284252750808,0.3465874939007,0.377138634080816
0.921373867314747,0.368834899213384,0.355056658017898,0.33217285054671,0.356506858099524
0.927332748714112,0.354493035895305,0.333422018094085,0.317723824730814,0.335456552022954
0.933293611989861,0.340164986704498,0.311480313226798,0.303268010349629,0.314084936118487
0.93925645325255,0.325850101836338,0.289331567817839,0.28883290795621,0.292493696998769
0.945221265597937,0.311547731079041,0.2670758502808,0.274445930549839,0.270787989450826
0.951188039146552,0.297257223814592,0.244813272898391,0.260134409371264,0.249075437770367
0.957156761083295,0.282977929019635,0.222643991679274,0.245925599703258,0.227465136604744
0.963127415697063,0.268709195266298,0.200668206215112,0.231846686676877,0.206066651306976
0.969099984420405,0.254450370723175,0.178986159536985,0.217924791082908,0.184989017804696
0.975074445869209,0.240200803156138,0.157698137971904,0.204186975189062,0.164339741987354
0.981050775882412,0.225959839929265,0.136904470998983,0.190660248562088,0.144223798614053
0.987028947561741,0.211726828005719,0.11670553110543,0.177371573895806,0.124742629746079
0.993008931311488,0.197501113948676,0.0972017336423414,0.164347872844161,0.105993142706673
0.998990694878301,0.183282043922167,0.0784935366803137,0.151616031859655,0.0880667075717233
1.00497420339102,0.169068963692049,0.0606814408648138,0.139202908037421,0.0710481541943849
1.01095941940052,0.154861218626804,0.0438659892713331,0.127135334964155,0.0550147687668375
1.01694630291961,0.140658153698563,0.0281477672603914,0.115440128572712,0.0400352899224936
1.02293481146295,0.126459113483896,0.0136274023323432,0.104144093001871,0.0261689043818029
1.02892490008696,0.112575761594095,0.000409978192303064,0.0932740188471254,0.0134642420548798
1.03491652143429,0.100473250200974,-0.0112596921995346,0.0828542831681585,0.00195821869442165
1.0409096258487,0.0888937590130415,-0.0213432371580512,0.0729026137298919,-0.00832564345431149
1.04690416161826,0.0778373390980919,-0.0299208614384707,0.0634339328151029,-0.0173774732686528
1.05290007525458,0.0673040410024557,-0.0370727057302988,0.0544611035818629,-0.0252002034114396
1.05889731177307,0.0572939147504846,-0.0428788464686554,0.0459949267567971,-0.0318086718755504
1.06489581497324,0.0478070098442817,-0.0474192956455749,0.0380441373308705,-0.0372287242024574
1.07089552771938,0.0388433752632956,-0.0507740006215828,0.0306154012577533,-0.0414963163793306
1.07689639222124,0.0304030594639783,-0.0530228439370059,0.023713312154802,-0.044656618418131
1.08289835031501,0.0224861103793903,-0.0542456431235995,0.0173403880064177,-0.0467631186212285
1.08890134374447,0.0150925754188953,-0.0545221505160098,0.0114970678701634,-0.0478767285372198
1.09490531444233,0.00822250146770993,-0.0539320530634538,0.00618170858528473,-0.0480648886111226
1.10091020481169,0.00187593488663886,-0.0525549721413198,0.00139058148413937,-0.0474006745331902
1.1069159580078,-0.00394707848833817,-0.0504704633628628,-0.00288213089412511,-0.0459619042897671
1.1129225182199,-0.00924649334642368,-0.0477580163909825,-0.00664433808698699,-0.0438302459209615
1.11892983095333,-0.014022264902386,-0.044497054749956,-0.00990604498947805,-0.0410903259885906
1.12493784331178,-0.018274348896823,-0.0407669356373333,-0.0126793551323224,-0.0378288387587424
1.13094650427974,-0.0220027015966356,-0.0366469497357558,-0.0149784739575217,-0.034133656102905
1.13695576500511,-0.0252072797953111,-0.0322163210249478,-0.0168197120911335,-0.0300929381215762
1.14296557908206,-0.0278880408133192,-0.0275542065936746,-0.0182214886135344,-0.0257942444945529
1.14897590283402,-0.0300449424984426,-0.0227396964518081,-0.0192043343267082,-0.0213236465619587
1.15498669559684,-0.0316779432261452,-0.0178518133423144,-0.0197908950190602,-0.0167648401397601
1.16099792000223,-0.032787001899924,-0.0129695125535151,-0.0200059347272821,-0.0121982590741065
1.16700954226128,-0.0333720779516665,-0.00817168173123654,-0.0198763389956034,-0.007700189538387
1.17302153244822,-0.0334331313419813,-0.00353714069098406,-0.0194311181322249,-0.00334188507702915
1.17903386478435,-0.0323684335780576,0.000849661237240975,-0.0187014204961906,0.000811317795327017
1.18504651791084,-0.028788651185216,0.00474823931179715,-0.0177223470083896,0.0047011101479888
1.19105947499483,-0.0253774816951075,0.00808635642038541,-0.0165333334436761,0.0082782461204349
1.19707272354553,-0.0221346115891638,0.0108945428561642,-0.0151724380606464,0.0115032265571868
1.20308625515303,-0.0190597269900327,0.0132032771224604,-0.01367561060437,0.0143457752598605
1.2091000652254,-0.0161525136619931,0.0150429858416932,-0.0120766940238604,0.0167842612436847
1.21511415272568,-0.0134126570111975,0.0164440436645115,-0.0104074261962906,0.0188051220406165
1.22112851990862,-0.0108398420861082,0.0174367731788792,-0.00869744165858199,0.0204022880531097
1.22714317205729,-0.00843375357780496,0.0180514448193646,-0.00697427334589064,0.0215766079613534
1.23315811721952,-0.00619407582033029,0.0183182767764108,-0.00526335433712939,0.0223352751867342
1.23917336594411,-0.00412049279108266,0.0182674349057554,-0.00358801960770839,0.0226912554157756
1.24518893101693,-0.00221268811111769,0.0179290326378401,-0.00196950778911566,0.0226627151864934
1.25120482719682,-0.000470345045530605,0.0173331308873967,-0.000426962935799645,0.0222724515415155
1.25722107095126,0.00110685349616312,0.0165097379630221,0.0010225637011075,0.0215473227500325
1.26323768019198,0.00251922495972901,0.0154888094769075,0.00236411189287645,0.0205176801028461
1.26925467401026,0.0037670871458011,0.0143002482545896,0.00358481064524671,0.0192168007827225
1.27527207241218,0.00485075820958185,0.0129739042448043,0.00467387640349239,0.0176803218139334
1.2812898960536,0.00577055666041441,0.0115395744294303,0.00562261125028132,0.0159456750939144
1.287308165975,0.00652680136148272,0.0100270027334619,0.00642440109673545,0.0140515235097035
1.29332690333618,0.00711981152942262,0.00846587993516365,0.00707471386620282,0.0120371981435196
1.29934612915072,0.00754990673393938,0.0068858435761667,0.00757109767106103,0.00994213656933325
1.30536586402028,0.00781740689748555,0.0053164778717605,0.00791317898253872,0.00780532224445131
1.31138612786881,0.00792263229488117,0.00378731362121444,0.00810266079342311,0.00566472499888534
1.31740693967644,0.0078659035529128,0.00232782811818478,0.00814332077372886,0.00355674262588892
1.32342831721333,0.00764754165004827,0.000967445061230998,0.00804100941933568,0.00151564357651333
1.32945027677326,0.00718190442869942,-0.000263862428398178,0.00780366623977319,-0.000426989407132713
1.33547283291515,0.0063810623399831,-0.00133052840798159,0.00744390033633778,-0.00224294572095594
1.34149599831605,0.00561832614428407,-0.00223143503122562,0.00698038509468742,-0.00390854492355425
1.34751978380899,0.00489372590065593,-0.00297654124317843,0.00643153176538254,-0.00540499555026212
1.35354419846782,0.00420729164482739,-0.00357579433521058,0.00581469339006369,-0.00671811663712369
1.35956924969282,0.00355905338913157,-0.00403912991909117,0.00514616692747708,-0.00783803362255335
1.36559494329649,0.00294904112240313,-0.00437647190154193,0.00444119538399705,-0.00875887497289182
1.37162128358927,0.00237728481000741,-0.00459773245837572,0.00371396994872538,-0.00947846953432264
1.37764827346538,0.00184381439367582,-0.004712812008968,0.0029776321332057,-0.00999804461192946
1.38367591448874,0.00134865979147164,-0.00473159919058992,0.00224427591568283,-0.0103219247787562
1.38970420697887,0.000891850897771233,-0.00466397083278481,0.00152494988987063,-0.0104572314160484
1.39573315009695,0.000473417583134181,-0.00451979193176909,0.000829659418387784,-0.0104135829867381
1.40176274193185,9.33896943002601e-05,-0.00430891562482198,0.000167368790673926,-0.0102027960439837
1.40779297958625,-0.000248202945909936,-0.0040411831647522,-0.000453996614536087,-0.00983858697656519
1.41382385926282,-0.00055133053869561,-0.00372642389428617,-0.00102754816223746,-0.00933627449290433
1.41985537635047,-0.000815963309253032,-0.00337445522057688,-0.00154743178954058,-0.00871248284557027
1.42588752551062,-0.00104207150686291,-0.00299508258960758,-0.00200882582953821,-0.00798484579826677
1.43192030076354,-0.00122962540503533,-0.00259809946074158,-0.00240793883079214,-0.00717171133658797
1.4379536955748,-0.00137859530149395,-0.00219328728116155,-0.00274200737205864,-0.00629184712514842
1.44398770294167,-0.00148895151825118,-0.00179041546045047,-0.00300929387270706,-0.00536414671198315
1.45002231547969,-0.00156066440168211,-0.00139924134504698,-0.00320908439845751,-0.0044073364829192
1.45605752550922,-0.0015937043226087,-0.00102951019282466,-0.00334168646269307,-0.00343968336696654
1.46209332514206,-0.00158804167630087,-0.000690955147704618,-0.00340842682334195,-0.00247870329502474
1.46812970636818,-0.00154364688264608,-0.00039329721410905,-0.00341164927500038,-0.00154087041364178
1.47416666114241,-0.0014604903860992,-0.000146245231674896,-0.00335471243684486,-0.00064132705517128
1.4802041814713,-0.00132821273219315,4.15801356292355e-05,-0.00324199540931726,0.000206405576458092
1.48624225949807,-0.0011574087216604,0.000187330615663181,-0.00307971867617039,0.000990733889233474
1.49228088756349,-0.000997805284951608,0.000302024155942773,-0.0028760291117176,0.00170228665142396
1.49832005822855,-0.000849367784748219,0.000388132458609837,-0.00263882612012428,0.00233391398659397
1.50435976428789,-0.000712061553013976,0.000448124950180595,-0.00237552372294265,0.00288054210901433
1.51039999878315,-0.000585851890973976,0.000484468775577048,-0.0020930515395589,0.00333902375595639
1.51644075501628,-0.00047070406915662,0.000499628792346661,-0.00179785576993903,0.00370798898488166
1.52248202656288,-0.000366583327475792,0.000496067564684513,-0.00149590017935976,0.00398769633690863
1.52852380728558,-0.00027345487522923,0.000476245357555686,-0.00119266708508537,0.00417988436715876
1.53456609134733,-0.000191283891165696,0.000442620130831101,-0.000893158345348161,0.00428762354288154
1.54060887322482,-0.00012003552355009,0.000397647533372201,-0.000601896350294242,0.00431516851033709
1.54665214772183,-5.96748901911074e-05,0.000343780897206353,-0.000322925014928777,0.00426781073124568
1.55269590998263,-1.01670784357436e-05,0.00028347123149959,-5.98107743006191e-05,0.00415173148973425
1.55874015550533,2.85228546772831e-05,0.000219167216893585,0.000184356419459026,0.00397385527091475
1.56478488015532,5.64298824679877e-05,0.0001533151993973,0.000406962097798173,0.00374170351140943
1.57083008017865,7.35890085562747e-05,8.83591847362692e-05,0.000605866274564285,0.00346324872329349
1.57687575221545,8.00352667378502e-05,2.67408322679178e-05,0.000779402442602127,0.00314676899210259
1.58292189331337,7.58037210306695e-05,-2.91005507135026e-05,0.000926376568388295,0.00280070284971931
1.58896850094099,6.09294656046757e-05,-7.67280150044923e-05,0.00104606608461636,0.00243350452322805
1.59501557300125,3.54476247121034e-05,-0.000113706975170144,0.00113821888057384,0.00205349956040896
1.60106310784493,-6.06647347779731e-07,-0.000137605215575473,0.00120305229070886,0.00166874083291294
1.60711110428411,-4.71981662571967e-05,-0.000145992896193996,0.00124125208096763,0.00128686491791451
1.61315956160559,-0.000104291717749484,-0.000136442558380734,0.00125397143309913,0.000914948859276999
1.61920847958439,-0.000171852057644763,-0.000106529130884608,0.00124282992710153,0.000559367308827436
1.62525785849725,-0.000249843911877513,-5.38299355493266e-05,0.00120991252129226,0.000225650048924344
1.63130769913609,-0.000302612765368185,2.27983045795087e-05,0.00115776897293979,-8.16600286119759e-05
1.63735800281976,-0.000266582738534187,0.000101498034981287,0.00108939724994763,-0.000359110074481075
1.6434087713846,-0.000232643858360476,0.000173599727668274,0.00100791188169553,-0.00060423161372042
1.64946000714279,-0.000200771406990364,0.000239095797865813,0.000916243758612248,-0.00081540536236321
1.65551171283346,-0.000170940651232224,0.000297977110838043,0.000817121853046926,-0.000991791981924485
1.66156389157353,-0.000143126842652793,0.000350232981123055,0.000713073611518661,-0.00113326609960447
1.66761654680869,-0.00011730521757285,0.000395851171286719,0.00060642534764042,-0.00124035048035049
1.67366968226416,-9.34509971427154e-05,0.000434817891080969,0.00049930263633045,-0.00131415035113137
1.67972330189554,-7.15393873326784e-05,0.000467117796416239,0.000393630708475132,-0.00135628787806117
1.6857774098396,-5.1545578989438e-05,0.000492733988298587,0.000291134846490134,-0.00136883679646387
1.69183201036504,-3.3444747895047e-05,0.000511648011983037,0.000193340780895125,-0.00135425719411735
1.6978871078232,-1.72120547591262e-05,0.000523839855869238,0.000101575087603347,-0.00131533044869556
1.70394270659872,-2.82264529513622e-06,0.000529287950556317,1.6965585961735e-05,-0.00125509431920861
1.70999881106027,9.74834977132672e-06,0.000527969167936519,-5.95582621148112e-05,-0.00117677819190817
1.7160554255111,2.05258146593807e-05,0.000519858820109965,-0.00012726495244414,-0.00108373848122115
1.72211255413969,2.95346484964601e-05,0.000504930658485053,-0.000185620537843568,-0.000979394186096791
1.72817020097028,3.6799765276343e-05,0.000483156872830036,-0.000234288226754216,-0.00086716260189555
1.73422836981342,4.23460938305023e-05,0.00045450809024389,-0.000273127980769394,-0.000750395188466873
1.74028706421646,4.61985777479892e-05,0.000418953374303314,-0.000302196111557051,-0.000632313594660775
1.74634628741401,4.83821754735969e-05,0.000376460223962839,-0.000321744876973106,-0.000515945839563793
1.7524060422784,4.89218601010035e-05,0.000326994572777613,-0.000332222075990923,-0.000404062651240277
1.75846633127007,4.78426194060745e-05,0.00027052078778474,-0.000334270643392833,-0.000299113962656315
1.76452715638793,4.51694558513061e-05,0.000207001668689105,-0.000328728242969936,-0.000203165566085881
1.77058851911972,4.09273865156311e-05,0.000136398446893824,-0.000316626860414206,-0.000117835925248106
1.77665042039233,3.51414430535e-05,5.86707845061059e-05,-0.00029919239510176,-4.42331467473096e-05
1.78271286052204,3.09414898078393e-05,-2.54564680258534e-05,-0.000277840553476427,1.71077344665154e-05
1.78877583916793,3.29008211436845e-05,-0.000104018012150755,-0.000253870498594983,6.62314568054259e-05
1.7948393553206,3.40108403872551e-05,-0.000173173351779189,-0.000228122642715456,0.000103531107853735
1.80090340734208,3.42848340468995e-05,-0.000233281670286482,-0.000201329688979015,0.000129598937416789
1.80696799301682,3.37360963243429e-05,-0.00028470136358984,-0.000174160012952338,0.000145198780024348
1.81303310960293,3.23779292344606e-05,-0.000327790039024765,-0.00014721774699055,0.000151242951405892
1.81909875388337,3.02236423792346e-05,-0.000362904514212566,-0.000121042865109724,0.000148769188762777
1.82516492221723,2.72865531685897e-05,-0.000390400815925005,-9.61112679769719e-05,0.000138917634789072
1.831231610591,2.35799865743302e-05,-0.00041063417898255,-7.2834868337195e-05,0.000122907865263827
1.83729881466992,1.91172752689011e-05,-0.000423959045051542,-5.15616762959239e-05,0.000102015960937202
1.8433665298493,1.39117595085109e-05,-0.000430729061579426,-3.25758852427968e-05,7.75516232733096e-05
1.84943475130596,7.97678719949919e-06,-0.000431297080649184,-1.60979578002743e-05,5.08353345074489e-05
1.85550347404961,1.3257138153393e-06,-0.000426015157898066,-2.28471194449895e-06,2.31755620391604e-05
1.86157269297433,-6.0280976241864e-06,-0.000415234551229041,8.77059245136862e-06,-4.15399269278706e-06
1.86764240291007,-1.40712765308677e-05,-0.000399305719945916,1.70381669840768e-05,-2.99371009864481e-05
1.87371259867413,-2.27904447874397e-05,-0.000378578323398203,2.25516078148244e-05,-5.30376683220132e-05
1.87978327512276,-3.21722168117193e-05,-0.000353401220002719,2.54078084613857e-05,-7.24223518636036e-05
1.88585442720274,-4.22031994595795e-05,-0.000324122466032843,2.57668725525082e-05,-8.71831322671972e-05
1.89192605000296,-5.28699922168783e-05,-0.000291089314634445,2.38520260179442e-05,-9.65598406614815e-05
1.89799813880614,-6.4159187044777e-05,-0.000254648214500358,1.9949529409607e-05,-9.9962640661352e-05
1.90407068914045,-7.60573685091772e-05,-0.000215144808995692,1.44085897953925e-05,-9.69944645968457e-05
1.9101436968313,-8.85511137690715e-05,-0.000172923934855014,7.64127236551676e-06,-8.74734047231376e-05
1.91621715805301,-0.00010162699258899,-0.000128329621210183,1.22411945790478e-07,-7.14550586080927e-05
1.92229106938066,-0.000115271567390093,-8.17050883221574e-05,-7.61047566858671e-06,-4.92548289515367e-05
1.9283654278419,-0.000129471393210281,-3.33927466584277e-05,-1.49572829878181e-05,-2.14701774027518e-05
1.93444023096875,-0.000133081948894726,1.58738182886062e-05,-2.12599526473744e-05,1.09973559131041e-05
1.94051547684642,-0.000114670575693121,6.05988705084043e-05,-2.60949514762494e-05,4.69718559136455e-05
1.94659116412881,-9.7633753445537e-05,9.93332739025895e-05,-2.94816420321675e-05,8.52255714228843e-05
1.95266729200815,-8.19607960886895e-05,0.000132366006324809,-3.14853856107793e-05,0.000124594666100274
1.95874386017516,-6.76410107266753e-05,0.000159985368167453,-3.21776388830136e-05,0.000163985901830937
1.96482086877907,-5.46636977379931e-05,0.000182478981580653,-3.16359632659343e-05,0.000202379853404051
1.97089831838767,-4.30181507354889e-05,0.00020013378935198,-2.99440339213788e-05,0.000238834123690875
1.97697620994725,-3.26936565888048e-05,0.00021323605415502,-2.719164901937e-05,0.000272486559658706
1.98305454474255,-2.36794954353498e-05,0.000222071357533464,-2.34747387768053e-05,0.0003025584684124
1.98913332435675,-1.596494074508e-05,0.000226924599031534,-1.8895374565495e-05,0.000328357834154935
1.99521255063129,-9.53925927343999e-06,0.000228079995202139,-1.35617781129667e-05,0.000349282535400687
2.00129222562583,-4.39171109242342e-06,0.00022582107874702,-7.58833047083596e-06,0.000364823562799301
2.00737235157805,-5.11549641594036e-07,0.000220430697595476,-1.0955813216624e-06,0.00037456823734386
2.01345293086349,2.11197830181703e-06,0.000212191014010318,5.78974218682327e-06,0.000378203429038332
2.01953396595537,3.48963257135413e-06,0.000201383503561936,1.29347262559923e-05,0.000375518776223557
2.02561545938434,3.6321795991472e-06,0.000188288954357934,2.02002613273175e-05,0.000366409904944203
2.03169741369827,2.55039248877646e-06,0.000173187466032916,2.74410330701528e-05,0.000350881649175074
2.03777983142191,2.55050805256132e-07,0.000156358448857371,3.4505513383273e-05,0.000329051271020414
2.04386271501668,-3.2430592441731e-06,0.000138080622863431,4.12359513294829e-05,0.000301151681828484
2.04994606684027,-7.93314492128127e-06,0.00011863201690038,4.74683640990497e-05,0.000267534663180299
2.05602988910631,-1.38044069750424e-05,9.82899677263908e-05,5.30325279765708e-05,0.000228674088496702
2.06211418384403,-2.0846039624997e-05,7.73311191762231e-05,5.77519694021486e-05,0.000185169145276532
2.06819895285781,-2.90472305823335e-05,5.60314211062131e-05,6.14439559243048e-05,0.000137747557106395
2.07428419768679,-3.83971610988403e-05,3.4666128595709e-05,6.39194872198275e-05,8.72688064895468e-05
2.08036991956438,-4.88850059567157e-05,1.35098010955793e-05,6.49832862498081e-05,3.47273578354792e-05
2.08645611937784,-5.33481560820774e-05,-7.0665309130053e-06,6.4437482036244e-05,-1.87442998066349e-05
2.09254279763019,-4.53514039609833e-05,-2.57418031724328e-05,6.227373827828e-05,-7.19114517069354e-05
2.09862995442694,-3.80267203109322e-05,-4.22331424354655e-05,5.87613343914652e-05,-0.000123602348332048
2.10471758949541,-3.13666143135978e-05,-5.66174269394996e-05,5.41746762693686e-05,-0.000172782181198383
2.11080570221041,-2.53635907835799e-05,-6.89715078506087e-05,4.87695386142739e-05,-0.000218550613864423
2.11689429162005,-2.00101502468946e-05,-7.93722093144613e-05,4.27830983364917e-05,-0.000260137175258912
2.12298335647148,-1.52987889245688e-05,-8.78963280787982e-05,3.64339677332798e-05,-0.000296896666415897
2.12907289523679,-1.12219987321127e-05,-9.46206336040657e-05,2.99222279328194e-05,-0.000328304579607974
2.13516290613875,-7.77226727869338e-06,-9.9621867607272e-05,2.34294622922699e-05,-0.000353952530422151
2.14125338717672,-4.94207792615229e-06,-0.000102976744181946,1.71187899182827e-05,-0.000373543703126502
2.14734433615249,-2.72390974636714e-06,-0.000104761949440165,1.11348992349319e-05,-0.000386888308210398
2.15343575069613,-1.11023760626327e-06,-0.000105054141536589,5.6040816449165e-06,-0.000393899053620917
2.15952762829194,-9.35320739212389e-08,-0.000103929950343352,6.34265299789827e-07,-0.000394586628584147
2.16561996630432,3.3374046311849e-07,-0.000101465977435615,-3.68495110924633e-06,-0.000389055200477588
2.17171276200373,1.79117869920948e-07,-9.77387958679426e-05,-7.2822646003312e-06,-0.000377497924768943
2.17780601259259,-5.49857791828416e-07,-9.28249500309815e-05,-1.01046337956579e-05,-0.00036019246811915
2.18389971523127,-1.84564028616945e-06,-8.6800955511304e-05,-1.21172449158186e-05,-0.000337496544399973
2.18999386706408,-3.70067917334742e-06,-7.97432989342309e-05,-1.33034777996513e-05,-0.000309843463884604
2.19608846524522,-6.10741984365253e-06,-7.17284378051925e-05,-1.3664871714215e-05,-0.000277737695676892
2.20218350696484,-9.05830352440079e-06,-6.2832800375252e-05,-1.322109094875e-05,-0.000241750443211698
2.20827898947502,-1.25457673063932e-05,-5.31327854482371e-05,-1.20098907724826e-05,-0.000202515232898329
2.21437491011583,-1.65622441239652e-05,-4.27047622538566e-05,-1.00870828538003e-05,-0.000160723516308099
2.22047126634141,-2.11001628149673e-05,-3.16250703401044e-05,-7.52650090615307e-06,-0.000117120284991332
2.22656805574599,-2.61519480784315e-05,-1.99700193216435e-05,-4.41996616503158e-06,-7.24996994256564e-05
2.23266527609004,-3.17100205067607e-05,-7.81588879066791e-06,-8.77252739703616e-07,-2.77007304361727e-05
2.23876292532632,-3.36720115219277e-05,4.71836510442633e-06,2.97262469872347e-06,1.63973247489996e-05
2.24486100162449,-2.91874356669371e-05,1.71051261231636e-05,6.92812163903195e-06,5.89033361144156e-05
2.25095950338064,-2.50244927410728e-05,2.91336374237673e-05,1.07198392413099e-05,9.90141524523063e-05
2.25705842920822,-2.11787867574354e-05,4.07105586761267e-05,1.41023822068743e-05,0.000136053010591136
2.2631577779253,-1.76459192892917e-05,5.17424368338065e-05,1.68609624669596e-05,0.000169464102014863
2.26925754854193,-1.44214894629395e-05,6.21357062188689e-05,1.88113881030463e-05,0.000198806060953802
2.27535774024743,-1.15010941021133e-05,7.17966888155386e-05,1.98000515221178e-05,0.000223745462765394
2.28145835239766,-8.88032756192816e-06,8.0631594179747e-05,1.97039180289207e-05,0.000244050333167799
2.28755938450233,-6.55478185817065e-06,8.854651956132e-05,1.84305141730595e-05,0.000259583667466494
2.29366083621224,-4.52004660203083e-06,9.54474501383445e-05,1.59179157413378e-05,0.000270296960765745
2.29976270730658,-2.77170902393839e-06,0.000101240258951238,1.21347361323831e-05,0.000276223748400815
2.3058649976802,-1.30535402531307e-06,0.000105830707186334,7.08011428074174e-06,0.000277473157205845
2.31196770733079,-1.16564120143661e-07,0.000109124444083295,7.83702627575438e-07,0.00027422346711317
2.3180708363462,7.99080518339234e-07,0.00011102700719287,-6.69434506954893e-06,0.000266715683792484
2.32417438489164,1.44600205825844e-06,0.000111443822427674,-1.52633858739416e-05,0.000255247121612052
2.33027835319691,1.82862501300629e-06,0.000110280204143893,-2.48023000702523e-05,0.000240164997460814
2.33638274154361,1.95137623852401e-06,0.000107441355292817,-3.51595035861512e-05,0.000221860035521419
2.34248755025237,1.8186848473408e-06,0.000102832367487991,-4.61529603280642e-05,0.000200760082389516
2.34859277967004,1.43498239503425e-06,9.63582211777692e-05,-5.75701949450903e-05,0.000177323733403223
2.35469843015689,8.04702617049466e-07,8.79237856001485e-05,-6.91683054550383e-05,0.000152033969686277
2.36080450207379,-6.77183946811361e-08,7.74338191158246e-05,-8.06739760571502e-05,0.000125391805957812
2.36691099576939,-1.17784221312158e-06,6.47929691059682e-05,-9.17834898115035e-05,9.79099493609955e-05
2.3730179115673,-2.52122815526889e-06,4.99057721796652e-05,-0.00010216274177017,7.01064694819338e-05
2.37912524975326,-4.09343327979897e-06,3.26766543168541e-05,-0.000111447251993583,4.24984787125872e-05
2.38523301056224,-5.89001234235188e-06,1.30099308807331e-05,-0.000119242178562839,1.55958242268914e-05
2.39134119416568,-1.9392302232341e-06,-9.06754222686448e-06,-0.000125125178630154,-1.01052826056481e-05
2.3974498006592,9.4675154352188e-06,-3.23715460711908e-05,-0.000128762318059612,-3.41388281055943e-05
2.40355883005605,1.88344716984612e-05,-5.63030622518868e-05,-0.000129981997749564,-5.61114173406517e-05
2.40966828228744,2.61649438649311e-05,-8.05122211375075e-05,-0.000128661618326602,-7.57148278845282e-05
2.41577815720398,3.14622409059383e-05,-0.000104649075470119,-0.000124718633501227,-9.2720766919669e-05
2.42188845457718,3.47296755315124e-05,-0.000128363600850775,-0.000118110581647957,-0.000106975247773115
2.42799917410094,3.59705640564653e-05,-0.000151305696393325,-0.000108835117368098,-0.000118392968592924
2.43411031539305,3.5188226506346e-05,-0.000173125185278643,-9.69300428258928e-05,-0.000126951694482721
2.44022187799666,3.23859866050672e-05,-0.000193471815313706,-8.24733390550545e-05,-0.000132686642630505
2.4463338613818,2.75671716900037e-05,-0.000211995259569936,-6.55831972701167e-05,-0.000135684870273035
2.45244626494687,2.073511277173e-05,-0.000228345116835987,-4.64180499634889e-05,-0.000136079666146417
2.45855908802011,1.18931446024171e-05,-0.000242170912449966,-2.51766019593855e-05,-0.000134044944688449
2.46467232986113,1.04460544171841e-06,-0.000253122098586238,-2.09786144329638e-06,-0.000129789643719234
2.47078598966237,-1.18071626905243e-05,-0.000260848055049286,2.25388292038864e-05,-0.000123552125071376
2.47690006655064,-2.66588141626872e-05,-0.000264998089779377,4.84137626143275e-05,-0.000115594578334317
2.4830145595886,-4.35069996894261e-05,-0.000265221439447029,7.51668356026037e-05,-0.000106197428292009
2.48912946777624,-6.2348366388632e-05,-0.000261167270029882,0.000102397518772773,-9.56537448240403e-05
2.49524479005242,-8.31795576904394e-05,-0.000252484677420572,0.000129664825742819,-8.42636568519748e-05
2.50136052529635,-0.000105997213444018,-0.000238822688010468,0.000156487282865431,-7.23287690751282e-05
2.50747667232909,-0.000130797969842558,-0.000219830259267707,0.000182342898711711,-6.01465821641195e-05
2.51359322991505,-0.000157578459442886,-0.000195156280310937,0.00020666913401271,-4.80049164171644e-05
2.51971019676353,-0.000186335311239418,-0.000164449572512483,0.000228862871288462,-3.61763384653903e-05
2.52582757153018,-0.000217065150601972,-0.000127358890157273,0.000248280384828067,-2.49125917150386e-05
2.53194535281853,-0.000249764599267251,-8.3532920859179e-05,0.000264237310752077,-1.44390298795614e-05
2.53806353918152,-0.000284430275384196,-3.26202863234465e-05,0.000276008616934319,-4.94905420850178e-06
2.54418212912295,-0.000309218540742685,2.51138644584038e-05,0.000282839895292771,3.40144380769031e-06
2.55030112109925,-0.000314569969801225,8.45909093515817e-05,0.000284326984254351,1.04990495538383e-05
2.55642051352299,-0.000314330638640659,0.00014406161727571,0.00028054463668425,1.62737407048254e-05
2.56254030476835,-0.000308497182633948,0.000202847896495381,0.000271633066306857,2.06959593934819e-05
2.56866049317706,-0.000297066241524211,0.000260270795807831,0.000257770633235989,2.37732015929917e-05
2.57478107706429,-0.000280034459653063,0.000315650505238766,0.000239173944876025,2.55466027789366e-05
2.5809020547245,-0.000257398485852036,0.000368306356792181,0.000216097956906487,2.6087520466192e-05
2.58702342443736,-0.00022915497351762,0.00041755682529115,0.000188836074069878,2.54941136661308e-05
2.59314518447364,-0.000195300580524042,0.000462719529077818,0.000157720251221074,2.38879189352051e-05
2.5992673331011,-0.000155831969372895,0.000503111230825046,0.00012312109389219,2.14104236285546e-05
2.60538986859044,-0.000110745807038052,0.000538047838242568,8.54479593173013e-05,1.82196356928435e-05
2.61151278922114,-6.00387651391682e-05,0.000566844404935654,4.51490570935775e-05,1.44866506274156e-05
2.61763609328743,-3.70751975991313e-06,0.000588815131167706,2.71154979587453e-06,1.03922150207542e-05
2.62375977910418,5.82512482917779e-05,0.000603273364553443,-4.13383462980435e-05,6.12328726334473e-06
2.62988384501281,0.000125840853733616,0.000609531600982023,-8.64352606156704e-05,1.86959492540842e-06
2.63600828938724,0.000199064606678473,0.000606901485310072,-0.00013197456762857,-2.1798107064985e-06
2.64213311063978,0.000277925812563541,0.000594693812135802,-0.000177312286474046,-5.84000323768846e-06
2.64825830722711,0.000362427772278201,0.000572218526695608,-0.000221764980366455,-8.93363313659484e-06
2.65438387765615,0.000452573782047738,0.00053878472555504,-0.000264609656184255,-1.12943821528116e-05
2.66050982049005,0.000548367133528385,0.000493700657469158,-0.000305083664056934,-1.27704213610752e-05
2.66663613435412,0.000649811113650128,0.000436273724166842,-0.000342384597050916,-1.32278719866945e-05
2.67276281794175,0.000756909004774758,0.000365810481096567,-0.000375670190826636,-1.25542690427804e-05
2.67888987002036,0.000869664084584982,0.000281616638366569,-0.000404058223425399,-1.06620284187926e-05
2.68501728943739,0.000988079626054983,0.000182997061428691,-0.000426626414928635,-7.49191659442277e-06
2.69114507512623,0.00111215889754868,6.92557719295544e-05,-0.000442412327526514,-3.0165234853955e-06
2.69727322611214,0.00118986012538065,-5.81130998953685e-05,-0.000450433351670059,2.75630962070146e-06
2.70340174151766,0.00119226053905935,-0.000183172668149202,-0.000450265805261961,9.78511232382321e-06
2.70953062056291,0.00117637231829486,-0.000302102270761202,-0.000442162824623074,1.80100316834319e-05
2.7156598625605,0.00114217831344796,-0.000414286141818961,-0.0004264335100413,2.7359860385802e-05
2.72178946690962,0.00108966138771744,-0.000519106530708226,-0.000403406781876933,3.77533990260303e-05
2.72791943309003,0.00101880441706686,-0.000615943702388398,-0.000373431495367461,4.91007179398957e-05
2.73404976065608,0.000929590290355909,-0.000704175937546314,-0.000336876555233048,6.13044238723595e-05
2.74018044923079,0.000822001909318913,-0.000783179532558354,-0.000294131030350346,7.42609294497959e-05
2.74631149849982,0.000696022188685585,-0.000852328799701077,-0.000245604268556533,8.78617272250284e-05
2.75244290820553,0.000551634056084329,-0.000910996067339401,-0.000191726011100527,0.000101994667288899
2.75857467814096,0.000388820452201433,-0.000958551679929482,-0.000132946507664589,0.000116545238577031
2.76470680814389,0.000207564330768739,-0.000994363998286663,-6.9736630855554e-05,0.000131397854002165
2.77083929809078,7.84865858729171e-06,-0.00101779939963495,-2.587991131503e-06,0.000146437139678564
2.77697214789085,-0.000210343584377622,-0.0010282222778355,6.79869484546101e-05,0.000161549227554194
2.78310535748002,-0.000447029405022956,-0.00102499504348339,0.000141454757665596,0.000176623052238648
2.78923892681495,-0.000702225797026157,-0.00100747812419714,0.000217260924100197,0.000191551651263594
2.79537285586701,-0.000975949740803746,-0.000975029964540345,0.000294829738415169,0.000206233469369525
2.80150714461628,-0.00126821820355097,-0.000927007026459618,0.000373564179659188,0.000220573666548393
2.80764179304553,-0.00157904813904974,-0.000862763789345847,0.000452845800224705,0.000234485429895911
2.81377680113422,-0.00190845648781626,-0.000781652750229655,0.000532034611393826,0.000247891289104866
2.81991216885245,-0.0022564601769179,-0.00068302442393869,0.00061046896799748,0.000260724435967103
2.82604789615497,-0.00262307612001685,-0.000566227343437217,0.000687465454083376,0.000272930047448523
2.83218398297513,-0.00300832121724633,-0.00043060805980328,0.000762318767627508,0.000284466613044645
2.83832042921886,-0.00341221235529236,-0.000275511142670054,0.000834301606000922,0.000295307264833169
2.84445723475861,-0.00383476640725706,-0.000100279180286085,0.000902664550960843,0.000305441112711825
2.85059439942736,-0.00393169543198905,9.27030135804341e-05,0.00096665271966198,0.00031487454428087
2.856731923013,-0.0036473627947633,0.000283578022790289,0.00102592730639829,0.000323629162774696
2.86286980525613,-0.00335537361072595,0.000468506771200699,0.00108061023370778,0.000331731748047708
2.86900804585152,-0.00305568388509174,0.000647330025575319,0.00113084940762671,0.000339210439740177
2.87514664444994,-0.00274824961441713,0.000819887141151968,0.00117679628375809,0.000346094484219164
2.88128560066015,-0.002433026786704,0.000986016061138448,0.00121860591480161,0.000352414035104324
2.8874249140508,-0.00210997138141818,0.00114555331654876,0.0012564369982483,0.000358199953059049
2.89356458415236,-0.0017790393696578,0.00129833402554509,0.00129045192387104,0.000363483603815507
2.89970461045905,-0.00144018671414109,0.00144419189335032,0.00132081682139273,0.000368296655685945
2.90584499243075,-0.00109336936936933,0.00158295921159473,0.00134770160830807,0.00037267087477666
2.91198572949497,-0.000738543281662188,0.00171446685815359,0.00137128003735791,0.000376637919691654
2.91812682104873,-0.000375664389204879,0.00183854429667972,0.001391729744255,0.000380229134595005
2.92426826646055,-4.68862220897721e-06,0.00195501957633236,0.00140923229561662,0.000383475340989266
2.93041006507232,0.000374428097072962,0.00206371933128538,0.00142397323628553,0.000386406628463943
2.93655221620129,0.000761729854230704,0.00216446878049316,0.00143614213749853,0.000389052143781237
2.94269471914197,0.00115726074268183,0.00225709172730136,0.00144593264432361,0.000391439878752485
2.9488375731681,0.00156106486347527,0.00234141055904752,0.00145354252358412,0.000393596457151994
2.95498077753455,0.0019731863253846,0.00241724624681821,0.00145917371161649,0.00039554691986171
2.96112433147928,0.00239366924459895,0.00248441834508119,0.00146303236212167,0.00039731450919289
2.96726823422529,0.00282255774483762,0.00254274499122291,0.00146532889385818,0.000398920451413665
2.97341248498252,0.00325989595721789,0.00259204290549262,0.0014662780386393,0.000400383738580908
2.97955708294987,0.00370572802012232,0.00263212739033766,0.00146609888902565,0.000401720908275827
2.98570202731705,0.00416009807912304,0.00266281233036993,0.00146501494635893,0.000402945822917379
2.99184731726661,0.00462305028707261,0.00268391019189819,0.00146325416842303,0.000404069447321845
2.99799295197582,0.0050946288036679,0.00269523202255442,0.00146104901755347,0.000405099624796213
3.00413893061866,0.00533793236313921,0.00269783468757992,0.00145863147794806,0.000406040862044395
3.01028525236763,0.00534637921524333,0.00269908218113884,0.0014561217806126,0.000406894845535749
3.01643191639473,0.00535471362012472,0.00270021420616032,0.00145352565604344,0.00040766253271677
3.02257892187158,0.00536293570533149,0.0027012312400225,0.00145084382633783,0.000408344866711287
3.02872626796941,0.00537104559854232,0.00270213375963119,0.00144807701132081,0.000408942785693252
3.03487395385907,0.00537904342759486,0.00270292224168409,0.00144522592855941,0.000409457222962623
3.04102197871105,0.00538692932060222,0.0027035971623045,0.00144229129345635,0.00040988910692204
3.04717034169544,0.00539470340572708,0.00270415899735189,0.00143927381924322,0.00041023936111464
3.05331904198195,0.00540236581134119,0.00270460822218317,0.00143617421687627,0.000410508904302284
3.05946807873993,0.0054099166660804,0.00270494531189257,0.00143299319512292,0.000410698650237902
3.06561745113833,0.00541735609866439,0.00270517074105121,0.00142973146064979,0.000410809508043617
3.07176715834572,0.00542468423801579,0.00270528498384071,0.00142638971773014,0.000410842381900534
3.07791719953032,0.00543190121322288,0.00270528851417314,0.00142296866859432,0.000410798171271738
3.08406757385993,0.00543900715358394,0.00270518180544278,0.00141946901328004,0.000410677770651613
3.090218280502,0.00544600218854287,0.00270496533063479,0.00141589144951044,0.000410482070023565
3.09636931862358,0.00545288644770412,0.00270463956242975,0.00141223667285344,0.000410211954362311
3.10252068739138,0.00545966006087704,0.00270420497303321,0.0014085053766796,0.000409868303943857
3.10867238597168,0.00546632315806967,0.00270366203425176,0.00140469825226572,0.000409451994410788
3.11482441353042,0.00547287586938793,0.00270301121750883,0.00140081598858949,0.000408963896618755
3.12097676923314,0.00547931832518589,0.00270225299378889,0.00139685927241932,0.000408404876548213
3.12712945224502,0.00548565065596012,0.00270138783374795,0.00139282878841341,0.000407775795711043
3.13328246173086,0.00549187299237638,0.00270041620751202,0.0013887252189973,0.000407077510798668
3.13943579685506,0.00549798546529276,0.00269933858493516,0.00138454924438659,0.000406310873691047
3.14558945678167,0.0055039882057198,0.00269815543535859,0.00138030154262121,0.000405476731858426
3.15174344067435,0.00550988134486985,0.00269686722775295,0.00137598278964531,0.000404575927864866
3.15789774769638,0.00551566501409795,0.00269547443066364,0.00137159365910287,0.00040360929984792
3.16405237701068,0.0055213393449441,0.00269397751225703,0.00136713482239224,0.000402577681097557
3.17020732777977,0.00552690446915085,0.00269237694023523,0.00136260694895486,0.000401481900358792
3.17636259916581,0.00553236051859218,0.00269067318192932,0.00135801070588521,0.000400322781807868
3.18251819033057,0.00553770762533677,0.00268886670425061,0.0013533467580995,0.000399101144914111
3.18867410043547,0.00554294592160434,0.00268695797363861,0.00134861576843265,0.00039781780469155
3.19483032864152,0.00554807553982844,0.00268494745621149,0.00134381839745051,0.000396473571455475
3.20098687410938,0.00555309661259001,0.00268283561757194,0.00133895530352296,0.000395069250981231
3.20714373599932,0.00555800927264852,0.00268062292296251,0.00133402714301194,0.00039360564447664
3.21330091347125,0.00556281365289318,0.00267830983718557,0.00132903456988938,0.00039208354864264
3.21945840568468,0.00556750988645933,0.00267589682465616,0.00132397823605691,0.000390503755666535
3.22561621179876,0.00557209810663328,0.00267338434927514,0.00131885879129764,0.000388867053058336
3.23177433097228,0.00557657844681076,0.00267077287462198,0.00131367688312254,0.000387174223997023
3.23793276236363,0.00558095104064325,0.00266806286378316,0.0013084331569585,0.000385426047151515
3.24409150513083,0.00558521602190889,0.00266525477949561,0.00130312825602121,0.000383623296506191
3.25025055843153,0.00558937352455807,0.00266234908397055,0.00129776282131577,0.000381766741813968
3.25640992142302,0.00559342368272485,0.00265934623904889,0.00129233749175881,0.000379857148261251
3.26256959326219,0.00559736663073088,0.00265624670617001,0.0012868529041025,0.000377895276523567
3.26872957310558,0.00560120250302706,0.00265305094627428,0.00128130969290622,0.000375881882876463
3.27488986010932,0.00560493143424986,0.00264975941991561,0.00127570849056456,0.000373817719268501
3.28105045342922,0.00560855355922657,0.00264637258719693,0.00127004992732374,0.000371703533092322
3.28721135222067,0.00561206901292745,0.00264289090779674,0.00126433463128061,0.000369540067342997
3.29337255563872,0.00561547793052555,0.00263931484099558,0.00125856322835269,0.000367328060771319
3.29953406283801,0.00561878044731098,0.00263564484558053,0.00125273634229141,0.0003650682475433
3.30569587297284,0.00562197669883542,0.00263188137992573,0.00124685459479113,0.000362761357605902
3.31185798519712,0.00562506682070753,0.00262802490195587,0.0012409186052551,0.000360408116451188
3.31802039866441,0.00562805094878803,0.00262407586917747,0.0012349289910201,0.000358009245395732
3.32418311252786,0.0056309292190779,0.00262003473868905,0.00122888636727158,0.000355565461097411
3.33034612594029,0.00563370176773156,0.00261590196709947,0.00122279134703729,0.000353077476182679
3.33650943805411,0.00563636873113561,0.00261167801054992,0.00121664454117159,0.00035054599894005
3.34267304802137,0.0056389302457614,0.00260736332483922,0.00121044655837841,0.000347971733173232
3.34883695499378,0.00564138644827075,0.00260295836522895,0.00120419800528485,0.000345355378572396
3.35500115812263,0.00564373747555605,0.00259846358659904,0.00119789948634611,0.00034269763041882
3.36116565655887,0.00564598346462128,0.00259387944331219,0.00119155160378511,0.000339999179881367
3.36733044945306,0.0056481245526291,0.00258920638936492,0.00118515495786096,0.000337260713738026
3.37349553595541,0.00565016087695679,0.00258444487831798,0.00117871014654172,0.000334482914664449
3.37966091521575,0.00565209257512704,0.00257959536317713,0.00117221776569507,0.000331666460909395
3.38582658638353,0.00565391978479322,0.00257465829659167,0.00116567840913761,0.000328812026741239
3.39199254860784,0.00565564264385085,0.00256963413071363,0.00115909266843212,0.00032592028200884
3.39815880103739,0.00565726129029433,0.00256452331728674,0.00115246113310858,0.00032299189246554
3.40432534282054,0.00565877586235062,0.00255932630758141,0.00114578439045315,0.000320027519715833
3.41049217310526,0.00566018649833811,0.00255404355240792,0.00113906302569856,0.000317027821098052
3.41665929103916,0.00566149333681648,0.00254867550213461,0.00113229762204631,0.000313993449847239
3.42282669576948,0.00566269651645881,0.0025432226066554,0.00112548876035874,0.000310925055102987
3.42899438644309,0.00566379617612345,0.00253768531544453,0.00111863701952974,0.000307823281738226
3.43516236220649,0.00566479245481384,0.00253206407750394,0.00111174297626034,0.000304688770621906
3.4413306222058,0.00566568549177535,0.00252635934133202,0.00110480720515647,0.000301522158459444
3.4474991655868,0.00566647542631825,0.00252057155506423,0.00109783027871268,0.000298324077821265
3.45366799149487,0.00566716239797684,0.00251470116630341,0.00109081276728762,0.000295095157208105
3.45983709907505,0.00566774654645353,0.00250874862221467,0.00108375523908883,0.000291836021130805
3.46600648747199,0.00566822801161179,0.00250271436947325,0.00107665826027351,0.000288547289896168
3.47217615582997,0.00566860693341012,0.00249659885434928,0.00106952239487662,0.000285229579856048
3.47834610329293,0.00566888345211585,0.00249040252259956,0.00106234820478121,0.00028188350325944
3.48451632900442,0.00566905770802955,0.00248412581954666,0.00105513624973065,0.00027850966839493
3.49068683210762,0.00566912984167846,0.00247776919002923,0.00104788708750023,0.00027510867936221
3.49685761174535,0.00566909999372588,0.00247133307844306,0.00104060127356682,0.000271681136561993
3.50302866706007,0.0056689683050332,0.00246481792866502,0.00103327936143906,0.00026822763604491
3.50919999719386,0.00566873491659118,0.00245822418419198,0.00102592190249725,0.000264748770087391
3.51537160128845,0.00566839996960383,0.00245155228795747,0.00101852944596812,0.000261245126981269
3.52154347848519,0.00566796360537644,0.00244480268246788,0.00101110253904526,0.00025771729094349
3.52771562792505,0.00566742596541575,0.00243797580977772,0.00100364172670675,0.00025416584243938
3.53388804874867,0.00566678719142721,0.00243107211143861,0.000996147552008703,0.000250591357793202
3.5400607400963,0.00566604742517666,0.00242409202853953,0.0009886205557235,0.00024699440953296
3.54623370110783,0.00566520680867467,0.00241703600170351,0.000981061276715092,0.00024337556612461
3.55240693092279,0.00566426548408515,0.00240990447106647,0.0009734702515797,0.000239735392303985
3.55858042868032,0.00566322359372164,0.00240269787628225,0.000965848014947969,0.000236074448810248
3.56475419351923,0.00566208128005296,0.0023954166565379,0.000958195099269695,0.000232393292614496
3.57092822457795,0.00566083868573021,0.00238806125057718,0.000950512034967695,0.000228692476552204
3.57710252099453,0.00565949595355399,0.0023806320965902,0.000942799350341626,0.000224972549962789
3.58327708190668,0.00565805322649825,0.00237312963234777,0.000935057571579364,0.000221234058018151
3.58945190645173,0.00565651064768547,0.00236555429511694,0.000927287222960345,0.000217477542310111
3.59562699376666,0.00565486836038544,0.00235790652167127,0.000919488826451,0.0002137035403977
3.60180234298807,0.00565312650806855,0.00235018674834521,0.000911662902006751,0.00020991258622121
3.60797795325221,0.0056512852343629,0.00234239541093381,0.000903809967600684,0.000206105209784712
3.61415382369495,0.00564934468301984,0.00233453294480493,0.000895930539060973,0.000202281937288672
3.62032995345181,0.00564730499799941,0.00232659978478068,0.000888025130084087,0.000198443291296026
3.62650634165795,0.00564516632334208,0.00231859636524744,0.000880094252423031,0.000194589790423559
3.63268298744816,0.0056429288033477,0.00231052312006602,0.000872138415605764,0.000190721949725638
3.63885988995686,0.00564059258243953,0.00230238048264808,0.000864158127242851,0.000186840280398866
3.64503704831813,0.00563815780516988,0.00229416888587518,0.000856153892768685,0.000182945289809587
3.65121446166565,0.00563562461629068,0.00228588876216349,0.000848126215568667,0.000179037481913883
3.65739212913278,0.00563299316069404,0.00227754054345276,0.000840075597028528,0.000175117356687812
3.6635700498525,0.00563026358343582,0.00226912466113008,0.000832002536379113,0.000171185410443912
3.66974822295741,0.00562743602974751,0.00226064154618135,0.000823907530850602,0.000167242135914324
3.67592664757978,0.00562451064496992,0.00225209162897641,0.000815791075599674,0.000163288022130783
3.6821053228515,0.00562148757466659,0.00224347533951723,0.000807653663763101,0.00015932355433678
3.68828424790411,0.00561836696452709,0.00223479310725655,0.00079949578629104,0.000155349214361714
3.69446342186877,0.00561514896040786,0.00222604536109429,0.000791317932231086,0.000151365480135522
3.7006428438763,0.00561183370831166,0.0022172325295209,0.000783120588524022,0.000147372826142233
3.70682251305716,0.00560842135439455,0.00220835504049672,0.000774904240001978,0.000143371723192461
3.71300242854142,0.00560491204503063,0.00219941332145873,0.00076666936954033,0.000139362638529312
3.71918258945882,0.00560130592667329,0.00219040779936768,0.000758416457901956,0.000135346035702483
3.72536299493874,0.00559760314595271,0.00218133890067301,0.000750145983839067,0.000131322374737054
3.73154364411017,0.00559380384967921,0.00217220705136098,0.00074185842405792,0.000127292112182905
3.73772453610179,0.00558990818484205,0.00216301267681916,0.000733554253205416,0.000123255700848107
3.74390567004187,0.00558591629853169,0.00215375620202469,0.000725233943868475,0.000119213590164287
3.75008704505834,0.00558182833801008,0.00214443805140771,0.000716897966682771,0.000115166225887036
3.7562686602788,0.00557764445072751,0.00213505864890849,0.000708546790131293,0.000111114050347725
3.76245051483044,0.00557336478426107,0.00212561841792588,0.000700180880753568,0.000107057502369048
3.76863260784013,0.0055689894863585,0.00211611778141228,0.000691800703020511,0.000102997017132571
3.77481493843436,0.00556451870491608,0.00210655716174192,0.000683406719359866,9.89330266180396e-05
3.78099750573928,0.0055599525879877,0.00209693698081382,0.000674999390254046,9.48659589130674e-05
3.78718030888067,0.00555529128378554,0.00208725766002137,0.000666579173961487,9.07962390256652e-05
3.79336334698396,0.00555053494067228,0.00207751962024478,0.000658146526951805,8.67242882560157e-05
3.7995466191742,0.00554568370719382,0.00206772328185847,0.00064970190352505,8.26505246018219e-05
3.80573012457612,0.00554073773199052,0.00205786906467315,0.00064124575597541,7.85753625662007e-05
3.81191386231406,0.00553569716391613,0.00204795738802711,0.000632778534633373,7.4499213245114e-05
3.81809783151203,0.00553056215198248,0.00203798867073441,0.000624300687769903,7.04224843534806e-05
3.82428203129365,0.00552533284528577,0.00202796333112288,0.000615812661691383,6.63455800945058e-05
3.83046646078223,0.00552000939313192,0.00201788178693496,0.000607314900525253,6.22689013930441e-05
3.83665111910067,0.00551459194498669,0.00200774445549405,0.000598807846659839,5.81928458133078e-05
3.84283600537156,0.0055090806504656,0.00199755175346894,0.000590291940231576,5.41178074922591e-05
3.84902111871711,0.00550347565930133,0.00198730409713496,0.000581767619479892,5.00441771750675e-05
3.85520645825917,0.005497777121414,0.00197700190217665,0.000573235320647945,4.59723424403733e-05
3.86139202311927,0.00549198518687796,0.00196664558377928,0.00056469547787598,4.19026872850412e-05
3.86757781241853,0.00548610000590689,0.00195623555658224,0.000556148523458511,3.78355926153106e-05
3.87376382527777,0.00548012172889967,0.00194577223476197,0.000547594887541009,3.37714358511181e-05
3.87995006081741,0.00547405050633591,0.0019352560318656,0.000539034998352827,2.97105913033987e-05
3.88613651815755,0.00546788648889576,0.00192468736105913,0.000530469282100626,2.56534297282036e-05
3.89232319641791,0.00546162982745418,0.00191406663479857,0.000521898162999403,2.16003189787959e-05
3.89851009471787,0.00545528067296147,0.00190339426519877,0.000513322063311554,1.75516232679781e-05
3.90469721217646,0.00544883917656706,0.00189267066372244,0.000504741403215248,1.35077037429375e-05
3.91088454791234,0.00544230548952704,0.00188189624132776,0.00049615660099704,9.4689184087598e-06
3.91707210104383,0.00543567976331677,0.00187107140847904,0.000487568072902006,5.43562178572257e-06
3.92325987068889,0.00542896214951704,0.00186019657507279,0.000478976233190947,1.40816540027553e-06
3.92944785596514,0.00542215279984502,0.00184927215048311,0.000470381494211804,-2.61310251806374e-06
3.93563605598983,0.00541525186623323,0.00183829854357055,0.000461784266230645,-6.62783691405438e-06
3.94182446987986,0.00540825950067305,0.00182727616260748,0.000453184957550746,-1.0635696022788e-05
3.94801309675178,0.00540117585540743,0.00181620541542729,0.000444583974573706,-1.46363411202793e-05
3.9542019357218,0.00539400108275406,0.00180508670921362,0.00043598172169448,-1.86294366521116e-05
3.96039098590577,0.00538673533522132,0.00179392045070172,0.000427378601288289,-2.26146502816476e-05
3.96658024641917,0.00537937876542207,0.00178270704604188,0.000418775013781709,-2.6591652707043e-05
3.97276971637716,0.00537193152620237,0.00177144690084142,0.000410171357739491,-3.05601179493318e-05
3.97895939489453,0.00536439377044463,0.00176014042021613,0.0004015680295894,-3.451972292541e-05
3.98514928108572,0.00535676565126298,0.00174878800872589,0.000392965423815445,-3.84701478292167e-05
3.99133937406482,0.00534904732193094,0.00173739007033764,0.000384363933127555,-4.24110757598751e-05
3.99752967294557,0.00534123893581249,0.00172594700852459,0.00037576394804072,-4.63421931377923e-05
4.00372017684137,0.00533334064644815,0.00171445922620878,0.000367165857291809,-5.02631892951451e-05
4.00991088486525,0.00532535260751208,0.00170292712578133,0.000358570047511877,-5.41737566287269e-05
4.01610179612991,0.00531727497286758,0.00169135110907345,0.00034997690355953,-5.80735906410904e-05
4.02229290974769,0.00530910789650163,0.00167973157732164,0.000341386808076855,-6.19623898840538e-05
4.02848422483057,0.00530085153252312,0.00166806893132897,0.000332800142007723,-6.58398558986678e-05
4.0346757404902,0.00529250603520928,0.00165636357126124,0.00032421728425722,-6.9705693173199e-05
4.04086745583787,0.00528407155899943,0.00164461589673071,0.000315638611789228,-7.35596093569766e-05
4.04705936998453,0.00527554825847158,0.00163282630688114,0.000307064499548349,-7.74013149925427e-05
4.05325148204077,0.0052669362883438,0.00162099520023571,0.000298495320639759,-8.12305236569706e-05
4.05944379111684,0.00525823580347847,0.00160912297475468,0.000289931446220197,-8.50469518093693e-05
4.06563629632264,0.00524944695889823,0.00159721002793628,0.000281373245484352,-8.8850318949582e-05
4.07182899676772,0.00524056990976052,0.00158525675663962,0.000272821085654615,-9.26403475450863e-05
4.07802189156128,0.00523160481137672,0.00157326355718954,0.000264275332055154,-9.64167629152273e-05
4.08421497981218,0.00522255181918511,0.0015612308253663,0.000255736348138605,-0.000100179293410091
4.09040826062892,0.00521341108880929,0.00154915895638709,0.00024720449533192,-0.000103927670172963
4.09660173311967,0.00520418277597236,0.00153704834495495,0.00023868013317716,-0.0001076616274052
4.10279539639225,0.00519486703658059,0.0015248993851599,0.000230163619271294,-0.000111380902041278
4.10898924955412,0.00518546402666491,0.00151271247055435,0.000221655309347708,-0.000115085234075201
4.1151832917124,0.00517597390238752,0.00150048799409852,0.000213155557176736,-0.00011877436620407
4.12137752197387,0.00516639682009765,0.0014882263482892,0.00020466471462372,-0.000122448044022195
4.12757193944495,0.00515673293624588,0.00147592792494753,0.000196183131562445,-0.000126106016091238
4.13376654323174,0.00514698240743825,0.00146359311542325,0.000187711156104831,-0.000129748033724889
4.13996133243998,0.00513714539046417,0.00145122231041007,0.000179249134346311,-0.000133373851020567
4.14615630617504,0.00512722204219583,0.0014388159001597,0.00017079741046587,-0.000136983225020827
4.15235146354199,0.0051172125196955,0.0014263742742444,0.000162356326785487,-0.000140575915430357
4.15854680364552,0.00510711698011889,0.00141389782172836,0.000153926223722966,-0.000144151684867477
4.16474232559001,0.00509693558084605,0.00140138693109332,0.000145507439736354,-0.000147710298654492
4.17093802847945,0.00508666847930196,0.00138884199032244,0.000137100311437776,-0.000151251524929317
4.17713391141752,0.00507631583313634,0.00137626338666861,0.0001287051735306,-0.00015477513459137
4.18332997350756,0.00506587780008545,0.00136365150699149,0.000120322358822702,-0.000158280901273477
4.18952621385253,0.00505535453808784,0.0013510067375057,0.000111952198196013,-0.00016176860138244
4.19572263155509,0.00504474620511625,0.00133832946380418,0.000103595020703781,-0.000165238013960023
4.20191922571753,0.00503405295941512,0.00132562007103977,9.52511534761311e-05,-0.000168688920963712
4.2081159954418,0.00502327495929106,0.0013128789436795,8.69209217132813e-05,-0.000172121106826622
4.21431293982951,0.00501241236321782,0.00130010646560511,7.86046488114281e-05,-0.00017553435879673
4.22051005798194,0.00500146532980755,0.00128730302023918,7.03026562120145e-05,-0.000178928466858193
4.22670734900001,0.00499043401777814,0.00127446899035495,6.20152635842395e-05,-0.000182303223550145
4.2329048119843,0.00497931858604778,0.0012616047581434,5.37427885584613e-05,-0.000185658424214367
4.23910244603506,0.00496811919363589,0.00124871070524548,4.54855470475772e-05,-0.000188993866721054
4.24530025025219,0.00495683599972565,0.00123578721269347,3.72438530021268e-05,-0.000192309351593881
4.25149822373526,0.00494546916362156,0.00122283466097524,2.90180185094068e-05,-0.000195604682066825
4.25769636558346,0.00493401884476205,0.00120985342997656,2.08083537805072e-05,-0.000198879663940082
4.2638946748957,0.00492248520273819,0.00119684389903841,1.26151672646549e-05,-0.000202134105665366
4.27009315077051,0.00491086839728926,0.00118380644688351,4.43876538503399e-06,-0.000205367818225436
4.27629179230607,0.0048991685882873,0.00117074145167593,-3.72054716604351e-06,-0.000208580615297597
4.28249059860026,0.00488738593572682,0.0011576492909758,-1.18624676084948e-05,-0.000211772313018083
4.28868956875058,0.00487552059973923,0.00114453034175925,-1.99866950801429e-05,-0.000214942730150454
4.29488870185423,0.00486357274064614,0.00113138498046301,-2.80929304226822e-05,-0.000218091688035619
4.30108799700802,0.00485154251883361,0.00111821358289603,-3.61808764446365e-05,-0.000221219010572127
4.30728745330848,0.0048394300948952,0.00110501652429444,-4.42502377633673e-05,-0.00022432452407504
4.31348706985174,0.00482723562947881,0.00109179417924972,-5.23007208865731e-05,-0.000227408057465167
4.31968684573365,0.0048149592834539,0.00107854692192162,-6.03320341125913e-05,-0.000230469442245992
4.32588678004968,0.00480260121779347,0.00106527512573328,-6.83438876018502e-05,-0.000233508512305994
4.33208687189497,0.00479016159360495,0.00105197916355118,-7.63359933788587e-05,-0.000236525104109126
4.33828712036435,0.00477764057210243,0.0010386594076781,-8.43080652524118e-05,-0.000239519056477999
4.34448752455226,0.00476503831470572,0.00102531622985746,-9.22598188929922e-05,-0.000242490210931096
4.35068808355286,0.00475235498292249,0.00101195000116173,-0.000100190971841074,-0.000245438411204756
4.35688879645992,0.00473959073839355,0.00099856109210718,-0.000108101243423613,-0.000248363503638698
4.36308966236692,0.00472674574292364,0.000985149872633984,-0.000115990354805944,-0.000251265336970447
4.36929068036698,0.00471382015842021,0.000971716712076437,-0.000123858028964625,-0.000254143762282377
4.37549184955287,0.00470081414697793,0.000958261979179986,-0.000131703990768987,-0.000256998633257568
4.38169316901705,0.0046877278707389,0.000944786042073641,-0.000139527966797937,-0.000259829805803136
4.38789463785163,0.00467456149208655,0.000931289268272424,-0.000147329685538594,-0.000262637138250436
4.39409625514839,0.00466131517344702,0.000917772024775612,-0.000155108877192893,-0.000265420491514755
4.40029801999877,0.00464798907746108,0.000904234677921173,-0.000162865273990158,-0.000268179728601804
4.40649993149387,0.00463458336681585,0.0008906775934466,-0.000170598609661387,-0.000270914715056581
4.41270198872448,0.004621098204408,0.000877101136486246,-0.000178308620022193,-0.000273625318779675
4.41890419078102,0.00460753375322244,0.000863505671641562,-0.000185995042523429,-0.000276311409869877
4.4251065367536,0.00459389017641506,0.000849891562812286,-0.000193657616505791,-0.000278972860943546
4.43130902573199,0.0045801676372233,0.000836259173354727,-0.000201296083080446,-0.000281609546852609
4.43751165680561,0.00456636629908077,0.00082260886604313,-0.000208910185166712,-0.000284221344665616
4.44371442906358,0.00455248632549332,0.00080894100298095,-0.000216499667474456,-0.000286808134022584
4.44991734159466,0.00453852788014024,0.000795255945721812,-0.000224064276509802,-0.000289369796493142
4.45612039348727,0.00452449112682068,0.000781554055212135,-0.000231603760535633,-0.000291906216251512
4.46232358382953,0.0045103762294493,0.000767835691738871,-0.000239117869662991,-0.000294417279494996
4.46852691170921,0.00449618335211641,0.000754101215041694,-0.000246606355775728,-0.000296902874891127
4.47473037621372,0.00448191265899567,0.000740350984227814,-0.000254068972501688,-0.000299362893185722
4.48093397643019,0.00446756431440596,0.000726585357774398,-0.000261505475329191,-0.000301797227495398
4.48713771144538,0.00445313848280554,0.000712804693616814,-0.000268915621382974,-0.000304205772997068
4.49334158034573,0.00443863532879248,0.000699009348980083,-0.000276299169736457,-0.000306588427263353
4.49954558221734,0.00442405501705578,0.000685199680556654,-0.0002836558811193,-0.000308945089955906
4.505749716146,0.00440939771247776,0.00067137604443753,-0.000290985518058128,-0.000311275663066561
4.51195398121715,0.00439466358003537,0.000657538796009813,-0.000298287844864764,-0.000313580050549246
4.5181583765159,0.0043798527847933,0.000643688290135288,-0.000305562627625016,-0.000315858158737039
4.52436290112705,0.00436496549202214,0.000629824881006853,-0.000312809634192792,-0.000318109896051467
4.53056755413504,0.00435000186707671,0.000615948922290376,-0.000320028634119499,-0.000320335173097426
4.53677233462399,0.00433496207546114,0.000602060766886522,-0.000327219398792721,-0.000322533902508338
4.54297724167771,0.00431984628278147,0.000588160767211638,-0.00033438170127298,-0.000324705999219488
4.54918227437966,0.00430465465479152,0.000574249275018633,-0.000341515316458867,-0.000326851380173858
4.55538743181297,0.00428938735740011,0.000560326641388576,-0.00034862002097937,-0.000328969964541797
4.56159271306045,0.004274044556593,0.000546393216919136,-0.000355695593187097,-0.000331061673397418
4.56779811720458,0.0042586264184964,0.000532449351446928,-0.000362741813218421,-0.00033312643012145
4.5740036433275,0.0042431331093827,0.000518495394225289,-0.000369758462865909,-0.000335164160069152
4.58020929051105,0.00422756479565845,0.000504531693975843,-0.000376745325712187,-0.000337174790649948
4.5864150578367,0.00421192164381281,0.000490558598651809,-0.000383702187149148,-0.00033915825143331
4.59262094438564,0.00419620382050789,0.000476576455717793,-0.000390628834234129,-0.000341114473921783
4.5988269492387,0.00418041149251879,0.000462585611929126,-0.000397525055743638,-0.000343043391716765
4.60503307147638,0.00416454482673375,0.000448586413471121,-0.000404390642220406,-0.000344944940461772
4.61123931017887,0.00414860399018504,0.000434579205807366,-0.000411225385854907,-0.000346819057862791
4.61744566442604,0.00413258915001627,0.000420564333933599,-0.000418029080736813,-0.000348665683439029
4.6236521332974,0.00411650047350322,0.000406542142055313,-0.000424801522510399,-0.000350484758990898
4.62985871587217,0.00410033812805018,0.000392512973868413,-0.000431542508599997,-0.00035227622811873
4.63606541122923,0.00408410228116496,0.000378477172375892,-0.000438251838159079,-0.000354040036428976
4.64227221844713,0.00406779310051976,0.00036443507998733,-0.000444929312011505,-0.000355776131601064
4.6484791366041,0.00405141075390046,0.000350387038445636,-0.000451574732778783,-0.000357484463047997
4.65468616477803,0.0040349554091658,0.000336333388905684,-0.000458187904658181,-0.000359164982430648
4.66089330204652,0.00401842723436481,0.000322274471833554,-0.000464768633696271,-0.000360817643144728
4.6671005474868,0.00400182639763575,0.000308210627163806,-0.000471316727569573,-0.00036244240053988
4.67330790017582,0.00398515306725407,0.00029414219405279,-0.000477831995579145,-0.000364039211920462
4.67951535919018,0.00396840741162991,0.000280069511130048,-0.000484314248927826,-0.000365608036441195
4.68572292360616,0.00395158959926023,0.000265992916427433,-0.00049076330034599,-0.000367148835393078
4.69193059249971,0.00393469979878034,0.000251912747194864,-0.000497178964285707,-0.000368661571525712
4.69813836494648,0.00391773817896352,0.000237829340148387,-0.000503561056947949,-0.000370146209925139
4.70434624002177,0.00390070490868479,0.000223743031358364,-0.00050990939613205,-0.000371602717175918
4.71055421680058,0.00388360015697463,0.000209654156282819,-0.00051622380141848,-0.000373031061924272
4.71676229435756,0.00386642409292088,0.000195563049637174,-0.000522504094006233,-0.000374431214670183
4.72297047176707,0.0038491768857973,0.000181470045573009,-0.000528750096780349,-0.000375803147676202
4.72917874810313,0.00383185870498753,0.000167375477640793,-0.000534961634327452,-0.000377146835011774
4.73538712243943,0.00381446971998065,0.000153279678651366,-0.000541138532932529,-0.00037846225264639
4.74159559384936,0.00379701010035916,0.000139182980883243,-0.000547280620390419,-0.000379749378287239
4.74780416140598,0.0037794800158891,0.000125085715882714,-0.000553387726424635,-0.000381008191503377
4.75401282418202,0.00376187963639799,0.000110988214582586,-0.000559459682250243,-0.00038223867362915
4.7602215812499,0.00374420913187564,9.68908072583288e-05,-0.000565496320767719,-0.000383440807775281
4.76643043168172,0.00372646867241809,8.27938236231553e-05,-0.000571497476501142,-0.000384614578780189
4.77263937454925,0.00370865842822182,6.86975926202966e-05,-0.000577462985760995,-0.000385759973242211
4.77884840892394,0.00369077856962546,5.46024426225596e-05,-0.000583392686436657,-0.000386876979675568
4.78505753387695,0.00367282926710435,4.05087013920754e-05,-0.000589286418049998,-0.000387965588100831
4.79126674847908,0.00365481069118495,2.64166958910825e-05,-0.000595144021756482,-0.000389025790405859
4.79747605180084,0.00363672301257178,1.23267526142409e-05,-0.000600965340394451,-0.000390057580141008
4.8036854429124,0.00361856640207715,-1.76080269908036e-06,-0.000606750218528768,-0.000391060952606198
4.80989492088362,0.00360034103062026,-1.58456449412313e-05,-0.000612498502158963,-0.000392035904745147
4.81610448478405,0.00358204706926624,-2.99274496064702e-05,-0.000618210039132481,-0.000392982435269455
4.82231413368292,0.00356368468912769,-4.40058929502874e-05,-0.00062388467881881,-0.000393900544529492
4.82852386664913,0.00354525406152125,-5.80806517196832e-05,-0.000629522272259192,-0.000394790234509071
4.83473368275128,0.00352675535781445,-7.215140347764e-05,-0.000635122672038643,-0.00039565150889358
4.84094358105763,0.00350818874950999,-8.62178263087676e-05,-0.000640685732516572,-0.000396484373018503
4.84715356063615,0.00348955440826253,-0.000100279599062495,-0.000646211309591468,-0.000397288833863255
4.85336362055447,0.0034708525057864,-0.000114336401165843,-0.0006516992607676,-0.000398064899994485
4.85957375987992,0.0034520832139752,-0.000128387912686214,-0.000657149445199568,-0.000398812581678132
4.86578397767951,0.00343324670474933,-0.000142433814449421,-0.000662561723691006,-0.000399531890726205
4.87199427301992,0.00341434315022087,-0.000156473787849511,-0.000667935958511169,-0.000400222840601006
4.87820464496754,0.00339537272262525,-0.000170507514963492,-0.00067327201374198,-0.000400885446322828
4.88441509258843,0.0033763355942304,-0.000184534678505165,-0.000678569754963967,-0.000401519724439412
4.89062561494833,0.00335723193748243,-0.000198554961917706,-0.000683829049336194,-0.000402125693209342
4.89683621111268,0.00333806192493909,-0.000212568049224482,-0.000689049765708108,-0.000402703372296086
4.90304688014659,0.0033188257292325,-0.000226573625110325,-0.000694231774409898,-0.000403252783140524
4.90925762111487,0.00329952352319372,-0.000240571374987702,-0.000699374947471896,-0.000403773948455378
4.91546843308201,0.00328015547967061,-0.000254560984902615,-0.000704479158514779,-0.000404266892644971
4.92167931511218,0.00326072177164004,-0.000268542141539474,-0.000709544282662669,-0.000404731641674611
4.92789026626925,0.00324122257226309,-0.000282514532246813,-0.000714570196688278,-0.00040516822287672
4.93410128561677,0.00322165805472362,-0.000296477845073754,-0.000719556778941044,-0.000405576665180636
4.94031237221797,0.00320202839239423,-0.000310431768699387,-0.000724503909352,-0.000405956999108555
4.94652352513578,0.00318233375871291,-0.000324375992494763,-0.000729411469419894,-0.000406309256438069
4.95273474343282,0.00316257432720297,-0.000338310206440939,-0.000734279342256222,-0.000406633470571651
4.95894602617138,0.00314275027160877,-0.000352234101285614,-0.00073910741246384,-0.000406929676450326
4.96515737241346,0.00312286176564268,-0.000366147368372178,-0.000743895566330442,-0.000407197910311272
4.97136878122073,0.00310290898327171,-0.000380049699702011,-0.000748643691577801,-0.000407438209882016
4.97758025165456,0.00308289209842519,-0.000393940787988212,-0.000753351677634634,-0.000407650614363502
4.98379178277601,0.0030628112852691,-0.000407820326582691,-0.000758019415372256,-0.000407835164445872
4.99000337364583,0.00304266671801218,-0.000421688009506622,-0.000762646797224802,-0.000407991902089822
4.99621502332444,0.00302245857102794,-0.000435543531530428,-0.000767233717320736,-0.000408120870829671
5.00242673087198,0.00300218701869969,-0.00044938658794886,-0.000771780071173472,-0.000408222115429643
5.00863849534826,0.00298185223561215,-0.000463216874879583,-0.000776285755951017,-0.000408295682207526
5.01485031581279,0.00296145439642686,-0.000477034088981217,-0.000780750670289084,-0.000408341618701478
5.02106219132478,0.00294099367592892,-0.00049083792771692,-0.000785174714408208,-0.000408359974041925
5.0272741209431,0.00292047024899144,-0.000504628089104256,-0.000789557790087591,-0.000408350798434713
5.03348610372634,0.00289988429057024,-0.000518404271891818,-0.000793899800663607,-0.000408314143746353
5.03969813873277,0.0028792359758114,-0.000532166175549567,-0.000798200650897375,-0.000408250062973824
5.04591022502037,0.00285852547989968,-0.000545913500139804,-0.000802460247203223,-0.000408158610436904
5.05212236164677,0.00283775297816556,-0.000559645946429741,-0.000806678497442825,-0.00040803984198178
5.05833454766935,0.00281691864596887,-0.000573363215864555,-0.000810855311067511,-0.00040789381458131
5.06454678214514,0.00279602265890912,-0.000587065010602736,-0.00081499059900719,-0.000407720586609718
5.07075906413087,0.00277506519257209,-0.000600751033471386,-0.000819084273710606,-0.000407520217718148
5.07697139268297,0.00275404642270657,-0.000614420987901901,-0.000823136249156043,-0.000407292768782631
5.08318376685758,0.00273296652517739,-0.000628074578107518,-0.00082714644082513,-0.000407038302108964
5.08939618571051,0.00271182567589866,-0.000641711508944815,-0.000831114765725543,-0.000406756881083014
5.09560864829726,0.00269062405094818,-0.00065533148592156,-0.000835041142379313,-0.000406448570475142
5.10182115367306,0.0026693618264936,-0.000668934215252916,-0.000838925490816418,-0.000406113436330293
5.10803370089279,0.00264803917878334,-0.000682519403865694,-0.000842767732522845,-0.000405751545864
5.11424628901106,0.00262665628419472,-0.000696086759323878,-0.00084656779050411,-0.000405362967518159
5.12045891708217,0.00260521331921008,-0.000709635989904524,-0.000850325589291265,-0.000404947771038284
5.12667158416009,0.00258371046038906,-0.00072316680451628,-0.00085404105487321,-0.000404506027379162
5.13288428929852,0.00256214788443365,-0.000736678912883504,-0.000857714114745396,-0.000404037808504012
5.13909703155083,0.00254052576811759,-0.000750172025250262,-0.000861344697873346,-0.000403543187897663
5.14530980997012,0.00251884428834637,-0.000763645852659146,-0.000864932734757193,-0.000403022239914148
5.15152262360913,0.00249710362208412,-0.000777100106807564,-0.000868478157280794,-0.000402475040398072
5.15773547152037,0.00247530394643614,-0.000790534500111441,-0.000871980898949885,-0.000401901666104687
5.16394835275598,0.00245344543860933,-0.000803948745605637,-0.000875440894571487,-0.000401302195043191
5.17016126636785,0.00243152827589359,-0.000817342557074554,-0.000878858080526488,-0.000400676706395392
5.17637421140754,0.00240955263569961,-0.000830715648973206,-0.00088223239465392,-0.000400025280523749
5.1825871869263,0.00238751869548845,-0.000844067736459983,-0.000885563776316414,-0.000399347998787815
5.18880019197512,0.00236542663292945,-0.000857398535361985,-0.000888852166135403,-0.000398644943779153
5.19501322560464,0.00234327662567986,-0.000870707762186633,-0.000892097506466476,-0.000397916199233083
5.20122628686523,0.00232106885154872,-0.000883995134213521,-0.000895299740891673,-0.000397161849917254
5.20743937480696,0.00229880348847283,-0.00089726036930871,-0.000898458814594732,-0.000396381981683711
5.21365248847958,0.0022764807144101,-0.000910503186120063,-0.000901574674114679,-0.000395576681541674
5.21986562693256,0.00225410070750626,-0.000923723303933198,-0.000904647267510742,-0.000394746037541163
5.22607878921506,0.00223166364593611,-0.000936920442782062,-0.000907676544220992,-0.000393890138800866
5.23229197437594,0.00220916970802069,-0.000950094323327735,-0.000910662455167947,-0.000393009075504379
5.23850518146377,0.0021866190721308,-0.000963244666989236,-0.000913604952684235,-0.000392102938987074
5.24471840952681,0.00216401191681392,-0.000976371195825421,-0.000916503990536351,-0.000391171821426332
5.25093165761303,0.00214134842067055,-0.000989473632682006,-0.000919359523956167,-0.000390215816147804
5.2571449247701,0.00211862876233284,-0.00100255170099334,-0.000922171509584235,-0.000389235017590272
5.2633582100454,0.00209585312067165,-0.00101560512498412,-0.000924939905480199,-0.000388229521073481
5.26957151248599,0.00207302167453656,-0.00102863362953811,-0.0009276646711125,-0.000387199423000259
5.27578483113866,0.00205013460291551,-0.00104163694020949,-0.000930345767395606,-0.000386144820695426
5.28199816504989,0.00202719208491109,-0.00105461478333718,-0.000932983156655852,-0.000385065812579388
5.28821151326586,0.00200419429970877,-0.00106756688588404,-0.000935576802591591,-0.000383962498019927
5.29442487483246,0.00198114142656844,-0.00108049297554985,-0.000938126670345805,-0.000382834977277092
5.30063824879528,0.00195803364488398,-0.00109339278070265,-0.000940632726538824,-0.000381683351768405
5.30685163419962,0.00193487113411173,-0.00110626603051121,-0.000943094939035884,-0.000380507723608779
5.31306503009048,0.0019116540738268,-0.00111911245472675,-0.00094551327719327,-0.000379308196107783
5.31927843551257,0.00188838264370749,-0.00113193178386118,-0.000947887711761359,-0.000378084873362371
5.3254918495103,0.00186505702347448,-0.00114472374912778,-0.000950218214933899,-0.000376837860420237
5.33170527112779,0.00184167739299727,-0.00115748808246491,-0.0009525047601367,-0.000375567263233054
5.33791869940886,0.00181824393223322,-0.00117022451649674,-0.000954747322369155,-0.000374273188869721
5.34413213339704,0.00179475682119576,-0.00118293278452819,-0.00095694587789544,-0.000372955744998046
5.35034557213557,0.00177121624006405,-0.00119561262063652,-0.000959100404386807,-0.000371615040381524
5.35655901466739,0.0017476223689882,-0.00120826375953942,-0.000961210880920166,-0.000370251184634124
5.36277246003516,0.00172397538836067,-0.00122088593674721,-0.000963277287909586,-0.000368864288160006
5.36898590728122,0.00170027547855458,-0.00123347888837731,-0.000965299607211588,-0.000367454462418829
5.37519935544765,0.00167652282009154,-0.00124604235129752,-0.000967277821874761,-0.000366021819485361
5.38141280357623,0.00165271759355068,-0.00125857606314633,-0.000969211916567938,-0.000364566472514037
5.38762625070842,0.00162885997963047,-0.00127107976217976,-0.000971101877059167,-0.000363088535421295
5.39383969588543,0.00160495015911192,-0.00128355318747199,-0.000972947690736582,-0.000361588122931808
5.40005313814815,0.0015809883128827,-0.00129599607869253,-0.000974749346063092,-0.000360065350630139
5.4062665765372,0.00155697462187837,-0.00130840817625047,-0.000976506833127076,-0.000358520334841486
5.41248001009289,0.00153290926714233,-0.00132078922139376,-0.000978220143146375,-0.000356953192877924
5.41869343785525,0.00150879242987023,-0.00133313895589978,-0.000979889268851254,-0.000355364042693535
5.42490685886402,0.001484624291258,-0.00134545712238948,-0.000981514204192496,-0.000353753003036921
5.43112027215866,0.00146040503263158,-0.00135774346418282,-0.000983094944508603,-0.000352120193621226
5.43733367677831,0.00143613483542565,-0.0013699977252284,-0.000984631486467413,-0.000350465734689557
5.44354707176185,0.0014118138811136,-0.00138221965031569,-0.000986123828102277,-0.000348789747509897
5.44976045614788,0.00138744235131778,-0.00139440898483455,-0.000987571968676638,-0.000347092353887035
5.45597382897467,0.00136302042770028,-0.00140656547498379,-0.000988975908904559,-0.00034537367650065
5.46218718928024,0.00133854829199645,-0.00141868886762919,-0.000990335650782053,-0.00034363383874934
5.46840053610232,0.0013140261261436,-0.0014307789103926,-0.000991651197561209,-0.000341872964783809
5.47461386847832,0.0012894541119887,-0.00144283535156962,-0.00099292255387448,-0.000340091179499831
5.48082718544539,0.00126483243166047,-0.00145485794017744,-0.000994149725625372,-0.000338288608366246
5.48704048604041,0.00124016126721557,-0.00146684642605492,-0.000995332720145097,-0.000336465377783477
5.49325376929992,0.00121544080087872,-0.00147880055960691,-0.000996471545905004,-0.000334621614658663
5.49946703426023,0.00119067121492765,-0.00149072009205645,-0.000997566212703243,-0.000332757446816419
5.50568027995734,0.00116585269176869,-0.00150260477536191,-0.000998616731782062,-0.000330873002562627
5.51189350542695,0.00114098541384354,-0.00151445436213167,-0.000999623115556813,-0.000328968410887456
5.5181067097045,0.00111606956372172,-0.00152626860575364,-0.00100058537771291,-0.000327043801660428
5.52431989182513,0.00109110532402028,-0.00153804726031965,-0.00100150353334716,-0.000325099305186638
5.53053305082372,0.00106609287745008,-0.00154979008063793,-0.00100237759871603,-0.00032313505249211
5.53674618573482,0.00104103240685568,-0.00156149682225848,-0.00100320759146204,-0.00032115117538617
5.54295929559273,0.00101592409509396,-0.00157316724146625,-0.00100399353042989,-0.000319147806121354
5.54917237943147,0.000990768125147845,-0.00158480109521452,-0.00100473543578967,-0.000317125077703632
5.55538543628476,0.000965564680068874,-0.00159639814128371,-0.00100543332896252,-0.000315083123641727
5.56159846518605,0.000940313943006143,-0.00160795813807273,-0.00100608723257555,-0.000313022078196876
5.56781146516848,0.000915016097194539,-0.00161948084479254,-0.00100669717070683,-0.00031094207623231
5.57402443526495,0.000889671325941646,-0.00163096602133204,-0.00100726316852546,-0.000308843253017666
5.58023737450805,0.000864279812603101,-0.00164241342835602,-0.00100778525250899,-0.000306725744659429
5.58645028193009,0.000838841740671164,-0.00165382282717129,-0.0010082634504263,-0.000304589687726187
5.59266315656311,0.000813357293707012,-0.00166519397990582,-0.00100869779124425,-0.000302435219395788
5.59887599743886,0.000787826655356304,-0.00167652664936033,-0.00100908830519784,-0.000300262477311302
5.60508880358881,0.000762250009302234,-0.00168782059911445,-0.00100943502381261,-0.000298071599807915
5.61130157404415,0.000736627539350433,-0.00169907559344719,-0.00100973797980655,-0.000295862725670715
5.6175143078358,0.000710959429427329,-0.00171029139737409,-0.00100999720713113,-0.000293635994341562
5.62372700399439,0.000685245863429901,-0.00172146777664677,-0.00101021274105095,-0.000291391545732726
5.62993966155027,0.000659487025442488,-0.00173260449772567,-0.0010103846179875,-0.000289129520197573
5.63615227953351,0.000633683099566478,-0.00174370132786326,-0.00101051287560331,-0.000286850058763891
5.64236485697391,0.000607834269994334,-0.001754758034998,-0.00101059755275083,-0.000284553302908945
5.64857739290098,0.000581940721017702,-0.00176577438779978,-0.0010106386896883,-0.000282239394561549
5.65478988634397,0.000556002636968477,-0.00177675015566015,-0.00101063632759958,-0.000279908476226508
5.66100233633183,0.00053002020231361,-0.00178768510881463,-0.00101059050918031,-0.000277560690828347
5.66721474189325,0.00050399360155867,-0.00179857901809803,-0.0010105012780816,-0.000275196181875173
5.67342710205663,0.000477923019291531,-0.00180943165516292,-0.00101036867936909,-0.000272815093191386
5.6796394158501,0.000451808640168697,-0.0018202427923633,-0.00101019275924634,-0.000270417569215203
5.68585168230151,0.000425650648972639,-0.00183101220279109,-0.00100997356502411,-0.000268003754772557
5.69206390043845,0.000399449230479767,-0.00184173966028886,-0.00100971114533547,-0.000265573795125763
5.6982760692882,0.00037320456966283,-0.00185242493943385,-0.00100940554993747,-0.000263127836069039
5.70448818787781,0.000346916851411182,-0.0018630678155704,-0.00100905682982625,-0.000260666023673088
5.71070025523401,0.00032058626082573,-0.00187366806472929,-0.00100866503722737,-0.000258188504616706
5.71691227038329,0.000294212983045699,-0.00188422546375283,-0.00100823022541057,-0.000255695425903064
5.72312423235183,0.000267797203252249,-0.00189473979011339,-0.00100775244890907,-0.000253186934892011
5.72933614016558,0.000241339106741456,-0.00190521082212295,-0.00100723176352819,-0.000250663179493985
5.73554799285017,0.000214838878850894,-0.00191563833881753,-0.00100666822605884,-0.000248124307832586
5.741759789431,0.000188296705025181,-0.00192602211994123,-0.00100606189459689,-0.000245570468643192
5.74797152893317,0.000161712770763325,-0.00193636194600799,-0.00100541282836619,-0.000243001810784976
5.7541832103815,0.000135087261636233,-0.00194665759826101,-0.00100472108782238,-0.000240418483777701
5.76039483280057,0.000108420363298617,-0.00195690885868278,-0.001003986734407,-0.000237820637240539
5.76660639521465,8.17122614718845e-05,-0.0019671155100238,-0.0010032098309675,-0.000235208421343561
5.77281789664777,5.49631419843039e-05,-0.0019772773357715,-0.00100239044124791,-0.000232581986564477
5.77902933612367,2.81731906716711e-05,-0.00198739412013541,-0.00100152863031246,-0.000229941483613194
5.78524071266583,1.34259347685446e-06,-0.00199746564807975,-0.00100062446439275,-0.000227287063695549
5.79145202529744,-2.55284635684696e-05,-0.00200749170535481,-0.000999678010754372,-0.000224618878263675
5.79766327304143,-5.24397944002984e-05,-0.00201747207840517,-0.0009986893377839,-0.000221937079042949
5.80387445492048,-7.93912128326211e-05,-0.00202740655443322,-0.000997658515200075,-0.000219241818181268
5.81008556995697,-0.000106382532664464,-0.00203729492138156,-0.00099658561363987,-0.000216533248141672
5.81629661717302,-0.000133413567557714,-0.00204713696800287,-0.000995470704990458,-0.000213811521590928
5.82250759559049,-0.00016048413118138,-0.0020569324837299,-0.000994313862250823,-0.000211076791518086
5.82871850423096,-0.000187594037089261,-0.00206668125874718,-0.000993115159513378,-0.000208329211269713
5.83492934211574,-0.000214743098753929,-0.00207638308400921,-0.000991874671979222,-0.000205568934348538
5.84114010826589,-0.000241931129588188,-0.00208603775124557,-0.000990592476063299,-0.000202796114708089
5.84735080170219,-0.000269157942996435,-0.00209564505287682,-0.000989268649126358,-0.000200010906314987
5.85356142144513,-0.000296423352201845,-0.00210520478212459,-0.00098790326978801,-0.000197213463627364
5.85977196651498,-0.000323727170456033,-0.00211471673292829,-0.000986496417739368,-0.000194403941255153
5.86598243593171,-0.000351069210887575,-0.00212418070001709,-0.000985048173713564,-0.000191582494030203
5.87219282871503,-0.000378449286560541,-0.00213359647879244,-0.000983558619625367,-0.000188749277098931
5.87840314388437,-0.000405867210517063,-0.00214296386549728,-0.000982027838398903,-0.000185904445735501
5.88461338045893,-0.000433322795693236,-0.00215228265710482,-0.000980455914170672,-0.000183048155549558
5.89082353745762,-0.000460815854914821,-0.0021615526513241,-0.000978842932076066,-0.000180180562291429
5.89703361389908,-0.000488346201048125,-0.0021707736466141,-0.000977188978272854,-0.000177301821861792
5.90324360880169,-0.00051591364683404,-0.00217994544223382,-0.000975494140132512,-0.000174412090502735
5.90945352118358,-0.000543518004916006,-0.00218906783806746,-0.000973758506070451,-0.000171511524567542
5.91566335006261,-0.000571159087938778,-0.00219814063494021,-0.000971982165552561,-0.000168600280604305
5.92187309445635,-0.000598836708426677,-0.00220716363429748,-0.000970165209101736,-0.00016567851536458
5.92808275338214,-0.000626550678858314,-0.00221613663838106,-0.000968307728331691,-0.000162746385750229
5.93429232585704,-0.000654300811696864,-0.00222505945023328,-0.00096640981589664,-0.000159804048789658
5.94050181089785,-0.000682086919219655,-0.00223393187352593,-0.000964471565613807,-0.000156851661788823
5.94671120752111,-0.000709908813766419,-0.00224275371286994,-0.00096249307220054,-0.000153889382094661
5.9529205147431,-0.000737766307538223,-0.00225152477344548,-0.000960474431545878,-0.00015091736726755
5.95912973157983,-0.000765659212700832,-0.00226024486137236,-0.00095841574048599,-0.000147935774915752
5.96533885704706,-0.000793587341347608,-0.00226891378337965,-0.000956317097003747,-0.000144944762908449
5.97154789016027,-0.000821550505533749,-0.00227753134700849,-0.000954178600092342,-0.000141944489088002
5.97775682993469,-0.000849548517215772,-0.00228609736058889,-0.000952000349761523,-0.000138935111585269
5.98396567538531,-0.000877581188311659,-0.00229461163316457,-0.000949782447067293,-0.000135916788527918
5.99017442552682,-0.000905648330632536,-0.00230307397460892,-0.000947524994113961,-0.000132889678177825
5.99638307937367,-0.000933749756025106,-0.00231148419546681,-0.000945228094030801,-0.000129853938870503
6.00259163594007,-0.000961885276171465,-0.00231984210707203,-0.00094289185094163,-0.000126809729075535
6.00880009423994,-0.000990054702762769,-0.00232814752158114,-0.000940516370012189,-0.000123757207348754
6.01500845328695,-0.00101825784737405,-0.00233640025183185,-0.000938101757462148,-0.000120696532259761
6.02121671209451,-0.00104649452157018,-0.0023446001114495,-0.000935648120455266,-0.000117627862485448
6.0274248696758,-0.00107476453684449,-0.00235274691484831,-0.000933155567215769,-0.000114551356834052
6.03363292504369,-0.00110306770460367,-0.00236084047717911,-0.000930624206953282,-0.000111467174056545
6.03984087721084,-0.00113140383622708,-0.00236888061435905,-0.000928054149904093,-0.00010837547307477
6.04604872518963,-0.00115977274299459,-0.00237686714309764,-0.000925445507278462,-0.000105276412679841
6.05225646799218,-0.00118817423618819,-0.00238479988080773,-0.000922798391317357,-0.000102170151929635
6.05846410463038,-0.00121660812698778,-0.00239267864571538,-0.000920112915143049,-9.90568497081024e-05
6.06467163411582,-0.00124507422649506,-0.00240050325680675,-0.000917389193124943,-9.59366650783927e-05
6.07087905545988,-0.0012735723458414,-0.00240827353384084,-0.000914627340277443,-9.28097569586125e-05
6.07708636767366,-0.00130210229599654,-0.00241598929727391,-0.000911827472874623,-8.96762844772031e-05
6.08329356976801,-0.00133066388792822,-0.00242365036845223,-0.000908989708026369,-8.65364066200701e-05
6.08950066075351,-0.00135925693258109,-0.00243125656936165,-0.000906114163818317,-8.33902824545322e-05
6.09570763964052,-0.00138788124075161,-0.00243880772283749,-0.00090320095940493,-8.02380709665757e-05


==> data/HertzianContact/hertz_rgd_sym_coll_gal/hertz_rgd_sym_coll_gal_mesh_nel_u_50_mesh_nel_v_50.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.996614025548987,0.992033272754898,0.991932704484954,0.992425610963563
0.0058042442679862,0.99655387846769,0.992016142415351,0.991916132156741,0.992414777701163
0.0116091666929477,0.996468218901885,0.991964737523392,0.991864546067826,0.992369875095456
0.0174147723560877,0.99635703922387,0.991879023376815,0.99177820916456,0.992289155931753
0.0232210654565889,0.996220331827016,0.991758965360435,0.991657335576892,0.99217168490709
0.0290280494299759,0.996058089125719,0.991604528946497,0.991502090560296,0.992017195157978
0.0348357270665618,0.995870303555487,0.991415679694794,0.991312590438444,0.991825944594086
0.0406441006299788,0.995656967572913,0.991192383252635,0.991088902545694,0.991598572034352
0.0464531719757919,0.995418073655726,0.990934605354995,0.990831045169033,0.991335953150636
0.0522629426701965,0.995153614302859,0.990642311824786,0.990538987491458,0.991039056213918
0.0580734141087998,0.994863582034351,0.990315468573026,0.990212649533926,0.990708797648569
0.0638845876354855,0.994547969391524,0.989954041598534,0.989851902098384,0.990345897389823
0.0696964646613617,0.9942067689369,0.98955799698866,0.989456566710471,0.989950734049897
0.0755090467837418,0.993772767078789,0.989127290173495,0.989026418767627,0.989523201795553
0.0813223358940012,0.993250458690396,0.988661815933217,0.988561263894396,0.989062707882744
0.0871363342081682,0.992704158543673,0.988161505372281,0.988060977596037,0.988568502679635
0.0929510442219352,0.992133859086781,0.987626298341316,0.987525458160623,0.988039823053282
0.0987664686552799,0.991539552787397,0.987056134766844,0.986954624276602,0.987475923648661
0.104582610397009,0.990921232132629,0.986450954651356,0.986348415070879,0.986876106747556
0.110399472449262,0.990278889629269,0.98581069807368,0.985706790147604,0.986239752186425
0.116217057871974,0.989612517803566,0.985135305189108,0.985029729626979,0.985566347332408
0.122035369727304,0.988922109201431,0.98442471622923,0.984317234183589,0.984855517117334
0.127854411024023,0.988207656388338,0.983678871502567,0.983569325085478,0.984107054130791
0.133674184661858,0.98746915194944,0.982897711394404,0.982786044231936,0.983320948770544
0.139494693375803,0.986706588489526,0.982081176367109,0.981967454193041,0.982497419452222
0.145315939680394,0.985916664954128,0.981229206798679,0.981113638246677,0.981636942876355
0.15113792581507,0.984973442604497,0.980341469575124,0.980224653831132,0.980740263485187
0.156960653716963,0.984004634192581,0.979417646464929,0.979300391788365,0.979808204466452
0.162784125060076,0.983010233222993,0.978457662422577,0.978340685000778,0.978841467118751
0.168608341319425,0.981990233222392,0.977461442490707,0.977345345210803,0.97784060331402
0.174433303836126,0.980944627739262,0.976428911800634,0.976314162971257,0.976806004380649
0.180259013882511,0.979873410344117,0.975359995572476,0.975246907595879,0.975737889944445
0.186085472727304,0.978776574629436,0.974254619115138,0.97414332711043,0.974636296728294
0.191912681700833,0.977654114209668,0.973112707826599,0.973003148202986,0.973501067311153
0.197740642260291,0.976506022721334,0.971934187194228,0.971826076174772,0.972331838844711
0.203569356055041,0.975332293822985,0.970718982795035,0.97061179489096,0.971128031728603
0.209398824991972,0.97413292119525,0.969467020295486,0.969359966731181,0.969888838244833
0.215229051300891,0.972907898540905,0.968178225452129,0.968070232540196,0.968613211150229
0.221060037599905,0.97158271724758,0.966852456565834,0.966742223144549,0.967299854275739
0.226891786949729,0.97016692180158,0.965489244817401,0.96537577510228,0.965947337980553
0.232724302835388,0.968724358672196,0.964088356713286,0.963970921456249,0.96455444035658
0.238557589080098,0.967255021895164,0.962649604711148,0.962527700274302,0.963120243292063
0.2443916497503,0.965758905529583,0.961172801253785,0.961046147407602,0.961644123087198
0.250226489060613,0.964236003658201,0.959657758769386,0.959526296538194,0.960125739963892
0.256062111278702,0.962686310387326,0.958104289671994,0.957968179226196,0.958565027593336
0.261898520630099,0.961109819846827,0.95651220636166,0.956371824957555,0.956962182640507
0.267735721202945,0.959506526190193,0.954881321224861,0.95473726119132,0.955317654326717
0.273573716852668,0.957876423594569,0.953211446634781,0.953064513407493,0.953632134009216
0.279412511106601,0.956219506260762,0.951502394951569,0.951353605154486,0.951906544778835
0.285252107068526,0.95453576841329,0.949753978522636,0.949604558096775,0.950142031074346
0.291092507323159,0.952817832384036,0.947966008628483,0.947817392043682,0.948339948315832
0.296933713843151,0.950931927183401,0.946137852657005,0.945991948320228,0.946501808195172
0.302775727953935,0.949017144871234,0.944269020816994,0.944127475644876,0.944628855332802
0.308618550432118,0.947073479985088,0.94235941813893,0.942223135921653,0.942721724630385
0.314462181651732,0.94510092708874,0.940408949874318,0.94027813869452,0.940780466525347
0.320306621732155,0.943099480771811,0.938417521496124,0.938291741149379,0.938804602928466
0.326151870686131,0.941069135650282,0.936385038699142,0.936263248117038,0.936793183221513
0.331997928567899,0.93900988636621,0.93431140740039,0.934192012074772,0.934744840314347
0.337844795621416,0.936921727587784,0.932196533739231,0.932077433148443,0.932657846761938
0.343692472428691,0.934804654009463,0.930040324077809,0.929918959114603,0.930530170940708
0.349540960058217,0.932658660351884,0.927842685001584,0.927716085401922,0.928359533283784
0.355390260213506,0.930483741361951,0.92560352331937,0.925468355093155,0.926143462576351
0.361240375381726,0.928279891812816,0.923322746063822,0.923175358926524,0.923879352309377
0.367091308982271,0.92595674060667,0.92099993579496,0.920836782111002,0.921564522604297
0.372943065487801,0.92353221824584,0.918633336790534,0.918453133034803,0.919196566911747
0.378795650374692,0.921076003242595,0.916222346155307,0.916025465085635,0.916774098448621
0.384649069921203,0.918588090303263,0.913766546717218,0.913554646474414,0.914296837119107
0.390503330986905,0.916068474163178,0.911265520938874,0.911041337090478,0.911765458695438
0.396358440791907,0.913517149587036,0.908718850918463,0.908485988273489,0.909181441648042
0.402214406695928,0.910934111368618,0.906126118389781,0.905888842586997,0.90654691370923
0.408071235977222,0.908319354330958,0.903486904722564,0.903249933591678,0.903864498169228
0.413928935611343,0.905672873326394,0.900800790923399,0.900569085618553,0.901137159904798
0.419787512049762,0.902994663236489,0.898067357635655,0.897845913543296,0.898368051140557
0.42564697099833,0.900284718972159,0.89528618514014,0.895079822560189,0.895560356944396
0.43150731719559,0.897543035473603,0.892456853355453,0.892270007957182,0.892717140455803
0.437368554190938,0.894756294278357,0.889578945370008,0.889415454694416,0.889841187845502
0.443230684129049,0.891771373642511,0.886652765486198,0.886514400474011,0.886934750532377
0.449093707667695,0.888750547852878,0.883678475382302,0.883563431488077,0.883998556190633
0.454957624189268,0.885693812136545,0.880655707629978,0.880559274501657,0.881031237494098
0.460822432112528,0.882601161754683,0.87758409539885,0.877499189201315,0.87802961259927
0.466688129207603,0.879472592002324,0.874463272458557,0.874380969071623,0.874989028634808
0.472554712911209,0.876308098208533,0.871292873179059,0.871202942271188,0.871903705944003
0.478422180642075,0.873107675736339,0.868072532532324,0.867963972508678,0.868767083080034
0.4842905301166,0.869871319982813,0.864801886093248,0.864663459917706,0.865572162553097
0.490159759664713,0.866599026379119,0.861480570040587,0.861301341931558,0.862311857329862
0.496029868545964,0.863290790390495,0.858108221158508,0.8578780941567,0.858979338083666
0.501900857265817,0.859946607516268,0.85468447683721,0.854394731246993,0.855568381196189
0.507772727892167,0.856566473289985,0.851208975074522,0.850852807776024,0.852073717509625
0.513645484371661,0.853027421392864,0.847679454612374,0.847254543023015,0.848491394096286
0.51951913278865,0.849362399982484,0.844087596917008,0.843604341360129,0.844819661758935
0.525393681287426,0.845656783553076,0.840432600837143,0.839907274724025,0.841060288892806
0.53126913970736,0.841910566246961,0.836714615875251,0.836167169038978,0.837218327143664
0.537145519184707,0.838123742244703,0.83293379108779,0.832386553406689,0.833301415363367
0.543022831754061,0.834296305764982,0.829090275084754,0.828566657547053,0.82931907854461
0.548901089949548,0.830428251064747,0.825184216028746,0.824707409239286,0.825282024967805
0.554780306405732,0.82651957243916,0.821215761634456,0.820807431765032,0.821201441561477
0.560660493458253,0.822570264221677,0.817185059168211,0.816864041351182,0.817088287476695
0.566541662744198,0.818580320784078,0.813092255447089,0.812873244614567,0.812952585876313
0.572423824802186,0.814549736536446,0.808937496838369,0.808829736007187,0.808802713939076
0.57830698867219,0.810478505927288,0.804720929258909,0.804726895262613,0.804644691079102
0.584191161495084,0.806343816403643,0.80044277816491,0.800556784055347,0.800481465370534
0.590076348123017,0.801954927297215,0.79611172167096,0.79630932059099,0.796312041162466
0.595962550944459,0.797510321053453,0.791730497769672,0.791972195272666,0.7921297909097
0.601849770160053,0.793009989640227,0.787294756559154,0.787535085577224,0.787922177229261
0.607738004204965,0.788453925077956,0.782800145666502,0.782990358149656,0.783671984145416
0.613627250175597,0.783842119439886,0.778242310253493,0.77833307515551,0.7793586448285
0.619517504256589,0.779174564851982,0.773616893022317,0.773561000632757,0.774959573165299
0.625408762148116,0.774451253493024,0.768919534221219,0.768674606842107,0.770451499159732
0.631301019493478,0.769672177594691,0.764145871649991,0.763677080616911,0.765811808163931
0.637194272306977,0.764837329441479,0.759291540666066,0.758574329711576,0.761019883938872
0.643088517402087,0.759946701370934,0.754352174189664,0.753374989148783,0.7560584555432
0.648983752819923,0.755000285773502,0.749323402710114,0.748090427565792,0.75091494805056
0.654879978257989,0.749998075092667,0.744200854291054,0.742734753559832,0.745582837093725
0.660777195498742,0.74473497901433,0.738972213169576,0.737324866514491,0.740063019677852
0.666675408779913,0.739297286784158,0.733608013254506,0.731879610529095,0.734365499888839
0.672574624840554,0.733817383934747,0.72811449077476,0.726414559227871,0.728510146660064
0.678474852703011,0.728295277846577,0.72250142726831,0.720939806479453,0.72252483959883
0.684376103426055,0.722730975948364,0.716778617380157,0.715459920884451,0.716443063769836
0.6902783898578,0.717124485716936,0.710955868855024,0.709973931515789,0.7103014941769
0.696181726388441,0.711475814677407,0.705043002530982,0.704475313658816,0.704137572643869
0.702086128702831,0.705784970403154,0.699049852332168,0.698951974553868,0.697987077094506
0.707991613532889,0.70005196051574,0.692986265261899,0.693386239139132,0.691881683233005
0.713898198409828,0.694276792685043,0.686862101395652,0.687754835794952,0.685846518623999
0.719805901416234,0.688459474629206,0.680687233874096,0.682028882089569,0.679897709174713
0.725714740937953,0.682600014114673,0.674471548895825,0.676173870526109,0.674039918018469
0.73162473541583,0.676651449724496,0.668225281929605,0.670149656076844,0.668263876798912
0.737535903096685,0.670260488232735,0.661975365905526,0.663912677223708,0.662543985119478
0.743448261773712,0.663700243332324,0.655710108723768,0.657426220525714,0.656837545115927
0.749361828505814,0.656970611712424,0.649395727860073,0.650663980843569,0.651087654493279
0.755276619330327,0.65007149017531,0.642998389118334,0.643609919596151,0.645227360838313
0.76119264897537,0.643002775636243,0.636484206649653,0.636258292665218,0.639183867140788
0.767109930572004,0.635764365123964,0.629819242971504,0.628613678299372,0.632882751211354
0.773028475366206,0.628356155780832,0.622969508987041,0.620691005016972,0.626252198993532
0.778948292430632,0.620778044863081,0.615900964004916,0.612515579507109,0.619227251772033
0.784869388376207,0.613029929741069,0.608579515758362,0.604123114530487,0.61175406727417
0.790791767063504,0.605111707899518,0.600971020425675,0.595559756817564,0.603794194666271
0.796715429313938,0.597023276937719,0.593041282649496,0.586882114966321,0.595328863441571
0.802640372620767,0.588764534569775,0.584756055557324,0.578157287337473,0.586363286202572
0.808566590861525,0.580170034777086,0.576075287187038,0.569461610759235,0.576930929905727
0.814494074182388,0.571525218212714,0.566989493042659,0.56085973245509,0.567095395047576
0.820422809787413,0.562971791067154,0.557562255676512,0.552390584777181,0.556944947789737
0.826352783431662,0.554510068705378,0.547861400066298,0.544072433455971,0.546584889097847
0.832283980987315,0.546140366588984,0.537954902457963,0.535903006459352,0.536130159400041
0.838216390010941,0.537863000275575,0.52791089036258,0.527859449158763,0.525697923327328
0.844150001311822,0.529678285418349,0.517797642552861,0.51989827951092,0.515400131470886
0.850084810521335,0.521586537765631,0.507683589059472,0.511955343250726,0.505336059158292
0.856020819663389,0.513588073160353,0.497637311166851,0.50394576909807,0.495584822252649
0.861958038725918,0.505683207539533,0.48772754140868,0.495763923977978,0.486197869977081
0.867896487233424,0.497872256934013,0.478023163562871,0.48728336825411,0.47719145476674
0.873836195820576,0.490155537467703,0.468593212646349,0.478356810976363,0.468539079153301
0.879777207806858,0.482142220683973,0.459503893112686,0.468816078005262,0.460163919924106
0.88571958069871,0.471381480300304,0.450600249393525,0.458481296281527,0.451932357243763
0.891663386453485,0.459626500672523,0.441624443792906,0.447198098892145,0.443658151543144
0.897608709377681,0.446876105286839,0.43238231633939,0.43484725101771,0.435116060640326
0.903555643328229,0.433129117961525,0.42267927335235,0.421343738058946,0.426054861299394
0.909504288895652,0.418384362849189,0.412320287453575,0.406636783121063,0.416210238585389
0.91545475058533,0.402640664438933,0.401109897581143,0.39070986442505,0.405317702143333
0.921407133996862,0.385896847558496,0.388852209003603,0.373580732643821,0.393125529384398
0.927361543001534,0.368151737376486,0.375350893335501,0.355301428163395,0.379407735558252
0.933318076917894,0.34940415940454,0.360409188553928,0.335958298270399,0.363977070693581
0.939276827685429,0.329652939499454,0.343829899016609,0.315672014263313,0.346698043385958
0.945237877036354,0.308896903865503,0.325415395480384,0.294597588489862,0.32749997141428
0.951201293665505,0.287134879056494,0.304967615121478,0.2729243913086,0.306390059165934
0.957167130402404,0.263400812478644,0.282386933377918,0.250878292457018,0.283466448937684
0.963135421760842,0.239774978410038,0.25808423133469,0.228732938449762,0.258927546933001
0.969106183378916,0.217073986099646,0.232490617936927,0.206763481011023,0.233065255911193
0.97507941286318,0.195296414583978,0.206023498415722,0.185218861525943,0.206247935942629
0.981055090768636,0.174440841072626,0.179100543723096,0.16432148221315,0.178902579665996
0.987033181579554,0.154505840949638,0.152139689996806,0.144267256106042,0.151496975171591
0.993013634690936,0.135489987774945,0.12555913802402,0.125225657148305,0.12452185634602
0.998996385390671,0.117391853285957,0.0997773527041685,0.107339770405743,0.0984730407312734
1.00498135584234,0.100210007398767,0.0752130625107033,0.0907263423915483,0.0738335549506047
1.01096845606871,0.0839430182097333,0.0522852589513638,0.0754758315069491,0.0510557477555692
1.01695758493584,0.068589451996921,0.0314131960284623,0.0616524585958921,0.030543390745862
1.02294863113796,0.0541478732215078,0.013016389696919,0.0492942576148302,0.0126337668163157
1.02894147418287,0.0413143645998325,-0.00247699068927708,0.0384130606714699,-0.00242025431838594
1.0349359854037,0.0325884068135788,-0.0144743725320229,0.0289767899916701,-0.0144690211032354
1.04093202937308,0.0246185931257601,-0.0230648295221123,0.0208960475285155,-0.0234834251257814
1.04692946605053,0.0174054716651514,-0.0286127127501607,0.0140746613791574,-0.0295502976956374
1.05292815313607,0.0109495900874216,-0.0314821018940188,0.00841715203349381,-0.0328559459935801
1.05892794842964,0.00525149557392994,-0.0320368043770251,0.00382868193692949,-0.0336692182813888
1.06492871219231,0.000311734830701043,-0.0306403545267396,0.000215005006939783,-0.0323245798807374
1.07093030950881,-0.00386914591292525,-0.0276560127335895,-0.00251758389665605,-0.0292051999951663
1.07693261265184,-0.0072906009054011,-0.0234467646097468,-0.00446229954780808,-0.0247260494482949
1.08293550344787,-0.0099520848742183,-0.0183753201484008,-0.00571191697605966,-0.0193170094122735
1.08893887564445,-0.0118530530269951,-0.0128041128826369,-0.00635882213454458,-0.0134059912005368
1.0949426372792,-0.0129929610527595,-0.00709529904515973,-0.00649506261339182,-0.00740206719837317
1.10094671305031,-0.0133712651231565,-0.00161075672759439,-0.00621239839915022,-0.00167861300536162
1.10695104668222,-0.0113646018535503,0.00315174458331625,-0.00560244102077336,0.00344376073595067
1.11295560276538,-0.00872311878123962,0.00665697039920645,-0.00475579837641307,0.00771908266092375
1.11896036610009,-0.00634409091878071,0.00900867637947567,-0.00375628519546822,0.0109916737230435
1.12496533926999,-0.00422685387070405,0.0103466724254579,-0.00267874324467022,0.0131891930850373
1.13097054005361,-0.00237074257693229,0.0108105226988314,-0.00158901938727717,0.014311441462488
1.13697599883402,-0.000775091313579907,0.0105395451967183,-0.000543963178824915,0.0144191725564019
1.1429817560068,0.000560766306310484,0.0096728113271317,0.000408575515472764,0.0136229243268317
1.14898785938621,0.00163749733195588,0.00834914548494465,0.00122974888202802,0.0120718701684491
1.15499436160974,0.00245576947408691,0.00670712462813954,0.00188971349745419,0.00994269005062005
1.16100131754079,0.00301625110408671,0.00488507785440839,0.00236763264676017,0.00742846168290156
1.1670087816698,0.00331961125327105,0.00302108597817065,0.00265167861847509,0.00472757176743647
1.17301680551348,0.00336651961210966,0.00125298110785857,0.00273903497858964,0.00203264739938393
1.17902543501246,0.00307957186025328,-0.000280259916013908,0.00263594444293775,-0.000480493365157473
1.18503470800079,0.00241493619538521,-0.00143945808170925,0.00236632236495454,-0.00266492208343796
1.19104465275817,0.0018116510824061,-0.00222944793463947,0.00197623635189926,-0.00441696067019752
1.19705528844652,0.00126982557786228,-0.00269695004377596,0.00150991086574081,-0.00567837367023111
1.20306662604839,0.00078956873649007,-0.00288862982900927,0.00100651767381046,-0.00643070447555743
1.20907866931576,0.000370989611053253,-0.0028510974394547,0.000500186706876361,-0.00668930083225832
1.21509141571935,1.41972521336836e-05,-0.00263090763145655,2.00169405198478e-05,-0.00649735473520607
1.22110485739873,-0.000280699291989549,-0.00227455964706459,-0.000409912701293027,-0.00591995674785937
1.22711898211288,-0.000513590975625944,-0.00182849709237902,-0.000770532419490954,-0.00503816478242475
1.23313377419155,-0.000684368755757928,-0.00133910781588537,-0.00104777059102209,-0.00394308737777034
1.23914921548714,-0.000792923592321364,-0.000852723786978577,-0.00123254279713553,-0.00272998151135926
1.24516528632723,-0.000839146448365629,-0.000415620974617115,-0.00132074082891412,-0.00149236498119521
1.2511819664678,-0.000822928290227184,-7.40192258285288e-05,-0.0013132216708457,-0.000316143394212944
1.25719923604562,-0.000667018913243064,0.000146313950460717,-0.0012167359107632,0.000726274050116231
1.26321707642908,-0.000491818279801563,0.000284397416321564,-0.00105067208092755,0.00158191936008894
1.26923547061021,-0.000340850414085861,0.000354942662809291,-0.000838370373533492,0.00221967504043494
1.27525440328592,-0.000214005608093008,0.000370131219791871,-0.000600577327353339,0.00262795876176496
1.28127386091298,-0.000111174065871277,0.000342132070145157,-0.000355382520428794,0.00281174246328116
1.28729383176285,-3.22459036123325e-05,0.00028310161935125,-0.00011822453233018,0.00278957770387153
1.2933143059767,2.28888501857429e-05,0.000205183665264228,9.81030812007498e-05,0.00259062846733962
1.29933527562036,5.43402545475791e-05,0.000120509367725513,0.000283445802075094,0.00225171144000107
1.30535673473934,6.2218455935368e-05,4.11972183951695e-05,0.00043028215112177,0.00181434377974046
1.3113786794139,4.66336880403043e-05,-2.06469895265678e-05,0.000533717677702112,0.00132179839392119
1.31740110781412,7.69627169015152e-06,-5.29301915217956e-05,0.000591478937051591,0.000816166744704111
1.32342402025505,-5.44833853299138e-05,-4.35720821801027e-05,0.00060390745561048,0.000335429201318401
1.32944741925183,-0.000111411565697097,1.76092740524384e-05,0.000573965127601558,-8.94667764029797e-05
1.33547130956347,-8.22146514006648e-05,8.92913097837696e-05,0.000508715669961666,-0.000437206477087834
1.34149569807832,-5.73737919085739e-05,0.000149843259977431,0.000419157557061081,-0.000696283578608781
1.3475205934371,-3.68161945729825e-05,0.000198740168215588,0.000315489737913694,-0.000863434827132143
1.35354600558916,-2.04690212735426e-05,0.000235449704263041,0.000206570555926149,-0.000942262824218922
1.35957194534734,-8.25938858330685e-06,0.000259432159914044,9.99208520947107e-05,-0.000941886979357949
1.36559842394253,-1.14367851489665e-07,0.000270140444603481,1.72707314763733e-06,-0.000875597636438421
1.37162545257796,4.03901477064039e-06,0.00026702008147441,-8.31556129730669e-05,-0.000759513381222481
1.37765304198311,4.27377817157092e-06,0.000249509202988485,-0.000151200196613938,-0.000611241538364145
1.38368120196745,6.62986091071613e-07,0.000217038546970663,-0.000200204698779468,-0.000448541866148248
1.3897099409738,-6.72025283991532e-06,0.000169031452324288,-0.000229289038113103,-0.000287993456512337
1.39573926563142,-1.78027852617849e-05,0.00010490385500846,-0.000238891891525234,-0.000143664849018251
1.40176918030882,-3.25114132036631e-05,2.40642838542043e-05,-0.000230767548590382,-2.57873662617318e-05
1.40779968666802,-2.54879474798953e-05,-6.36553060754568e-05,-0.000208021881686986,6.05145352207274e-05
1.41383078333235,-1.30312023271907e-05,-0.000132687192052274,-0.000175010947243081,0.000115016810734948
1.41986246604051,-4.10425815394488e-06,-0.000183159637577313,-0.000136004505839715,0.00014023519808386
1.42589472811486,1.34042935353053e-06,-0.000216528826738257,-9.46885605693095e-05,0.000140536910840095
1.43192756095529,3.35043449742596e-06,-0.000234247546960538,-5.41632219953336e-05,0.000121633072300017
1.43796095453322,1.97336159623992e-06,-0.000237765184325199,-1.69437690977362e-05,9.00728937836502e-05
1.44399489788615,-2.74315514754475e-06,-0.000228527718611436,1.50382874299495e-05,5.27388084063058e-05
1.45002937961233,-1.07514517306575e-05,-0.0002079777182895,4.04341394308953e-05,1.63425631449461e-05
1.4560643883659,-2.20038343357303e-05,-0.000177554335788041,5.84766129257163e-05,-1.30777280006309e-05
1.46209991335227,-3.64525794615756e-05,-0.000138693302489095,6.89790977416553e-05,-3.06595663808623e-05
1.46813594482388,-5.40499339718427e-05,-9.28269240135619e-05,7.23344744212024e-05,-3.32170849749134e-05
1.47417247457619,-7.4748115164798e-05,-4.13840751691393e-05,6.95140386285178e-05,-1.97410945308235e-05
1.48020949644413,-8.57491621224413e-05,1.36662768058667e-05,6.20644370031075e-05,8.10246925943005e-06
1.48624700677589,-6.20378671880269e-05,5.96606413309039e-05,5.18035410128569e-05,4.58757939003748e-05
1.49228500461181,-4.21439335439338e-05,9.27778195532251e-05,4.01622925200123e-05,8.82315902116812e-05
1.49832349139563,-2.60292901204107e-05,0.000114342827719652,2.83129097103143e-05,0.000130188782378393
1.50436247057308,-1.36558410270562e-05,0.000125677002836463,1.72088847948999e-05,0.000167292029149831
1.51040194718847,-4.98546560918837e-06,0.000128097997844724,7.58532121963799e-06,0.000195722011718395
1.51644192748094,1.99814851128905e-08,0.000122919776665283,-4.07288151926657e-08,0.000212405707966963
1.52248241848053,1.39867022396928e-06,0.000111452609608633,-5.36992568291345e-06,0.000215126652911962
1.52852342760395,-8.11204777696641e-07,9.50030684092647e-05,-8.32030283778779e-06,0.000202635184265773
1.53456496225008,-6.57142444311144e-06,7.48740215088272e-05,-9.02692640106132e-06,0.000174758672699191
1.54060702939518,-1.58437451483791e-05,5.23646291520245e-05,-7.84155412054678e-06,0.000132511737144244
1.54664963518795,-2.85898988180371e-05,2.87703388158484e-05,-5.3322933584957e-06,7.8206444013236e-05
1.55269278454418,-4.47715931201762e-05,5.38288016043855e-06,-2.28325802480426e-06,1.55624901973737e-05
1.55873648074269,-3.77716107122309e-05,-1.54133601224453e-05,3.84861311493334e-07,-5.02233721846524e-05
1.56478072510973,-2.51868174027675e-05,-3.07348944435851e-05,2.25694281520372e-06,-0.000113331430564625
1.57082551706281,-1.51766724904791e-05,-4.10472066540371e-05,3.25526271551084e-06,-0.000168855098562074
1.57687085437649,-7.71230869960537e-06,-4.69393897147334e-05,3.35458041524618e-06,-0.000213030552829771
1.58291673346495,-2.76484041159831e-06,-4.90001532143529e-05,2.57993108353635e-06,-0.000243188683161163
1.5889631496648,-3.05363948801915e-07,-4.78178220631705e-05,1.0066596440755e-06,-0.000257706952643699
1.59501009751805,-3.04957384186375e-07,-4.39803351251862e-05,-1.23954474662249e-06,-0.000255961550450825
1.60105757105521,-2.73468065778545e-06,-3.80752438330712e-05,-3.98261492037874e-06,-0.000238279836812077
1.60710556407867,-7.56557577583912e-06,-3.06897111850195e-05,-6.99607172798391e-06,-0.000205893081799164
1.61315407044619,-1.47686665610698e-05,-2.24105102282362e-05,-1.00029902988114e-05,-0.000160889497609837
1.61920308435459,-2.43149589264061e-05,-1.38240228052411e-05,-1.26759662964514e-05,-0.00010616756502719
1.62525260062366,-3.61754408110522e-05,-5.51623827959024e-06,-1.46370824045571e-05,-4.53896542918224e-05
1.63130261498017,-4.23031100915139e-05,1.89157886472287e-06,-1.54604942907498e-05,1.7064511280719e-05
1.63735312432924,-2.95893715356282e-05,7.38905634510457e-06,-1.49241308267921e-05,7.63476132202153e-05
1.64340412686877,-1.91710648870264e-05,1.09328324141619e-05,-1.32375124724782e-05,0.00012822354271241
1.64945562196673,-1.10249531098724e-05,1.28025356792173e-05,-1.06503883662093e-05,0.000169586382139621
1.65550760998402,-5.12778452462271e-06,1.32769768497761e-05,-7.40549350006719e-06,0.000198391502677166
1.66156009209648,-1.456292652982e-06,1.26341474181342e-05,-3.73861836614441e-06,0.000213564781905661
1.66761307011688,1.28035753171834e-08,1.11512188045628e-05,1.21321891668923e-07,0.00021491213400796
1.67366654631663,-6.97200073693063e-07,9.10454121225741e-06,3.95221777116807e-06,0.000203029352706904
1.6797205232475,-3.56299321283844e-06,6.76964270734762e-06,7.53869595758962e-06,0.000179212267807954
1.68577500356317,-8.56125098235876e-06,4.42122814869766e-06,1.06720498017095e-05,0.000145367216103224
1.69182998984069,-1.5668633865189e-05,2.33317809915767e-06,1.31501694211095e-05,0.000103921827678574
1.6978854844018,-2.48617878769105e-05,7.78547894696286e-07,1.47774719215691e-05,5.7736126333543e-05
1.70394148913418,-3.61173446289279e-05,2.95666517493574e-08,1.53648317332251e-05,1.0013947876231e-05
1.70999800531321,-2.97892239838323e-05,1.96989838078287e-08,1.476817191205e-05,-3.58031759438106e-05
1.7160550334622,-2.01096673388987e-05,1.3340981261844e-07,1.31404083381907e-05,-7.64938439100476e-05
1.72211257336082,-1.23458726062624e-05,3.20178649627567e-07,1.07544265612127e-05,-0.000109655711659915
1.72817062414096,-6.47889418823086e-06,5.51497371628843e-07,7.86164601933728e-06,-0.000133726621309281
1.73422918438875,-2.48977443455508e-06,7.9850962489709e-07,4.69133651314184e-06,-0.000147900010823283
1.74028825224665,-3.59543961484998e-07,1.03201069660006e-06,1.45070595948859e-06,-0.000152040465971236
1.74634782551564,-6.92214067695378e-08,1.22244720611383e-06,-1.67501162601854e-06,-0.000146599512701419
1.75240790175746,-1.59981365891309e-06,1.33991704245149e-06,-4.52246789794099e-06,-0.000132531650297754
1.75846847839686,-4.93231577489836e-06,1.35416924686994e-06,-6.95011263186736e-06,-0.000111210626055357
1.76452955282402,-1.00477110581089e-05,1.23460362600867e-06,-8.8381045139059e-06,-8.43459521934058e-05
1.77059112249694,-1.69269710548663e-05,9.50270854585633e-07,-1.00882234732128e-05,-5.38996651944691e-05
1.77665318504395,-2.55510556468288e-05,4.69872079113463e-07,-1.0623781730367e-05,-2.20033281513197e-05
1.78271573836628,-2.95928666642906e-05,-2.25008973783988e-07,-1.03906091590629e-05,9.12492846822828e-06
1.78877878073586,-2.05943946896887e-05,-9.42751963241603e-07,-9.43535403749525e-06,3.73307804315561e-05
1.7948423108386,-1.32427351064578e-05,-1.59522299449254e-06,-7.94121363197992e-06,6.09046295859936e-05
1.80090632773875,-7.52218083808388e-06,-2.16228852250756e-06,-6.08742987019998e-06,7.87182180588864e-05
1.80697083082619,-3.41701505483302e-06,-2.6240749891551e-06,-4.03512617633565e-06,9.01677492310377e-05
1.81303581976335,-9.11511066060605e-07,-2.9609690668863e-06,-1.92735052046741e-06,9.51107884842694e-05
1.81910129443228,1.00674761638903e-08,-3.15361747131939e-06,1.10882542386554e-07,9.38033179681369e-05
1.82516725488148,-6.36533241381146e-07,-3.18292772506525e-06,1.97254874603804e-06,8.6836946254633e-05
1.83123370127285,-2.83555737443255e-06,-3.03006775715487e-06,3.56857153396457e-06,7.50762722438516e-05
1.83730063382855,-6.57123928570241e-06,-2.67646659848469e-06,4.82777916373009e-06,5.95964049220883e-05
1.84336805277781,-1.18278037334153e-05,-2.10381426950117e-06,5.6968619190563e-06,4.16206388025227e-05
1.84943595830372,-1.85894658036179e-05,-1.29406211667956e-06,6.14032880776162e-06,2.24582852618262e-05
1.85550435049001,-2.68404309771078e-05,-2.29422919157601e-07,6.1404646912954e-06,3.44265995878749e-06
1.86157322926798,-2.17003003437944e-05,9.04728640702226e-07,5.70721334923294e-06,-1.41358287725628e-05
1.8676425943747,-1.45732504343915e-05,1.73452099157742e-06,4.93118841865821e-06,-2.91820390684067e-05
1.87371244535239,-8.87472791646361e-06,2.28405959810104e-06,3.92511586905029e-06,-4.09469764928186e-05
1.87978278157098,-4.5915247684899e-06,2.58810139043313e-06,2.78930014237132e-06,-4.90127084723937e-05
1.8858536022523,-1.71042469652958e-06,2.68114315280162e-06,1.61152585408575e-06,-5.32509650038266e-05
1.89192490649414,-2.18203329258482e-07,2.59742170638211e-06,4.67090040587293e-07,-5.37818106734769e-05
1.89799669329445,-1.01628067594136e-07,2.37091348432575e-06,-5.81165702085717e-07,-5.09324035034167e-05
1.9040689615755,-1.34745824663469e-06,2.03533435072234e-06,-1.48282323566733e-06,-4.51958407422629e-05
1.91014171020804,-3.94244507200527e-06,1.62413946056068e-06,-2.19985533804026e-06,-3.71900916193412e-05
1.91621493803555,-7.87333162393758e-06,1.17052293645096e-06,-2.70659347773748e-06,-2.7617018381437e-05
1.92228864389838,-1.31268529434923e-05,7.07417565105749e-07,-2.9896954255654e-06,-1.72214841823938e-05
1.92836282665807,-1.96897360053915e-05,2.67494855898795e-07,-3.04811299456949e-06,-6.75054960826925e-06
1.9344374852215,-2.23617640712964e-05,-1.188306847116e-07,-2.89326173304935e-06,3.08729516222455e-06
1.94051261856411,-1.55330724742603e-05,-4.54612136489581e-07,-2.55989409485235e-06,1.16751268262415e-05
1.94658822574109,-9.95942453115076e-06,-7.41864059625921e-07,-2.10314177792653e-06,1.85694056833405e-05
1.95266430588214,-5.62960242223266e-06,-9.7624849918964e-07,-1.57375684013191e-06,2.35151565198182e-05
1.95874085818291,-2.53238138151317e-06,-1.15359630993399e-06,-1.01606536277107e-06,2.64225884442007e-05
1.96481788189629,-6.56529772679686e-07,-1.26990727718243e-06,-4.67974713104835e-07,2.73426806646477e-05
1.97089537632374,9.19101460971785e-09,-1.32135023974489e-06,3.90190285687533e-08,2.64428096634262e-05
1.97697334080665,-5.23973645660063e-07,-1.30426318691779e-06,4.79823542887625e-07,2.39824173787032e-05
1.98305177471766,-2.24477151909719e-06,-1.21515351349165e-06,8.35743002314255e-07,2.02887209867668e-05
1.98913067745196,-5.14194349678616e-06,-1.05069781779016e-06,1.0944706170022e-06,1.57324645168846e-05
1.99521004841861,-9.20422366448777e-06,-8.07742304691564e-07,1.25008107942668e-06,1.07037118111627e-05
2.00128988703185,-1.44203393448847e-05,-4.8330279119577e-07,1.30302325417366e-06,5.5876816444567e-06
2.00737019270238,-2.0779011028987e-05,-7.45647361897201e-08,1.26011255172108e-06,7.40624770796501e-07
2.01345096482872,-1.6493983039574e-05,3.36897778742599e-07,1.13542699070647e-06,-3.53466710804203e-06
2.01953220279007,-1.10374123836298e-05,6.10900526517984e-07,9.52816989292824e-07,-7.01683954374912e-06
2.02561390594452,-6.68369194612323e-06,7.64446596356124e-07,7.36429801552251e-07,-9.57822370029521e-06
2.03169607363013,-3.42320837498076e-06,8.17634026467694e-07,5.07068310363249e-07,-1.11745178517049e-05
2.03777870516625,-1.24634234857206e-06,7.90405932764419e-07,2.82188886976502e-07,-1.18318405843615e-05
2.04386179985479,-1.43468711804076e-07,7.02550537930692e-07,7.59067151498994e-08,-1.16337980400688e-05
2.04994535698146,-1.04956484210069e-07,5.73700923934951e-07,-1.00997882436845e-07,-1.0708566220148e-05
2.05602937581709,-1.12116888082051e-06,4.23334854327072e-07,-2.41073812050055e-07,-9.21598881928941e-06
2.0621138556189,-3.18246321824511e-06,2.70774857153951e-07,-3.40193333085004e-07,-7.33468975693736e-06
2.06819879563178,-6.27919105208056e-06,1.35187934810542e-07,-3.97545960134332e-07,-5.24920129805691e-06
2.07428419508957,-1.04016982028636e-05,3.55855283651899e-08,-4.15632667222595e-07,-3.13710745346847e-06
2.08037005321634,-1.55403246488286e-05,-9.17677854951981e-09,-4.00260007769759e-07,-1.15620267867925e-06
2.08645636922768,-1.73258091904035e-05,1.17746868019982e-08,-3.60487370735173e-07,5.6832581617223e-07
2.092543142332,-1.20079571266978e-05,2.10424577682668e-08,-3.05759480673008e-07,1.95442203797546e-06
2.09863037173195,-7.67278178232085e-06,8.98061166093197e-10,-2.42371034454203e-07,2.9614047078061e-06
2.10471805662604,-4.3119970265161e-06,-4.02130560214875e-08,-1.75556938560956e-07,3.58271434818926e-06
2.11080619621024,-1.91731175061499e-06,-9.39702398265555e-08,-1.09739551238842e-07,3.83997990126159e-06
2.11689478967967,-4.80429698786348e-07,-1.52177770006248e-07,-4.85246409688723e-08,3.77715628744671e-06
2.12298383623019,6.95023080569974e-09,-2.06765036960632e-07,5.30276764868063e-09,3.45466307534465e-06
2.12907333506009,-4.46865721399821e-07,-2.49786590944918e-07,4.97825560207174e-08,2.94352500989337e-06
2.13516328537167,-1.83356641200398e-06,-2.73422160256172e-07,8.3783786557537e-08,2.31951400155898e-06
2.14125368637295,-4.14483568493608e-06,-2.69976767101872e-07,1.07008651363146e-07,1.65729217520214e-06
2.14734453727926,-7.37235244889327e-06,-2.31880943738381e-07,1.19996938530939e-07,1.02455770076132e-06
2.15343583731492,-1.15077906812817e-05,-1.51690481314568e-07,1.24129994933899e-07,4.76190518105964e-07
2.15952758571485,-1.65428193852045e-05,-2.20869997888294e-08,1.2163500791751e-07,4.8401399619486e-08
2.16561978172624,-1.29000559140249e-05,1.16002901264329e-07,1.15062444945602e-07,-2.46568316694607e-07
2.17171242460951,-8.61099063452772e-06,1.92178589876513e-07,1.04483566253146e-07,-4.16308965822357e-07
2.1778055136372,-5.19362432288609e-06,2.16590831014132e-07,8.91768022499711e-08,-4.76923082919359e-07
2.18389904809168,-2.64078128451497e-06,2.00529568204615e-07,6.87599768533662e-08,-4.49768808359914e-07
2.18999302726293,-9.4528156611388e-07,1.5518738005797e-07,4.31901040018713e-08,-3.59650221546819e-07
2.19608745044615,-9.9940873542138e-08,9.16589521836738e-08,1.2760553961541e-08,-2.3300371171269e-07
2.20218231693954,-9.75705397334344e-08,2.09412530145317e-08,-2.19019298597815e-08,-9.60803858681117e-08
2.20827762604195,-9.30977755964126e-07,-4.60665114808162e-08,-5.98395156318459e-08,2.68754306017645e-08
2.21437337705059,-2.59296531218009e-06,-9.85631887851274e-08,-9.97662004904624e-08,1.15452142741831e-07
2.22046956925873,-5.07633178749608e-06,-1.2584540194676e-07,-1.40070629944002e-07,1.5490018017164e-07
2.22656620195337,-8.3738714465076e-06,-1.17308155697396e-07,-1.78818482657547e-07,1.37966035015357e-07
2.23266327441296,-1.24783744281294e-05,-6.24442933869578e-08,-2.13755640966217e-07,6.67295996378987e-08
2.23876078590508,-1.36666329179444e-05,4.09332980168446e-08,-2.42252610671797e-07,-4.55710098857922e-08
2.2448587356843,-9.45182584889029e-06,1.16727928422462e-07,-2.59039145992303e-07,-1.75752272489129e-07
2.25095712299165,-6.0198175123557e-06,1.50721493963559e-07,-2.56719698685161e-07,-3.01632308975321e-07
2.25705594705615,-3.36438907214871e-06,1.51320978844481e-07,-2.29943825742932e-07,-4.06783814947124e-07
2.26315520709669,-1.47931797888235e-06,1.26831130356319e-07,-1.75692618228717e-07,-4.80179331316806e-07
2.26925490232394,-3.58377975023214e-07,8.54541260006128e-08,-9.32711140687217e-08,-5.1571143817375e-07
2.27535503194227,4.66093608007618e-09,3.52895445525581e-08,1.56995990469382e-08,-5.11718575113235e-07
2.28145559515161,-3.83967594424873e-07,-1.56655807132346e-08,1.47290133429554e-07,-4.70515770756301e-07
2.28755659114938,-1.51802618648236e-06,-5.95168955684379e-08,2.95270713626642e-07,-3.97930941047767e-07
2.29365801913238,-3.39127380119724e-06,-8.84728614440677e-08,4.51118743039617e-07,-3.02846682566682e-07
2.29975987829871,-5.99746571681826e-06,-9.48446773621172e-08,6.04026957954902e-07,-1.96747459893614e-07
2.30586216784969,-9.33035357648724e-06,-7.10465897936141e-08,7.40911071483862e-07,-9.32719068713132e-08
2.31196488699171,-1.33836853251851e-05,-9.59570344664425e-09,8.46417545105613e-07,-7.77118264383018e-09
2.31806803493821,-1.02438994273336e-05,6.64944594482791e-08,9.03370176653976e-07,4.34567881412036e-08
2.32417161091099,-6.81109095670089e-06,1.16297029543274e-07,8.96905587205894e-07,4.84295007518654e-08
2.33027561414014,-4.08227614228501e-06,1.43323744974053e-07,8.17411079316802e-07,4.91054574226107e-09
2.33638004386308,-2.05208460649893e-06,1.51520398551714e-07,6.60519236223694e-07,-8.06587616963953e-08
2.34248489932362,-7.15142755543847e-07,1.44784836515139e-07,4.27101804188568e-07,-1.95095081045266e-07
2.34859017977097,-6.60738102586912e-08,1.26967282864533e-07,1.23263841345625e-07,-3.20404849063482e-07
2.35469588445886,-9.9497751132066e-08,1.01870176810203e-07,-2.39662023502626e-07,-4.35711259784645e-07
2.36080201264449,-8.10031496341739e-07,7.32481987424219e-08,-6.45121305341141e-07,-5.19177604085551e-07
2.36690856358764,-2.19228865968954e-06,4.48080719313109e-08,-1.07134333186493e-06,-5.4992570719305e-07
2.37301553654969,-4.24087977003272e-06,2.020867531183e-08,-1.49134726132103e-06,-5.0995042066357e-07
2.37912293079264,-6.95041218399862e-06,3.06107012608839e-09,-1.87294780831927e-06,-3.86029446139067e-07
2.3852307455782,-1.03154900590681e-05,-3.07177041097233e-09,-2.17876090481815e-06,-1.71629088258171e-07
2.39133898016676,-1.11106379829474e-05,-3.60066367992738e-09,-2.36640264624916e-06,1.3119224422688e-07
2.39744763381652,-7.70999834468943e-06,-7.11108976299064e-08,-2.39772549130736e-06,5.09748983097778e-07
2.40355670578269,-4.93441673784682e-06,-2.03556798995436e-07,-2.25082789772665e-06,9.39688081378986e-07
2.40966619531699,-2.77923565886139e-06,-3.7772613244277e-07,-1.91594533470353e-06,1.3872021641815e-06
2.4157761016671,-1.23979482638435e-06,-5.70522404821509e-07,-1.39494595382996e-06,1.81223649780035e-06
2.42188642407626,-3.11431301960844e-07,-7.58964560911392e-07,-7.01325856534612e-07,2.17171029677959e-06
2.42799716178268,1.05206716498233e-08,-9.20187307638808e-07,1.39796035308779e-07,2.42273635102918e-06
2.43410831401912,-2.69270432825199e-07,-1.03144116202244e-06,1.09168236142655e-06,2.52583854188092e-06
2.44021988001236,-1.14613337254088e-06,-1.07009267489615e-06,2.10598271101718e-06,2.44816720672919e-06
2.44633185898271,-2.61539423872287e-06,-1.01362429155646e-06,3.12273851391732e-06,2.16671318502366e-06
2.45244425014353,-4.67237636986338e-06,-8.39634644116239e-07,4.07038760792438e-06,1.67151938536957e-06
2.45855705270071,-7.31240040603953e-06,-5.25838600540945e-07,4.86576985707647e-06,9.68890424473741e-07
2.46467026585221,-1.05307842745909e-05,-5.00674052022961e-08,5.41413162627769e-06,8.46006471252562e-08
2.47078388878757,-7.82997957001592e-06,5.75737901092828e-07,5.61793635974887e-06,-9.33302715690191e-07
2.47689792068798,-5.09721591523418e-06,1.28060273546498e-06,5.42401357489491e-06,-2.01793411949745e-06
2.48301236072821,-2.95231347375903e-06,2.01146243127563e-06,4.8134441664365e-06,-3.09242302932621e-06
2.48912720807931,-1.39152341224868e-06,2.71546562639365e-06,3.79041304101929e-06,-4.07527415463731e-06
2.49524246191131,-4.11094633048559e-07,3.33975697937751e-06,2.38221005153524e-06,-4.88510124093342e-06
2.50135812139601,-7.27378142425151e-09,3.83147736375661e-06,6.39237593104441e-07,-5.44536425377872e-06
2.5074741857097,-1.76305210938285e-07,4.13776405661656e-06,-1.36498163581507e-06,-5.68910752258247e-06
2.51359065403592,-9.1443100715425e-07,4.20575061356731e-06,-3.5337973251168e-06,-5.56370021016637e-06
2.51970752556823,-2.21789093123166e-06,3.98256720236579e-06,-5.74742373836603e-06,-5.03557823139441e-06
2.52582479951292,-4.08292258243497e-06,3.41534050825489e-06,-7.8629325046724e-06,-4.09498822165336e-06
2.5319424750918,-6.50576118701932e-06,2.45119394623831e-06,-9.71424512698698e-06,-2.76073374225194e-06
2.53806055154496,-9.48263992628574e-06,1.03724762183849e-06,-1.11121256876877e-05,-1.08492222442553e-06
2.54417902813348,-9.87522661591587e-06,-8.64356183207563e-07,-1.18463216731543e-05,8.42333133207875e-07
2.55029790414179,-6.64353787999045e-06,-3.10686195934673e-06,-1.17637904129108e-05,2.8943921697223e-06
2.55641717887624,-4.05319944753099e-06,-5.50405457207973e-06,-1.08232202085905e-05,4.92898926335151e-06
2.56253685165932,-2.10072291225502e-06,-7.88493989104114e-06,-9.03129810334303e-06,6.80195949430707e-06
2.56865692182324,-7.82617639839591e-07,-1.00785860774547e-05,-6.43794874347043e-06,8.37396229659199e-06
2.57477738870343,-9.53908130688075e-08,-1.19141237267588e-05,-3.13636742737563e-06,9.51706166613151e-06
2.58089825163211,-3.55474568449344e-08,-1.32207460002782e-05,7.36946617066907e-07,1.01213127888953e-05
2.5870195099318,-5.99590371235259e-07,-1.38277093314213e-05,5.00215698997056e-06,1.01013573744334e-05
2.59314116290882,-1.78402018245422e-06,-1.35643335491947e-05,9.43605726611075e-06,9.40302464745856e-06
2.59926320984686,-3.58533534076173e-06,-1.22600022954312e-05,1.37720381642214e-05,8.00994099747848e-06
2.60538565000042,-6.00003218043258e-06,-9.74416322429797e-06,1.77000547636298e-05,5.95014592208092e-06
2.61150848258841,-9.02460480446536e-06,-5.84632851099443e-06,2.08665934431068e-05,3.30271543335783e-06
2.61763170678758,-1.26555451699109e-05,-3.96075110877523e-07,2.28746399918601e-05,2.04392562282224e-07
2.62375532172617,-1.15709538639867e-05,6.24074366417927e-06,2.33401374010557e-05,-3.1460628094081e-06
2.62987932648116,-9.91752011548644e-06,1.31883904567192e-05,2.21433193991476e-05,-6.51328851889712e-06
2.63600372008584,-8.02148586929024e-06,2.0032415550219e-05,1.93075134018556e-05,-9.66317592266409e-06
2.64212850154204,-5.88080997391732e-06,2.6360077152946e-05,1.49286652538403e-05,-1.23746397240775e-05
2.64825366983259,-3.49345059687555e-06,3.17583381304473e-05,9.17540975549398e-06,-1.44479446763381e-05
2.6543792239337,-8.57365285601041e-07,3.5813866381414e-05,2.28915707978993e-06,-1.57130472527903e-05
2.66050516282751,2.02948897820098e-06,3.81130356680434e-05,-5.41582123946974e-06,-1.60379530841554e-05
2.66663148551443,5.16915587555349e-06,3.82419259564115e-05,-1.35523067276753e-05,-1.53370886311111e-05
2.67275819102573,8.56367967821112e-06,3.57863240832901e-05,-2.16600480221973e-05,-1.35796888178336e-05
2.6788852784359,1.22151053202554e-05,3.03317244977095e-05,-2.92056753586774e-05,-1.07981992085809e-05
2.68501274687523,1.6125478308061e-05,2.1463329627028e-05,-3.55826150886098e-05,-7.09669321274618e-06
2.69114059554222,2.02968447316308e-05,8.76605065136735e-06,-4.01110045839627e-05,-2.65930468395147e-06
2.69726882371613,2.63143747882145e-05,-7.79921038842535e-06,-4.2050425682043e-05,2.24152805076127e-06
2.70339743076767,3.14209992650032e-05,-2.54138486482204e-05,-4.09873437150093e-05,7.25809399050114e-06
2.70952641615573,3.25021653265645e-05,-4.26946855384436e-05,-3.69935029425057e-05,1.20370254589358e-05
2.71565577940862,2.95578833961638e-05,-5.87542266504119e-05,-3.02686179012773e-05,1.62526699684982e-05
2.72178552010298,2.25881681683662e-05,-7.27041856276883e-05,-2.11183882720866e-05,1.9616203980844e-05
2.72791563784254,1.15930388119518e-05,-8.36554852990522e-05,-9.95467710025301e-06,2.1884330854554e-05
2.73404613223702,-3.42748123346062e-06,-9.07182590673752e-05,2.70431071631511e-06,2.28680047478499e-05
2.74017700288082,-2.24733640604081e-05,-9.30018518620006e-05,1.62338510965736e-05,2.24411793285532e-05
2.74630824933192,-4.55445774819311e-05,-8.96148215930035e-05,2.99025227535441e-05,2.05495818867037e-05
2.75243987109057,-7.26410849042766e-05,-7.96649400710643e-05,4.28720295774128e-05,1.72195121677493e-05
2.75857186757808,-0.000103762845246028,-6.22591944545767e-05,5.41970234189443e-05,1.25666666816739e-05
2.76470423811559,-0.000138909813237735,-3.65037883845105e-05,6.28249270256849e-05,6.80498829967349e-06
2.77083698190279,-0.000178081939028608,-1.50414299443214e-06,6.75957568033557e-05,2.55540265238258e-07
2.77697009799694,-0.00017947203635117,3.85767177998553e-05,6.74907529024349e-05,-6.65041260637281e-06
2.78310358530165,-0.000168691941863789,7.72073171670338e-05,6.25660554480142e-05,-1.3435839299836e-05
2.78923744258198,-0.000147082873025616,0.0001128243569286,5.32798439508081e-05,-1.96567324685641e-05
2.79537166849073,-0.000114635427608446,0.000143869396380664,4.0201409164576e-05,-2.49160133531462e-05
2.80150626159527,-7.13402111691368e-05,0.000168781749747783,2.40114481889886e-05,-2.88699050783043e-05
2.80764122040437,-1.71878371549691e-05,0.000185998488106059,5.50237297919708e-06,-3.12343354810709e-05
2.81377654339504,4.78310729729808e-05,0.00019395444078857,-1.44213810830332e-05,-3.1791369897561e-05
2.81991222903939,0.000123725889875383,0.000191082197298148,-3.47430463233072e-05,-3.03956736373528e-05
2.82604827583152,0.000210505976251103,0.000175812108649679,-5.43332147088925e-05,-2.69810036882473e-05
2.83218468231437,0.000308180686687682,0.000146572289685874,-7.19495293321837e-05,-2.15667305662037e-05
2.83832144710666,0.000416759367969774,0.000101788620313623,-8.62363760664766e-05,-1.42643895790594e-05
2.84445856892984,0.000536251358653336,3.98847475059434e-05,-9.57245759745114e-05,-5.28426140961839e-06
2.85059604663496,0.000598086480079602,-3.7691791488448e-05,-9.88707163216287e-05,5.0583254089536e-06
2.85673387922702,0.00056515878169212,-0.000111313654789022,-9.50695681503122e-05,1.63638773589948e-05
2.86287206586945,0.000502600178504369,-0.000175952158534148,-8.48300311458354e-05,2.82331720581075e-05
2.86901060586784,0.000410377914555468,-0.000230131216591497,-6.87788233891041e-05,4.02996262593284e-05
2.87514949865058,0.000288459253438103,-0.000272370666098089,-4.760834646168e-05,5.22324625975226e-05
2.88128874374949,0.000136811477861629,-0.000301186267866558,-2.2076990501979e-05,6.37394422083553e-05
2.88742834078034,-4.4598109821606e-05,-0.000315089707376688,6.99056017006598e-06,7.45696172122917e-05
2.8935682894235,-0.000255802187745836,-0.000312588595359868,3.87030222679498e-05,8.45161020591502e-05
2.8997085894045,-0.000496833414438914,-0.000292186468819001,7.21022074527284e-05,9.34188659913129e-05
2.90584924047455,-0.000767724428828432,-0.000252382791061533,0.000106162718045356,0.000101167545023241
2.91199024239113,-0.00106850784999075,-0.000191672953400473,0.000139791641252267,0.000107704273754864
2.91813159489849,-0.00139921627724641,-0.000108548275233746,0.000171828243720166,0.000113026536347263
2.9242732977082,-0.00175988228996179,-1.49600501062029e-06,0.000201043666915536,0.000117190039459112
2.93041535047984,-0.00152740619621684,0.000115058670849678,0.000226394536526974,0.000120308690378246
2.93655775280705,-0.00127126883168954,0.000224567949102596,0.000247850692985601,0.00012252384515364
2.9427005042174,-0.000999009237755799,0.000326548969326029,0.000265663543085415,0.000123970786534974
2.9488436041779,-0.000710566336693918,0.000420518746729947,0.00028009973228333,0.000124775084410769
2.95498705210071,-0.00040587904515519,0.000505991669590246,0.000291441262813653,0.000125052109551706
2.96113084734887,-8.48862744868002e-05,0.000582479498987084,0.000299985613323216,0.000124906542333838
2.967274989242,0.000252473069207205,0.000649491367969324,0.000306045856827132,0.000124431874712569
2.97341947706208,0.000606260085066762,0.000706533781920669,0.000309950780469511,0.000123709908193007
2.97956431005911,0.000976535877214527,0.000753110617499903,0.000312045003694946,0.000122810244705092
2.98570948745691,0.00136336155466758,0.000788723123078459,0.000312689098020229,0.000121789772792101
2.99185500845885,0.00176679823137149,0.000812869917521209,0.000312259705570355,0.000120692148508656
2.99800087225353,0.00218690702587776,0.000825046990751481,0.000311149658014324,0.000119547269542366
3.00414707802062,0.00240523313937005,0.00082633498517956,0.000309759209400192,0.000118370784301256
3.01029362493617,0.00240911692481657,0.000825940152400566,0.000308298323248522,0.000117166575207117
3.01644051217554,0.0024128445058514,0.000825429470286111,0.000306776852952391,0.00011593552328015
3.02258773891373,0.00241641620901048,0.000824803891966099,0.000305195845011758,0.000114678461585136
3.02873530432537,0.00241983236103714,0.000824064368900292,0.000303556339124254,0.000113396213228524
3.03488320758476,0.00242309328897235,0.000823211850836652,0.000301859368914195,0.000112089592068777
3.04103144786585,0.00242619932019013,0.00082224728542357,0.000300105960996614,0.000110759402572389
3.04718002434222,0.00242915078233846,0.000821171618918297,0.000298297135967148,0.000109406439923848
3.0533289361871,0.00243194800343416,0.000819985795729671,0.000296433907812427,0.000108031490011459
3.05947818257338,0.00243459131172409,0.000818690758327861,0.000294517284201685,0.000106635329268756
3.06562776267359,0.00243708103580574,0.000817287447386964,0.000292548266136761,0.000105218725380311
3.0717776756599,0.00243941750451023,0.000815776801955972,0.000290527848479983,0.000103782436709087
3.07792792070415,0.00244160104706868,0.000814159759335588,0.00028845701978165,0.000102327212491997
3.08407849697781,0.00244363199298593,0.000812437254780028,0.000286336761665573,0.0001008537928493
3.09022940365199,0.00244551067191806,0.000810610222023518,0.000284168050003108,9.93629092606493e-05
3.09638063989748,0.00244723741410289,0.000808679592807925,0.000281951854011993,9.78552840222439e-05
3.10253220488468,0.0024488125498169,0.000806646297161371,0.00027968913654272,9.63316306928526e-05
3.10868409778366,0.00245023640974947,0.000804511263394545,0.000277380854137297,9.47926538681707e-05
3.11483631776415,0.00245150932490587,0.000802275417850199,0.00027502795704255,9.32390493974416e-05
3.12098886399549,0.00245263162653262,0.000799939685088616,0.000272631389319498,9.16715045212938e-05
3.1271417356467,0.00245360364623916,0.000797504988097867,0.000270192088420316,9.00906978390728e-05
3.13329493188643,0.00245442571586293,0.000794972247688019,0.000267710985847202,8.8497299085726e-05
3.13944845188301,0.00245509816759105,0.000792342383127736,0.000265189006402506,8.68919696946814e-05
3.14560229480437,0.00245562133385383,0.000789616311794287,0.000262627069006805,8.52753623991947e-05
3.15175645981812,0.00245599554743476,0.00078679494926249,0.000260026086190463,8.36481214379958e-05
3.15791094609152,0.00245622114137384,0.000783879209233308,0.000257386964195065,8.20108827233e-05
3.16406575279147,0.00245629844903289,0.000780870003548221,0.000254710602968262,8.03642738322416e-05
3.17022087908451,0.00245622780403803,0.000777768242449422,0.000251997896560604,7.87089138149598e-05
3.17637632413684,0.00245600954033465,0.000774574834104141,0.00024924973228994,7.70454136989158e-05
3.1825320871143,0.00245564399211644,0.000771290684979228,0.000246466991654289,7.53743760061464e-05
3.1886881671824,0.00245513149397784,0.000767916699646466,0.000243650549839249,7.36963952525362e-05
3.19484456350627,0.00245447238064979,0.000764453780924627,0.000240801275911399,7.20120577960528e-05
3.20100127525072,0.00245366698725893,0.000760902829660818,0.000237920032786702,7.0321941998343e-05
3.20715830158016,0.0024527156492522,0.000757264745055378,0.000235007677105382,6.86266178498142e-05
3.21331564165871,0.00245161870224262,0.000753540424280105,0.000232065059392403,6.69266478241558e-05
3.21947329465009,0.0024503764822716,0.000749730762784231,0.000229093024173803,6.52225860131898e-05
3.2256312597177,0.00244898932559882,0.00074583665413716,0.000226092409778814,6.35149788943182e-05
3.23178953602457,0.00244745756872889,0.000741858989991213,0.000223064048234714,6.1804364973306e-05
3.23794812273338,0.00244578154854723,0.000737798660189165,0.000220008765892864,6.00912750950188e-05
3.24410701900647,0.00244396160220689,0.000733656552888161,0.000216927382687918,5.83762321568509e-05
3.25026622400584,0.00244199806709281,0.00072943355408433,0.000213820712523929,5.66597515690161e-05
3.25642573689309,0.00243989128092515,0.000725130548250975,0.000210689563339884,5.4942340832818e-05
3.26258555682953,0.00243764158172131,0.000720748417610323,0.000207534737016891,5.32245001393737e-05
3.26874568297609,0.0024352493077284,0.000716288042894993,0.000204357029303124,5.15067220013159e-05
3.27490611449334,0.00243271479755457,0.000711750302697848,0.000201157230117709,4.97894912810928e-05
3.28106685054151,0.00243003839001153,0.000707136073971029,0.000197936123098082,4.8073285439015e-05
3.28722789028049,0.00242722042426526,0.000702446231605163,0.000194694486017948,4.6358574704427e-05
3.2933892328698,0.00242426123977324,0.000697681648718769,0.000191433090904142,4.4645821821127e-05
3.29955087746863,0.00242116117622635,0.000692843196548683,0.00018815270333787,4.29354821014756e-05
3.30571282323581,0.00241792057355379,0.000687931744395166,0.000184854083215903,4.12280036963703e-05
3.3118750693298,0.00241453977212567,0.000682948159812932,0.000181537984518257,3.9523827530751e-05
3.31803761490875,0.00241101911242162,0.000677893308299811,0.000178205155065794,3.78233873747739e-05
3.32420045913043,0.00240735893538212,0.00067276805358714,0.000174856336968539,3.6127109792783e-05
3.33036360115227,0.00240355958203434,0.000667573257540781,0.000171492266447926,3.44354142358558e-05
3.33652704013134,0.0023996213938193,0.000662309779990779,0.000168113673532965,3.27487131541973e-05
3.34269077522438,0.00239554471245445,0.0006569784790466,0.000164721282643719,3.10674121704814e-05
3.34885480558776,0.00239132987984548,0.000651580210816055,0.000161315812195885,2.93919096851249e-05
3.35501913037752,0.00238697723827116,0.000646115829546395,0.000157897974775546,2.77225972844635e-05
3.36118374874932,0.0023824871302475,0.000640586187586828,0.000154468477142654,2.60598598324165e-05
3.36734865985851,0.00237785989859188,0.000634992135394836,0.000151028020163504,2.44040753276479e-05
3.37351386286006,0.00237309588638559,0.000629334521503745,0.000147577298737664,2.27556148345511e-05
3.37967935690859,0.00236819543697675,0.000623614192577161,0.000144117002357296,2.11148428999743e-05
3.3858451411584,0.00236315889400313,0.00061783199332217,0.000140647814280176,1.94821173814182e-05
3.39201121476341,0.00235798660139121,0.000611988766574336,0.00013717041211456,1.7857789276732e-05
3.39817757687719,0.00235267890331577,0.000606085353242982,0.000133685467835436,1.62422034416272e-05
3.404344226653,0.00234723614425707,0.000600122592298096,0.00013019364747724,1.46356978961115e-05
3.41051116324369,0.00234165866895356,0.000594101320904392,0.000126695611295696,1.30386040553623e-05
3.41667838580182,0.00233594682239148,0.000588022374130467,0.00012319201386693,1.1451247221052e-05
3.42284589347956,0.00233010094991576,0.00058188658524892,0.00011968350421081,9.87394604345702e-06
3.42901368542875,0.00232412139709051,0.000575694785599182,0.000116170725301745,8.30701302223332e-06
3.43518176080088,0.00231800850968513,0.000569447804548172,0.000112654314686076,6.75075407374703e-06
3.44135011874707,0.00231176263389229,0.00056314646954857,0.000109134904003805,5.20546932917103e-06
3.44751875841813,0.00230538411602214,0.000556791606245666,0.00010561311940064,3.67145211296034e-06
3.45368767896448,0.00229887330278973,0.00055038403808799,0.000102089581126256,2.14898994895656e-06
3.45985687953622,0.0022922305410841,0.000543924586823192,9.85649040169872e-05,6.38364237648154e-07
3.46602635928309,0.0022854561781027,0.000537414072124562,9.50396971588605e-05,-8.60149945020088e-07
3.47219611735448,0.00227855056136685,0.000530853311920347,9.15145639542948e-05,-2.34628325077819e-06
3.47836615289944,0.00227151403852718,0.000524243121884828,8.79901023050209e-05,-3.81977263834409e-06
3.48453646506666,0.00226434695763857,0.000517584316096449,8.44669042813865e-05,-5.28036067431546e-06
3.49070705300449,0.00225704966699564,0.000510877706389296,8.09455568345232e-05,-6.72779618394476e-06
3.49687791586093,0.00224962251512054,0.000504124102782453,7.74266407056145e-05,-8.16183353627863e-06
3.50304905278363,0.00224206585079706,0.000497324313396827,7.39107315261202e-05,-9.58223314286945e-06
3.50922046291989,0.00223438002312357,0.000490479144387886,7.03983993008373e-05,-1.09887610380087e-05
3.51539214541666,0.00222656538150412,0.0004835893997844,6.68902082348611e-05,-1.23811891496411e-05
3.52156409942055,0.00221862227546626,0.000476655881844688,6.33867174385204e-05,-1.37592948795032e-05
3.52773632407782,0.00221055105494189,0.000469679390892736,5.9888480051563e-05,-1.51228613865114e-05
3.53390881853437,0.00220235207001482,0.000462660725093523,5.63960440683647e-05,-1.64716775504716e-05
3.54008158193577,0.00219402567112046,0.000455600680764707,5.29099517617192e-05,-1.78055374937242e-05
3.54625461342723,0.00218557220895063,0.000448500052336347,4.94307400331777e-05,-1.91242410737611e-05
3.55242791215362,0.00217699203444113,0.000441359632138036,4.59589402894126e-05,-2.04275936938121e-05
3.55860147725946,0.00216828549875489,0.000434180210598056,4.2495078493716e-05,-2.17154058340097e-05
3.56477530788891,0.00215945295338619,0.000426962576129147,3.90396752009537e-05,-2.29874936693278e-05
3.57094940318579,0.00215049475002943,0.000419707515269267,3.55932455342959e-05,-2.42436786118767e-05
3.57712376229359,0.00214141124069364,0.00041241581235674,3.21562990488826e-05,-2.54837873680562e-05
3.58329838435543,0.00213220277760995,0.000405088250059242,2.87293401423151e-05,-2.67076518457329e-05
3.58947326851409,0.00212286971326617,0.000397725608911864,2.53128677345045e-05,-2.79151091588958e-05
3.59564841391201,0.0021134124004633,0.000390328667394224,2.19073752604127e-05,-2.91060018871638e-05
3.60182381969126,0.00210383119220199,0.000382898201975672,1.85133509623457e-05,-3.02801771555855e-05
3.60799948499359,0.00209412644179233,0.000375434987439128,1.5131277553787e-05,-3.14374875654058e-05
3.61417540896039,0.00208429850274629,0.000367939796192342,1.17616326617762e-05,-3.25777908168552e-05
3.6203515907327,0.00207434772886866,0.000360413398939622,8.40488830980138e-06,-3.37009493735072e-05
3.62652802945122,0.0020642744742104,0.000352856564213577,5.06151146048042e-06,-3.48068307179418e-05
3.6327047242563,0.00205407909309114,0.000345270058684668,1.7319635684986e-06,-3.58953072972852e-05
3.63888167428794,0.00204376194008901,0.000337654646810047,-1.58329900937192e-06,-3.69662564516582e-05
3.6450588786858,0.00203332337007152,0.00033001109142199,-4.88382535535678e-06,-3.80195600974434e-05
3.6512363365892,0.00202276373802506,0.000322340152945615,-8.16916963599659e-06,-3.90551053166997e-05
3.65741404713708,0.00201208339933463,0.000314642590014018,-1.14388913576918e-05,-4.00727836638301e-05
3.66359200946808,0.00200128270962499,0.000306919159287466,-1.46925552605597e-05,-4.10724914540262e-05
3.66977022272045,0.00199036202467697,0.00029917061527141,-1.79297313252925e-05,-4.20541298230928e-05
3.67594868603213,0.00197932170059262,0.000291397710610356,-2.11499946306651e-05,-4.3017604167809e-05
3.68212739854069,0.00196816209378391,0.000283601195767794,-2.43529255869934e-05,-4.39628248021671e-05
3.68830635938336,0.00195688356077422,0.000275781819411431,-2.7538109579122e-05,-4.48897064361788e-05
3.69448556769703,0.00194548645846608,0.000267940327920611,-3.07051373893604e-05,-4.57981682771822e-05
3.70066502261823,0.00193397114392458,0.000260077465984434,-3.38536047528526e-05,-4.66881339916799e-05
3.70684472328317,0.00192233797456386,0.000252193975917129,-3.69831126466038e-05,-4.75595316787994e-05
3.71302466882767,0.00191058730791636,0.000244290598316119,-4.00932672496141e-05,-4.84122938255111e-05
3.71920485838726,0.00189871950184011,0.000236368071527779,-4.31836796184712e-05,-4.92463570410849e-05
3.72538529109708,0.00188673491449042,0.000228427132030363,-4.62539660990699e-05,-5.00616626574487e-05
3.73156596609194,0.00187463390418351,0.000220468514096693,-4.93037479662909e-05,-5.08581557780413e-05
3.73774688250631,0.00186241682948115,0.000212492950206611,-5.23326517636515e-05,-5.16357859949922e-05
3.7439280394743,0.00185008404931708,0.000204501170636387,-5.53403089760745e-05,-5.23945070303606e-05
3.75010943612969,0.0018376359226849,0.000196493903681856,-5.83263560963529e-05,-5.3134276724387e-05
3.7562910716059,0.00182507280898102,0.000188471875524146,-6.12904346939207e-05,-5.38550569112685e-05
3.76247294503602,0.00181239506776973,0.000180435810386237,-6.42321913697467e-05,-5.45568136310068e-05
3.76865505555278,0.00179960305885195,0.000172386430467908,-6.7151277661258e-05,-5.52395168349161e-05
3.77483740228858,0.00178669714233321,0.000164324455943156,-7.00473500351527e-05,-5.59031404274679e-05
3.78101998437545,0.00177367767853338,0.000156250604683566,-7.29200702291168e-05,-5.65476621939101e-05
3.78720280094511,0.00176054502795637,0.000148165592958905,-7.57691046203892e-05,-5.71730641031742e-05
3.79338585112891,0.00174729955147062,0.000140070134542278,-7.85941246937747e-05,-5.77793315956152e-05
3.79956913405786,0.00173394161005225,0.000131964941479669,-8.13948068435163e-05,-5.83664539704268e-05
3.80575264886263,0.00172047156505569,0.000123850723625618,-8.41708322123519e-05,-5.89344247106916e-05
3.81193639467353,0.00170688977792623,0.000115728188771559,-8.69218871910735e-05,-5.94832404990712e-05
3.81812037062056,0.00169319661049637,0.000107598042635167,-8.96476628119931e-05,-6.00129020033459e-05
3.82430457583333,0.0016793924247392,9.94609889079446e-05,-9.23478550329982e-05,-6.05234134597272e-05
3.83048900944115,0.00166547758289696,9.13177293801857e-05,-9.50221647110598e-05,-6.1014782810171e-05
3.83667367057294,0.00165145244746332,8.31689634555798e-05,-9.7670297504812e-05,-6.14870212845989e-05
3.84285855835732,0.00163731738114707,7.50153886507487e-05,-0.000100291963943537,-6.19401441492072e-05
3.84904367192254,0.00162307274690609,6.68577004505674e-05,-0.000102886879287475,-6.23741696739197e-05
3.85522901039651,0.00160871890796597,5.86965922727366e-05,-0.000105454763890046,-6.27891198607622e-05
3.8614145729068,0.00159425622772093,5.05327552682092e-05,-0.000107995342529757,-6.3185020063566e-05
3.86760035858063,0.00157968506985256,4.23668788163605e-05,-0.00011050834513065,-6.35618990402132e-05
3.87378636654487,0.00156500579828663,3.41996499815612e-05,-0.000112993505908805,-6.39197888261263e-05
3.87997259592608,0.00155021877714417,2.60317538399906e-05,-0.000115450564376519,-6.42587249165079e-05
3.88615904585044,0.00153532437076439,1.78638733736911e-05,-0.000117879264327321,-6.45787458928911e-05
3.89234571544379,0.00152032294379004,9.69668949179394e-06,-0.000120279354686184,-6.48798936999413e-05
3.89853260383165,0.00150521486109305,1.53088101440396e-06,-0.000122650588633606,-6.5162213263193e-05
3.90471971013916,0.00149000048769059,-6.63287532105402e-06,-0.000124992724534893,-6.5425752994151e-05
3.91090703349117,0.0014746801888585,-1.47939048347868e-05,-0.000127305525061836,-6.56705641004969e-05
3.91709457301213,0.00145925433022829,-2.29515350069548e-05,-0.000129588757762233,-6.58967011112734e-05
3.92328232782618,0.00144372327748652,-3.11050953212878e-05,-0.000131842194706625,-6.61042214457945e-05
3.9294702970571,0.00142808739665838,-3.92539174383978e-05,-0.000134065612746502,-6.62931858005857e-05
3.93565847982835,0.00141234705396695,-4.73973350501381e-05,-0.00013625879327255,-6.64636571508734e-05
3.94184687526303,0.00139650261588308,-5.55346839779114e-05,-0.000138421522270501,-6.66157023256388e-05
3.94803548248389,0.00138055444905852,-6.36653021065212e-05,-0.000140553590356672,-6.67493904858069e-05
3.95422430061335,0.00136450292040652,-7.17885295513806e-05,-0.000142654792776597,-6.68647936254541e-05
3.96041332877349,0.0013483483971105,-7.9903708298407e-05,-0.000144724929324742,-6.69619868504798e-05
3.96660256608604,0.00133209124647477,-8.80101826601082e-05,-0.000146763804234306,-6.70410479089738e-05
3.97279201167239,0.00131573183614348,-9.61072989485783e-05,-0.000148771226457664,-6.71020571509016e-05
3.97898166465358,0.00129927053389285,-0.00010419440555427,-0.000150747009372084,-6.7145097890944e-05
3.98517152415033,0.00128270770779333,-0.000112270853041284,-0.000152690970912454,-6.71702559661481e-05
3.99136158928298,0.00126604372607842,-0.000120335994105854,-0.000154602933523328,-6.71776198492897e-05
3.99755185917157,0.00124927895731087,-0.00012838918345343,-0.000156482724105118,-6.71672806735285e-05
4.00374233293577,0.00123241377011079,-0.000136429777961387,-0.000158330173926876,-6.71393322008148e-05
4.00993300969491,0.00121544853348025,-0.000144457136737684,-0.000160145118958441,-6.70938705680747e-05
4.016123888568,0.00119838361657271,-0.000152470620840323,-0.000161927399448523,-6.70309944885944e-05
4.02231496867367,0.00118121938871027,-0.000160469593504863,-0.000163676860066681,-6.69508051775227e-05
4.02850624913026,0.00116395621957328,-0.000168453420107657,-0.000165393349865296,-6.68534061666228e-05
4.03469772905571,0.00114659447895051,-0.000176421468169946,-0.000167076722519873,-6.67389035185059e-05
4.04088940756767,0.00112913453687394,-0.0001843731072137,-0.000168726835882677,-6.66074055017245e-05
4.04708128378342,0.00111157676360235,-0.000192307709103764,-0.000170343552118082,-6.64590228380309e-05
4.0532733568199,0.00109392152961372,-0.000200224647683519,-0.000171926737998645,-6.62938684015771e-05
4.05946562579371,0.00107616920564089,-0.000208123298937515,-0.000173476264516265,-6.61120574320394e-05
4.06565808982113,0.00105832016258072,-0.000216003041010301,-0.00017499200681222,-6.59137073200574e-05
4.07185074801806,0.00104037477151535,-0.000223863254158421,-0.000176473844665444,-6.56989376629791e-05
4.0780435995001,0.00102233340388022,-0.000231703320881,-0.000177921661924397,-6.54678701900398e-05
4.08423664338248,0.00100419643118042,-0.00023952262568606,-0.000179335346810743,-6.52206287152856e-05
4.09042987878011,0.000985964225215453,-0.000247320555208796,-0.000180714791840416,-6.49573392102844e-05
4.09662330480753,0.000967637157939972,-0.000255096498399655,-0.00018205989366661,-6.4678129530432e-05
4.10281692057896,0.000949215601623459,-0.000262849846161202,-0.000183370553246298,-6.43831297319392e-05
4.1090107252083,0.000930699928651348,-0.000270579991705582,-0.000184646675870741,-6.40724718020522e-05
4.11520471780907,0.000912090511658675,-0.000278286330228169,-0.000185888170863853,-6.37462895041518e-05
4.12139889749446,0.00089338772351306,-0.000285968259180024,-0.000187094951923015,-6.34047186489116e-05
4.12759326337734,0.000874591937216732,-0.000293625178160529,-0.000188266936641087,-6.3047896881073e-05
4.13378781457023,0.000855703526091715,-0.000301256488925774,-0.000189404047217036,-6.2675963789023e-05
4.13998255018529,0.000836722863565355,-0.000308861595278785,-0.000190506209692114,-6.22890605645998e-05
4.14617746933437,0.000817650323404047,-0.000316439903321781,-0.000191573354249227,-6.18873303468064e-05
4.15237257112896,0.000798486279439228,-0.000323990821273451,-0.000192605415209395,-6.14709179978594e-05
4.15856785468022,0.00077923110578817,-0.000331513759479836,-0.000193602331237607,-6.10399699401834e-05
4.16476331909897,0.000759885176757754,-0.000339008130486469,-0.00019456404480007,-6.05946344026429e-05
4.17095896349569,0.000740448866863249,-0.000346473349000721,-0.000195490502543168,-6.01350611739389e-05
4.1771547869805,0.000720922550881754,-0.000353908831808012,-0.000196381655274515,-5.96614016926735e-05
4.18335078866323,0.000701306603712603,-0.000361313997955445,-0.00019723745772848,-5.91738090979204e-05
4.18954696765332,0.000681601400481014,-0.000368688268672342,-0.000198057868649493,-5.86724378479063e-05
4.19574332305989,0.000661807316537448,-0.000376031067325793,-0.000198842851017753,-5.81574439985392e-05
4.20193985399173,0.000641924727447653,-0.000383341819393311,-0.000199592371485996,-5.76289849927766e-05
4.20813655955728,0.000621954008932038,-0.000390619952624249,-0.000200306401008617,-5.70872200030132e-05
4.21433343886465,0.000601895536976323,-0.000397864896894188,-0.000200984914416868,-5.65323093650353e-05
4.2205304910216,0.000581749687713185,-0.000405076084301663,-0.000201627890374281,-5.59644148276864e-05
4.22672771513556,0.000561516837529322,-0.000412252949014758,-0.000202235311711856,-5.53836994838392e-05
4.23292511031362,0.000541197362965918,-0.000419394927536916,-0.000202807164983112,-5.47903278730128e-05
4.23912267566252,0.000520791640769726,-0.000426501458433843,-0.000203343440824049,-5.41844656777709e-05
4.24532041028869,0.000500300047906278,-0.000433571982439653,-0.000203844133625323,-5.35662798150134e-05
4.25151831329818,0.000479722961598164,-0.000440605942657256,-0.000204309241779738,-5.29359385248204e-05
4.25771638379675,0.000459060759104147,-0.000447602784118707,-0.000204738767604698,-5.22936113013689e-05
4.26391462088979,0.000438313818005215,-0.000454561954257679,-0.000205132717108581,-5.16394685678991e-05
4.27011302368235,0.00041748251610767,-0.000461482902606231,-0.000205491100221992,-5.09736821258464e-05
4.27631159127916,0.000396567231343768,-0.000468365080842222,-0.000205813930633165,-5.02964246938379e-05
4.28251032278461,0.000375568341794568,-0.000475207942999793,-0.000206101226085529,-4.96078700870221e-05
4.28870921730274,0.000354486225914838,-0.000482010945045499,-0.000206353007819392,-4.89081932993104e-05
4.29490827393726,0.000333321262138095,-0.000488773545463823,-0.000206569300963909,-4.81975700959486e-05
4.30110749179154,0.000312073829259802,-0.000495495204695112,-0.000206750134591709,-4.74761775022079e-05
4.30730686996862,0.000290744306209719,-0.000502175385426053,-0.000206895541236714,-4.67441931720616e-05
4.3135064075712,0.000269333072072689,-0.000508813552665965,-0.000207005557277334,-4.6001795903516e-05
4.31970610370163,0.000247840506137154,-0.00051540917339927,-0.000207080223023457,-4.52491653873866e-05
4.32590595746194,0.00022626698796962,-0.000521961717125005,-0.000207119582111706,-4.44864819683071e-05
4.33210596795382,0.000204612897238226,-0.000528470655263736,-0.000207123682229402,-4.37139271154771e-05
4.33830613427862,0.000182878613837792,-0.000534935461562862,-0.000207092574481752,-4.29316826207037e-05
4.34450645553735,0.000161064517793853,-0.000541355612078371,-0.000207026313852772,-4.21399317106466e-05
4.35070693083069,0.00013917098946355,-0.000547730584890082,-0.000206924958675182,-4.13388576839609e-05
4.35690755925898,0.000117198409224594,-0.000554059860354881,-0.000206788571289731,-4.05286450145645e-05
4.36310833992223,9.51471577343232e-05,-0.000560342921117269,-0.000206617217304382,-3.97094785762841e-05
4.3693092719201,7.3017615838802e-05,-0.000566579251987182,-0.000206410966312347,-3.88815441275122e-05
4.37551035435192,5.08101645571101e-05,-0.000572768340021355,-0.000206169891038291,-3.80450277516108e-05
4.38171158631669,2.85251850439166e-05,-0.000578909674373456,-0.000205894068052161,-3.72001163957129e-05
4.38791296691307,6.16305878666698e-06,-0.000585002746510515,-0.000205583577461325,-3.63469973600722e-05
4.3941144952394,-1.62758327648046e-05,-0.000591047050257848,-0.000205238503063492,-3.54858586194525e-05
4.40031617039365,-3.87911077487639e-05,-0.00059704208142697,-0.000204858931668004,-3.46168887865068e-05
4.40651799147347,-6.13823842855938e-05,-0.000602987338125932,-0.000204444954193248,-3.37402764779912e-05
4.4127199575762,-8.40492802301214e-05,-0.000608882320847286,-0.000203996664713791,-3.28562112451688e-05
4.41892206779881,-0.000106791413297357,-0.000614726532042237,-0.000203514160717887,-3.19648828290805e-05
4.42512432123794,-0.000129608400957286,-0.00062051947664948,-0.000202997543548638,-3.1066481347826e-05
4.43132671698992,-0.000152499860572057,-0.000626260661585771,-0.000202446917649728,-3.01611974429282e-05
4.43752925415072,-0.000175465409262902,-0.000631949596243337,-0.000201862390844814,-2.92492219262123e-05
4.44373193181598,-0.000198504664023768,-0.00063758579213267,-0.00020124407479541,-2.83307459159186e-05
4.44993474908101,-0.00022161724164183,-0.000643168763035993,-0.000200592084047755,-2.74059609767895e-05
4.45613770504078,-0.000244802758730678,-0.00064869802479249,-0.000199906536913257,-2.64750587335946e-05
4.46234079878994,-0.000268060831715085,-0.000654173095808007,-0.000199187555056228,-2.5538231133646e-05
4.46854402942278,-0.000291391076815898,-0.00065959349648644,-0.00019843526312789,-2.45956704449527e-05
4.47474739603329,-0.000314793110211951,-0.000664958749603185,-0.000197649789522625,-2.36475688306223e-05
4.48095089771509,-0.000338266547709184,-0.000670268380039647,-0.00019683126589806,-2.26941187618435e-05
4.48715453356148,-0.000361811005056343,-0.000675521914953115,-0.000195979827004283,-2.17355128988702e-05
4.49335830266544,-0.000385426097888443,-0.00068071888392069,-0.00019509561109489,-2.07719437844557e-05
4.4995622041196,-0.00040911144144359,-0.000685858818554429,-0.000194178759572717,-1.98036043092862e-05
4.50576623701626,-0.000432866651055786,-0.000690941252889579,-0.000193229417200841,-1.88306870108453e-05
4.51197040044739,-0.000456691341708829,-0.00069596572293273,-0.000192247731968796,-1.78533848851896e-05
4.51817469350462,-0.000480585128225034,-0.0007009317672604,-0.000191233855072024,-1.6871890575187e-05
4.52437911527925,-0.000504547625358185,-0.00070583892664853,-0.000190187940957239,-1.58863968035235e-05
4.53058366486225,-0.000528578447595428,-0.000710686743913229,-0.000189110147148165,-1.48970962552998e-05
4.53678834134425,-0.000552677209277971,-0.000715474764272872,-0.000188000634582486,-1.39041814422588e-05
4.54299314381556,-0.00057684352459708,-0.000720202535276413,-0.000186859567227831,-1.29078449172219e-05
4.54919807136614,-0.000601077007541629,-0.000724869606539972,-0.000185687112043234,-1.19082788740934e-05
4.55540312308563,-0.000625377272001925,-0.00072947553017967,-0.000184483439572614,-1.0905675414188e-05
4.56160829806332,-0.00064974393160246,-0.000734019860293018,-0.000183248723022412,-9.90022651132646e-06
4.5678135953882,-0.00067417659986226,-0.000738502153490229,-0.000181983138921125,-8.89212393389061e-06
4.5740190141489,-0.000698674890093628,-0.000742921968581062,-0.000180686866897973,-7.88155913696861e-06
4.58022455343372,-0.000723238415575443,-0.00074727886642779,-0.00017936008964511,-6.86872323013747e-06
4.58643021233064,-0.000747866789184533,-0.000751572410528512,-0.00017800299286351,-5.85380719104648e-06
4.59263598992729,-0.000772559623850421,-0.000755802166386745,-0.000176615765323494,-4.83700154643709e-06
4.59884188531099,-0.000797316532232134,-0.000759967701762511,-0.000175198598975174,-3.81849654185991e-06
4.60504789756872,-0.000822137126840734,-0.000764068586871124,-0.000173751688364648,-2.79848219284584e-06
4.61125402578712,-0.000847021020048143,-0.000768104394048264,-0.000172275231565462,-1.77714774538572e-06
4.61746026905251,-0.000871967824049343,-0.000772074698035161,-0.000170769429249431,-7.54682420609978e-07
4.62366662645086,-0.00089697715085359,-0.000775979075686342,-0.000169234485279215,2.68725180631225e-07
4.62987309706784,-0.000922048612311279,-0.000779817106171962,-0.000167670606218986,1.29288701762155e-06
4.63607967998875,-0.000947181820270901,-0.000783588371061127,-0.000166078001885206,2.31761543289007e-06
4.64228637429859,-0.000972376386080845,-0.000787292454086535,-0.00016445688483653,3.34272310598959e-06
4.64849317908202,-0.000997631921300745,-0.000790928941318328,-0.000162807470429679,4.36802356325734e-06
4.65470009342337,-0.00102294803709518,-0.000794497421053338,-0.000161129977199028,5.39333069292519e-06
4.66090711640663,-0.00104832434459149,-0.000797997483940771,-0.000159424626253944,6.41845922356923e-06
4.66711424711546,-0.00107376045463547,-0.000801428722858689,-0.000157691641732267,7.44322405459904e-06
4.67332148463321,-0.00109925597808938,-0.000804790732930668,-0.000155931250534356,8.46744096986087e-06
4.67952882804289,-0.00112481052548499,-0.000808083111676008,-0.0001541436825397,9.49092657987847e-06
4.68573627642715,-0.0011504237073591,-0.0008113054588939,-0.000152329170168814,1.05134978701241e-05
4.69194382886835,-0.00117609513393772,-0.000814457376518034,-0.000150487948849386,1.15349725631462e-05
4.69815148444851,-0.00120182441544529,-0.000817538468940857,-0.000148620256718162,1.25551693685996e-05
4.70435924224931,-0.00122761116179786,-0.000820548342806072,-0.00014672633471208,1.3573907523307e-05
4.7105671013521,-0.00125345498295585,-0.000823486607014483,-0.000144806426419076,1.45910068769316e-05
4.71677506083792,-0.00127935548855738,-0.000826352872732456,-0.000142860778189523,1.5606288497635e-05
4.72298311978745,-0.00130531228807961,-0.000829146753501529,-0.000140889639104576,1.66195737379127e-05
4.72919127728107,-0.00133132499102333,-0.000831867865198968,-0.000138893261067526,1.76306854136302e-05
4.73539953239881,-0.00135739320659459,-0.000834515825769406,-0.000136871898495568,1.86394466330736e-05
4.74160788422038,-0.00138351654390866,-0.000837090255724814,-0.000134825808358998,1.96456815800458e-05
4.74781633182517,-0.00140969461192385,-0.000839590777786124,-0.000132755250676294,2.06492153704776e-05
4.75402487429222,-0.00143592701937442,-0.000842017016790577,-0.000130660487720116,2.16498740931093e-05
4.76023351070026,-0.00146221337499964,-0.000844368600204737,-0.000128541784527762,2.26474845963324e-05
4.76644224012767,-0.0014885532872907,-0.000846645157617337,-0.000126399408741283,2.36418749748024e-05
4.77265106165253,-0.00151494636461521,-0.000848846320828316,-0.000124233630552257,2.46328739904874e-05
4.77885997435257,-0.00154139221519823,-0.000850971724177373,-0.000122044722800026,2.56203115577163e-05
4.78506897730521,-0.00156789044712643,-0.000853021004096924,-0.000119832960868384,2.66040185426147e-05
4.79127806958752,-0.00159444066826726,-0.000854993799512323,-0.000117598622454139,2.75838271335319e-05
4.79748725027625,-0.00162104248654103,-0.000856889751519327,-0.000115341988204314,2.85595701398974e-05
4.80369651844783,-0.00164769550947669,-0.000858708503503316,-0.000113063340816117,2.95310819135246e-05
4.80990587317836,-0.00167439934463976,-0.00086044970129929,-0.000110762965709951,3.04981974819841e-05
4.81611531354361,-0.00170115359944164,-0.000862112992957291,-0.000108441150807301,3.14607533382843e-05
4.82232483861902,-0.00172795788106644,-0.000863698028934953,-0.000106098186397057,3.24185869207607e-05
4.82853444747971,-0.00175481179656788,-0.000865204461896848,-0.000103734365325724,3.33715369289061e-05
4.83474413920046,-0.00178171495301134,-0.000866631946827328,-0.000101349982732684,3.43194433801737e-05
4.84095391285574,-0.001808666957138,-0.000867980141055977,-9.89453361037586e-05,3.52621471174305e-05
4.84716376751968,-0.00183566741564405,-0.000869248704286621,-9.65207255203392e-05,3.61994905484462e-05
4.85337370226609,-0.00186271593506397,-0.000870437298540908,-9.40764532941336e-05,3.71313172009752e-05
4.85958371616845,-0.00188981212183393,-0.000871545588056966,-9.16128243280461e-05,3.80574718301181e-05
4.86579380829991,-0.00191695558220205,-0.000872573239385297,-8.91301454578013e-05,3.89778005712152e-05
4.87200397773331,-0.00194414592234695,-0.000873519921624868,-8.66287261958803e-05,3.98921509484972e-05
4.87821422354114,-0.0019713827482469,-0.000874385305972986,-8.41088781890393e-05,4.08003714845379e-05
4.88442454479558,-0.00199866566571749,-0.00087516906596066,-8.15709154976369e-05,4.1702312290001e-05
4.89063494056849,-0.00202599428063522,-0.000875870877582213,-7.90151544849334e-05,4.25978248727827e-05
4.89684540993138,-0.00205336819854193,-0.000876490419033769,-7.6441913518826e-05,4.34867618581107e-05
4.90305595195545,-0.00208078702489392,-0.000877027370910976,-7.38515133990255e-05,4.43689775669089e-05
4.90926656571159,-0.00210825036507851,-0.000877481416083017,-7.12442772757998e-05,4.52443276674113e-05
4.91547725027033,-0.00213575782427301,-0.000877852239892019,-6.86205302613562e-05,4.61126690472631e-05
4.9216880047019,-0.00216330900760183,-0.000878139529786318,-6.59805998603038e-05,4.69738602510458e-05
4.92789882807619,-0.00219090352005448,-0.000878342975704793,-6.3324815715719e-05,4.78277613338752e-05
4.93410971946279,-0.00221854096643344,-0.000878462269945179,-6.06535094949273e-05,4.86742335487371e-05
4.94032067793093,-0.0022462209514733,-0.000878497106900198,-5.79670152633142e-05,4.95131400450667e-05
4.94653170254954,-0.00227394307973024,-0.00087844718356016,-5.52656689165192e-05,5.03443451189261e-05
4.95274279238722,-0.00230170695567475,-0.000878312199233197,-5.25498088529896e-05,5.11677148933313e-05
4.95895394651225,-0.00232951218368994,-0.000878091855382219,-4.98197751972706e-05,5.1983116900083e-05
4.96516516399257,-0.00235735836794306,-0.000877785855999451,-4.70759103298906e-05,5.27904202007846e-05
4.9713764438958,-0.00238524511252299,-0.000877393907274433,-4.43185586872382e-05,5.35894955877917e-05
4.97758778528926,-0.00241317202136669,-0.000876915717834681,-4.15480667052223e-05,5.43802154207144e-05
4.98379918723992,-0.00244113869843466,-0.000876350998587004,-3.8764782929085e-05,5.516245366064e-05
4.99001064881443,-0.00246914474731985,-0.000875699462827668,-3.59690578916466e-05,5.59360858772604e-05
4.99622216907912,-0.00249718977172626,-0.000874960826186762,-3.31612442405491e-05,5.6700989240203e-05
5.0024337471,-0.00252527337508882,-0.000874134806650202,-3.03416963848249e-05,5.74570427693448e-05
5.00864538194276,-0.00255339516074583,-0.000873221124468816,-2.75107708356305e-05,5.82041271190858e-05
5.01485707267276,-0.00258155473200497,-0.000872219502201852,-2.46688259514718e-05,5.89421245545194e-05
5.02106881835503,-0.00260975169202597,-0.000871129665028248,-2.18162222716467e-05,5.96709190482972e-05
5.02728061805428,-0.00263798564373422,-0.000869951340232535,-1.89533219782448e-05,6.03903964776528e-05
5.03349247083492,-0.00266625619010194,-0.000868684257532519,-1.60804893676142e-05,6.11004442280055e-05
5.03970437576101,-0.00269456293383499,-0.000867328148867714,-1.31980903769871e-05,6.18009518507876e-05
5.04591633189629,-0.00272290547772031,-0.000865882748808447,-1.03064931707476e-05,6.2491810160036e-05
5.0521283383042,-0.0027512834242308,-0.000864347793989887,-7.40606739757788e-06,6.31729122083852e-05
5.05834039404783,-0.00277969637580358,-0.000862723023558508,-4.49718480786272e-06,6.38441524852164e-05
5.06455249818998,-0.00280814393481563,-0.000861008178882179,-1.58021882925975e-06,6.45054277087966e-05
5.07076464979308,-0.00283662570343569,-0.00085920300391282,1.34445526459579e-06,6.51566361250341e-05
5.07697684791929,-0.00286514128376163,-0.00085730724469103,4.27646035390634e-06,6.57976780411853e-05
5.08318909163042,-0.00289369027789349,-0.000855320649825236,7.21541763663849e-06,6.64284553892822e-05
5.08940137998796,-0.00292227228762615,-0.000853242970166552,1.01609465237668e-05,6.70488724014083e-05
5.09561371205308,-0.00295088691475811,-0.00085107395884561,1.3112664657598e-05,6.76588347276905e-05
5.10182608688665,-0.00297953376095624,-0.000848813371662225,1.60701880165952e-05,6.82582501287522e-05
5.10803850354918,-0.00300821242786151,-0.000846460966441227,1.90331308083226e-05,6.88470285722823e-05
5.11425096110089,-0.00303692251681386,-0.000844016503430947,2.20011054850166e-05,6.94250814319663e-05
5.12046345860167,-0.00306566362921527,-0.000841479745478321,2.49737230690182e-05,6.99923225264736e-05
5.12667599511108,-0.00309443536633357,-0.000838850457532349,2.7950592699194e-05,7.05486674279776e-05
5.13288856968838,-0.00312323732927346,-0.000836128406950609,3.09313220271079e-05,7.10940336561446e-05
5.13910118139249,-0.00315206911909471,-0.000833313363572117,3.39155168746019e-05,7.16283407946236e-05
5.14531382928203,-0.00318093033672876,-0.000830405099496607,3.69027817524097e-05,7.21515103119248e-05
5.15152651241527,-0.00320982058301595,-0.000827403389252935,3.98927192709054e-05,7.26634659953977e-05
5.1577392298502,-0.00323873945864721,-0.000824308009586496,4.28849307774375e-05,7.31641334229543e-05
5.16395198064444,-0.00326768656432426,-0.000821118739892166,4.58790156589956e-05,7.36534402782116e-05
5.17016476385535,-0.00329666150052298,-0.00081783536160413,4.88745721619321e-05,7.41313162231846e-05
5.17637757853992,-0.00332566386767724,-0.000814457658754544,5.18711968758167e-05,7.45976933198707e-05
5.18259042375485,-0.00335469326614674,-0.000810985417676676,5.48684848094753e-05,7.50525051605465e-05
5.18880329855651,-0.00338374929611123,-0.000807418427158249,5.78660295272033e-05,7.54956881108236e-05
5.19501620200094,-0.00341283155781223,-0.000803756478102255,6.0863423057019e-05,7.59271800266865e-05
5.2012291331439,-0.0034419396511721,-0.000799999364038875,6.38602561186103e-05,7.63469211326652e-05
5.20744209104078,-0.00347107317616442,-0.000796146880834871,6.68561178944156e-05,7.67548541061419e-05
5.21365507474669,-0.00350023173268175,-0.000792198826542831,6.9850596002267e-05,7.71509231484205e-05
5.21986808331641,-0.00352941492044213,-0.000788155001934162,7.28432770395216e-05,7.75350751773029e-05
5.22608111580439,-0.00355862233913917,-0.000784015209700516,7.58337459477655e-05,7.79072589075432e-05
5.23229417126478,-0.00358785358830527,-0.000779779255365135,7.88215860936453e-05,7.82674254334666e-05
5.23850724875141,-0.00361710826741881,-0.000775446946507048,8.18063798790762e-05,7.86155279833217e-05
5.24472034731778,-0.00364638597589814,-0.000771018093203181,8.4787708166635e-05,7.89515219634753e-05
5.25093346601707,-0.00367568631297732,-0.000766492507925766,8.77651505446819e-05,7.92753651620196e-05
5.25714660390217,-0.00370500887794596,-0.000761870005475252,9.07382853611915e-05,7.9587017216211e-05
5.26335976002563,-0.00373435326985234,-0.000757150402958627,9.37066893911843e-05,7.98864404982945e-05
5.26957293343968,-0.00376371908770277,-0.000752333520183058,9.66699384796655e-05,8.01735992048117e-05
5.27578612319626,-0.00379310593046864,-0.000747419178928585,9.96276070756232e-05,8.04484599872652e-05
5.28199932834695,-0.0038225133970338,-0.000742407203548716,0.000102579268281308,8.07109917073312e-05
5.28821254794304,-0.00385194108610194,-0.000737297420793243,0.000105524494080544,8.09611656244946e-05
5.29442578103552,-0.00388138859639211,-0.000732089659752981,0.000108462855419984,8.11989550029349e-05
5.30063902667504,-0.00391085552646675,-0.000726783751983129,0.00011139392167763,8.14243356761715e-05
5.30685228391192,-0.00394034147487373,-0.000721379531290477,0.0001143172612243,8.16372857529961e-05
5.31306555179621,-0.00396984604000037,-0.000715876833873013,0.000117232441592167,8.18377856085324e-05
5.31927882937759,-0.00399936882024173,-0.000710275498492317,0.000120139028584944,8.20258178266085e-05
5.32549211570547,-0.00402890941380577,-0.000704575366002958,0.000123036587318236,8.22013675649302e-05
5.33170540982892,-0.00405846741888149,-0.000698776279955119,0.000125924681630171,8.23644222010122e-05
5.3379187107967,-0.00408804243357846,-0.000692878086134889,0.000128802874373543,8.25149713395359e-05
5.34413201765726,-0.00411763405591693,-0.000686880632727515,0.000131670727228169,8.26530071313305e-05
5.35034532945872,-0.00414724188384014,-0.000680783770212882,0.000134527800773936,8.27785240285172e-05
5.35655864524891,-0.00417686551520011,-0.00067458735161208,0.000137373654787927,8.28915189269441e-05
5.36277196407532,-0.00420650454783297,-0.000668291232266725,0.000140207847707823,8.29919910398824e-05
5.36898528498514,-0.00423615857935438,-0.000661895269865058,0.000143029937166007,8.3079941935654e-05
5.37519860702524,-0.00426582720745594,-0.000655399324638153,0.000145839479702699,8.31553757639773e-05
5.38141192924218,-0.00429551002969893,-0.000648803259008578,0.00014863603113733,8.32182988553431e-05
5.3876252506822,-0.0043252066435324,-0.000642106937879175,0.000151419145911816,8.3268720177744e-05
5.39383857039123,-0.0043549166463991,-0.000635310228613138,0.000154188377922622,8.33066508839029e-05
5.40005188741489,-0.00438463963561418,-0.000628413000881926,0.000156943279797239,8.3332104896988e-05
5.40626520079848,-0.00441437520847798,-0.000621415126768898,0.00015968340362425,8.3345098241813e-05
5.41247850958699,-0.0044441229621184,-0.000614316480729833,0.000162408300324519,8.33456496257681e-05
5.4186918128251,-0.0044738824936623,-0.000607116939654427,0.000165117520037453,8.33337800795902e-05
5.42490510955716,-0.00450365340022864,-0.000599816382760033,0.000167810611976438,8.33095132623136e-05
5.43111839882723,-0.00453343527869922,-0.000592414691798956,0.000170487124778929,8.3272875109378e-05
5.43733167967905,-0.0045632277261196,-0.000584911750744667,0.000173146605888312,8.32238941407829e-05
5.44354495115604,-0.00459303033922336,-0.000577307446080023,0.000175788602170172,8.31626014079541e-05
5.4497582123013,-0.00462284271482026,-0.000569601666695896,0.000178412659638043,8.30890302958513e-05
5.45597146215765,-0.00465266444961958,-0.00056179430376091,0.000181018323622222,8.30032168982248e-05
5.46218469976756,-0.00468249514029604,-0.00055388525087091,0.000183605138563875,8.2905199623615e-05
5.46839792417322,-0.00471233438337147,-0.000545874404220661,0.000186172648198666,8.2795019583202e-05
5.47461113441649,-0.00474218177542103,-0.000537761662204016,0.000188720395719964,8.26727202433424e-05
5.48082432953892,-0.00477203691287131,-0.000529546925557324,0.000191247923329933,8.25383475978182e-05
5.48703750858174,-0.00480189939213477,-0.000521230097598285,0.000193754772762375,8.23919503153883e-05
5.4932506705859,-0.00483176880945547,-0.000512811083933289,0.000196240484966079,8.22335795112317e-05
5.49946381459201,-0.00486164476122868,-0.000504289792614139,0.000198704600304316,8.2063288674181e-05
5.50567693964037,-0.00489152684358365,-0.000495666134110836,0.000201146658432996,8.18811341903273e-05
5.51189004477099,-0.00492141465270677,-0.000486940021151129,0.000203566198428847,8.16871748317338e-05
5.51810312902355,-0.00495130778462742,-0.000478111369053591,0.000205962758842004,8.14814717529752e-05
5.52431619143742,-0.00498120583541725,-0.000469180095479172,0.000208335877436274,8.12640889256772e-05
5.53052923105167,-0.0050111084010632,-0.000460146120412843,0.000210685091696531,8.10350928137988e-05
5.53674224690506,-0.00504101507746277,-0.00045100936633846,0.000213009938275636,8.07945523607069e-05
5.54295523803603,-0.00507092546046712,-0.000441769758007863,0.000215309953327685,8.05425392371914e-05
5.54916820348272,-0.00510083914590386,-0.000432427222799064,0.000217584672785199,8.02791275421712e-05
5.55538114228295,-0.00513075572954775,-0.000422981690270689,0.000219833631718794,8.0004394007485e-05
5.56159405347424,-0.00516067480701394,-0.000413433092584821,0.000222056364839325,7.9718418029971e-05
5.5678069360938,-0.00519059597404447,-0.000403781364128738,0.000224252406566214,7.94212814516715e-05
5.57401978917852,-0.00522051882619307,-0.000394026441754247,0.000226421290505109,7.91130689576085e-05
5.580232611765,-0.00525044295894979,-0.000384168264755365,0.000228562550116419,7.87938675539083e-05
5.58644540288952,-0.00528036796789035,-0.000374206774809821,0.000230675718503074,7.84637670283426e-05
5.59265816158804,-0.00531029344842321,-0.00036414191607026,0.000232760327960407,7.81228596713555e-05
5.59887088689623,-0.00534021899591252,-0.000353973634887871,0.000234815910928718,7.77712405327704e-05
5.60508357784946,-0.00537014420575214,-0.000343701880241865,0.000236841999083537,7.74090071245201e-05
5.61129623348275,-0.00540006867321643,-0.000333326603413383,0.000238838123928281,7.70362595202806e-05
5.61750885283086,-0.00542999199357375,-0.000322847758095584,0.000240803816471747,7.66531007105086e-05
5.62372143492822,-0.00545991376198008,-0.000312265300461713,0.000242738607755999,7.62596360325399e-05
5.62993397880895,-0.00548983357363003,-0.000301579189087367,0.000244642028152356,7.585597355874e-05
5.63614648350687,-0.00551975102362622,-0.000290789384718777,0.000246513607927808,7.54422238111727e-05
5.64235894805548,-0.00554966570707571,-0.000279895850807526,0.000248352876958483,7.50185003537369e-05
5.64857137148799,-0.00557957721897364,-0.000268898553098881,0.000250159365174828,7.45849190212238e-05
5.65478375283731,-0.00560948515428887,-0.000257797459749912,0.000251932601907556,7.41415982966585e-05
5.660996091136,-0.00563938910802699,-0.000246592541361212,0.000253672116521231,7.36886594790335e-05
5.66720838541636,-0.005669288675022,-0.000235283770831618,0.000255377438020286,7.32262264377811e-05
5.67342063471038,-0.00569918345019555,-0.000223871123606608,0.000257048095532675,7.27544256333358e-05
5.6796328380497,-0.00572907302834568,-0.000212354577452409,0.000258683617487062,7.2273386177372e-05
5.68584499446571,-0.00575895700426463,-0.000200734112549527,0.000260283532548185,7.17832397202472e-05
5.69205710298945,-0.005788834972726,-0.000189009711645724,0.000261847369326131,7.12841208935779e-05
5.69826916265168,-0.00581870652837523,-0.000177181359571628,0.000263374656172069,7.07761668054543e-05
5.70448117248286,-0.00584857126599403,-0.000165249043894998,0.000264864921175158,7.02595169190444e-05
5.71069313151312,-0.0058784287801069,-0.000153212754409864,0.000266317692631658,6.97343137589342e-05
5.71690503877229,-0.00590827866541518,-0.000141072483416828,0.000267732498712214,6.92007021537522e-05
5.72311689328992,-0.00593812051644584,-0.000128828225561468,0.000269108867389053,6.86588299651389e-05
5.72932869409523,-0.00596795392775406,-0.000116479977963733,0.000270446326825431,6.8108847360776e-05
5.73554044021714,-0.00599777849381679,-0.000104027740012129,0.000271744404923462,6.75509073376685e-05
5.74175213068427,-0.00602759380919508,-9.14715137391318e-05,0.000273002629729531,6.69851654646317e-05
5.74796376452494,-0.00605739946825538,-7.88113033425047e-05,0.000274220529491521,6.64117799783599e-05
5.75417534076715,-0.00608719506544407,-6.60471156811716e-05,0.000275397632166835,6.58309117965442e-05
5.76038685843863,-0.00611698019516081,-5.31789597719238e-05,0.000276533465893997,6.52427243786509e-05
5.76659831656675,-0.00614675445171297,-4.02068472882226e-05,0.0002776275590566,6.46473841295197e-05
5.77280971417863,-0.00617651742951772,-2.71307921132323e-05,0.000278679439880943,6.40450595651029e-05
5.77902105030107,-0.00620626872284914,-1.3950810592539e-05,0.000279688636831626,6.34359224948679e-05
5.78523232396056,-0.00623600792594243,-6.66921577945748e-07,0.000280654678457608,6.28201469066085e-05
5.79144353418328,-0.00619257068022441,1.2615592967497e-05,0.000281577221494978,6.21979093084363e-05
5.79765467999513,-0.00614547164845327,2.57693748241075e-05,0.000282456517034213,6.15693871143854e-05
5.80386576042169,-0.00609856648670712,3.87947030967996e-05,0.000283292987027441,6.09347560153731e-05
5.81007677448824,-0.00605185494326978,5.16921481644705e-05,0.000284087051682393,6.02941900037825e-05
5.81628772121977,-0.00600533676630988,6.44622792669948e-05,0.00028483912913606,5.96478615563139e-05
5.82249859964096,-0.00595901170364898,7.71056649588954e-05,0.000285549635596561,5.89959412651349e-05
5.82870940877619,-0.00591287950300874,8.96228729570218e-05,0.000286218985229881,5.83385979583112e-05
5.83492014764954,-0.00586693991173865,0.000102014470003361,0.000286847590203633,5.76759993681353e-05
5.84113081528479,-0.00582119267703108,0.000114281022223374,0.000287435861046504,5.70083107787455e-05
5.84734141070542,-0.00577563754598651,0.000126423094628342,0.000287984206011374,5.63356963345134e-05
5.85355193293461,-0.00573027426527586,0.000138441251476229,0.000288493031603409,5.56583184215297e-05
5.85976238099524,-0.00568510258138005,0.000150336056348322,0.00028896274220932,5.49763377688091e-05
5.86597275390991,-0.00564012224065516,0.00016210807176502,0.000289393740572943,5.42899134788473e-05
5.8721830507009,-0.00559533298918404,0.000173757859434632,0.000289786426953855,5.35992029997777e-05
5.87839327039019,-0.00555073457277442,0.000185285980127279,0.000290141200410093,5.29043622165212e-05
5.88460341199949,-0.00550632673711629,0.000196692993964466,0.000290458457554606,5.22055453388525e-05
5.89081347455019,-0.00546210922757436,0.000207979460075623,0.000290738593077018,5.15029051463286e-05
5.89702345706339,-0.00541808178933493,0.000219145936716629,0.00029098200015867,5.07965926632375e-05
5.9032333585599,-0.00537424416739929,0.000230192981402689,0.000291189069585413,5.00867573799404e-05
5.90944317806022,-0.00533059610643305,0.000241121150684074,0.000291360190525519,4.93735472362846e-05
5.91565291458457,-0.00528713735105365,0.000251931000153783,0.000291495750019409,4.86571086376111e-05
5.92186256715287,-0.00524386764544406,0.00026262308488984,0.000291596133547023,4.79375863299399e-05
5.92807213478476,-0.00520078673379927,0.000273197958620859,0.000291661724217246,4.72151235695297e-05
5.93428161649956,-0.00515789435993682,0.000283656174632991,0.000291692903616572,4.6489862156745e-05
5.94049101131632,-0.0051151902674693,0.000293998285151222,0.000291690051222978,4.5761942203928e-05
5.94670031825377,-0.00507267419985674,0.000304224841543242,0.000291653544631308,4.50315024807657e-05
5.95290953633038,-0.00503034590027679,0.000314336394311852,0.000291583759828011,4.42986799558275e-05
5.95911866456432,-0.00498820511174664,0.000324333493197358,0.000291481070316103,4.35636105097468e-05
5.96532770197345,-0.00494625157700224,0.000334216686880905,0.000291345848330369,4.28264280721428e-05
5.97153664757535,-0.0049044850386369,0.000343986523272508,0.000291178464009843,4.20872653731722e-05
5.97774550038733,-0.00486290523893289,0.000353643549463768,0.000290979285360953,4.13462537390793e-05
5.98395425942637,-0.00482151192007263,0.000363188311620556,0.000290748678793955,4.06035226021669e-05
5.99016292370919,-0.00478030482389045,0.000372621354987091,0.000290487008773499,3.98592002610244e-05
5.99637149225221,-0.00473928369213405,0.000381943224020085,0.000290194638012832,3.9113413522215e-05
6.00257996407157,-0.00469844826630624,0.000391154462202548,0.000289871927030651,3.8366287732559e-05
6.0087883381831,-0.00465779828755659,0.00040025561229111,0.000289519234724314,3.7617946588514e-05
6.01499661360238,-0.00461733349704867,0.000409247215926671,0.00028913691835333,3.68685127368912e-05
6.02120478934466,-0.0045770536355703,0.00041812981420557,0.000288725332638536,3.61181069604395e-05
6.02741286442493,-0.00453695844376104,0.000426903946987763,0.000288284831261394,3.53668489102725e-05
6.03362083785788,-0.00449704766196905,0.000435570153510067,0.000287815765332604,3.4614856829316e-05
6.03982870865793,-0.0044573210304606,0.00044412897193524,0.000287318484664243,3.38622473138146e-05
6.0460364758392,-0.00441777828922692,0.00045258093974068,0.000286793336819829,3.31091358442835e-05
6.05224413841552,-0.00437841917801294,0.000460926593347791,0.000286240667857566,3.23556362762402e-05
6.05845169540046,-0.00433924343640732,0.000469166468407731,0.000285660821800744,3.16018611708489e-05
6.06465914580727,-0.00430025080372079,0.000477301099599319,0.000285054140938975,3.08479219649079e-05
6.07086648864895,-0.00426144101917736,0.000485331020882562,0.000284420965471696,3.00939281981685e-05
6.0770737229382,-0.00422281382164145,0.000493256765005645,0.000283761634080079,2.93399884949896e-05
6.08328084768743,-0.00418436894991031,0.000501078864172888,0.000283076483492467,2.85862098981567e-05
6.08948786190878,-0.00414610614249976,0.00050879784948455,0.000282365848723456,2.78326982572715e-05
6.0956947646141,-0.00410802513764396,0.000516414251282732,0.000281630062845956,2.70795579804892e-05


==> data/HertzianContact/hertz_rgd_sym_gal_pe_pts/hertz_rgd_sym_gal_pe_pts_mesh_nel_u_100_mesh_nel_v_100.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,1.00116112305013,1.00054722936153,1.00112738988908,1.00068673672661
0.00580363957649813,1.00056064302664,0.999906693858665,1.00008162622699,0.999634903081934
0.0116079815861887,1.00005348513759,0.999463983328115,0.999638728577164,0.999287872709697
0.0174130187210398,0.999639642516763,0.999170168985069,0.999517573899609,0.999220316451536
0.0232187472908829,0.99931910819457,0.998976336907827,0.999506135239871,0.999188111661745
0.0290251663953105,0.99909187509782,0.998833588136573,0.999461486726374,0.999082475327459
0.0348322770949886,0.998957936049691,0.998693038772679,0.999309808391607,0.998884121792187
0.0406400815839699,0.998848050445719,0.998507937390918,0.99904538017766,0.99861750741776
0.0464485824589503,0.998681220962052,0.998263328750149,0.998705049363484,0.998310423087712
0.0522577823886391,0.998462010513407,0.997966113277942,0.998323518175552,0.997978506105691
0.0580676840329435,0.998190420299532,0.997623525911173,0.997925173450165,0.997627023795958
0.0638782899811359,0.997866451575561,0.997242800597128,0.997524073951408,0.997254152848067
0.0696896026899829,0.997490105652185,0.996831170278337,0.997123951819472,0.99685425775232
0.0755016244218779,0.997030046883614,0.996395274946309,0.996718242991191,0.996421164549843
0.0813143571931666,0.996514153899622,0.995934898459977,0.996292729666601,0.995951036859195
0.0871278027930795,0.995980720443501,0.995446489975273,0.995834029885294,0.995443109992677
0.0929419628717303,0.995429737709253,0.994926610455066,0.995332555013261,0.994898806384982
0.0987568390376371,0.994861196902723,0.994371819610498,0.994782550803681,0.994320708986833
0.104572432955348,0.994275089241711,0.993778675906294,0.994182094984585,0.993711534429932
0.110388746443135,0.993652769688017,0.993143785244046,0.993533095741855,0.993073105701194
0.116205781565911,0.992956150327587,0.9924660646204,0.992840910534867,0.992405440802758
0.122023540668588,0.9922324692196,0.991747258086563,0.992111399134632,0.991706719426231
0.127842026318215,0.991481719274624,0.990989221695278,0.991348836068953,0.990973970394437
0.133661241224967,0.990703893426196,0.990193811535892,0.990555804227434,0.990203766860674
0.139481188162779,0.989898984630906,0.989362883731928,0.989733196717863,0.989392917734404
0.145301869889911,0.989065350886779,0.988498294370223,0.988880218730308,0.988539160122623
0.151123289070578,0.988141995239684,0.987601278515374,0.98799447178437,0.98764182106195
0.156945448223294,0.987193759364387,0.986671144516655,0.987073048760241,0.98670200345686
0.162768349733946,0.986220637175153,0.985706842173438,0.986113749752591,0.985722061758673
0.168591995893201,0.985222622608116,0.984707321738156,0.985115204559425,0.984704978080019
0.174416388934814,0.98419970962052,0.983671533917644,0.984076871755336,0.98365374372507
0.180241531073943,0.983151892191307,0.98259842987709,0.982999037759339,0.982570739916428
0.186067424545403,0.98202466013076,0.981486964996457,0.981882788993698,0.981457122885057
0.1918940716358,0.980856127763176,0.980336849148954,0.980729521018574,0.980312417189991
0.197721474691795,0.979661412181894,0.979148440843738,0.97954025107902,0.979134769337167
0.203549636114104,0.978440507187389,0.977922109407681,0.978315524667613,0.977921510071026
0.209378558350496,0.977193406603001,0.976658223973084,0.977055415935175,0.976669730692251
0.215208243888774,0.975920104274528,0.975357153476634,0.975759528081374,0.975376859938689
0.221038695249753,0.974583013078287,0.974019215801814,0.974426999097881,0.974041241074453
0.226869914980308,0.97318695461154,0.972644227683503,0.973056717602587,0.972662633977158
0.23270190564687,0.97176413518778,0.971231814477041,0.971647779957323,0.97124220543417
0.238534669829338,0.970314549277793,0.969781613332263,0.970199584761597,0.969782026451808
0.244368210115051,0.968838191376064,0.968293261631844,0.968711832518421,0.968284502896375
0.250202529092745,0.96733505600081,0.966766396992947,0.967184525526674,0.96675180532711
0.256037629346517,0.965783851205751,0.965200641169726,0.96561796723501,0.965185298262662
0.2618735134503,0.964154121896645,0.963595457877085,0.964012667666989,0.963584995118056
0.267710183968377,0.962496736282169,0.961950686718362,0.962368996763889,0.961949390227461
0.273547643464725,0.960811689070629,0.960266287059561,0.960687058917288,0.960275922323619
0.279385894514297,0.959098974995429,0.958542218275141,0.958966692023331,0.958561597078599
0.285224939714348,0.95735858881477,0.95677843974743,0.95720746740023,0.956803613073049
0.29106478169576,0.955586790234348,0.954974910311302,0.955408689707721,0.954999988560832
0.296905423134157,0.953715799866478,0.953131309212902,0.953569425566796,0.953150179069827
0.302746866756103,0.951816088083382,0.951247224895518,0.951688781218128,0.951255405632198
0.308589115333921,0.949887649989802,0.949322416212036,0.949766154565726,0.94931821336886
0.314432171676451,0.947930480716751,0.947356642100222,0.947801255520851,0.947341717203532
0.320276038619665,0.945944575421437,0.945349661583138,0.945794106289101,0.945328834070689
0.326120719017269,0.94392992928743,0.943301233770231,0.943745041655512,0.943281513861962
0.331966215731357,0.941823451717958,0.941210954777138,0.941654699358639,0.941199972755428
0.337812531625455,0.939671960644564,0.939078274197454,0.939523759656897,0.939082154257326
0.343659669566506,0.937490493315097,0.936902977740745,0.937352488324242,0.936924127398254
0.349507632431927,0.935279045170082,0.934684860843875,0.935140654017276,0.934721065672486
0.355356423117018,0.933037611677813,0.93242371902797,0.932887527548781,0.932468271054096
0.361206044542377,0.930766188334509,0.930119347898757,0.930591881265962,0.930162200018895
0.367056499661306,0.928418786557832,0.927771433514265,0.928251989028224,0.927801490653344
0.372907791466507,0.926004470423307,0.925379238028051,0.925865847164104,0.92538782099446
0.378759922992257,0.923558679006613,0.92294245148426,0.92343198219785,0.922925653735384
0.384612897312581,0.921081408065409,0.920460828972842,0.920949749839803,0.920420940535786
0.39046671753892,0.91857265338694,0.917934125607967,0.918419340574124,0.917879689554867
0.3963213868178,0.916032410788013,0.915362096528249,0.915841780880469,0.915306529487543
0.402176908328501,0.913433288217197,0.912744462363788,0.913218934660803,0.912703270613321
0.408033285280723,0.910742975854155,0.910080446239067,0.910553296069302,0.910067574541859
0.413890520912258,0.9080194060448,0.907369503833427,0.907846695343805,0.907392860495682
0.419748618486679,0.905262574826875,0.904611236774542,0.905099510409209,0.904669965562234
0.425607581291022,0.902472478269807,0.901805246785807,0.902310631961677,0.901889180635658
0.431467412633473,0.899649112474923,0.898951135686339,0.899477461136474,0.899042295539495
0.437328115841049,0.896785659585105,0.896048502349403,0.896595907154673,0.896124648830577
0.443189694257646,0.893803761789047,0.893096378169603,0.893660535809991,0.893137117890678
0.449052151249685,0.890786483292702,0.890094105091159,0.89066641221034,0.890086835772519
0.454915490228486,0.887733820412543,0.887041521839038,0.887611003081167,0.88698518751299
0.460779714678358,0.884645769499292,0.883938467200206,0.884494353246305,0.883844905095786
0.466644828184874,0.8815223269377,0.880784780023627,0.881319089977173,0.880677129741747
0.472510834463173,0.878363489146498,0.877580299221169,0.878090427339241,0.877488466997242
0.478377737385898,0.875087752300604,0.8743245140624,0.874816063152922,0.874278066286966
0.484245540993882,0.871757728594392,0.871016160075923,0.87150375811526,0.871035923412696
0.490114249445811,0.868389744126875,0.867654250830165,0.868157421305611,0.867745100451733
0.495983866934746,0.864983795440032,0.864237810273681,0.864776461093627,0.86438586391052
0.501854397602513,0.861539879112771,0.860765862191739,0.861355776648728,0.860939933799928
0.507725845454038,0.858057991760895,0.857237430207441,0.857885749971884,0.857394743857102
0.513598214271792,0.854476284378416,0.853651269194059,0.854352288299944,0.853747701567656
0.519471507553891,0.850810753835254,0.850005912469896,0.850739588130249,0.850009369757535
0.525345728590905,0.84710419116644,0.846301790452904,0.847037402359147,0.846201361587936
0.531220880660937,0.843356593232806,0.842539511684727,0.843243120778574,0.842350499411265
0.537096967238455,0.839567956935808,0.838719685510426,0.839361802597932,0.838482642644818
0.542973992203306,0.835738279217202,0.834842922078089,0.83540619080241,0.83461649867519
0.548851960049842,0.831828214178653,0.83090975730724,0.831396711830374,0.830757418481053
0.554730876073432,0.827799412832207,0.826918723982576,0.827358598465586,0.826892024999
0.560610746324366,0.823725721181075,0.822866589619833,0.823309761209858,0.822989466596655
0.566491577251706,0.819607135929144,0.818750117030479,0.819255297891828,0.819009450529454
0.572373375285515,0.815443653824659,0.814566066834466,0.815187327210141,0.814911172215841
0.578256146418179,0.811235271660358,0.81031119746376,0.811084963208579,0.810662268588301
0.584139895785423,0.806969530607649,0.80598225067067,0.806914290229417,0.806247797747972
0.590024627263473,0.802544191733253,0.801575827999531,0.802630868050491,0.801678682041953
0.595910343383709,0.798069233841683,0.797094192826691,0.798197978602866,0.796992541331059
0.601797045913953,0.793544654457664,0.792541830819613,0.793599612465157,0.792243085709834
0.607684736656461,0.788970451155755,0.787923233282815,0.788841218895441,0.787487302551917
0.613573418252484,0.784346621560379,0.783242897154171,0.783949750584992,0.782772617731483
0.619463094987381,0.77967316334578,0.778505325002325,0.778973708398021,0.778124016885027
0.625353773587599,0.774827551880954,0.773712693477418,0.77398127571687,0.77353142909559
0.631245463655052,0.769906574588696,0.768856035623622,0.76903534962248,0.768945009696928
0.637138176881388,0.764930397093805,0.7639232757783,0.764166315953091,0.764288328507555
0.643031925629848,0.759899015386877,0.758902333550323,0.759369458457467,0.759476575183365
0.648926721479272,0.754812425513197,0.753781115164515,0.754604883288477,0.754434747928624
0.654822573767113,0.749670623572811,0.748547513471451,0.749797441483729,0.749115902407827
0.660719488134372,0.744377760525221,0.74319011897835,0.744837749805391,0.743519343816791
0.666617465420342,0.738960991822986,0.737713604013994,0.7396126316183,0.737701487976919
0.672516502501881,0.733479018280646,0.732137653290041,0.734057089402079,0.731760810832348
0.678416594716268,0.727931838636358,0.726482505616177,0.728162272616981,0.725812125653966
0.684317738457701,0.722319451695142,0.720768429880935,0.721975553728618,0.719961092919508
0.690219933775857,0.71664185632897,0.715015725040719,0.715600660923251,0.71427865013065
0.696123186975825,0.710828651799489,0.709243428929536,0.709197421755978,0.708775373947338
0.702027512939974,0.704828993046065,0.703438000754033,0.702948464664767,0.703381751057475
0.707932934757532,0.69876305442751,0.697556251966715,0.69696867273641,0.697962937998491
0.713839479926699,0.692630831040493,0.69155446504738,0.691284135100436,0.69235493059474
0.719747175910767,0.686432318047566,0.685388856970252,0.685832356892489,0.686399962494891
0.725656045685329,0.680167510676917,0.679015579229917,0.680462034534545,0.679981922571744
0.731566103282469,0.673811723590029,0.672390891618514,0.674932855586242,0.673061907179439
0.737477349511822,0.667191055792141,0.665509373722524,0.668946399219174,0.665709804045497
0.743389770925622,0.66045818710327,0.658438991974845,0.662290593644667,0.658094048615305
0.749303345280718,0.653613107970509,0.651254450343982,0.65489140238375,0.650430971406358
0.755218049011343,0.646655808952218,0.644030589791367,0.646811056464541,0.642935573196007
0.761133864758185,0.639586280718055,0.636842388246268,0.638248430575989,0.635772780694277
0.767050788902547,0.632404514049118,0.629764960581775,0.629539419213532,0.629008501607505
0.772968839017823,0.624883239662401,0.622818880560253,0.621133070603357,0.622562740021583
0.778888057960403,0.61729418064704,0.615865043402846,0.613381859651641,0.616208018975331
0.784808507198429,0.60967273432706,0.608758914600665,0.606422548502392,0.609638884067475
0.790730254818647,0.602018935857217,0.601356157574645,0.600184897439299,0.60254155934899
0.796653363235561,0.594332820447019,0.593512155774061,0.594391077749362,0.594661053207182
0.802577876892277,0.586614423360793,0.585082012713989,0.588555049223286,0.585868558245293
0.808503809981166,0.57860722645197,0.575968334310065,0.581996620119087,0.576228245782514
0.814431137132687,0.570159367041919,0.566369066193831,0.574111006336725,0.566020875968496
0.820359799746508,0.561358451189875,0.556529728962302,0.564629298461373,0.555653111087555
0.826289724489383,0.552204301941982,0.546689341437425,0.553593472503223,0.545554496445071
0.832220843050268,0.542696742606218,0.537087475542009,0.541355733109891,0.536083090812425
0.838153111910457,0.532835596753083,0.527964256303774,0.528579529628247,0.527430742177588
0.844086532123117,0.522540791798603,0.519521555159864,0.516234993217908,0.519528121800644
0.850021166946453,0.51228327058989,0.511409647401243,0.505292368359724,0.511984437022108
0.855957139900348,0.502410156447251,0.503136307123419,0.496198355275608,0.504191171028885
0.861894609019571,0.492922028291827,0.49425844571169,0.488918584115834,0.495480701263172
0.867833736853555,0.483819464992085,0.484331909626591,0.482949114169161,0.485265014317351
0.873774660411934,0.475103045363097,0.472911480369429,0.477314805798246,0.473174242976471
0.879717461089914,0.466554114363652,0.459560065671992,0.470568167324738,0.459195792130002
0.885662135800721,0.4559316618973,0.444608734131628,0.461075531651861,0.443791511394341
0.891608588764743,0.44357623303033,0.428965866197908,0.447963091084033,0.427811444373268
0.89755666276861,0.429485993420437,0.413391652439979,0.431138775573374,0.412248826030168
0.90350618205023,0.41365910943617,0.39864823192389,0.411238961835333,0.398019406120726
0.909456995483611,0.396093748161029,0.385499692352417,0.389630989336707,0.385743653993348
0.915409019792704,0.37678807739659,0.374712070203482,0.368415676647942,0.375528206891218
0.921362282354344,0.359207809470506,0.366099165330129,0.350217711186335,0.366755694437384
0.927316948553094,0.344946791484514,0.357597152255343,0.336704831894713,0.358059559435678
0.933273302024167,0.333882506521061,0.347533016797889,0.328152235198145,0.347625428541645
0.939231702677381,0.32601999411738,0.334237287299947,0.323596262237397,0.333538211352533
0.945192543565936,0.321364293476874,0.31603738669857,0.320831031151582,0.31412388376489
0.951156207726223,0.319920443460108,0.291257633122275,0.316404902288931,0.288291955558703
0.957123025037157,0.311867009477542,0.258599454504117,0.305706033000636,0.255877733584469
0.963093233585407,0.289950318053512,0.219679584029201,0.284556070945415,0.217906112163618
0.969066963620102,0.256713059080458,0.177269099645196,0.250884284827774,0.176469791914457
0.975044238283601,0.212142122659581,0.134125589639454,0.204690367425074,0.1343266087354
0.981024975959783,0.156224402974843,0.0930075842999773,0.148041161370117,0.0944703615104963
0.987008992625658,0.0889467983169919,0.0566745517737343,0.0850738539380478,0.0597014454541402
0.992996004208998,0.0134407113165559,0.0280446960306438,0.0219951305373572,0.0321969998106294
0.998985630877906,-0.048275406394317,0.00960361788886727,-0.0336019658689365,0.0130684973891194
1.0049774178403,-0.0920415699615872,-0.000121120066006498,-0.0754670207914477,0.00211095173023677
1.01097087531593,-0.117856475726602,-0.00317457658289107,-0.0998611237323274,-0.00195471527830343
1.01696552176558,-0.125718838182498,-0.00159948906049177,-0.105584348468595,-0.00110246773985386
1.02296092717183,-0.115627389985834,0.00256373177253397,-0.0939762568323156,0.00237958082410133
1.02895675634858,-0.0851390137367408,0.00724167615555874,-0.0689179670604894,0.00626950187993901
1.03495281063394,-0.0414264189688456,0.00956198032852134,-0.0369845769153836,0.00881310950134526
1.04094904370882,-0.00740131110945385,0.00920945530582851,-0.00567387837937432,0.00913127317556131
1.04694553023767,0.016942941430869,0.0069732112584685,0.0193700537767347,0.00721422705148367
1.05294242128984,0.0316129843802823,0.00364069372720052,0.0346287214212378,0.0036742868713176
1.0589398994499,0.0366154776022627,-2.31899261715132e-06,0.0387071913127998,-0.000511059594677057
1.06493813389821,0.0319570950914017,-0.00317171846484269,0.0323320759654124,-0.00425548037524596
1.07093723589056,0.0159207166771153,-0.00493286461876616,0.0185408184823008,-0.00662681724032426
1.07693722809928,0.00292037071646967,-0.005072333590038,0.00237344422022696,-0.00715132177175919
1.08293805421835,-0.00646242465756878,-0.00403879139897314,-0.0118845136162082,-0.00590689556144755
1.08893960667597,-0.0122296636378706,-0.00228212713862175,-0.0213463845030218,-0.00337644285963179
1.09494175522048,-0.0143833454027112,-0.000251651467248367,-0.0245220967744898,-0.000279837935311427
1.10094437552534,-0.0129254741149137,0.00160390460621111,-0.0213157833707857,0.00259365702298037
1.10694737775189,-0.00726686849353221,0.00278504387715838,-0.0130854552727554,0.00455396962669166
1.11295073003559,-0.00199249869170074,0.00302317845105365,-0.00279046029011221,0.00520284406995408
1.11895445787187,0.00184070385820451,0.00255303877033428,0.00667984828195954,0.00453769535363351
1.1249586264073,0.0042338360165169,0.00163107432922644,0.0133237462599424,0.00286455311717058
1.13096332117049,0.00518799680402164,0.000513372238526682,0.0160341057139626,0.000678416584015579
1.13696862878902,0.0047042874006954,-0.000544343488565824,0.0145966196700364,-0.00145615714543668
1.14297461769814,0.00277565108434336,-0.00127852142778917,0.00969922196678287,-0.00302432281062685
1.14898132048346,0.000810948347693905,-0.00150791728766064,0.00307509026915263,-0.00369122761703846
1.15498872949957,-0.000636177298431084,-0.00133575796880141,-0.0033133790455997,-0.00340122523210723
1.16099680721696,-0.00156568858779803,-0.000898194594976808,-0.00805699240520127,-0.00233548805469816
1.16700549892794,-0.00197754877873847,-0.000331247394772585,-0.0103312222457678,-0.000826680136087496
1.17301474547526,-0.00187172165414505,0.000229194631975065,-0.00989502514069498,0.000726745353699632
1.17902449598901,-0.00123821472633704,0.000646551216720937,-0.00709031267083941,0.00194602890533232
1.18503472019974,-0.000478864303779668,0.000807706237920607,-0.00290973722946265,0.00256129784450346
1.19104541439254,7.88192596207058e-05,0.00074877481969931,0.00134065897066618,0.00249307681447631
1.19705659629536,0.000435020884847417,0.000541048406557768,0.0046743010559214,0.00184054178719221
1.20306829701908,0.000589925812241623,0.000255745986660182,0.0064858291955615,0.000822112913412319
1.20908055293518,0.00054371960157759,-3.59860859145846e-05,0.0065503558036231,-0.000285582064754028
1.21509339754806,0.000296588131911081,-0.000263074268443604,0.00502272109602094,-0.00120859078660085
1.22110685344944,7.2726715754806e-05,-0.000366169655558636,0.00245837921348533,-0.00173740958025124
1.22712092687715,-9.16054913442791e-05,-0.000355592612511352,-0.000304892517563162,-0.00178797957597131
1.23313560947943,-0.000200926564212013,-0.000266149953823091,-0.00258791079481614,-0.00140785568368384
1.23915088316918,-0.000255093729377748,-0.000132643072978539,-0.0039569257271066,-0.000736618781546966
1.24516672511688,-0.000253964189742714,1.01414843181479e-05,-0.00422317547468179,3.71443223278334e-05
1.2511831127469,-0.000197395124932748,0.000127432092176469,-0.0034424356072285,0.000718758119777757
1.25720002872488,-9.83773633776618e-05,0.000187563638929883,-0.00191959227977929,0.00115047673986654
1.26321746504581,-2.12982021750482e-05,0.000189750259875041,-0.000169372761784598,0.00125478033515289
1.26923542306893,2.70883877862244e-05,0.000150945037287952,0.00135123902742127,0.00104835022270459
1.27525391080728,4.6872657697579e-05,8.83020354662445e-05,0.00233977640943015,0.000617510443610553
1.28127293998193,3.81449405506522e-05,1.89643674847018e-05,0.00264875444954732,8.82849428027766e-05
1.28729252307411,9.95650746548876e-07,-3.99358422854773e-05,0.00228540850039709,-0.000403487680651415
1.2933126703762,-3.22498996277789e-05,-7.23517327635173e-05,0.00141220784087947,-0.000741995913561202
1.2993333872982,-3.62668579162763e-05,-7.73771394811357e-05,0.000333507221586588,-0.000861428547830477
1.3053546736327,-3.99255115067962e-05,-6.2825487966821e-05,-0.000651589493829481,-0.000761347119540991
1.31137652489554,-4.31361902467412e-05,-3.62956376322413e-05,-0.00133767020104489,-0.000493007388942043
1.31739893398091,-4.58091738897951e-05,-5.38973220968739e-06,-0.0016155631532337,-0.000138833852566318
1.32342189281933,-4.785469197002e-05,2.22868108188275e-05,-0.00147219001643043,0.000208135424130336
1.32944539403659,-4.32805652759586e-05,3.9214124043754e-05,-0.000990463122435907,0.000464761618624146
1.33546943255557,-2.27872248142528e-05,4.29579290184315e-05,-0.00034428373412676,0.000578300911473774
1.34149400639584,-9.93398544353913e-06,3.70735205870033e-05,0.000276570944810247,0.000539991957117217
1.34751911614086,-4.65450512507766e-06,2.51861668922976e-05,0.000736177586124591,0.000378668355825097
1.35354476406756,-6.88239634609897e-06,1.0919559224468e-05,0.000957205593965052,0.00014698451245115
1.35957095326957,-1.65512264580271e-05,-2.10419554808948e-06,0.000920837991542565,-9.2543540308718e-05
1.36559768677973,-3.35945175956218e-05,-1.02645824537779e-05,0.000666692086397275,-0.000281470262110928
1.37162496670204,-2.3235061980245e-05,-1.23337168228828e-05,0.000290937734183,-0.000379313791111725
1.37765279361505,-1.62387836747434e-05,-1.05172000307873e-05,-8.98338521922798e-05,-0.000374311687193497
1.3836811666911,-1.31791110309511e-05,-6.16615422208167e-06,-0.000387862901849201,-0.000281457439779013
1.38971008410816,-1.39966440656339e-05,-6.34352843955503e-07,-0.000550388551280309,-0.000133524735895568
1.39573954347389,-1.86319457844558e-05,4.72119726712788e-06,-0.000559607653440614,2.82956404809057e-05
1.4017695422499,-2.70255417677322e-05,8.5402563229115e-06,-0.00043263344786839,0.000163742221977093
1.4078000781753,-2.03850740903973e-05,9.80020248886834e-06,-0.000220913017333576,0.000242806152592399
1.41383114961782,-1.14003705055854e-05,9.04571211816696e-06,6.27397562262161e-06,0.000253701162654014
1.41986275561529,-6.79207630102551e-06,6.99883297143429e-06,0.000193658520393281,0.000203242226327407
1.42589489571689,-6.5107065855907e-06,4.36137697885509e-06,0.000306443393044698,0.000111233135812668
1.43192756980826,-1.05067442860446e-05,1.83432829287724e-06,0.000330300205932467,4.26452943541603e-06
1.43796077793649,-1.87306404791629e-05,1.17841496731883e-07,0.000271349076966252,-9.0478501900203e-05
1.44399452013509,-1.92537189487438e-05,-2.66607912912343e-07,0.000156031397035973,-0.000151397415310322
1.45002879626223,-1.1321540069092e-05,-2.89122036848873e-08,2.41980136229697e-05,-0.000168127853847866
1.45606360593582,-6.93270292604011e-06,5.32393324889407e-07,-9.01810441761881e-05,-0.000142925091442729
1.46209894856648,-6.04398645829399e-06,1.26785711147272e-06,-0.00016484615135546,-8.73455776791308e-05
1.46813482340451,-8.61214208938186e-06,2.02620770510119e-06,-0.000189297390235347,-1.8191587875804e-05
1.47417122958706,-1.45938938716783e-05,2.65435256712862e-06,-0.000164784995297411,4.65423226031999e-05
1.48020816618518,-1.87132546949884e-05,2.99521702889422e-06,-0.000104290925114419,9.17167740662077e-05
1.48624563225015,-1.04783122519665e-05,2.92636573422022e-06,-2.99662414387234e-05,0.000108910305801806
1.49228362684809,-5.5581848689012e-06,2.55501250806746e-06,3.78317522875878e-05,9.80472845387102e-05
1.49832214907619,-3.91529512898112e-06,2.03643126317056e-06,8.52819518257822e-05,6.55847687956007e-05
1.50436119807452,-5.5120416064317e-06,1.52509745284125e-06,0.000105179508581984,2.18995070379072e-05
1.51040077303779,-1.03107989079165e-05,1.17468704112713e-06,9.69318212673488e-05,-2.13335031134645e-05
1.51644087322709,-1.8155664418192e-05,1.13806466683359e-06,6.65545069870792e-05,-5.37589481419736e-05
1.52248149798125,-1.0246219130425e-05,1.26157637144797e-06,2.58855831865063e-05,-6.89052965931267e-05
1.52852264671831,-5.27234497520892e-06,1.3171963496594e-06,-1.31552520102849e-05,-6.56734238775995e-05
1.53456431891211,-3.2009252350757e-06,1.33434340044108e-06,-4.22162240627973e-05,-4.74672110072419e-05
1.54060651405912,-3.99882222505327e-06,1.34140012658985e-06,-5.65976677095812e-05,-2.05378697444953e-05
1.54664923164498,-7.63287715747329e-06,1.365712603851e-06,-5.52505208518315e-05,7.69159576635739e-06
1.55269247111089,-1.40699102908619e-05,1.43358915269108e-06,-4.07748065136098e-05,3.02999186668826e-05
1.5587362318203,-1.02341719973438e-05,1.49690674608581e-06,-1.92247337514558e-05,4.25282408216622e-05
1.56478051303448,-5.03579665304853e-06,1.42761746193071e-06,2.59512239900252e-06,4.29750065850359e-05
1.57082531392503,-2.50261136312316e-06,1.27967051926185e-06,1.9779348786962e-05,3.3284414404659e-05
1.57687063360912,-2.60525318373637e-06,1.1138174244907e-06,2.93952742956211e-05,1.71186373404219e-05
1.5829164711864,-5.31434056347852e-06,9.90135225363643e-07,3.04799337664234e-05,-9.00472263506289e-07
1.58896282577596,-1.06004734320159e-05,9.68026235762769e-07,2.40397353004772e-05,-1.62485269151006e-05
1.59500969655331,-1.03487937331561e-05,1.06315940426455e-06,1.30168809298376e-05,-2.55531417681039e-05
1.60105708278284,-5.06580487531581e-06,1.08714622951424e-06,1.18156386329387e-06,-2.74716013332247e-05
1.60710498381932,-2.2103618735908e-06,1.04394651153965e-06,-8.64678873614576e-06,-2.26812884127257e-05
1.6131533990795,-1.75626152732612e-06,9.732563327571e-07,-1.47040058257014e-05,-1.32593797828884e-05
1.61920232800972,-3.67728406976197e-06,9.14107289480728e-07,-1.62686691409146e-05,-2.02172748282251e-06
1.62525177005338,-7.94719326940206e-06,9.04865737535209e-07,-1.3662164904864e-05,8.13731682036298e-06
1.63130172461846,-1.06195998202565e-05,9.74158257195218e-07,-8.24603873132443e-06,1.49043851684494e-05
1.63735219104664,-5.23082388285221e-06,9.92324682164168e-07,-2.03073157658949e-06,1.71493865369231e-05
1.64340316860208,-2.07872584666667e-06,9.36572234121158e-07,3.40188480847209e-06,1.50523463464014e-05
1.64945465649,-1.13979461618515e-06,8.47018830759819e-07,7.03101682180122e-06,9.74567005140225e-06
1.65550665388214,-2.39050402103223e-06,7.63259478469407e-07,8.37289546892195e-06,2.90533716838187e-06
1.66155915994221,-5.80731330244283e-06,7.24365450721846e-07,7.48098389302964e-06,-3.65652830816082e-06
1.66761217385148,-1.09569444652494e-05,7.68775540916654e-07,4.94618073025216e-06,-8.39875800244545e-06
1.67366569483391,-5.50719803194368e-06,8.15640720703841e-07,1.78754029323702e-06,-1.0443078877186e-05
1.67971972217109,-2.12157289371651e-06,7.94208786919716e-07,-1.119554692425e-06,-9.73853576808238e-06
1.68577425519294,-7.78863084996509e-07,7.37038605712092e-07,-3.20094584164785e-06,-6.87131893548813e-06
1.69182929325934,-1.45784900760262e-06,6.76219727891662e-07,-4.15443087226592e-06,-2.81401389825012e-06
1.69788483574144,-4.13729797159326e-06,6.43371443137311e-07,-3.94993767406328e-06,1.32304998640207e-06
1.70394088200298,-8.79596400047098e-06,6.69642990191688e-07,-2.82969828886538e-06,4.54027951992226e-06
1.70999743138166,-5.86744950499424e-06,7.2593327468359e-07,-1.28330261341026e-06,6.19412133095015e-06
1.71605448317483,-2.28065925495838e-06,7.1430495023174e-07,2.16714407335235e-07,6.14660165825416e-06
1.72211203664193,-5.89611542016281e-07,6.61140832270833e-07,1.36045733962742e-06,4.67917291296972e-06
1.72817009101673,-7.75080267433603e-07,5.96784938680278e-07,1.97095759713275e-06,2.34016528736177e-06
1.73422864552034,-2.81782718640646e-06,5.51182500257747e-07,2.00400034852417e-06,-2.05191162511295e-07
1.74028769937419,-6.69860222174692e-06,5.5387941799384e-07,1.54828271494326e-06,-2.3246526551151e-06
1.74634725181296,-6.28736254831702e-06,6.08527938558337e-07,8.21707705053309e-07,-3.56836643229707e-06
1.75240730209612,-2.53487341266443e-06,6.13995941723642e-07,7.21366093938323e-08,-3.78354956462774e-06
1.7584678495095,-5.4688281723702e-07,5.7859906298107e-07,-5.34234827675422e-07,-3.08893665612997e-06
1.76452889335785,-3.05897743926379e-07,5.28174570799817e-07,-8.9705924220697e-07,-1.7833820680148e-06
1.77059043295624,-1.79441419194654e-06,4.88208621991528e-07,-9.8043087947782e-07,-2.5626204333709e-07
1.77665246762138,-4.994917248447e-06,4.83835396780924e-07,-8.12979622564005e-07,1.10197567846409e-06
1.78271499666303,-6.75309383979167e-06,5.32918354858317e-07,-4.87641218740854e-07,1.98920017968376e-06
1.78877801937578,-2.86084786090272e-06,5.50804045937023e-07,-1.28363939004214e-07,2.27039364466953e-06
1.7948415350358,-6.16611675415891e-07,5.24192288234149e-07,1.79567007398608e-07,1.98241620485889e-06
1.8009055429048,-4.40905810076459e-09,4.77168727242008e-07,3.82902097811908e-07,1.28131641363437e-06
1.80697004223549,-1.00825362586767e-06,4.3351224391857e-07,4.57723575798288e-07,3.89224365258679e-07
1.81303503227711,-3.6121492205505e-06,4.16694334283879e-07,4.09522206805658e-07,-4.58408237249636e-07
1.81910051228097,-7.25111238325071e-06,4.49660979177404e-07,2.73272684415979e-07,-1.06555075783703e-06
1.82516648150582,-3.24250938306783e-06,4.78748238617532e-07,1.05969563855989e-07,-1.32573589232662e-06
1.83123293922121,-7.77444639337777e-07,4.64120902995645e-07,-4.70557381953211e-08,-1.2381337336922e-06
1.83729988470581,1.58723560307362e-07,4.26949532152068e-07,-1.56785268403613e-07,-8.79610667011302e-07
1.84336731724414,-4.19353969088409e-07,3.8813310436715e-07,-2.08222331175577e-07,-3.73355329447679e-07
1.84943523612313,-2.49701750336038e-06,3.68299194185335e-07,-2.00428498875739e-07,1.41945000193385e-07
1.85550364062873,-6.05959809024223e-06,3.87803621459589e-07,-1.46560049856381e-07,5.42922685265844e-07
1.86157253004258,-3.66681186449009e-06,4.25615006059714e-07,-7.21647563582773e-08,7.51851150280606e-07
1.86764190363935,-1.01061163555424e-06,4.20284576867345e-07,3.4089426903613e-10,7.53429873152749e-07
1.87371176068704,2.0949441389725e-07,3.89177599163099e-07,5.68728455106668e-08,5.82226735865352e-07
1.87978210044889,6.9756683714781e-09,3.51608460879705e-07,8.91332379327152e-08,3.04258983837426e-07
1.88585292218537,-1.60469014880958e-06,3.26651108592163e-07,9.46265890140338e-08,-8.12502949867623e-10
1.89192422515619,-4.61201720964958e-06,3.33138596285397e-07,7.66922306508335e-08,-2.57486226082847e-07
1.8979960086223,-4.12348418163254e-06,3.71392067282804e-07,4.4406938676659e-08,-4.12162436502461e-07
1.90406827184765,-1.30177439116724e-06,3.75352818779101e-07,9.097933791073e-09,-4.4636828629033e-07
1.91014101409954,1.67814962203286e-07,3.52122715004187e-07,-2.07678378702159e-08,-3.73123683121575e-07
1.91621423464758,2.97703262216917e-07,3.19076862077307e-07,-3.98655210624571e-08,-2.26346593034642e-07
1.92228793276261,-8.99682595415657e-07,2.93376327286213e-07,-4.59968409738823e-08,-5.06260703331472e-08
1.92836210771557,-3.41190792137734e-06,2.91967493998565e-07,-4.01012480436227e-08,1.08993291190707e-07
1.93443675877634,-4.60437508425827e-06,3.26158680435041e-07,-2.62462407119214e-08,2.1722434653647e-07
1.94051188521268,-1.63917142496793e-06,3.38557796690911e-07,-9.92973009220636e-09,2.57503531038223e-07
1.94658748628979,5.02003148333902e-08,3.21976883328361e-07,5.05925366079974e-09,2.32612917143754e-07
1.95266356127074,4.75222090285447e-07,2.92421290132936e-07,1.61224967008334e-08,1.58953897417325e-07
1.95874010941705,-3.52617101273554e-07,2.65705442572549e-07,2.1734442152235e-08,6.07193177610821e-08
1.96481712998929,-2.42182125186076e-06,2.57451332020277e-07,2.14563792226717e-08,-3.59061025163492e-08
1.9708946222477,-5.10287335241394e-06,2.82779569030516e-07,1.59493716282384e-08,-1.08545593608577e-07
1.97697258545277,-2.01331085556485e-06,3.02975567391628e-07,7.19364144406777e-09,-1.44170711604013e-07
1.98305101886561,-1.29979730313932e-07,2.9327421963754e-07,-1.84273295441912e-09,-1.41196932232287e-07
1.98912992174783,5.57761731675097e-07,2.68286762126252e-07,-8.89082207771735e-09,-1.06825213867722e-07
1.99520929336124,6.05618555537948e-08,2.424519806185e-07,-1.26429711180436e-08,-5.37257172043898e-08
2.00128913296755,-1.61092451640651e-06,2.30036558792207e-07,-1.27555656967837e-08,3.2482006715782e-09
2.00736943982809,-4.44603633163366e-06,2.45134889271523e-07,-9.84975889121805e-09,5.03492006699901e-08
2.01345021320351,-2.41639641533492e-06,2.7152299872104e-07,-5.38406564297624e-09,7.81837723538856e-08
2.01953145235355,-3.61658221111821e-07,2.68213654324688e-07,-6.29063006658928e-10,8.37751674282612e-08
2.02561315653703,5.60471144280931e-07,2.47555504165719e-07,3.53704365008348e-09,6.96951342667304e-08
2.03169532501198,3.59883509013532e-07,2.22876817300463e-07,6.44222038201201e-09,4.22296958720416e-08
2.03777795703576,-9.53523323943157e-07,2.07350235458029e-07,7.62646249170423e-09,9.53998974426701e-09
2.0438610518652,-3.36984549925729e-06,2.13993355094962e-07,6.84796681172002e-09,-2.01776713344136e-08
2.04994460875672,-2.84198403981219e-06,2.41738600724811e-07,4.14263890726089e-09,-4.05305814223512e-08
2.05602862696642,-6.35660123195045e-07,2.44658461363951e-07,4.74267228088968e-10,-4.84671032612091e-08
2.06211310575017,4.95951836865851e-07,2.28653205516176e-07,-2.86999411873234e-09,-4.43625377939382e-08
2.06819804436351,5.62060575681806e-07,2.06000003974885e-07,-5.05285973356672e-09,-3.10759708873231e-08
2.07428344206167,-4.28119689557854e-07,1.88835540222519e-07,-5.70501068204395e-09,-1.2922088144029e-08
2.08036929809948,-2.46536906988777e-06,1.89156047800661e-07,-4.92424192360999e-09,5.35937469359808e-09
2.08645561173137,-3.28469083116692e-06,2.1435661117318e-07,-3.26779841296011e-09,1.96340676483242e-08
2.0925423822113,-9.44294312217767e-07,2.23147118811924e-07,-1.36117041087594e-09,2.73498869727214e-08
2.09862960879275,3.74794700859149e-07,2.11658727760982e-07,5.30172907044779e-10,2.79383506115588e-08
2.10471729072871,6.81166212950596e-07,1.9127480819832e-07,2.17054738006394e-09,2.24298888376269e-08
2.11080542727169,-1.65849760696976e-08,1.73251628257562e-07,3.32048927931053e-09,1.29070906715516e-08
2.11689401767374,-1.70985864505198e-06,1.68718086521487e-07,3.74034120421969e-09,1.95703873360148e-09
2.12298306118639,-3.73997167287512e-06,1.88295669648693e-07,3.19367118279088e-09,-7.87745612310347e-09
2.12907255706072,-1.28107191383425e-06,2.02787701345914e-07,1.69524345421462e-09,-1.46493248399748e-08
2.13516250454733,2.05945386059825e-07,1.95974484161617e-07,-1.13437529613291e-10,-1.74311360310793e-08
2.14125290289635,7.29107377406344e-07,1.7839257556106e-07,-1.68272051291228e-09,-1.62772979030549e-08
2.14734375135747,2.96446177783927e-07,1.60462692625968e-07,-2.69657787995086e-09,-1.1966092948013e-08
2.15343504917994,-1.08400131368255e-06,1.52489550466739e-07,-3.07170407929064e-09,-5.73445479734349e-09
2.15952679561259,-3.40419340699697e-06,1.64662107629421e-07,-2.95510055422756e-09,9.88647181544384e-10
2.16561898990382,-1.64044218593107e-06,1.83842025466144e-07,-2.62733422070602e-09,6.85099613986035e-09
2.17171163130167,-2.95422531591065e-09,1.81381267038665e-07,-1.99984064402845e-09,1.08551250022632e-08
2.17780471905372,7.1605139281357e-07,1.66532499730118e-07,-9.46732391958099e-10,1.24817997855969e-08
2.18389825240717,5.24093529405766e-07,1.4903291387735e-07,4.85643112618457e-10,1.16454245068501e-08
2.18999223060877,-5.71304478268476e-07,1.38513955599607e-07,2.08043411213104e-09,8.63194939691113e-09
2.1960866529048,-2.56261474892031e-06,1.44501278511961e-07,3.45226225003148e-09,4.03678585635457e-09
2.20218151854109,-2.01764572016974e-06,1.6532235737941e-07,4.08106483462792e-09,-1.29723408081909e-09
2.20827682676299,-2.4537739807051e-07,1.67596902157114e-07,3.7558135038155e-09,-6.39004870713563e-09
2.21437257681537,6.50683686597158e-07,1.56208882138016e-07,2.59063357604246e-09,-1.03084831205425e-08
2.22046876794261,6.77587038889776e-07,1.40153959625694e-07,7.59347944188398e-10,-1.22893746632895e-08
2.22656539938866,-1.5761363478258e-07,1.28331086379028e-07,-1.5094637099527e-09,-1.18415651964082e-08
2.23266247039702,-1.8478601504971e-06,1.29542388133194e-07,-3.93112682242914e-09,-8.84510501438165e-09
2.23875998021075,-2.40843248096575e-06,1.48694727211277e-07,-6.15529530765029e-09,-3.65300485531668e-09
2.24485792807251,-5.15546497443478e-07,1.54766901293183e-07,-7.49236227948157e-09,2.83809406075402e-09
2.25095631322452,5.40628796590402e-07,1.45860440306199e-07,-7.12382098325508e-09,9.31169426079161e-09
2.25705513490859,7.66712496553869e-07,1.30549067757927e-07,-4.72696316928087e-09,1.43071324146463e-08
2.2631543923661,1.69327806862802e-07,1.17318224414513e-07,-5.15118457724016e-10,1.65026773213106e-08
2.26925408483799,-1.24489816036982e-06,1.14564345914001e-07,4.76320436622156e-09,1.50007319849238e-08
2.27535421156472,-2.80915996696978e-06,1.30163131823287e-07,9.82598996068894e-09,9.61187008233454e-09
2.28145477178633,-8.0862910354092e-07,1.41452881059733e-07,1.30367443267793e-08,1.11999939756978e-09
2.28755576474237,3.92266782987907e-07,1.37298879079622e-07,1.32112771626503e-08,-8.72208999350227e-09
2.29365718967193,7.99751222292313e-07,1.25363041016019e-07,9.89208313537176e-09,-1.76120455577571e-08
2.29975904581367,4.20051348092958e-07,1.13225609941106e-07,3.33773951120713e-09,-2.32021147157814e-08
2.3058613324058,-7.40601924874375e-07,1.08385776363189e-07,-5.47500555566478e-09,-2.36077152874987e-08
2.31196404868612,-2.67597421112438e-06,1.18260980936993e-07,-1.48486609933189e-08,-1.79149880965745e-08
2.31806719389201,-1.11967338146515e-06,1.31565565874601e-07,-2.23008094323913e-08,-6.68143098205632e-09
2.32417076726044,2.11950225074192e-07,1.27673401803535e-07,-2.49283927257782e-08,7.84706467725712e-09
2.33027476802797,7.8460333329605e-07,1.1427411186199e-07,-2.10456286763869e-08,2.22597699383816e-08
2.33637919543072,6.04148148491346e-07,9.92828569109422e-08,-1.05727321411231e-08,3.2793392545094e-08
2.34248404870434,-3.2354999779659e-07,9.05393744833416e-08,4.96261449329285e-09,3.61580830852988e-08
2.348589327084,-1.99262220268442e-06,9.58082597085714e-08,2.24252096042493e-08,3.03633168926519e-08
2.35469502980437,-1.44553101510153e-06,1.13767295932043e-07,3.71015529412572e-08,1.55429700362775e-08
2.36080115609956,3.63623584677102e-09,1.19485069483504e-07,4.38408185835871e-08,-5.50002121947361e-09
2.36690770520323,7.26619598429068e-07,1.15947302713992e-07,3.95167393116705e-08,-2.78777943431256e-08
2.37301467634855,7.28943282398977e-07,1.08791005601603e-07,2.36028731490965e-08,-4.58477384607681e-08
2.3791220687683,1.61349270698566e-08,1.03584278279672e-07,-1.81966851524049e-09,-5.40835035961406e-08
2.38522988169492,-1.40627481462642e-06,1.05826046127132e-07,-3.20568245057656e-08,-4.89465755210386e-08
2.39133811436054,-1.77998926269722e-06,1.17518407044039e-07,-5.97942986224618e-08,-2.97627375910859e-08
2.39744676599705,-2.24722808359731e-07,1.13665295418391e-07,-7.58166251571689e-08,1.40196965108285e-10
2.40355583583605,6.34954939522872e-07,9.57179943102857e-08,-7.32632830117708e-08,3.39360760931087e-08
2.40966532310878,8.04255064639524e-07,7.30217974227013e-08,-4.99761413667559e-08,6.30995974355576e-08
2.41577522704599,2.88391662932924e-07,5.48582030095115e-08,-8.58280644856479e-09,7.93222408094848e-08
2.42188554687784,-9.07418130596757e-07,5.04444769180457e-08,4.34960222290557e-08,7.64318142384383e-08
2.42799628183375,-2.12356773194017e-06,6.8500892616074e-08,9.40416666824686e-08,5.23162706195648e-08
2.43410743114235,-4.75797338252078e-07,9.36559058926411e-08,1.2708893671872e-07,1.06744427445849e-08
2.44021899403141,5.07021192233067e-07,1.14249283559852e-07,1.29844614010046e-07,-3.91832424981361e-08
2.44633096972805,8.29807394136693e-07,1.30107980009741e-07,9.72698206893753e-08,-8.48865645467672e-08
2.45244335745899,4.97483743852006e-07,1.40998426014718e-07,3.23226905768596e-08,-1.13841410494899e-07
2.45855615645075,-4.85024408489663e-07,1.46625106873235e-07,-5.40277118575495e-08,-1.16060670640951e-07
2.46466936592989,-2.11278879346723e-06,1.46631623937662e-07,-1.42786676502154e-07,-8.70044007712329e-08
2.47078298512324,-7.27949723641367e-07,1.25031429436301e-07,-2.07680950439031e-07,-3.03180087044342e-08
2.47689701325803,3.68434500344216e-07,7.18987642354806e-08,-2.246745361374e-07,4.16381119217712e-08
2.4830114495616,8.30586611111869e-07,6.60580926917453e-09,-1.82342441003023e-07,1.11270749437125e-07
2.48912629326097,6.63157660743122e-07,-5.13548729562873e-08,-8.29294428309121e-08,1.59914210251778e-07
2.49524154358236,-1.29198679622009e-07,-8.25392839266238e-08,5.76259198706563e-08,1.71946268932624e-07
2.50135719975079,-1.54182594899507e-06,-6.75521118262618e-08,2.09667809473828e-07,1.38914308713793e-07
2.50747326098959,-1.01417402569374e-06,5.48821580421922e-09,3.30393014633457e-07,6.36271659168932e-08
2.51358972652011,1.73940904754607e-07,1.11784048409294e-07,3.77095098025608e-07,-3.79953671345852e-08
2.51970659556201,7.6201265417292e-07,2.26416304512851e-07,3.2698066292764e-07,-1.41407666554785e-07
2.52582386733404,7.54435602396996e-07,3.25437954746643e-07,1.7971759965777e-07,-2.19532523972352e-07
2.53194154105491,1.55606674667259e-07,3.84830165394213e-07,-4.25383260635591e-08,-2.48638832543305e-07
2.53805961594407,-1.03007479551213e-06,3.80502693403735e-07,-2.95096998645406e-07,-2.14235367164578e-07
2.54417809122256,-1.24356804758209e-06,2.85271755418551e-07,-5.10949604523767e-07,-1.16971350943354e-07
2.55029696611371,5.65115240235759e-08,8.06951815570532e-08,-6.16337879891458e-07,2.34234322196845e-08
2.55641623984298,7.66307874829122e-07,-1.77317606966131e-07,-5.67276155344266e-07,1.73350930596521e-07
2.56253591163659,8.89981546374689e-07,-4.22323927807265e-07,-3.5653703957985e-07,2.94309467026344e-07
2.56865598072015,4.31695642640475e-07,-5.87875336088808e-07,-1.35550206575417e-08,3.51170841846276e-07
2.57477644631713,-6.04384311029812e-07,-6.07517724409548e-07,3.95497030558786e-07,3.20456605521834e-07
2.58089730764744,-1.59045672008044e-06,-4.15361690902556e-07,7.67667134078143e-07,1.98641843928447e-07
2.58701856392601,-2.9767882794659e-07,-1.06645812908278e-08,9.79741079973209e-07,9.02807343189881e-09
2.5931402143626,4.82460045528233e-07,4.96306280956456e-07,9.51335886100043e-07,-2.03294138112976e-07
2.59926225816367,7.53881141697351e-07,9.85999892344082e-07,6.61308832744126e-07,-3.84641731619094e-07
2.60538469453492,5.20508152893045e-07,1.33868723331743e-06,1.46640692657808e-07,-4.8428446608457e-07
2.61150752268372,-2.13733126695326e-07,1.43446188670632e-06,-4.97429340272509e-07,-4.65839589413516e-07
2.61763074182167,-1.44491469743381e-06,1.15324010367381e-06,-1.11726946176327e-06,-3.18708984512325e-07
2.62375435116704,-5.28108566527546e-08,4.25258909384007e-07,-1.51486144827528e-06,-6.86933926820634e-08
2.62987834994595,9.25763790287764e-07,-5.73824107262922e-07,-1.54689080554487e-06,2.25052038530156e-07
2.63600273738995,1.28252553738203e-06,-1.59365640054981e-06,-1.16594447362418e-06,4.89091831488662e-07
2.64212751273194,1.02120646851968e-06,-2.38360202111216e-06,-4.15022406197466e-07,6.5186794794621e-07
2.64825267520201,1.45540724344337e-07,-2.69275826562162e-06,5.72240639833335e-07,6.590647986854e-07
2.65437822402333,-1.34073540004908e-06,-2.26995610283888e-06,1.57134970517414e-06,4.89032524461402e-07
2.660504158408,-1.34218231887339e-06,-9.462886705891e-07,2.27641511700428e-06,1.6789173285037e-07
2.66663047755407,-6.65463527262098e-07,9.43017383441717e-07,2.43861522635633e-06,-2.28952313755568e-07
2.67275718064803,-1.65667429473849e-07,2.92792774904004e-06,1.9657178939238e-06,-6.02935239242106e-07
2.67888426687118,1.60743334819801e-07,4.54257607571523e-06,9.0281597137002e-07,-8.55447316871064e-07
2.68501173540625,3.17307556655022e-07,5.32037430323618e-06,-5.67861323749364e-07,-9.08060851084308e-07
2.69113958544408,3.07565851488564e-07,4.79401330904305e-06,-2.1265768790106e-06,-7.22831962319876e-07
2.69726781619033,1.51295623681571e-06,2.56070757985281e-06,-3.32009245565433e-06,-3.22590217313268e-07
2.70339642687121,3.40423965265472e-06,-8.96798934640467e-07,-3.72897352669292e-06,2.00221010966848e-07
2.70952541673218,3.98225005578092e-06,-4.67631627828457e-06,-3.18571972028262e-06,7.16025018277041e-07
2.71565478502873,3.25006746455164e-06,-7.90417522728489e-06,-1.72975879721211e-06,1.09210760478721e-06
2.72178453101604,1.21077455711197e-06,-9.70530628653156e-06,3.9760366402113e-07,1.21866157872808e-06
2.7279146539385,-2.13254321329425e-06,-9.20324044207354e-06,2.75259065223794e-06,1.0347682327543e-06
2.73404515301931,-6.29490401620984e-06,-5.55067977683184e-06,4.6890466393984e-06,5.5449023242694e-07
2.74017602745062,-7.90736834080146e-06,5.91779496373017e-07,5.52766096952365e-06,-1.14877924910969e-07
2.74630727639166,-7.50889322679311e-06,7.48782896212615e-06,4.97545352327018e-06,-8.07525215854449e-07
2.75243889898079,-5.09511377439471e-06,1.35975171706169e-05,3.05470341445436e-06,-1.34942759612319e-06
2.75857089435109,-6.61665602152847e-07,1.73779726936651e-05,7.4901107780318e-08,-1.59142198039479e-06
2.76470326164611,5.79581545885587e-06,1.72834053535284e-05,-3.36633186443705e-06,-1.44132201750628e-06
2.77083600003562,1.42816930011506e-05,1.17651077114335e-05,-6.38232287938651e-06,-8.96189697403872e-07
2.77696910873102,2.24971883687339e-05,1.2331367749735e-06,-7.93218241043323e-06,-7.04804504577876e-08
2.78310258699317,2.41517548835586e-05,-1.09117151232806e-05,-7.50665846574077e-06,8.32668677293378e-07
2.78923643411898,1.91709422352216e-05,-2.2035953573705e-05,-5.09424986570067e-06,1.5926344380624e-06
2.79537064941915,7.55307741663059e-06,-2.95026166707199e-05,-1.07591830893179e-06,2.0134231766721e-06
2.80150523219548,-1.07035057490755e-05,-3.06692783300269e-05,3.77355973845093e-06,1.96155619845747e-06
2.80764018171816,-3.56004672526903e-05,-2.28880504031605e-05,8.28423589839576e-06,1.40414925584335e-06
2.81377549720316,-5.54602430709461e-05,-5.56750931016576e-06,1.0973305285462e-05,4.45548345294263e-07
2.8199111777957,-5.82725302309514e-05,1.49586401406002e-05,1.09607289775422e-05,-6.85473086363362e-07
2.8260472225811,-4.54622282181893e-05,3.42399366000511e-05,8.17086571463224e-06,-1.72481989867843e-06
2.83218363061377,-1.70111543899742e-05,4.80411771872535e-05,3.03931183993609e-06,-2.4271079409158e-06
2.83832040094787,2.70988642356603e-05,5.21173058335501e-05,-3.48940414333923e-06,-2.60711908314553e-06
2.8444575326679,8.68859906993244e-05,4.22134161962603e-05,-9.95995023607918e-06,-2.18144648164342e-06
2.85059502491934,0.000141855874929705,1.56463876883838e-05,-1.44375804128644e-05,-1.21002331703021e-06
2.85673287693551,0.000151522230738257,-1.74953999852662e-05,-1.54838650490349e-05,9.47923459347617e-08
2.86287108803571,0.000124877938429955,-4.94034442365459e-05,-1.28724091758902e-05,1.45620653912638e-06
2.86900965759347,6.18821574973105e-05,-7.36973228300271e-05,-7.008054740118e-06,2.59805396885531e-06
2.87514858500021,-3.7505929329859e-05,-8.39805684540712e-05,1.10909631835953e-06,3.2840644034922e-06
2.88128786962895,-0.000173327115896361,-7.38406731798068e-05,9.88141423609574e-06,3.35688987821142e-06
2.88742751079793,-0.000318529331075515,-3.74665512500473e-05,1.71159897904139e-05,2.7773295420491e-06
2.89356750773584,-0.000339803091274506,1.22172616569149e-05,2.07703304152558e-05,1.649609496815e-06
2.89970785956922,-0.000283198594427486,6.15679524417056e-05,2.0258516434083e-05,1.64633812453736e-07
2.90584856534612,-0.000148602613343138,0.000102297080175979,1.56804439606541e-05,-1.46250762296373e-06
2.91198962406877,6.40980383707732e-05,0.00012609428469919,7.67968503559691e-06,-3.02142540923921e-06
2.91813103472657,0.000355016506148284,0.000124627290380893,-2.55438339568424e-06,-4.33369059938143e-06
2.92427279632901,0.000724265894268749,8.95419110112142e-05,-1.3284450227501e-05,-5.2802522988954e-06
2.93041490793815,0.000772701009876945,2.95698221668333e-05,-2.25511337695473e-05,-5.8256544912628e-06
2.9365573686904,0.000688831459895544,-3.56926491533647e-05,-2.94860921938263e-05,-6.00241071902631e-06
2.94270017778993,0.000476213443831881,-9.94164572709818e-05,-3.38067572664096e-05,-5.87278883013409e-06
2.94884333449066,0.000134642385962211,-0.00015475566798589,-3.55382236158829e-05,-5.51409089251947e-06
2.95498683807787,-0.000336086227766488,-0.000194845116995343,-3.50145133904801e-05,-5.00687290607751e-06
2.96113068784971,-0.000936176848863027,-0.000212800412181052,-3.2879843934603e-05,-4.42309491276064e-06
2.96727488309879,-0.00123194903397353,-0.000208602060326512,-3.00246282045986e-05,-3.81453092937331e-06
2.97341942309659,-0.00133114434681177,-0.000197199877428451,-2.69860445613949e-05,-3.21015899965493e-06
2.97956430708978,-0.00135714252656187,-0.000181627197432088,-2.39851400552611e-05,-2.62661166248472e-06
2.98570953430413,-0.0013097931663212,-0.000164208537019516,-2.11649137282005e-05,-2.07249190313804e-06
2.99185510394911,-0.00118894588270827,-0.000147275776735813,-1.85923744864103e-05,-1.55064843633954e-06
2.99800101522239,-0.000994450315504343,-0.00013316816030072,-1.62581999342715e-05,-1.06046361199391e-06
3.0041472673144,-0.000853623825556205,-0.000123416687410934,-1.4079957827867e-05,-6.00147372085987e-07
3.0102938594126,-0.00082207084324566,-0.000114596743789264,-1.19909635604557e-05,-1.68454213500037e-07
3.01644079070377,-0.000790882831251319,-0.000105988699322723,-9.9863467941631e-06,2.35529500976247e-07
3.02258806037427,-0.000760058943782565,-9.75903625853714e-05,-8.06441243969146e-06,6.12695023800156e-07
3.02873566761005,-0.000729598334690585,-8.9399548315552e-05,-6.22348196419657e-06,9.63917912487525e-07
3.03488361159667,-0.000699500157019796,-8.14140766332347e-05,-4.46189374281486e-06,1.2900570913018e-06
3.04103189151927,-0.000669763563000608,-7.36317747312526e-05,-2.77800247131689e-06,1.59195574199926e-06
3.04718050656257,-0.000640387704231907,-6.60504752193188e-05,-1.17017941325784e-06,1.87044065749448e-06
3.05332945591091,-0.000611371731399439,-5.86680171527356e-05,3.63187207315818e-07,2.12632333296841e-06
3.0594787387482,-0.000582714794820343,-5.14822453842172e-05,1.82369327714071e-06,2.3603998650108e-06
3.06562835425795,-0.000554416043809404,-4.44910111580489e-05,3.21291813648359e-06,2.57345041658037e-06
3.07177830162326,-0.000526474627108595,-3.76921715229389e-05,4.53242461925265e-06,2.76624019845002e-06
3.07792858002684,-0.00049888969263593,-3.1083590040802e-05,5.78375894894221e-06,2.93951921615785e-06
3.08407918865097,-0.000471660387631837,-2.4663135783407e-05,6.96845205210445e-06,3.09402272801845e-06
3.09023012667754,-0.000444785858745944,-1.84286847148088e-05,8.08801760542993e-06,3.23047059693935e-06
3.09638139328802,-0.000418265251571082,-1.23781183088357e-05,9.14395383319042e-06,3.34956882832628e-06
3.10253298766348,-0.000392097711422199,-6.5093245691621e-06,1.01377426143777e-05,3.45200841002763e-06
3.10868490898459,-0.000366282382689777,-8.20197369808885e-07,1.10708498692861e-05,3.53846641280591e-06
3.11483715643161,-0.000340818408967953,4.69136309379811e-06,1.19447253840292e-05,3.60960521106365e-06
3.12098972918438,-0.000315704933381988,1.00274505074531e-05,1.27608032005657e-05,3.66607329690996e-06
3.12714262642236,-0.000290941098104182,1.51901521474063e-05,1.35205013467644e-05,3.70850547046986e-06
3.13329584732458,-0.000266526044737573,2.01815498757595e-05,1.42252219838597e-05,3.73752267670202e-06
3.13944939106967,-0.000242458914193144,2.5003718338987e-05,1.48763517544468e-05,3.753732345095e-06
3.14560325683588,-0.000218738846682665,2.96587267184729e-05,1.54752613053229e-05,3.75772829423966e-06
3.15175744380102,-0.000195364981551521,3.41486377896911e-05,1.60233056444815e-05,3.75009092050345e-06
3.1579119511425,-0.000172336457627475,3.84755080286407e-05,1.65218242698684e-05,3.73138804601157e-06
3.16406677803735,-0.000149652413005989,4.26413879937968e-05,1.6972141305629e-05,3.70217404048844e-06
3.17022192366218,-0.000127311985057659,4.66483216525618e-05,1.73755647667977e-05,3.66299031184493e-06
3.17637738719318,-0.000105314310440526,5.04983469203438e-05,1.77333878043781e-05,3.61436604574208e-06
3.18253316780615,-8.36585251269056e-05,5.41934956264427e-05,1.80468877306165e-05,3.5568174658843e-06
3.1886892646765,-6.23437644724758e-05,5.77357933058996e-05,1.8317327069973e-05,3.49084824793429e-06
3.19484567697921,-4.13691629959967e-05,6.11272588729395e-05,1.85459523576948e-05,3.41695040844059e-06
3.20100240388887,-2.07338546355516e-05,6.43699056676712e-05,1.87339954189827e-05,3.33560325283385e-06
3.20715944457965,-4.36972646740493e-07,6.74657403355497e-05,1.88826726631519e-05,3.24727423839222e-06
3.21331679822535,1.95223504707644e-05,7.04167631703375e-05,1.89931853737489e-05,3.15241936144523e-06
3.21947446399933,3.91449828672801e-05,7.32249685813739e-05,1.90667197926925e-05,3.05148232814215e-06
3.22563244107456,5.84317934710554e-05,7.58923444279391e-05,1.91044472071308e-05,2.94489582632586e-06
3.23179072862361,7.73836516281938e-05,7.84208724567046e-05,1.9107523594746e-05,2.83308038772667e-06
3.23794932581864,9.60014277993665e-05,8.08125279514515e-05,1.90770904721178e-05,2.71644617597133e-06
3.24410823183142,0.000114285992651214,8.30692800104231e-05,1.90142742747136e-05,2.59539149777588e-06
3.25026744583331,0.000132238217808446,8.5193091436021e-05,1.89201865746225e-05,2.47030437045136e-06
3.25642696699525,0.000149858975683979,8.71859188726435e-05,1.87959242743436e-05,2.34156109627054e-06
3.2625867944878,0.000167149138916311,8.90497123418623e-05,1.86425694735194e-05,2.20952759871327e-06
3.26874692748111,0.000184109581367047,9.07864157126913e-05,1.84611898184299e-05,2.0745596783776e-06
3.27490736514492,0.000200741177193476,9.23979665816427e-05,1.8252837986005e-05,1.93700210562125e-06
3.28106810664858,0.00021704480135905,9.38862962685817e-05,1.80185525128978e-05,1.79718929681378e-06
3.28722915116103,0.000233021329609737,9.52533295110598e-05,1.77593573611425e-05,1.65544613580493e-06
3.29339049785081,0.000248671638164625,9.65009849926812e-05,1.74762619281741e-05,1.51208690359407e-06
3.29955214588606,0.00026399660387449,9.76311747582286e-05,1.7170261361289e-05,1.36741611982094e-06
3.30571409443452,0.000278997104595713,9.86458048718176e-05,1.68423363048683e-05,1.2217285920942e-06
3.31187634266351,0.000293674018485306,9.95467746548915e-05,1.64934534182991e-05,1.07530931780363e-06
3.31803888973998,0.000308028224527288,0.000100335977320999,1.61245647594125e-05,9.28433984431474e-07
3.32420173483044,0.000322060602393549,0.000101015299695948,1.57366088486841e-05,7.81368836270899e-07
3.33036487710104,0.000335772032346002,0.000101586622004084,1.53305093109017e-05,6.34370932715672e-07
3.33652831571751,0.000349163395535355,0.000102051818474031,1.49071762341654e-05,4.87688234260134e-07
3.34269204984516,0.000362235573283094,0.000102412756613773,1.44675057069513e-05,3.4155921880967e-07
3.34885607864894,0.000374989447984792,0.000102671297589933,1.40123797560236e-05,1.96214679561775e-07
3.35502040129336,0.000387425902678844,0.000102829296294004,1.35426664666176e-05,5.18754063467047e-08
3.36118501694255,0.000399545820900556,0.000102888601159087,1.30592203030635e-05,-9.12454377997481e-08
3.36734992476024,0.000411350086904178,0.000102851054176538,1.25628818224883e-05,-2.32943882200184e-07
3.37351512390975,0.000422839585535768,0.000102718491025868,1.20544776934914e-05,-3.73023734093762e-07
3.37968061355401,0.000434015202419488,0.000102492740746985,1.15348214245771e-05,-5.11297574235196e-07
3.38584639285555,0.000444877823695426,0.000102175626166215,1.10047123597273e-05,-6.47584937409394e-07
3.39201246097649,0.000455428336327675,0.000101768963705106,1.04649367251617e-05,-7.81714673280894e-07
3.39817881707856,0.000465667627722845,0.000101274562888362,9.91626675968114e-06,-9.13522885821425e-07
3.40434546032309,0.00047559658611115,0.00010069422738812,9.35946195696682e-06,-1.04285313345418e-06
3.410512389871,0.000485216100273412,0.000100029754062122,8.79526773440849e-06,-1.16955662407919e-06
3.41667960488282,0.000494527059541796,9.92829335654353e-05,8.22441685424122e-06,-1.29349249042724e-06
3.42284710451869,0.000503530354211146,9.84555498427482e-05,7.64762811874778e-06,-1.41452683191691e-06
3.42901488793833,0.000512226874759257,9.75493804902664e-05,7.0656075543164e-06,-1.53253261047085e-06
3.43518295430108,0.000520617512745989,9.65661964872339e-05,6.47904797661973e-06,-1.64739070131846e-06
3.44135130276587,0.000528703160198317,9.55077626767284e-05,5.88862906083829e-06,-1.75898797874289e-06
3.44751993249124,0.000536484709654113,9.43758368855817e-05,5.29501721169987e-06,-1.86721908444343e-06
3.45368884263532,0.000543963054363831,9.3172170996441e-05,4.69886632701113e-06,-1.97198482018243e-06
3.45985803235585,0.000551139088304345,9.18985101586606e-05,4.10081691596161e-06,-2.07319272126975e-06
3.46602750081018,0.000558013706041604,9.05565927726684e-05,3.5014969349475e-06,-2.17075662486539e-06
3.47219724715524,0.000564587802752091,8.91481511385585e-05,2.90152125874356e-06,-2.26459704214377e-06
3.4783672705476,0.000570862274206082,8.76749109178244e-05,2.30149223324601e-06,-2.35464049809284e-06
3.48453757014338,0.000576838016875978,8.61385909125553e-05,1.70199927897217e-06,-2.44081980935584e-06
3.49070814509835,0.000582515927744873,8.45409039358089e-05,1.10361936313774e-06,-2.52307360888022e-06
3.49687899456786,0.000587896904681148,8.2883555855188e-05,5.0691668279705e-07,-2.60134658964013e-06
3.50305011770687,0.00059298184584016,8.11682462886472e-05,-8.75570492882301e-08,-2.67558915213092e-06
3.50922151366994,0.000597771650194806,7.93966679590033e-05,-6.79262471584913e-07,-2.7457573197051e-06
3.51539318161122,0.000602267217340629,7.7570507546682e-05,-1.26767270785817e-06,-2.81181254854561e-06
3.5215651206845,0.00060646944744203,7.56914446538035e-05,-1.85227343207638e-06,-2.87372223474905e-06
3.52773733004314,0.0006103792413501,7.37611526642863e-05,-2.43256240409791e-06,-2.93145825164705e-06
3.53390980884011,0.000613997500419294,7.17812981190136e-05,-3.00804975606435e-06,-2.98499859219452e-06
3.540082556228,0.000617325126742929,6.97535414302568e-05,-3.57825771751684e-06,-3.03432556729618e-06
3.54625557135899,0.00062036302288681,6.76795357433824e-05,-4.1427207256901e-06,-3.07942696162636e-06
3.55242885338487,0.00062311209227183,6.55609285040279e-05,-4.70098538464283e-06,-3.12029528365819e-06
3.55860240145702,0.000625573238603533,6.3399359747883e-05,-5.25260998288351e-06,-3.15692766875827e-06
3.56477621472645,0.000627747366425606,6.11964633239949e-05,-5.79716533734077e-06,-3.18932602092242e-06
3.57095029234376,0.000629635380889752,5.89538664535473e-05,-6.33423355952905e-06,-3.21749680777459e-06
3.57712463345915,0.000631238187601349,5.66731897455277e-05,-6.86340918069572e-06,-3.24145061549104e-06
3.58329923722243,0.000632556692932237,5.43560471850838e-05,-7.38429809264821e-06,-3.26120300868521e-06
3.58947410278304,0.000633591803807293,5.20040460206933e-05,-7.89651807637743e-06,-3.27677322607356e-06
3.59564922928997,0.000634344427833773,4.96187870380612e-05,-8.39969865837643e-06,-3.28818477424002e-06
3.60182461589187,0.000634815472845197,4.72018643530908e-05,-8.89348092810776e-06,-3.29546513028243e-06
3.60800026173697,0.000635005847906361,4.47548654292844e-05,-9.37751752181144e-06,-3.29864538391443e-06
3.6141761659731,0.000634916462113992,4.22793710427873e-05,-9.85147260480023e-06,-3.29776120120108e-06
3.62035232774772,0.000634548225565548,3.97769555838672e-05,-1.03150218862546e-05,-3.29285111218626e-06
3.62652874620787,0.000633902048491495,3.72491863796938e-05,-1.07678521827772e-05,-3.28395740212481e-06
3.63270542050022,0.000632978842260478,3.46976243617557e-05,-1.12096619375854e-05,-3.27112654952116e-06
3.63888234977104,0.000631779518495273,3.21238238621794e-05,-1.16401608577782e-05,-3.25440717757529e-06
3.64505953316618,0.000630304989454113,2.95293323714829e-05,-1.20590694804902e-05,-3.23385230700322e-06
3.65123696983114,0.000628556168014198,2.6915690712618e-05,-1.24661200808494e-05,-3.20951729944675e-06
3.65741465891099,0.000626533967751711,2.42844332437917e-05,-1.28610556775529e-05,-3.18146121629621e-06
3.66359259955044,0.000624239302599394,2.16370874911515e-05,-1.324363032545e-05,-3.14974559431437e-06
3.66977079089379,0.000621673087316114,1.89751742479814e-05,-1.36136091539465e-05,-3.11443533228194e-06
3.67594923208493,0.000618836237097752,1.63002076965561e-05,-1.39707681969814e-05,-3.07559736890276e-06
3.6821279222674,0.000615729667714885,1.3613695369731e-05,-1.43148945052123e-05,-3.03330217926497e-06
3.68830686058431,0.000612354295511822,1.09171379442327e-05,-1.46457855899933e-05,-2.98762214939092e-06
3.6944860461784,0.000608711037679669,8.2120296391929e-06,-1.49632499646909e-05,-2.93863228746097e-06
3.700665478192,0.000604800811587604,5.49985751686667e-06,-1.52671068601043e-05,-2.88641028834302e-06
3.70684515576707,0.000600624535368796,2.7821024738345e-06,-1.55571860779964e-05,-2.83103577221891e-06
3.71302507804517,0.000596183127803454,6.02384711498608e-08,-1.58333279296078e-05,-2.77259082612606e-06
3.71920524416746,0.000591477508247207,-2.66426751783262e-06,-1.60953832688309e-05,-2.71115911801678e-06
3.72538565327472,0.000586508596396495,-5.38995487723578e-06,-1.63432134874415e-05,-2.6468270176983e-06
3.73156630450734,0.000581277312695878,-8.11536997477244e-06,-1.65766902336755e-05,-2.57968226061761e-06
3.7377471970053,0.000575784578214607,-1.0839065774504e-05,-1.67956956116369e-05,-2.50981464970241e-06
3.74392832990822,0.000570031314427319,-1.35596018841457e-05,-1.70001221754755e-05,-2.43731566398373e-06
3.75010970235531,0.000564018443677051,-1.62755451673923e-05,-1.71898722998518e-05,-2.36227835986661e-06
3.75629131348538,0.000557746888321815,-1.89854686459109e-05,-1.73648586582482e-05,-2.28479711088463e-06
3.76247316243688,0.000551217571893282,-2.16879524164624e-05,-1.75250043716288e-05,-2.20496815111724e-06
3.76865524834785,0.000544431418189293,-2.43815832984157e-05,-1.76702420833245e-05,-2.122888845288e-06
3.77483757035594,0.000537389351421783,-2.70649547012118e-05,-1.780051473636e-05,-2.03865792937585e-06
3.78102012759842,0.000530092296609577,-2.97366671903528e-05,-1.79157752446081e-05,-1.95237491849316e-06
3.78720291921217,0.000522541179370918,-3.23953277660994e-05,-1.80159860075912e-05,-1.86414112130892e-06
3.79338594433366,0.000514736925637725,-3.50395504377927e-05,-1.81011197084483e-05,-1.77405802802075e-06
3.799569202099,0.000506680462016236,-3.76679557405613e-05,-1.81711587293746e-05,-1.68222894773876e-06
3.8057526916439,0.00049837271571573,-4.02791712930096e-05,-1.82260945333806e-05,-1.58875704057817e-06
3.81193641210367,0.000489814614387349,-4.28718313693963e-05,-1.826592911851e-05,-1.49374693456536e-06
3.81812036261326,0.000481007086441949,-4.54445770574606e-05,-1.82906732661006e-05,-1.39730361565941e-06
3.8243045423072,0.000471951060565151,-4.79960561808745e-05,-1.83003476537658e-05,-1.29953260782734e-06
3.83048895031965,0.000462647466104636,-5.0524923654021e-05,-1.82949826682273e-05,-1.20053996131955e-06
3.83667358578437,0.000453097233057795,-5.30298410116971e-05,-1.82746173586877e-05,-1.10043221941891e-06
3.84285844783475,0.000443301291801619,-5.55094763953711e-05,-1.82393007941687e-05,-9.99316375086684e-07
3.84904353560378,0.000433260573342872,-5.79625051786783e-05,-1.81890909221567e-05,-8.97299135410908e-07
3.85522884822407,0.000422976009268087,-6.03876094177442e-05,-1.81240550078911e-05,-7.94487711971973e-07
3.86141438482784,0.000412448531543621,-6.27834778003027e-05,-1.80442696154397e-05,-6.90989522100347e-07
3.86760014454691,0.000401679072895283,-6.51488062519935e-05,-1.7949819998801e-05,-5.8691187042484e-07
3.87378612651273,0.000390668566313276,-6.74822971418905e-05,-1.78408010286977e-05,-4.82361591322784e-07
3.87997232985636,0.000379417945707552,-6.9782660037764e-05,-1.77173160811684e-05,-3.77446059595354e-07
3.88615875370847,0.00036792814500656,-7.20486111869253e-05,-1.75794775456904e-05,-2.72271675103281e-07
3.89234539719934,0.000356200099227462,-7.42788735370016e-05,-1.74274068025865e-05,-1.66945304930799e-07
3.89853225945889,0.000344234743563811,-7.64721772919919e-05,-1.72612338670519e-05,-6.15724324249122e-08
3.90471933961661,0.000332033013780784,-7.86272593310419e-05,-1.70810977130822e-05,4.37410285320459e-08
3.91090663680165,0.000319595846141732,-8.07428632083652e-05,-1.68871456125041e-05,1.48889913603189e-07
3.91709415014273,0.000306924177590361,-8.28177396191982e-05,-1.66795336348138e-05,2.53770328783942e-07
3.92328187876822,0.000294018945579193,-8.48506461532325e-05,-1.64584266283385e-05,3.58278188577555e-07
3.9294698218061,0.000280881087873249,-8.68403470962459e-05,-1.62239976545794e-05,4.62310892577618e-07
3.93565797838394,0.000267511542922182,-8.87856138787269e-05,-1.59764282464773e-05,5.65766104430389e-07
3.94184634762895,0.000253911249759581,-9.06852244560797e-05,-1.57159084499957e-05,6.68542783876786e-07
3.94803492866795,0.000240081147771609,-9.25379641204032e-05,-1.5442636449127e-05,7.70540856990906e-07
3.95422372062738,0.000226022176988736,-9.43426247478286e-05,-1.51568186116651e-05,8.71661249867389e-07
3.96041272263327,0.000211735277823036,-9.60980052422465e-05,-1.48586697703271e-05,9.71805951134573e-07
3.96660193381131,0.000197221391332307,-9.78029115385324e-05,-1.45484127214967e-05,1.07087827350119e-06
3.97279135328676,0.000182481459025826,-9.94561562813848e-05,-1.42262783334757e-05,1.16878270241957e-06
3.97898098018454,0.000167516422913692,-0.000101056559087896,-1.38925053645268e-05,1.26542514180589e-06
3.98517081362914,0.000152327225549149,-0.000102602946621442,-1.35473408420805e-05,1.36071280527123e-06
3.99136085274471,0.000136914810039707,-0.000104094152360006,-1.31910394638894e-05,1.45455484780036e-06
3.99755109665499,0.000121280119751954,-0.000105529016796162,-1.28238634818905e-05,1.54686090024119e-06
4.00374154448336,0.000105424098886701,-0.000106906387370207,-1.24460834903614e-05,1.63754347954549e-06
4.00993219535278,8.93476919647797e-05,-0.00010822511826805,-1.2057977473106e-05,1.72651587208595e-06
4.01612304838586,7.30518440186885e-05,-0.000109484071061539,-1.1659830986359e-05,1.81369377940322e-06
4.02231410270483,5.6537500554565e-05,-0.000110682113563869,-1.1251937114065e-05,1.89899383798645e-06
4.02850535743151,3.98056077705271e-05,-0.000111818121441935,-1.08345968553555e-05,1.98233557945372e-06
4.03469681168736,2.28571120000778e-05,-0.000112890976629666,-1.04081181968458e-05,2.06363961146832e-06
4.04088846459346,5.69296046472811e-06,-0.000113899568216935,-9.97281681973742e-06,2.14282919379726e-06
4.04708031527049,-1.16858994476262e-05,-0.000114842792454773,-9.5290157369436e-06,2.2198292391201e-06
4.05327236283876,-2.92785195706144e-05,-0.000115719552374294,-9.0770450459859e-06,2.29456672907281e-06
4.05946460641821,-4.7083951621051e-05,-0.000116528758024419,-8.61724214053184e-06,2.36697112317421e-06
4.06565704512838,-6.510124636595e-05,-0.000117269326407579,-8.14995144888974e-06,2.43697407989401e-06
4.07184967808844,-8.3329454469133e-05,-0.000117940181598974,-7.67552501927216e-06,2.50450934412431e-06
4.07804250441716,-0.000101767625903135,-0.000118540254709393,-7.19432128581575e-06,2.56951310420679e-06
4.08423552323297,-0.000120414810180141,-0.000119068483574356,-6.70670572956412e-06,2.63192403676994e-06
4.09042873365389,-0.000139270056484408,-0.000119523813285792,-6.21305120815793e-06,2.69168332324711e-06
4.09662213479756,-0.000158332413315067,-0.000119905195847573,-5.71373701801413e-06,2.74873465841511e-06
4.10281572578124,-0.00017760092887772,-0.000120211590351231,-5.20914940932018e-06,2.80302401906228e-06
4.10900950572183,-0.000197074650653891,-0.000120441962817533,-4.6996808885215e-06,2.85450046572703e-06
4.11520347373584,-0.000216752625963451,-0.000120595286200699,-4.18573164378659e-06,2.90311566263962e-06
4.12139762893938,-0.000236633901381091,-0.000120670540697376,-3.66770735009982e-06,2.94882364978516e-06
4.12759197044821,-0.000256717523183471,-0.000120666713318158,-3.14602085351636e-06,2.99158196120759e-06
4.1337864973777,-0.000277002537183108,-0.000120582798221173,-2.6210912019788e-06,3.03135036445693e-06
4.13998120884285,-0.000297487988571931,-0.000120417796607608,-2.09334420005836e-06,3.06809150669864e-06
4.14617610395826,-0.000318172922179238,-0.000120170716584632,-1.56321177787882e-06,3.10177156181109e-06
4.15237118183817,-0.000339056382318784,-0.000119840573485944,-1.03113187090229e-06,3.13235936069168e-06
4.15856644159643,-0.000360137412914307,-0.000119426389372624,-4.9754918579575e-07,3.15982690602712e-06
4.16476188234653,-0.000381415057466625,-0.000118927193764166,3.70858340768749e-08,3.18414904638075e-06
4.17095750320157,-0.000402888358746585,-0.000118342022881459,5.72316374935954e-07,3.20530408615908e-06
4.17715330327428,-0.000424556359506528,-0.000117669920362007,1.10767968891215e-06,3.22327349037097e-06
4.18334928167699,-0.000446418101624886,-0.000116909936466849,1.64270717152599e-06,3.23804185534248e-06
4.18954543752169,-0.000468472626739037,-0.000116061128758073,2.17692392819511e-06,3.2495971718352e-06
4.19574176991996,-0.000490718975990289,-0.000115122561949556,2.70984981175224e-06,3.25793090879024e-06
4.20193827798302,-0.000513156190152407,-0.000114093307597736,3.24099817228957e-06,3.26303759515763e-06
4.20813496082171,-0.000535783309355518,-0.000112972444574283,3.76987727597787e-06,3.26491550037772e-06
4.2143318175465,-0.000558599373394611,-0.000111759058462981,4.29598932457917e-06,3.26356622922113e-06
4.22052884726747,-0.000581603421703654,-0.000110452242459717,4.81883096891255e-06,3.25899513702708e-06
4.22672604909435,-0.00060479449307361,-0.000109051096472475,5.33789339191803e-06,3.25121079097075e-06
4.23292342213645,-0.000628171626089182,-0.000107554727439146,5.85266240102361e-06,3.24022547131177e-06
4.23912096550276,-0.000651733858648886,-0.000105962249586731,6.36261809200033e-06,3.22605545881767e-06
4.24531867830185,-0.000675480228375801,-0.000104272784301545,6.86723545921503e-06,3.20872033362599e-06
4.25151655964193,-0.000699409772439528,-0.000102485459849243,7.36598413325911e-06,3.18824367185546e-06
4.25771460863084,-0.000723521527510401,-0.000100599411408713,7.8583283686076e-06,3.16465268240794e-06
4.26391282437605,-0.000747814529911559,-9.86137819835944e-05,8.3437275793929e-06,3.13797825446697e-06
4.27011120598465,-0.000772287815341365,-9.65277210718938e-05,8.8216357922829e-06,3.10825552382615e-06
4.27630975256334,-0.000796940419308391,-9.43403853759355e-05,9.29150207531425e-06,3.07552308193395e-06
4.28250846321846,-0.000821771376850365,-9.20509388315599e-05,9.75277059462369e-06,3.0398241164718e-06
4.28870733705599,-0.000846779722330868,-8.96585525634704e-05,1.02048801037948e-05,3.00120478405873e-06
4.29490637318152,-0.000871964490006624,-8.7162404540206e-05,1.06472655826575e-05,2.959715968351e-06
4.30110557070027,-0.000897324713511741,-8.45616801088476e-05,1.10793561076632e-05,2.91541274673011e-06
4.30730492871707,-0.000922859426130906,-8.18555716086373e-05,1.15005765613898e-05,2.86835362582382e-06
4.31350444633642,-0.00094856766074308,-7.90432787519189e-05,1.19103471820856e-05,2.81860160269064e-06
4.3197041226624,-0.000974448449690532,-7.61240080591335e-05,1.23080833164891e-05,2.76622379327127e-06
4.32590395679875,-0.00100050082508148,-7.30969732786575e-05,1.269319598595e-05,2.71129129762219e-06
4.33210394784882,-0.00102672381846405,-6.99613952959111e-05,1.30650917094751e-05,2.65387978121129e-06
4.3383040949156,-0.00105311646101495,-6.67165024247917e-05,1.34231727482446e-05,2.5940687831691e-06
4.3445043971017,-0.00107967778353699,-6.33615297248183e-05,1.37668366640201e-05,2.53194249628524e-06
4.35070485350936,-0.00110640681638794,-5.98957196221745e-05,1.4095476843579e-05,2.46758880151362e-06
4.35690546324046,-0.00113330258936692,-5.63183218236775e-05,1.44084827199086e-05,2.40110048934241e-06
4.36310622539648,-0.00116036413223258,-5.26285927209308e-05,1.47052389898553e-05,2.33257468902119e-06
4.36930713907855,-0.00118759047400276,-4.8825796433476e-05,1.4985126965914e-05,2.26211225373019e-06
4.37550820338745,-0.00121498064349017,-4.49092039259245e-05,1.52475235082244e-05,2.18981924786374e-06
4.38170941742354,-0.00124253366890374,-4.08780933034852e-05,1.5491801462322e-05,2.11580565692126e-06
4.38791078028684,-0.0012702485781758,-3.67317501362875e-05,1.57173296562154e-05,2.04018636733443e-06
4.39411229107701,-0.00125857878649355,-3.25242748068443e-05,1.59235424920704e-05,1.9630802827494e-06
4.40031394889332,-0.00123213496602195,-2.84007239696717e-05,1.61105215594585e-05,1.8846084560978e-06
4.40651575283467,-0.0012059271026791,-2.43681000183042e-05,1.6278703481195e-05,1.80489006766096e-06
4.4127177019996,-0.00117995462256116,-2.04255199262084e-05,1.64285243642409e-05,1.72404153946977e-06
4.41891979548628,-0.00115421695116258,-1.65721031760979e-05,1.65604154143854e-05,1.64217649527807e-06
4.42512203239251,-0.00112871351390301,-1.28069716509216e-05,1.66748036187796e-05,1.55940559633079e-06
4.43132441181572,-0.00110344373539194,-9.12925042446651e-06,1.67721114719166e-05,1.47583688457885e-06
4.43752693285297,-0.00107840704026203,-5.5380665315648e-06,1.68527568247795e-05,1.39157609247397e-06
4.44372959460096,-0.00105360285263115,-2.0325499152807e-06,1.69171531886661e-05,1.30672595022152e-06
4.44993239615601,-0.00102903059612413,1.38816708273483e-06,1.69657096173987e-05,1.22138644177513e-06
4.45613533661408,-0.00100468969402278,4.72494935072036e-06,1.69988307885541e-05,1.13565519126631e-06
4.46233841507078,-0.000980579569467976,7.9786592580733e-06,1.70169169995813e-05,1.04962727603455e-06
4.46854163062131,-0.000956699644835459,1.11501566538212e-05,1.70203638599029e-05,9.63395280865067e-07
4.47474498236056,-0.00093304934250957,1.42402986462217e-05,1.70095630256127e-05,8.77048812602004e-07
4.480948469383,-0.000909628084173782,1.72499399960209e-05,1.69849015638622e-05,7.90675639597397e-07
4.48715209078278,-0.000886435291322095,2.01799325023723e-05,1.69467621820169e-05,7.04360700535403e-07
4.49335584565365,-0.000863470385071559,2.30311255292497e-05,1.68955230305874e-05,6.18186690411346e-07
4.499559733089,-0.000840732786045475,2.58043661041221e-05,1.68315585524126e-05,5.32233867904216e-07
4.50576375218189,-0.000818221914670943,2.85004981757945e-05,1.67552384599547e-05,4.46579720599274e-07
4.51196790202497,-0.000795937190904073,3.11203633704145e-05,1.66669281300452e-05,3.61300094630407e-07
4.51817218171054,-0.000773878034247798,3.3664800757104e-05,1.65669888326549e-05,2.76468397303429e-07
4.52437659033056,-0.000752043863959208,3.61346465472459e-05,1.64557773470882e-05,1.92154954473814e-07
4.5305811269766,-0.000730434099056891,3.85307345131407e-05,1.63336465790141e-05,1.0842896307843e-07
4.53678579073987,-0.00070904815782501,4.08538958254768e-05,1.62009449754567e-05,2.53564988681912e-08
4.54299058071123,-0.000687885458567169,4.31049588436898e-05,1.60580166393253e-05,-5.69976297527311e-08
4.54919549598116,-0.000666945418869583,4.52847495043458e-05,1.59052018220787e-05,-1.38571991398767e-07
4.55540053563979,-0.000646227456347589,4.73940910781702e-05,1.57428362065579e-05,-2.19306104866858e-07
4.56160569877689,-0.000625730987960428,4.94338041323097e-05,1.55712516261689e-05,-2.99142650788594e-07
4.56781098448186,-0.000605455430248121,5.14047067144292e-05,1.53907754765537e-05,-3.78025491537513e-07
4.57401639184374,-0.000585400199709549,5.33076141175186e-05,1.52017310887942e-05,-4.5590104681189e-07
4.58022191995122,-0.000565564712230981,5.51433391502168e-05,1.5004438031061e-05,-5.32717899709064e-07
4.58642756789261,-0.00054594838350574,5.69126918260263e-05,1.47992112097397e-05,-6.08425903106199e-07
4.59263333475587,-0.000526550628654263,5.86164797429156e-05,1.45863618093098e-05,-6.82978028173202e-07
4.59883921962861,-0.000507370862594607,6.02555074422839e-05,1.43661966929522e-05,-7.56327910142968e-07
4.60504522159806,-0.000488408499994274,6.18305774488271e-05,1.41390188996296e-05,-8.28432290568619e-07
4.6112513397511,-0.000469662954868436,6.33424890536657e-05,1.39051270645096e-05,-8.99249058748897e-07
4.61745757317426,-0.000451133641137111,6.47920391782942e-05,1.36648162124458e-05,-9.68738162859613e-07
4.6236639209537,-0.00043281997226212,6.6180022159546e-05,1.34183771910122e-05,-1.03686162033826e-06
4.62987038217522,-0.000414721361382509,6.75072295251319e-05,1.31660965667191e-05,-1.10358282865677e-06
4.63607695592427,-0.000396837221183939,6.87744501379259e-05,1.29082572506262e-05,-1.16886753007617e-06
4.64228364128593,-0.000379166964276376,6.99824704935824e-05,1.26451381037656e-05,-1.23268283174666e-06
4.64849043734494,-0.000361710002575968,7.11320740425517e-05,1.23770139084145e-05,-1.29499761228376e-06
4.65469734318568,-0.000344465747930765,7.22240418764263e-05,1.21041557436746e-05,-1.35578262766041e-06
4.66090435789215,-0.000327433611735579,7.32591522840039e-05,1.18268304580008e-05,-1.41501013435385e-06
4.66711148054801,-0.000310613004859606,7.42381808161128e-05,1.1545301112003e-05,-1.47265425161818e-06
4.67331871023658,-0.000294003338244566,7.51619006582078e-05,1.12598270466595e-05,-1.52869062777553e-06
4.6795260460408,-0.000277604021987212,7.60310821113509e-05,1.09706633186063e-05,-1.58309674813112e-06
4.68573348704325,-0.000261414466322371,7.68464925750515e-05,1.06780615948817e-05,-1.63585144389662e-06
4.69194103232619,-0.000245434080879423,7.76088973656529e-05,1.03822693085954e-05,-1.68693495778043e-06
4.69814868097148,-0.000229662274983964,7.83190587001422e-05,1.00835300385775e-05,-1.73632904982167e-06
4.70435643206066,-0.000214098457604256,7.8977736045592e-05,9.78208404428212e-06,-1.78401799704243e-06
4.71056428467489,-0.000198742037407317,7.95856866604369e-05,9.47816714945742e-06,-1.82998603210484e-06
4.716772237895,-0.000183592422670041,8.01436646491321e-05,9.17201175843592e-06,-1.87422001241177e-06
4.72298029080146,-0.000168649021559871,8.06524216890482e-05,8.86384634786078e-06,-1.91670758907686e-06
4.72918844247437,-0.0001539112415621,8.11127068272616e-05,8.55389586079291e-06,-1.95743837688488e-06
4.73539669199349,-0.000139378490058476,8.15252661943805e-05,8.24238112290028e-06,-1.99640276760083e-06
4.74160503843823,-0.00012505017400198,8.18908433483442e-05,7.92951943140737e-06,-2.0335930892123e-06
4.74781348088764,-0.000110925700056391,8.22101793278414e-05,7.61552448736711e-06,-2.0690024886145e-06
4.75402201842042,-9.70044746827744e-05,8.24840121017916e-05,7.30060605266554e-06,-2.10262591361705e-06
4.76023065011492,-8.32859037219112e-05,8.2713077349217e-05,6.98497031390118e-06,-2.13445937254508e-06
4.76643937504915,-6.97693928239718e-05,8.28981076967648e-05,6.66881985828602e-06,-2.16449994107685e-06
4.77264819230074,-5.64543474739912e-05,8.30398335531795e-05,6.35235357920123e-06,-2.1927464856584e-06
4.778857100947,-4.33401726238122e-05,8.31389821230887e-05,6.03576669845695e-06,-2.21919846811057e-06
4.78506610006487,-3.0426272946683e-05,8.31962781963561e-05,5.71925060255919e-06,-2.24385700871765e-06
4.79127518873094,-1.77120528479968e-05,8.32124438102002e-05,5.40299358547167e-06,-2.26672414630997e-06
4.79748436602146,-5.19691638089981e-06,8.31881983937565e-05,5.08717986119046e-06,-2.28780328590184e-06
4.80369363101233,7.11973278629369e-06,8.31242582323333e-05,4.77199047126179e-06,-2.30709887304733e-06
4.8099029827791,1.92384911234015e-05,8.30213376996187e-05,4.45760236411806e-06,-2.32461639350664e-06
4.81611242039696,3.11599557086269e-05,8.28801476215467e-05,4.1441894802927e-06,-2.3403623779973e-06
4.82232194294076,4.28847236962411e-05,8.27013967090155e-05,3.8319220503421e-06,-2.35434466889303e-06
4.82853154948501,5.44133926640289e-05,8.24857906199531e-05,3.52096675370483e-06,-2.36657193989114e-06
4.83474123910385,6.574656036352e-05,8.22340325321821e-05,3.21148646297483e-06,-2.37705378297796e-06
4.84095101087111,7.68848250621924e-05,8.19468228525585e-05,2.90364125615407e-06,-2.38580114120938e-06
4.84716086386022,8.78287852593605e-05,8.16248591381296e-05,2.59758717809629e-06,-2.39282555554746e-06
4.85337079714432,9.85790398345084e-05,8.12688364113145e-05,2.29347701784766e-06,-2.39813952034797e-06
4.85958080979616,0.000109136187829256,8.08794465740427e-05,1.99146016758961e-06,-2.4017572703355e-06
4.86579090088817,0.000119500828639545,8.04573796157006e-05,1.69168276645089e-06,-2.40369245352414e-06
4.87200106949241,0.000129673562011315,8.00033218814664e-05,1.39428658191156e-06,-2.40396074779889e-06
4.87821131468062,0.000139654988081765,7.9517957641845e-05,1.09941168056434e-06,-2.40257846217361e-06
4.88442163552418,0.000149445707170452,7.90019681815155e-05,8.07193259152049e-07,-2.39956266906428e-06
4.89063203109413,0.000159046319955738,7.84560320403319e-05,5.17763919208942e-07,-2.39493133590521e-06
4.89684250046117,0.000168457427293447,7.78808249898934e-05,2.3125258321937e-07,-2.38870261570286e-06
4.90305304269564,0.000177679630621695,7.72770202800138e-05,-5.22148591516885e-08,-2.38089647789148e-06
4.90926365686755,0.000186713531391954,7.66452884151211e-05,-3.325160270157e-07,-2.37153299510023e-06
4.91547434204656,0.000195559731574936,7.59862967470188e-05,-6.09532010717221e-07,-2.36063286041452e-06
4.92168509730199,0.000204218833278205,7.53007103834159e-05,-8.83146646940192e-07,-2.34821792962129e-06
4.92789592170282,0.000212691439025088,7.45891914468129e-05,-1.15324752425192e-06,-2.33431055586607e-06
4.93410681431769,0.000220978151647649,7.38523994488917e-05,-1.41972522592876e-06,-2.31893378327195e-06
4.94031777421488,0.000229079574183669,7.30909911046374e-05,-1.68247377552592e-06,-2.30211094119026e-06
4.94652880046235,0.000236996309916391,7.23056202224949e-05,-1.94139007867836e-06,-2.28386666425027e-06
4.95273989212771,0.000244728962600727,7.14969381286758e-05,-2.19637460823229e-06,-2.26422554240188e-06
4.95895104827822,0.000252278136219357,7.06655932025582e-05,-2.44733087381174e-06,-2.24321326191606e-06
4.96516226798081,0.000259644435008913,6.98122312367581e-05,-2.69416541184878e-06,-2.2208558340307e-06
4.97137355030207,0.000266828463556645,6.89374951283383e-05,-2.93678810685401e-06,-2.19717963372472e-06
4.97758489430824,0.000273830826663534,6.80420252409285e-05,-3.17511174937051e-06,-2.17221168303915e-06
4.98379629906524,0.000280652129493301,6.71264586579052e-05,-3.40905275277949e-06,-2.14598012334069e-06
4.99000776363862,0.000287292977411751,6.61914304630439e-05,-3.63853002544514e-06,-2.11851241786175e-06
4.99621928709362,0.000293753976204722,6.52375724907936e-05,-3.86346580539409e-06,-2.0898373287573e-06
5.00243086849513,0.000300035731891666,6.4265513903482e-05,-4.08378549494404e-06,-2.0599842021569e-06
5.0086425069077,0.000306138850533393,6.32758810825318e-05,-4.29941761065549e-06,-2.02898214730565e-06
5.01485420139554,0.000312063939063419,6.22692976717392e-05,-4.51029331004911e-06,-1.99686092680293e-06
5.02106595102253,0.000317811603988927,6.12463846649168e-05,-4.71634729982783e-06,-1.9636510458731e-06
5.0272777548522,0.000323382452729931,6.02077602175371e-05,-4.91751699981955e-06,-1.92938266886031e-06
5.03348961194776,0.000328777092546421,5.91540396362346e-05,-5.11374269062571e-06,-1.89408716461921e-06
5.03970152137208,0.000333996131130076,5.8085835511395e-05,-5.30496804810927e-06,-1.85779562350215e-06
5.04591348218767,0.000339040176455217,5.70037576875632e-05,-5.49113928839198e-06,-1.82053965911804e-06
5.05212549345674,0.000343909836918799,5.59084133280496e-05,-5.67220593316189e-06,-1.78235115431823e-06
5.05833755424114,0.000348605720831956,5.48004065261095e-05,-5.84811986423605e-06,-1.74326229178359e-06
5.06454966360239,0.00035312843722919,5.36803387901907e-05,-6.01883663480812e-06,-1.70330511551683e-06
5.07076182060168,0.000357478594914142,5.25488089995377e-05,-6.18431427854589e-06,-1.66251266164053e-06
5.07697402429987,0.000361656803656675,5.14064131173032e-05,-6.34451368639826e-06,-1.62091797198066e-06
5.08318627375745,0.000365663672593663,5.02537443402597e-05,-6.49939862399602e-06,-1.57855364202052e-06
5.08939856803464,0.000369499812075009,4.90913928428876e-05,-6.64893574436836e-06,-1.53545312026543e-06
5.09561090619126,0.000373165831993993,4.79199464801249e-05,-6.79309476707961e-06,-1.49164991670139e-06
5.10182328728685,0.00037666234283777,4.67399900343498e-05,-6.93184787027382e-06,-1.44717742135461e-06
5.10803571038058,0.000379989955334439,4.55521054370065e-05,-7.06516995306035e-06,-1.40206934366007e-06
5.11424817453131,0.000383149280556165,4.4356872278183e-05,-7.19303921828917e-06,-1.35635960418573e-06
5.12046067879755,0.000386140929511853,4.31548665827793e-05,-7.31543644283024e-06,-1.31008204055099e-06
5.1266732222375,0.0003889655140132,4.19466623083153e-05,-7.43234469470425e-06,-1.26327053602897e-06
5.13288580390901,0.000391623645653007,4.07328302948386e-05,-7.54375028154896e-06,-1.21595937066147e-06
5.13909842286961,0.000394115936408922,3.95139387332207e-05,-7.64964212968382e-06,-1.16818223859041e-06
5.1453110781765,0.000396442998639057,3.82905526550651e-05,-7.75001175915732e-06,-1.1199734489424e-06
5.15152376888653,0.000398605444997018,3.70632349971723e-05,-7.84485344868261e-06,-1.07136722720709e-06
5.15773649405624,0.000400603888102159,3.58325451085369e-05,-7.93416416680765e-06,-1.02239747921379e-06
5.16394925274184,0.000402438941192228,3.45990402580551e-05,-8.01794342861621e-06,-9.73098321274334e-07
5.1701620439992,0.000404111217457243,3.33632741578794e-05,-8.09619345643737e-06,-9.23503702899565e-07
5.17637486688387,0.000405621330630992,3.21257983328792e-05,-8.168919270257e-06,-8.73647907666267e-07
5.18258772045106,0.000406969894435593,3.0887161457382e-05,-8.23612826634671e-06,-8.2356440193656e-07
5.18880060375568,0.000408157522977982,2.96479089953359e-05,-8.29783041736912e-06,-7.73287347425949e-07
5.19501351585227,0.000409184830693573,2.84085840680279e-05,-8.35403831312883e-06,-7.2285046334581e-07
5.20122645579508,0.000410052431958817,2.71697266325248e-05,-8.40476720142115e-06,-6.72286963216954e-07
5.20743942263801,0.000410760941952747,2.59318739395451e-05,-8.45003482409518e-06,-6.216306432228e-07
5.21365241543464,0.000411310975343673,2.4695560627585e-05,-8.48986137804522e-06,-5.70914553725245e-07
5.21986543323822,0.000411703147865898,2.34613184218481e-05,-8.52426969639691e-06,-5.20171873269337e-07
5.22607847510169,0.000411938074883893,2.22296759821938e-05,-8.55328472072208e-06,-4.69435725402707e-07
5.23229154007764,0.000412016372292816,2.10011594708002e-05,-8.57693457731803e-06,-4.18738587109156e-07
5.23850462721836,0.000411938656177909,1.97762921293511e-05,-8.59524929532291e-06,-3.68113024317808e-07
5.2447177355758,0.000411705542818134,1.85555943038564e-05,-8.60826144535782e-06,-3.17591487744263e-07
5.25093086420157,0.000411317648830114,1.73395837784412e-05,-8.61600610491861e-06,-2.67205891165172e-07
5.25714401214699,0.000410775590956607,1.61287752607254e-05,-8.61852079685454e-06,-2.16987973371282e-07
5.26335717846303,0.000410079986362079,1.49236806503699e-05,-8.61584517787511e-06,-1.66969264134209e-07
5.26957036220035,0.000409231452144864,1.37248092011105e-05,-8.60802172567345e-06,-1.1718093401638e-07
5.27578356240928,0.000408230605917347,1.2532667124389e-05,-8.59509494340349e-06,-6.76541275838457e-08
5.28199677813984,0.000407078065425547,1.13477579683284e-05,-8.5771116873312e-06,-1.84191431913128e-08
5.2882100084417,0.00040577444866127,1.017058260314e-05,-8.55412135388739e-06,3.04939059497874e-08
5.29442325236423,0.000404320373838885,9.00163861752643e-06,-8.52617540862285e-06,7.90546068215275e-08
5.30063650895648,0.000402716459458387,7.84142103065818e-06,-8.49332768269253e-06,1.27233914985679e-07
5.30684977726717,0.000400963324145727,6.69042217547966e-06,-8.45563455524679e-06,1.75002366012268e-07
5.31306305634469,0.000399061586885868,5.54913148654254e-06,-8.41315424015356e-06,2.22331390177585e-07
5.31927634523713,0.000397011866679206,4.41803543193063e-06,-8.36594735240459e-06,2.6919258385181e-07
5.32548964299225,0.000394814782980753,3.29761759257574e-06,-8.31407705531881e-06,3.15557736098213e-07
5.33170294865749,0.000392470955470486,2.18835905591911e-06,-8.2576082313098e-06,3.6139971445256e-07
5.33791626127996,0.000389981003895087,1.09073755320174e-06,-8.19660813269246e-06,4.06691328001227e-07
5.34412957990648,0.00038734554825555,5.22880875781974e-09,-8.13114647720691e-06,4.5140601642962e-07
5.35034290358351,0.00038456520898758,-1.06769535302063e-06,-8.06129484483058e-06,4.95517433889753e-07
5.35655623135722,0.000381640606350157,-2.12756515154668e-06,-7.98712691503847e-06,5.3899994916263e-07
5.36276956227347,0.000378572361244323,-3.17391383029219e-06,-7.9087184409295e-06,5.8182874252308e-07
5.36898289537777,0.000375361094512397,-4.20627763719142e-06,-7.82614798063346e-06,6.23978721883317e-07
5.37519622971534,0.000372007427488465,-5.22419566012712e-06,-7.73949525718086e-06,6.65426138839744e-07
5.38140956433107,0.000368511981295872,-6.22720946952318e-06,-7.64884273423893e-06,7.06147204678505e-07
5.38762289826954,0.000364875377676056,-7.2148639580091e-06,-7.55427450181306e-06,7.46119031109007e-07
5.39383623057501,0.000361098238367674,-8.18670645623879e-06,-7.45587692921579e-06,7.85318902550527e-07
5.40004956029143,0.000357181185398295,-9.14228762959309e-06,-7.3537384243558e-06,8.23725312143432e-07
5.40626288646241,0.000353124840898553,-1.00811604719384e-05,-7.24794958236491e-06,8.61316355516187e-07
5.41247620813128,0.000348929827603021,-1.10028810879973e-05,-7.13860245967117e-06,8.98071932862455e-07
5.41868952434104,0.000344596767877514,-1.19070083590995e-05,-7.02579149353019e-06,9.33971584894376e-07
5.42490283413437,0.000340126284683147,-1.27931040423576e-05,-6.90961303725683e-06,9.68995950372712e-07
5.43111613655364,0.000335519001059048,-1.36607328489956e-05,-6.79016554937337e-06,1.00312603979869e-06
5.43732943064091,0.00033077554035883,-1.45094620211623e-05,-6.66754905134193e-06,1.03634373701747e-06
5.44354271543792,0.000325896525929379,-1.533886202213e-05,-6.54186552963205e-06,1.06863152167403e-06
5.44975598998611,0.000320882581688997,-1.61485061685757e-05,-6.41321942145829e-06,1.09997254575318e-06
5.45596925332659,0.000315734331245329,-1.69379702807966e-05,-6.28171627727103e-06,1.13035039930379e-06
5.46218250450017,0.00031045239885378,-1.77068332708012e-05,-6.14746408870987e-06,1.15974972898041e-06
5.46839574254734,0.000305037408710165,-1.84546769784663e-05,-6.01057233749181e-06,1.1881555302248e-06
5.47460896650828,0.000299489985279815,-1.91810858399294e-05,-5.87115255443889e-06,1.21555414570837e-06
5.48082217542288,0.000293810753575024,-1.98856474484531e-05,-5.72931802874558e-06,1.241931739896e-06
5.48703536833069,0.000288000338099011,-2.05679520351975e-05,-5.58518380860083e-06,1.26727576966672e-06
5.49324854427095,0.000282059364067145,-2.1227592849544e-05,-5.43886677066846e-06,1.29157443940328e-06
5.49946170228263,0.00027598845669807,-2.18641658819018e-05,-5.29048564095068e-06,1.31481637805067e-06
5.50567484140433,0.000269788241546574,-2.24772701401137e-05,-5.14016049598836e-06,1.33699139683156e-06
5.51188796067439,0.000263459344316968,-2.30665071662168e-05,-4.98801378510515e-06,1.35808973647902e-06
5.51810105913083,0.000257002390666194,-2.36314818247497e-05,-4.83416915917002e-06,1.37810275656858e-06
5.52431413581134,0.000250418006791548,-2.41718015161593e-05,-4.67875222274961e-06,1.39702235130997e-06
5.53052718975332,0.000243706819023415,-2.46870767035974e-05,-4.52189009356401e-06,1.41484112542181e-06
5.53674021999387,0.000236869453447033,-2.51769205004296e-05,-4.36371177904087e-06,1.43155281074179e-06
5.54295322556976,0.000229906536956245,-2.56409490021041e-05,-4.20434757539788e-06,1.44715157017362e-06
5.54916620551748,0.000222818696300034,-2.6078781307891e-05,-4.04393003310292e-06,1.46163292686928e-06
5.55537915887319,0.000215606558342164,-2.64900390825904e-05,-3.88259251899054e-06,1.47499290231004e-06
5.56159208467275,0.000208270750299803,-2.68743472827178e-05,-3.72047064098706e-06,1.48722837857079e-06
5.56780498195172,0.00020081189954958,-2.72313333725474e-05,-3.55770131729311e-06,1.49833707667823e-06
5.57401784974536,0.000193230633569928,-2.7560627721544e-05,-3.39442303975428e-06,1.50831769428012e-06
5.58023068708861,0.000185527580131479,-2.78618638418684e-05,-3.2307759988203e-06,1.51716963791243e-06
5.58644349301612,0.000177703366863855,-2.81346778632211e-05,-3.06690155281938e-06,1.52489355426604e-06
5.59265626656221,0.000169758622088441,-2.83787088309405e-05,-2.90294314852453e-06,1.53149077543464e-06
5.59886900676093,0.000161693973903275,-2.85935988938022e-05,-2.73904526544094e-06,1.53696318088615e-06
5.60508171264601,0.000153510050812282,-2.87789925818534e-05,-2.5753538476442e-06,1.54131428755199e-06
5.61129438325088,0.000145207481258953,-2.8934537872301e-05,-2.4120168060842e-06,1.54454775142269e-06
5.61750701760866,0.000136786894151995,-2.90598854121359e-05,-2.24918309415025e-06,1.5466688055286e-06
5.62371961475217,0.000128248918107764,-2.91546884503274e-05,-2.08700280420002e-06,1.54768331354443e-06
5.62993217371394,0.000119594182524673,-2.9218603499302e-05,-1.9256282731493e-06,1.5475979261301e-06
5.63614469352618,0.000110823316549556,-2.92512897737893e-05,-1.76521242719373e-06,1.54642086609632e-06
5.64235717322082,0.000101936949547746,-2.92524094643498e-05,-1.60591013431588e-06,1.54416059156524e-06
5.64856961182947,9.29357111922232e-05,-2.92216275281727e-05,-1.44787732551098e-06,1.54082711496431e-06
5.65478200838344,8.38202312298889e-05,-2.91586117672766e-05,-1.29127150233691e-06,1.53643078892895e-06
5.66099436191377,7.45911394633839e-05,-2.90630332061015e-05,-1.13625115120987e-06,1.53098333769354e-06
5.66720667145116,6.52490660253827e-05,-2.89345653080309e-05,-9.82976508066919e-07,1.52449766395995e-06
5.67341893602604,5.57946411890267e-05,-2.87728846132221e-05,-8.31608764565042e-07,1.51698715797281e-06
5.67963115466852,4.62284952700869e-05,-2.85776706958894e-05,-6.8231041726336e-07,1.50846691105446e-06
5.68584332640843,3.65512588989052e-05,-2.83486057375587e-05,-5.35245526223197e-07,1.49895226659354e-06
5.69205545027529,2.67635626969052e-05,-2.80853752337421e-05,-3.9057914255177e-07,1.48845987808214e-06
5.69826752529832,1.68660377204292e-05,-2.7787666964992e-05,-2.4847758269652e-07,1.47700769477673e-06
5.70447955050646,6.85931471366798e-06,-2.74551721690152e-05,-1.09108444980201e-07,1.46461436852958e-06
5.71069152492834,-3.2559748642426e-06,-2.70875845636433e-05,2.73596327412966e-08,1.45129964474636e-06
5.71690344759229,-1.3479199970825e-05,-2.6684600976355e-05,1.60756576469107e-07,1.43708447342346e-06
5.72311531752635,-2.38097288461259e-05,-2.62459211584536e-05,2.9091130156159e-07,1.42199048490249e-06
5.72932713375827,-3.42469301117344e-05,-2.57712476669255e-05,4.17651737652891e-07,1.4060409292303e-06
5.73553889531549,-4.47901719012574e-05,-2.52602859072937e-05,5.4080423722155e-07,1.38925963166624e-06
5.74175060122518,-5.5438822200038e-05,-2.47127440137661e-05,6.60194548852346e-07,1.37167156400806e-06
5.74796225051418,-6.61922491552211e-05,-2.41283337503037e-05,7.75646973474698e-07,1.35330301859379e-06
5.75417384220907,-7.70498203230335e-05,-2.35067689018859e-05,8.86984753678114e-07,1.33418102948593e-06
5.76038537533612,-8.80109034882636e-05,-2.28477665910162e-05,9.94030373110824e-07,1.31433430856037e-06
5.76659684892129,-9.9074866130768e-05,-2.21510467109854e-05,1.09660489504562e-06,1.29379133565808e-06
5.77280826199029,-0.000110241075676989,-2.14163320278324e-05,1.19452857787591e-06,1.2725834153144e-06
5.7790196135685,-0.000121508899191674,-2.06433485368412e-05,1.2876205990598e-06,1.25074182913698e-06
5.78523090268103,-0.000132877703873594,-1.98318246419404e-05,1.37569898179527e-06,1.22829917297778e-06
5.79144212835268,-0.000128202435751768,-1.9009693147862e-05,1.45862489416122e-06,1.20528927332092e-06
5.79765328960796,-0.000122750358022421,-1.82109020795642e-05,1.5364607634704e-06,1.18174586394044e-06
5.80386438547112,-0.000117370321890154,-1.74352608576881e-05,1.60932654824099e-06,1.15770257374634e-06
5.81007541496608,-0.000112062167281735,-1.66825010993387e-05,1.67734160182182e-06,1.13319187052552e-06
5.81628637711649,-0.000106825734160306,-1.59523551948408e-05,1.74062366258017e-06,1.10824553503274e-06
5.82249727094571,-0.000101660862613396,-1.52445565252843e-05,1.79928896025327e-06,1.08289499449493e-06
5.8287080954768,-9.65673919848216e-05,-1.45588388499821e-05,1.85345272059227e-06,1.05717100122516e-06
5.83491884973255,-9.15451624869337e-05,-1.38949365793327e-05,1.90322935696628e-06,1.0311030235281e-06
5.84112953273543,-8.65940134266042e-05,-1.32525850466824e-05,1.94873111532001e-06,1.00472017169464e-06
5.84734014350766,-8.17137844692508e-05,-1.26315201334792e-05,1.99006982647543e-06,9.78051424278319e-07
5.85355068107115,-7.69043148561102e-05,-1.20314782973263e-05,2.02735558422463e-06,9.51124257303904e-07
5.85976114444752,-7.21654440444421e-05,-1.1452196873179e-05,2.06069742345387e-06,9.23966148836498e-07
5.86597153265811,-6.74970112602696e-05,-1.08934136110169e-05,2.09020339958843e-06,8.96603316648798e-07
5.87218184472397,-6.28988556410506e-05,-1.03548672841142e-05,2.11597993795008e-06,8.69061970824824e-07
5.87839207966588,-5.83708162222525e-05,-9.83629709562273e-06,2.13813257030364e-06,8.41367247426214e-07
5.88460223650431,-5.39127317468651e-05,-9.33744298713878e-06,2.15676527137245e-06,8.1354386730141e-07
5.89081231425945,-4.95244415515933e-05,-8.8580456963667e-06,2.17198112180102e-06,7.85615656105048e-07
5.89702231195121,-4.52057841927457e-05,-8.39784630376942e-06,2.18388199374716e-06,7.57606514068125e-07
5.90323222859924,-4.09565981874457e-05,-7.95658708844614e-06,2.19256802705388e-06,7.29538653226693e-07
5.90944206322284,-3.67767223285064e-05,-7.53401056609687e-06,2.19813902793708e-06,7.01434956906536e-07
5.9156518148411,-3.26659950904062e-05,-7.12986012595261e-06,2.20069307421766e-06,6.73316356192999e-07
5.92186148247277,-2.86242550473042e-05,-6.74387991600322e-06,2.20032693267872e-06,6.45204216363814e-07
5.92807106513635,-2.46513403022031e-05,-6.37581485834711e-06,2.19713644376111e-06,6.17119210062329e-07
5.93428056185005,-2.07470891751255e-05,-6.02540998067196e-06,2.19121646792743e-06,5.89080919915244e-07
5.9404899716318,-1.69113399552677e-05,-5.69241154617845e-06,2.18266003641807e-06,5.61108694356137e-07
5.94669929349923,-1.31439305004446e-05,-5.37656664409627e-06,2.17155949664448e-06,5.33221397436542e-07
5.9529085264697,-9.44469897278529e-06,-5.07762231534956e-06,2.15800593768173e-06,5.05437245397001e-07
5.9591176695603,-5.81348314451005e-06,-4.79532707839525e-06,2.14208933605999e-06,4.77773677189622e-07
5.96532672178783,-2.25012090777104e-06,-4.52942960000425e-06,2.12389833036403e-06,4.50248221083318e-07
5.9715356821688,1.24555003666395e-06,-4.27967964720013e-06,2.10352027514278e-06,4.22877173033924e-07
5.97774454971945,4.67369201411602e-06,-4.04582722738617e-06,2.08104189813707e-06,3.95676422506245e-07
5.98395332345575,8.03446758392056e-06,-3.82762354675868e-06,2.05654836666449e-06,3.68661910275341e-07
5.99016200239337,1.13280391410023e-05,-3.62481998068066e-06,2.03012353989988e-06,3.41848481698516e-07
5.99637058554771,1.4554569359288e-05,-3.43716898625203e-06,2.00185068199816e-06,3.15250743294109e-07
6.0025790719339,1.77142210462962e-05,-3.26442371413557e-06,1.97181106580607e-06,2.88882455812592e-07
6.00878746056679,2.08071568029599e-05,-3.10633765367277e-06,1.94008584516976e-06,2.62757368278896e-07
6.01499575046093,2.3833539634919e-05,-2.96266517410177e-06,1.9067544578162e-06,2.3688853256224e-07
6.02120394063062,2.67935323614699e-05,-2.83316152960134e-06,1.87189516873846e-06,2.11288496591856e-07
6.02741203008987,2.96872982003078e-05,-2.71758244145756e-06,1.83558503019294e-06,1.85969214270577e-07
6.03362001785243,3.2515000267045e-05,-2.61568426010933e-06,1.79790049189524e-06,1.60942282808908e-07
6.03982790293174,3.52768016171389e-05,-2.52722439218059e-06,1.75891632043713e-06,1.36219081943529e-07
6.046035684341,3.79728656592522e-05,-2.45196051414513e-06,1.71870668022417e-06,1.11809943630294e-07
6.05224336109311,4.06033557434135e-05,-2.38965147830751e-06,1.67734389970182e-06,8.7725442030936e-08
6.05845093220071,4.31684352818775e-05,-2.3400561494495e-06,1.63489985968669e-06,6.39753423817253e-08
6.06465839667617,4.56682678549551e-05,-2.30293473198712e-06,1.59144510658706e-06,4.05686265842877e-08
6.07086575353156,4.81030171253232e-05,-2.27804777178564e-06,1.54704908764476e-06,1.75145649821843e-08
6.0770730017787,5.04728467172271e-05,-2.2651566412379e-06,1.50177998711995e-06,-5.17829250387029e-09
6.08328014042913,5.27779203504824e-05,-2.26402332922996e-06,1.45570525662688e-06,-2.7502021629913e-08
6.08948716849413,5.50184021281933e-05,-2.27441087965134e-06,1.40889075885329e-06,-4.94490511802043e-08
6.09569408498467,5.71944558144065e-05,-2.29608235626975e-06,1.36140176190202e-06,-7.10119673611965e-08


==> data/HertzianContact/hertz_rgd_sym_gal_pe_pts/hertz_rgd_sym_gal_pe_pts_mesh_nel_u_25_mesh_nel_v_25.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,1.00337870781144,1.00058396242981,0.998871984245012,1.00681502768609
0.00580493059559354,1.00303963047056,1.00127372427201,0.999301945387216,1.00192081466995
0.011609852129815,1.00268783093551,1.00178447878257,0.999527735901375,0.998820150538079
0.017414926938724,1.00232330474435,1.00212628009487,0.999575366979352,0.997130394519886
0.0232202976746545,1.00194604744494,1.00230919945779,0.999469238802964,0.99651437393538
0.0290260883798445,1.00155605459493,1.00234332523285,0.999232135374413,0.996677935465574
0.0348324055608338,1.00115332176176,1.00223876289181,0.99888521934535,0.997367488429843
0.0406393392636289,1.0007378445227,1.0020056350136,0.998448026845002,0.998367540067868
0.0464469641496364,1.0003096184648,1.00165408128172,0.997938462306651,0.999498222826417
0.0522553405723619,0.999868639184999,1.00119425848134,0.997372793293619,1.00061281364999
0.0580645156548769,0.99941490229007,1.00063634049639,0.996765645323479,1.00159524527482
0.0638745243680505,0.998948403396609,0.999990518306725,0.99612999669186,1.00235760952515
0.069685390609547,0.998469138131139,0.999266999985047,0.995477173294397,1.00283765261204
0.0754971282835893,0.997977102130021,0.99847601069397,0.994816843448323,1.00299626243359
0.0813097423814862,0.997472291039569,0.997627792682892,0.994157012712508,1.00281494787599
0.087123230062924,0.99695470051597,0.996732605284984,0.993504018706652,1.00229331011552
0.0929375817380231,0.996424326225363,0.995800724913996,0.992862525929629,1.00144650592029
0.0987527821501561,0.995881163843791,0.994842445061017,0.992235520576289,1.00030270295246
0.104568811459531,0.995325209057279,0.993868076291366,0.991624305354014,0.998900527068956
0.110385646327533,0.994756457561796,0.992887946241271,0.991028494297671,0.997286501622011
0.116203261001837,0.99417490506332,0.991912399614443,0.990446007583974,0.995512478758387
0.122021628402269,0.993580547277776,0.99095179817894,0.98987306634462,0.993633062716872
0.127840721207438,0.992973379931096,0.990016520763455,0.989304187478976,0.99170302512463
0.13366051294213,0.992353398759276,0.98911696325423,0.98873217846527,0.989774712291216
0.13948097906545,0.991720599508256,0.988263538591232,0.988148132171323,0.987895444501149
0.14530209805974,0.991068377169568,0.987466669218612,0.987541421679101,0.986104907304132
0.151123852506622,0.990134202105105,0.986720903469536,0.986900821668707,0.984432809622402
0.156946229835499,0.989164368274618,0.9860096632294,0.986218382703236,0.982899513804231
0.162769222278155,0.988158862833738,0.985324907001629,0.985487593833551,0.981518262207618
0.168592826525054,0.987117672966149,0.984658577694559,0.984702599259258,0.980295881241212
0.174417043370783,0.986040785883826,0.984002602622061,0.983858200832528,0.979233310106036
0.18024187735924,0.984928188826847,0.983348893504453,0.982949860562878,0.978326131761372
0.186067336428579,0.983779869063673,0.982689346469179,0.981973703122708,0.977565106116297
0.191893431555896,0.982595813890951,0.982015842051738,0.980926518353723,0.976936705447324
0.197720176401671,0.981376010633727,0.981320245196579,0.979805763774167,0.976423652042855
0.203547586953962,0.98012044664537,0.980594405257884,0.97860956708688,0.976005458075037
0.209375681172341,0.978829109307692,0.979830156000806,0.97733672868825,0.975658967700182
0.215204478631586,0.977501986030921,0.979019315602227,0.975986724177681,0.97535890138749
0.221034000165128,0.976139064253771,0.978153686651844,0.974559706868207,0.975078402477712
0.226864267508236,0.974740331443476,0.977225056153375,0.973056510297688,0.974789585971857
0.232695302940965,0.973305775095837,0.976225195525575,0.971478650740791,0.974464089550813
0.238527128930851,0.971835382735201,0.975145860603422,0.969828329721888,0.974073626825819
0.244359767775353,0.970329141914593,0.973978791639209,0.968108436528381,0.973590542821929
0.250193241244053,0.968787040215695,0.972715713304093,0.966322550725274,0.97298837169347
0.256027570220603,0.967209065248844,0.971348334688988,0.964474944670091,0.972242396672869
0.261862774344426,0.965595204653172,0.969868349306117,0.962570586028604,0.971330212253474
0.267698871652165,0.963945446096561,0.968267435090244,0.960615140291454,0.970232288606706
0.27353587821889,0.962259777275694,0.966537254400272,0.958614973291335,0.968932538234219
0.279373807799052,0.960538185916131,0.964669454020426,0.956577153720887,0.967418884855672
0.285212671467192,0.958780659772287,0.962655665161724,0.954509455651557,0.965683834532624
0.291052477258399,0.956973527682284,0.960487544811923,0.952420360959358,0.963725049028304
0.296893229815738,0.954883965859036,0.958178355939533,0.950318131322985,0.96154578617029
0.302734930198726,0.952783309124716,0.955751049037886,0.948208038811008,0.959154049301515
0.308577576063802,0.950671575208209,0.953216578299255,0.946094092160256,0.956561340790144
0.314421161978025,0.948548781861314,0.950585923364199,0.9439796248289,0.95378221397217
0.320265679737372,0.946414946858709,0.947870089323467,0.941867292319495,0.950833901106194
0.326111118685253,0.944270087997975,0.945080106720193,0.939759069501307,0.947735939565349
0.331957466031249,0.942114223099505,0.942227031551691,0.937656247931543,0.944509796265183
0.337804707170079,0.939947370006587,0.939321945271479,0.935559433175759,0.94117849032773
0.34365282600078,0.937769546585288,0.936375954791102,0.933468542127418,0.937766213979921
0.349501805246113,0.935580770724524,0.933400192481892,0.931382800326673,0.934297951687105
0.355351626772196,0.933381060335993,0.930405816176691,0.929300739277943,0.930799097519351
0.361202271908348,0.931170433354146,0.927404009171456,0.927220193766955,0.927295070751131
0.367053721767165,0.92894890773624,0.924405980227041,0.925138299176848,0.923810929693735
0.37290595756481,0.926716501462256,0.921422963570476,0.923051488803331,0.920370983758591
0.378758960941531,0.924473232534914,0.918466218896638,0.920955491169138,0.916998403752118
0.384612714282392,0.922219118979643,0.915547031369559,0.918845327337663,0.913714830401123
0.390467201038236,0.919954178844583,0.912676711623847,0.916715308225546,0.910539981107589
0.396322406046857,0.917678430200545,0.909866595765901,0.914559031914795,0.907491254933303
0.402178315854401,0.915391891141001,0.907128045375251,0.912369380963734,0.904583335812309
0.408034919036987,0.913094579782075,0.904472447505556,0.910138519717763,0.901827793992166
0.413892206522544,0.910786514262552,0.901911214685804,0.907857891618375,0.899232685702048
0.419750171912872,0.908467712743813,0.899455784921455,0.905518216512446,0.896802151047968
0.425608811805923,0.906138193409823,0.897117621695182,0.903109487959934,0.894536010134363
0.431468126118301,0.903797974467157,0.894908213967984,0.900620970541455,0.892429357411011
0.437328118407983,0.901410122411912,0.892838867412006,0.898041197556755,0.890472154249131
0.443188796188772,0.898516552572701,0.890873015081113,0.895359208542707,0.888648969928066
0.449050171068455,0.895539131184599,0.888964430269772,0.892567902060721,0.886940031263151
0.454912258498778,0.892477790530779,0.88709427494523,0.88966180988003,0.885322531225274
0.460775077392948,0.889332462937578,0.885243664818091,0.886636420281856,0.883771109534549
0.466638649738869,0.886103080774613,0.88339366933739,0.883488181514079,0.882258262831494
0.472503000212104,0.882789576454877,0.881525311686013,0.88021450524651,0.880754756801916
0.478368155788571,0.879391882434962,0.879619568776131,0.876813770027012,0.879230040255679
0.484234145356974,0.875909931215098,0.877657371244572,0.873285324738663,0.877652661159684
0.490100999330962,0.872343655339417,0.875619603448708,0.869629492057431,0.87599068462636
0.495968749261025,0.868692987395928,0.87348710346208,0.865847571911052,0.874212112858263
0.501837427446114,0.864957860016773,0.871240663070164,0.861941844938535,0.872285307048927
0.507707066545005,0.861138205878339,0.868861027766655,0.857915575950251,0.870179411241357
0.513577699187387,0.857233957701396,0.866328896749278,0.853773017389272,0.867864778144643
0.519449357584689,0.853245048251194,0.863624922916048,0.849519412793139,0.865313396908817
0.525322073140632,0.849171410337658,0.860729712861786,0.845161000256401,0.862499322859297
0.531195876061528,0.845012976815488,0.857623826874324,0.840705015894276,0.859399109191515
0.537070794966296,0.840769680584299,0.854287778931105,0.836159697306433,0.855992240625582
0.542946856496228,0.836441454588784,0.850702036695998,0.831534287042204,0.852261569022668
0.548824084924475,0.832028231818838,0.846847021515799,0.826839036065937,0.848193750962937
0.554702501765277,0.82752994530967,0.842703108417342,0.822085207223311,0.843779687286136
0.560582125382922,0.822946528141964,0.838250626104448,0.817285078708485,0.839014964595231
0.56646297060044,0.818277913442069,0.833469856954925,0.812451947531605,0.833900298723393
0.572345048308037,0.813524034381993,0.828341037017928,0.807600132987269,0.828441980165539
0.578228365071254,0.808684824179712,0.822844356011246,0.802744980123449,0.822652321474609
0.584112922738869,0.80375276110008,0.816960642827486,0.797902861944223,0.816550106610254
0.589998718062705,0.79874845981438,0.810761276293755,0.793089346597838,0.810160841134361
0.595885742552855,0.793804830660532,0.804326454299439,0.788314492420231,0.803515372225169
0.601773982827261,0.78892204206465,0.7976878807154,0.783585736070853,0.796648253616036
0.60766342112195,0.784100262495816,0.790877343991131,0.778908726742646,0.789597091469494
0.613554035806098,0.779339660465749,0.783926717166713,0.774287322180521,0.782401966871289
0.61944580189744,0.774640404528593,0.776867957884389,0.769723584700661,0.775104855998828
0.625338691578041,0.770002663280656,0.769733108400059,0.765217777210675,0.767749047963345
0.631232674710414,0.765426605360144,0.762554295594459,0.760768359230817,0.760378560325812
0.637127719353996,0.76091239944686,0.755363730984278,0.75637198291602,0.753037552285337
0.64302379228198,0.756460214262106,0.748193710732883,0.752023489078889,0.745769735540514
0.648920859498494,0.752070218568208,0.741076615661087,0.747715903213882,0.738617782822663
0.65481888675614,0.747742581168415,0.734044911257396,0.743440431522144,0.731622734100896
0.660717840073877,0.743477470906594,0.727131147688376,0.739186456937649,0.724823400458577
0.666617686255268,0.739275056666953,0.72036795980866,0.734941535154149,0.71825576564024
0.67251839340707,0.735135507373819,0.713788067170585,0.730691390653329,0.711952385269643
0.678419931458178,0.731058991991353,0.707424274034032,0.726419912733863,0.705941783737871
0.684322272678927,0.727045679523305,0.70130946937569,0.722109151541586,0.700247848760774
0.690225392200739,0.723095739012741,0.69547662689819,0.717739314100846,0.694889223606533
0.696129268536121,0.719209339541802,0.68995880503922,0.71328876034678,0.689878696992015
0.702033884099021,0.715386650231424,0.684789146980213,0.708733999158789,0.68522259064788
0.707939225725527,0.711627840241093,0.680000880654995,0.704049684395118,0.680920144552459
0.713845285194925,0.707933078768571,0.675627318758074,0.699208610928651,0.676962899833525
0.719752059751097,0.704302535049668,0.671701858752775,0.694181710683689,0.673334079338292
0.725659552624281,0.700736378357928,0.668257982879333,0.688938048674052,0.670007965870727
0.731567773553171,0.696983616954673,0.665326977125809,0.6834448198746,0.666949278129271
0.737476739291269,0.691251901540887,0.662743025454739,0.677668227351296,0.664112780275011
0.743386473822952,0.685077013085317,0.660338894542925,0.671576912960293,0.661444737320447
0.749297007998066,0.678458528912521,0.658045960570069,0.665142505762508,0.658884800089783
0.755208378986628,0.671396026549324,0.655795458628095,0.658339468025155,0.656366968551638
0.761120629728565,0.663889083725627,0.65351848273187,0.651145095158105,0.653820485816942
0.767033808383067,0.655937278375274,0.651145985830279,0.643539515642733,0.651170734395279
0.77294796777758,0.647540188636849,0.648608779817585,0.63550569095313,0.648340134709287
0.778863164856408,0.6386973928545,0.645837535545204,0.627029415469854,0.645249045864953
0.784779460128945,0.629408469578767,0.642762782834046,0.618099316386093,0.641816668678246
0.790696917117531,0.619672997567442,0.639314910486714,0.608706853606128,0.637961950956612
0.79661560180493,0.609490555786313,0.635424166300636,0.598846319636521,0.633604495034391
0.802535582081434,0.59886072341006,0.631020657081243,0.588514839469351,0.62866546756174
0.808456927191592,0.587783079823081,0.626034348655466,0.577712370458102,0.623068511544948
0.814379707180565,0.576257204620263,0.62039506588582,0.566441702185968,0.616740660639173
0.820303992340098,0.564282677607886,0.61403249268476,0.554708456326296,0.609613255690335
0.826229852654135,0.55185907880437,0.606876172029304,0.542521086495889,0.601622863527503
0.832157357244038,0.538985988441191,0.598855505976115,0.529890878100096,0.592712198002994
0.838086573813452,0.525662986963613,0.589899755676909,0.516831948170906,0.582831043279746
0.84401756809278,0.511889655031588,0.579938041394467,0.503361245197009,0.571937179366173
0.849950403283298,0.49766557352058,0.568899342518467,0.489498548946255,0.559997309895367
0.855885139500885,0.482990323522355,0.556712497582347,0.475266470280813,0.546987992149341
0.861821833219393,0.467863486345853,0.543306204279937,0.460690450964267,0.532896569326549
0.867760536713628,0.45228464351799,0.528609019482952,0.445798763461307,0.517722105051901
0.873701297501975,0.43625337678451,0.512549359258588,0.43062251072981,0.501476320127846
0.879644157788642,0.419480501797881,0.495057966070309,0.415195634807468,0.484184531500104
0.885589153917966,0.401060031094343,0.476243113784367,0.399558543664222,0.465886472616961
0.891536316037814,0.382954453791731,0.456281803109083,0.383761902883622,0.446635984633892
0.897485668162657,0.365163161787645,0.435295105654596,0.367856271641591,0.426499734735468
0.903437228354253,0.347685546277359,0.413404168610158,0.351890388376885,0.405556015796276
0.909391008905199,0.330520997754471,0.390730214588455,0.335911177573661,0.383893562593462
0.915347016522617,0.313668906011574,0.367394541469605,0.319963756555699,0.361610366950455
0.921305252511958,0.2971286601409,0.34351852224472,0.304091442291332,0.338812491815672
0.927265712960936,0.280899648534974,0.319223604859528,0.288335758209093,0.315612884279181
0.933228388923598,0.264981258887244,0.294631312057358,0.272736441024859,0.292130187530412
0.939193266604509,0.249372878192803,0.269863241221996,0.257331447579426,0.268487551760598
0.945160327543071,0.234073892748985,0.245041064220185,0.242156961687265,0.244811444012807
0.951129548797968,0.219083688156062,0.220286527243966,0.227247400996146,0.221230456983378
0.957100903131738,0.204401649317919,0.195721450652442,0.212635423857524,0.197874116777712
0.963074359195469,0.190027160442669,0.171467728813659,0.198351936208002,0.174871689623501
0.969049881713629,0.175959605043391,0.147647329945767,0.184426098461412,0.152350987545218
0.975027431669012,0.162198365938753,0.124382295958188,0.170885332412026,0.130437173003099
0.981006966487821,0.148742825253688,0.101794742292376,0.157755328148188,0.10925156249961
0.986988440224872,0.135592364420089,0.0800068577622905,0.14506005097718,0.0889104291571538
0.992971803748926,0.122746364177484,0.0591409043945795,0.13282174836058,0.0695238042698128
0.998957004928146,0.110204204573688,0.0393192172684952,0.121060956860438,0.0511942778333614
1.00494398881568,0.0979652649655363,0.020664204355506,0.109796509096372,0.0340157980559464
1.01093269783538,0.0860289240194851,0.00329834635856473,0.0990455407131965,0.0180724698535948
1.01692307196762,0.0743945597123947,-0.0126558034488136,0.0888234973593764,0.00343735233333688
1.02291504893528,0.063061549332129,-0.0270756193838407,0.0791441416761561,-0.00982874473223874
1.02890856438983,0.0525558185521243,-0.039833564735373,0.0700195432077615,-0.021678465532596
1.03490355210026,0.0448733800725762,-0.0506566931922717,0.0614550705670215,-0.0320792722241399
1.04089994418537,0.037560633631356,-0.0595205522769561,0.0534428382614862,-0.0410152815164808
1.04689767142485,0.0306178122422247,-0.0665345114278197,0.0459725521435894,-0.0484873982703588
1.05289666359248,0.0240451486670338,-0.0718078739640385,0.0390333192617386,-0.0545122085368911
1.05889684979015,0.0178428754150492,-0.0754498768439667,0.0326136419405799,-0.0591208162491389
1.06489815878206,0.0120112247425108,-0.0775696904235892,0.0267014118577684,-0.0623576805142846
1.07090051932906,0.00655042865203975,-0.0782764182151127,0.0212839041169385,-0.064279453511646
1.07690386052334,0.00146071889217617,-0.0776790966452957,0.0163477713172043,-0.0649538190009619
1.08290811212329,-0.0032576730431998,-0.0758866948141054,0.0118790376189033,-0.0644583314464302
1.08891320488851,-0.00760451591538878,-0.0730081142531499,0.00786309280589541,-0.0628792557610171
1.09491907091518,-0.0115795787414304,-0.0691521886842629,0.00428468634415462,-0.0603104076761965
1.10092564397157,-0.01518263079456,-0.064427683778067,0.00112792143704724,-0.0568519947421159
1.10693285983374,-0.0184134416048252,-0.0589432969125374,-0.00162375092323557,-0.0526094579628808
1.11294065662155,-0.0212717809595354,-0.052807656931608,-0.00398753790745346,-0.0476923140721364
1.11894897513485,-0.0237574189039036,-0.0461293239037909,-0.00598131080477784,-0.0422129984537694
1.12495775918986,-0.0258701257414428,-0.0390167888808288,-0.00762361098161884,-0.0362857087128181
1.1309669559558,-0.0276096720346004,-0.0315784736563183,-0.00893365584397119,-0.0300252489013555
1.13697651629179,-0.0289758286052499,-0.0239227305244395,-0.00993134480309254,-0.0235458744043302
1.14298639508387,-0.0299683665352314,-0.0161578420386094,-0.0106372652447644,-0.0169601374904544
1.14899655158232,-0.0305870571668672,-0.00839202077028921,-0.0110726985017552,-0.0103777335331964
1.15500694973918,-0.0308316721035118,-0.000733409067613595,-0.0112596258298101,-0.00390434790611522
1.16101755854596,-0.0307019832100877,0.00670992118572145,-0.0112207343868728,0.0023594964413959
1.16702835237164,-0.0301977626135919,0.0138299688116745,-0.010979423215777,0.00831959072399917
1.17303931130079,-0.0293187827036458,0.0205188035791192,-0.0105598092301321,0.013889191370386
1.17905042147201,-0.0276725455986845,0.026659365646941,-0.00998673094346297,0.0189901706818796
1.18506167539951,-0.024404154753349,0.031880319614878,-0.00928513340731516,0.0235545229925365
1.19107307204425,-0.021297222204032,0.0360758568370025,-0.00847842729688701,0.0275273741129126
1.19708461644936,-0.0183515145184955,0.0393051222113569,-0.00758865487116982,0.0308680196047978
1.20309631925935,-0.0155667979593905,0.0416271804862161,-0.00663659140197686,0.0335491255445585
1.20910819623676,-0.0129428384845262,0.0431010160982852,-0.00564174461394907,0.0355558461043041
1.21512026777856,-0.0104794017470817,0.0437855330110077,-0.00462235412725987,0.0368849425669428
1.22113255843206,-0.00817625309583052,0.0437395545529266,-0.00359539090340525,0.0375439037800413
1.2271450964107,-0.00603315757543905,0.0430218232562347,-0.00257655669375594,0.0375500680531492
1.23315791310934,-0.00404987992662335,0.0416910006953837,-0.00158028349101109,0.0369297465032792
1.23917104261938,-0.00222618458648363,0.0398056673258067,-0.000619732983632707,0.0357173478533923
1.24518452124341,-0.000561835688671264,0.037424322322728,0.000293203986997335,0.0339545046881033
1.25119838700965,0.00094340293633948,0.0346053834201255,0.00114790796626246,0.0316892011721659
1.25721267918601,0.00228976776096522,0.0314071867497533,0.00193503142338222,0.0289749022353918
1.26322743779387,0.00347749556035005,0.027887986680287,0.00264649928533177,0.0258696842298038
1.2692427031215,0.00450682341204012,0.0241059556565998,0.00327550946794908,0.0224353670625232
1.27525851523717,0.00537798869580437,0.0201191840391326,0.00381653340418663,0.0187366478102424
1.28127491350196,0.00609122909333279,0.0159856799433473,0.00426531656925275,0.014840235819109
1.2872919360822,0.00664678258800514,0.0117633690793212,0.00461887900306244,0.0108139892951059
1.29330961946168,0.00704488746468338,0.0075100945914917,0.0048755158295751,0.00672605338945639
1.2993279979534,0.00728578230936678,0.00328361689837721,0.00503479777325326,0.00264399978387642
1.30534710321116,0.00736970600902844,-0.000858386467431437,0.00509757167258973,-0.00136603221965126
1.31136696374072,0.00729689775132769,-0.00485832101925307,0.00506596099077329,-0.00524019310050842
1.31738760441067,0.00706759702436404,-0.00865867547618873,0.00494336632319851,-0.00891777900661413
1.32340904596297,0.00668204361641674,-0.0122020219228329,0.00473446590226329,-0.0123420861237188
1.32943130452323,0.00604623799321654,-0.0154251511356143,0.00444522757840366,-0.0154612639516848
1.3354543911305,0.00505616831321906,-0.018137052468564,0.00408455043396383,-0.0182295152003399
1.34147831154126,0.00411629422145442,-0.0202918747634602,0.00366514207572659,-0.0206097155762077
1.34750306648872,0.00322662872127293,-0.0219223172392336,0.0031994868217984,-0.0225743876152526
1.35352865205751,0.0023871847704335,-0.0230610355516687,0.00269933869596767,-0.0241051572081269
1.35955506006059,0.00159797528098534,-0.0237406417051274,0.00217572255816927,-0.0251921465288384
1.36558227841649,0.000859013119236663,-0.0239937039647577,0.00163893523794556,-0.0258333683355946
1.37161029152675,0.000170311105743311,-0.0238527467683844,0.001098546670561,-0.0260341216472123
1.3776390806536,-0.000468117984772526,-0.0233502506387155,0.000563401036173795,-0.0258063887986534
1.38366862429791,-0.00105626142344549,-0.0225186520954858,4.16179018991162e-05,-0.0251682338792374
1.38969889857741,-0.00159410652734831,-0.0213903435677312,-0.000459406633468105,-0.0241432025573338
1.39572987760513,-0.00208164065948942,-0.0199976733060324,-0.000932998791581634,-0.0227597232949014
1.40176153386806,-0.00251885122889021,-0.0183729452948844,-0.00137320596401412,-0.021050509955428
1.40779383860617,-0.00290572569060974,-0.0165484191651632,-0.00177479555876,-0.0190519658090743
1.41382676219152,-0.00324225154584866,-0.0145563101065256,-0.00213325384395341,-0.0168035889382724
1.41986027450778,-0.00352841634190836,-0.012428788779974,-0.00244478478860867,-0.014347379047493
1.42589434532987,-0.00376420767227829,-0.0101979812304621,-0.00270630890050583,-0.0117272456809278
1.43192894470393,-0.00394961317670102,-0.00789596879956708,-0.00291546206146398,-0.00898841785124465
1.43796404332747,-0.00408462054119946,-0.00555478803813405,-0.00307059435940447,-0.00617685508331766
1.44399961292989,-0.00416921749813317,-0.00320643061917216,-0.0031707689177642,-0.00333865987610301
1.45003562665305,-0.00420339182617738,-0.000882843250584259,-0.00321576072205598,-0.000519491586773594
1.4560720594323,-0.00418713135050257,0.00138407241187558,-0.00320605544353592,0.00223601826002577
1.46210888837761,-0.00412042394265765,0.00356245985158686,-0.00314284825999279,0.00488484923374894
1.46814609315501,-0.00400325752076805,0.00562050777816665,-0.00302804267377561,0.00738617382705244
1.47418365636827,-0.00383562004948377,0.00752645021421815,-0.00286424932688866,0.00970193784892655
1.48022156394079,-0.00355172488733173,0.00924486283830605,-0.00265479516763897,0.0117974398371384
1.48625980548127,-0.00306804456207544,0.0106756444090219,-0.00240487155149994,0.0136421727946503
1.49229837443587,-0.00261068466776844,0.0117992374189106,-0.00212209259731208,0.0152116560753869
1.49833726790198,-0.00217959762863057,0.0126340962674656,-0.00181393100196654,0.0164880684844034
1.50437648636052,-0.00177473581514646,0.0131986499562461,-0.00148741925930882,0.0174598622369991
1.51041603340675,-0.00139605154409022,0.0135113020390413,-0.00114915059812423,0.0181213381528729
1.5164559154809,-0.0010434970785605,0.0135904305722653,-0.00080527992212563,0.0184722219191551
1.52249614159866,-0.000717024628044549,0.0134543880651924,-0.000461524751932582,0.0185172414255077
1.52853672308141,-0.000416586348487238,0.0131215014303388,-0.000123166168789819,0.0182657051736374
1.53457767328638,-0.000142134342337182,0.0126100719338227,0.000204950239580673,0.0177310817635107
1.54061900733656,0.000106379341392392,0.0119383751458382,0.000518413431367551,0.0169305804593196
1.54666074185045,0.000329002707059717,0.0111246608911047,0.000813245961028038,0.0158847328374044
1.55270289467163,0.000525783812396535,0.0101871531992741,0.00108590302782816,0.0146169755188134
1.55874548459817,0.000696770768349156,0.00914405025561528,0.00133327152238562,0.013153233989391
1.56478853111186,0.000842011739120512,0.00801352435143889,0.00155266907134085,0.011521507509375
1.57083205410725,0.000961554942066563,0.00681372183485987,0.00174184308014649,0.00975145511537573
1.57687607362052,0.00105544864762364,0.00556276306126652,0.0018989697738834,0.00787398271754883
1.58292060955816,0.0011237411792723,0.00427874234415683,0.00202265323620135,0.00592083129401686
1.58896568142552,0.00116648091352931,0.00297972790573628,0.00211192444642176,0.00392416618539251
1.59501130805515,0.00118371627978154,0.00168376182780135,0.00216624031456484,0.00191616749188828
1.60105750733493,0.00117549576032523,0.00040886000242986,0.00218548271472602,-7.13784243216023e-05
1.60710429593613,0.00114186789027087,-0.000826987917159339,0.00216995751632521,-0.00200748632940863
1.61315168904114,0.00108288125747827,-0.00200581856566588,0.00212039361356066,-0.00386237839736447
1.61919970007122,0.000998584502509657,-0.00310969491491961,0.00203794195304279,-0.00560788937740368
1.62524834041386,0.000889026318579697,-0.00412070632280769,0.00192417455939335,-0.00721787064557758
1.63129761915015,0.000756108165699678,-0.00501901254767818,0.00178109294157126,-0.00866859359124226
1.63734754279472,0.000623270505184819,-0.00575816400940103,0.00161195521958433,-0.00993934277721679
1.64339811519107,0.000497230222606364,-0.00633226632169742,0.0014216238417492,-0.0110136591896486
1.64944933764212,0.000378003525440176,-0.00675146325959239,0.00121486756166575,-0.011879726147379
1.65550120909462,0.00026560662254143,-0.00702588674303193,0.00099617923734183,-0.0125300927397071
1.66155372632438,0.000160055724189163,-0.00716565681111203,0.000769776609741425,-0.012961374579393
1.66760688412166,6.13670420036507e-05,-0.00718088159647408,0.000539603082383884,-0.0131739553441499
1.67366067547667,-3.04432110806248e-05,-0.00708165729959779,0.000309328502858587,-0.0131716891097895
1.67971509176521,-0.000115358820824998,-0.00687806816318539,8.23499451401948e-05,-0.0129616034755234
1.68577012293438,-0.000193363571694176,-0.00658018644650728,-0.000138207506456857,-0.0125536034844319
1.69182575768847,-0.000264441246947437,-0.0061980723998053,-0.000349489972110788,-0.0119601763397165
1.69788198367496,-0.000328575628611996,-0.00574177423864413,-0.000548913989977173,-0.0111960969198771
1.70393878767059,-0.000385750497523196,-0.0052213281184603,-0.000734165728286628,-0.0102781340933586
1.70999615576761,-0.000435949633350985,-0.00464675810878807,-0.00090320019618897,-0.00922475783561574
1.71605407356011,-0.000479156814635331,-0.00402807616790405,-0.00105424045309847,-0.00805584714935253
1.72211252633051,-0.000515355818833721,-0.00337528211719979,-0.00118577681707874,-0.00679239879088713
1.72817149923614,-0.00054453042228172,-0.00269836361566078,-0.00129656607147496,-0.00545623680326001
1.73423097749594,-0.000566664400328885,-0.00200729613439048,-0.00138563067043091,-0.00406972285894117
1.74029094657728,-0.000581741527250227,-0.00131204293111,-0.00145225794319502,-0.00265546741325988
1.74635139238293,-0.000589745576343663,-0.000622555024709659,-0.00149599929686674,-0.00123604167064689
1.75241230143811,-0.000590660319944243,5.12288302316312e-05,-0.00151666941798896,0.000166309634573577
1.7584736610777,-0.000584469529459143,0.000699382168838785,-0.00151434547278187,0.00152995464095744
1.76453545963349,-0.000571156975395087,0.0013119908414378,-0.00148936630608241,0.00283415994468163
1.77059768662169,-0.000550706427335037,0.00187915303882654,-0.00144233163893978,0.00405937536415554
1.77666033293039,-0.000523101654053064,0.00239097931781408,-0.00137410126485127,0.00518751788316792
1.78272339100729,-0.000475844360557783,0.00283663139527824,-0.00128580225958194,0.00620225518918496
1.7887868550378,-0.000400183964035045,0.00319544935638089,-0.00117940241624308,0.00708942193528113
1.79485072101365,-0.000329488675007507,0.00346659008855299,-0.00105791080488041,0.00783784390298418
1.80091498664319,-0.000263743894117745,0.00365570627589508,-0.000924289062210322,0.00843956210707724
1.80697965122724,-0.00020293500931002,0.00376844500353877,-0.000781344255637913,0.00888963743109389
1.81304471553445,-0.000147047395676014,0.00381044774409593,-0.000631729479587248,0.00918594242122106
1.8191101816766,-9.60664156685709e-05,0.00378735034417457,-0.000477944453269765,0.00932895364269421
1.82517605298375,-4.99774189390497e-05,0.00370478301076673,-0.000322336118837149,0.00932154459983149
1.83124233387939,-8.76574253820374e-06,0.00356837029776896,-0.000167099240845199,0.00916877922124218
1.83730902975546,2.75832892332912e-05,0.00338373109244436,-1.42770061601327e-05,0.00887770591124848
1.84337614684731,5.90843646768648e-05,0.00315647860193063,0.000134238375033807,0.00845715216865145
1.84944369210855,8.57521847640376e-05,0.00289222033967794,0.000276705067374593,0.00791751977477399
1.85551167308588,0.000107601463075578,0.0025965581119887,0.000411531007732453,0.00727058055117252
1.86158009779374,0.000124646925766389,0.00227508800457205,0.000537273301675119,0.00652927268881759
1.86764897458903,0.000136903311593802,0.00193340036891984,0.000652637619070678,0.00570749764996557
1.87371831204556,0.000144385371859707,0.00157707980896894,0.000756477588986517,0.00481991764381315
1.87978811882861,0.000147107870376108,0.00121170516753125,0.000847794193414187,0.00388175367713242
1.88585840356925,0.000145085583549134,0.000842849512908255,0.000925735160631173,0.00290858418165659
1.89192917473871,0.000138333300177636,0.00047608012533428,0.00098959435722396,0.00191614421861887
1.89800044052256,0.000126865821622437,0.000116958483633688,0.0010388111796077,0.00092012526253092
1.90407220869488,0.000110697961671007,-0.000228959748330825,0.00107296994459749,-6.40244350926789e-05
1.91014448649235,8.9844546536736e-05,-0.00055612473498821,0.00109179927909244,-0.00102129890060927
1.91621728048822,6.43204148721569e-05,-0.000858992482593462,0.00109517150893878,-0.00193733291055801
1.92229059646622,3.41404176999988e-05,-0.00113202485252425,0.00108310204712146,-0.00279859987997954
1.92836443929441,-6.80581541394032e-07,-0.00136968957486706,0.00105574878076272,-0.00359260916562097
1.9344388127989,-3.19352231517136e-05,-0.00156618437430761,0.0010134189947592,-0.00430810315417932
1.94051371964469,-4.67267778593907e-05,-0.00171481574584653,0.000957022487213686,-0.00493534535581322
1.9465891612924,-5.99907936350232e-05,-0.00181703914967397,0.000888240118666079,-0.00546665806211306
1.95266513805997,-7.171645071603e-05,-0.0018761699034611,0.0008087646145134,-0.00589654952488057
1.95874164920591,-8.18929255163354e-05,-0.00189552198160549,0.000720230995453868,-0.00622158048541627
1.96481869301291,-9.05093907704858e-05,-0.00187840800839867,0.000624217093374777,-0.0064402236112633
1.97089626687146,-9.75550154583106e-05,-0.00182813925150225,0.000522244067977112,-0.00655272332568628
1.97697436736361,-0.000103018964833424,-0.00174802561512642,0.000415776923792781,-0.0065609560310609
1.98305299034663,-0.000106890400483668,-0.00164137563339283,0.000306225027748346,-0.00646829072691534
1.98913213103688,-0.00010915848029687,-0.00151149646358983,0.000194942627402838,-0.00627945002346381
1.99521178409365,-0.000109812358525762,-0.00136169387953105,8.32293695205716e-05,-0.00600037155151554
2.00129194370305,-0.000108841185760582,-0.0011952722648539,-2.76691808191606e-05,-0.00563806976969239
2.007372603662,-0.00010623410901632,-0.00101553460625621,-0.000136561020441706,-0.00520049816979493
2.01345375746226,-0.000101980271630003,-0.000825782486828703,-0.000242307187882118,-0.00469641188069616
2.01953539837443,-9.60688134075066e-05,-0.000629316079442188,-0.000343821242610389,-0.00413523067261503
2.02561751953219,-8.84888705780928e-05,-0.000429434139896888,-0.000440068743909387,-0.00352690236152018
2.03170011401635,-7.92295757734982e-05,-0.000229434000351365,-0.000530066728939189,-0.00288176661538922
2.03778317493917,-6.82800581728373e-05,-3.26115625636356e-05,-0.000612883190606681,-0.00221041916259287
2.04386669552864,-5.56294433456228e-05,0.000157738708793903,-0.000687636554642649,-0.00152357640336811
2.04995066921275,-4.12668534368543e-05,0.000338323792847487,-0.000753495156299788,-0.000831940425683606
2.05603508970395,-2.51814070655552e-05,0.000505852119188117,-0.000809676716703641,-0.000146064425604772
2.06211995108356,-7.36221941031854e-06,0.000657033574643765,-0.00085544781834759,0.000523781466668017
2.06820524788628,1.22015978108177e-05,0.000788579509885089,-0.000890123380259209,0.00116774395376603
2.07429097518473,3.35209363006421e-05,0.000897202746134959,-0.00091306613278804,0.00177651993125331
2.08037712867405,5.6606691171693e-05,0.000979617582008895,-0.00092368609164259,0.00234148943914522
2.08646370475656,8.62694878696352e-05,0.00103265392694731,-0.000921448580481077,0.00285484852643815
2.09255070062115,0.000122195272791194,0.00105612791688269,-0.000906319681945551,0.00330980484312419
2.09863811426931,0.000153338793516305,0.00105248681689701,-0.000878975933561566,0.00370092839478773
2.10472594447089,0.000179704477610731,0.00102418930254933,-0.000840176996021862,0.00402422704468829
2.110814190706,0.000201296759950352,0.000973694912824801,-0.000790711184653242,0.00427706089530618
2.11690285310685,0.000218120082600437,0.00090346404613699,-0.000731395969577034,0.00445805278290423
2.12299193239945,0.000230178894879114,0.000815957956572412,-0.000663078476534623,0.00456699904156488
2.12908142984532,0.000237477653345035,0.000713638749883113,-0.000586635987602673,0.00460478053827259
2.1351713471832,0.000240020821825123,0.000598969379851954,-0.000502976442522393,0.00457327397890815
2.14126168657061,0.000237812871313177,0.000474413644190641,-0.00041303894010173,0.00447526348594347
2.14735245052553,0.000230858280102801,0.000342436180866078,-0.000317794239871704,0.00431435244867181
2.15344364186788,0.000219161533620686,0.000205502464008541,-0.00021824526425208,0.00409487564590549
2.1595352636611,0.00020272712458919,6.60788002458963e-05,-0.000115427600617795,0.00382181164220487
2.16562731915361,0.000181559552896858,-7.33676753440503e-05,-1.04100039129393e-05,0.00350069545811534
2.17171981172025,0.0001556633256484,-0.000210369003059158,9.57051004430618e-05,0.00313753151472712
2.17781274480369,0.000125042957178352,-0.000342456402459074,0.000201781113681677,0.00273870685328699
2.18390612185586,8.97029689688786e-05,-0.000467160276307261,0.000306646760319734,0.00231090463032329
2.18999994627919,4.96478897361242e-05,-0.000582010214463674,0.000409095584531796,0.00186101788923759
2.19609422136799,4.88225537044027e-06,-0.000684534997777788,0.000507885446292091,0.00139606360781959
2.20218895024969,-4.45893910407891e-05,-0.000772262602020134,0.00060173801743281,0.000923097023910598
2.20828413582606,-9.87624992538271e-05,-0.000842720201786944,0.000689338277189909,0.000449126237905761
2.21437978071441,-0.000157632511810806,-0.00089343417444151,0.000769334007559919,-1.89729057834555e-05
2.22047588718873,-0.00022119486413394,-0.000921930104074331,0.000840335288612679,-0.000474541658692351
2.22657245712085,-0.000289444984425575,-0.000925732785341934,0.000900913993255634,-0.000911222929119812
2.23266949192145,-0.000362378293754741,-0.000902366227494238,0.000949603281961675,-0.00132304556251356
2.23876699248117,-0.000431521975677498,-0.000850002778314797,0.000984910057084468,-0.00170450863072983
2.24486495911586,-0.000481339915051529,-0.000774511730613139,0.00100590426633036,-0.00205071190651915
2.2509633915517,-0.000521440087559649,-0.000679869430800066,0.00101252965114785,-0.00235759453091514
2.25706228896081,-0.000551808435348474,-0.000568576103679654,0.00100489410549883,-0.00262198921692129
2.2631616500061,-0.000572430904428857,-0.000443135304667477,0.000983211711258467,-0.00284157349202387
2.2692614728862,-0.000583293444712047,-0.000306053917234594,0.000947803300127429,-0.00301481872235456
2.27536175538051,-0.000584382010100077,-0.000159842150250776,0.000899097015221521,-0.00314093931896935
2.28146249489425,-0.000575682558410086,-7.01353549373437e-06,0.000837628873225485,-0.0032198421267164
2.28756368850344,-0.000557181051500666,0.000149915074891114,0.000764043326213815,-0.00325207599607938
2.2936653330001,-0.000528863455237164,0.000308423511110272,0.000679093823842105,-0.00323878153807671
2.29976742493729,-0.000490715739540264,0.000465988288211777,0.000583643375498666,-0.00318164106285524
2.30586996067426,-0.000442723878388993,0.000620082608752951,0.000478665112575234,-0.00308282870213151
2.3119729364217,-0.000384873849910853,0.000768176365393592,0.000365242850960635,-0.00294496071591721
2.31807634828683,-0.000317151636334486,0.000907736143546771,0.000244571653263403,-0.00277104598368455
2.32418019231874,-0.000239543224073023,0.00103622522402388,0.000117958391586039,-0.00256443668040179
2.33028446455357,-0.000152034603727397,0.00115110358566208,-1.31776900554345e-05,-0.00232877913818965
2.33638916105985,-5.46117700770855e-05,0.00124982790806164,-0.000147304412954221,-0.00206796489270272
2.34249427798378,5.27392777723502e-05,0.00132985157415928,-0.000282776100827401,-0.0017860819163553
2.34859981159459,0.00017003253653001,0.00138862467300787,-0.000417833017175932,-0.00148736603696939
2.35470575832993,0.000297281998544796,0.00142359400237655,-0.000550600802280812,-0.00117615254333544
2.36081211484122,0.000434501651847578,0.00143220307158714,-0.000679089910191897,-0.000856827977545411
2.36691887803913,0.000581705480140246,0.00141189210413585,-0.000801195045663804,-0.000533782114577383
2.37302604513902,0.000738907462739789,0.00136009804039728,-0.000914694601053422,-0.000211360129049461
2.3791336137064,0.000906121574505216,0.00127425454049928,-0.00101725009320705,0.000106185049578662
2.38524158170246,0.00108336178589804,0.00115179198693411,-0.00110640560009847,0.000414740194325202
2.39134994752962,0.00124566264247036,0.000991687594677205,-0.00117960994068428,0.000710379333918656
2.3974587100733,0.0013568926918228,0.000807603929147675,-0.00123510998484474,0.000989449881517157
2.40356786871012,0.00144436879248108,0.000605921734883896,-0.001272379606035,0.00124875003651396
2.40967742327569,0.00150806982648004,0.000389888675307868,-0.00129113250413715,0.00148557804002246
2.41578737402533,0.00154797469200562,0.000162758324044737,-0.00129124864048287,0.00169771001453946
2.42189772159465,0.00156406230351681,-7.22098376719708e-05,-0.00127277487881026,0.00188337640094447
2.42800846696012,0.00155631159169233,-0.000311750423473466,-0.00123592562597069,0.00204123851253784
2.43411961139966,0.00152470150351332,-0.000552592144617473,-0.0011810834727173,0.00217036520575175
2.44023115645315,0.00146921100240891,-0.000791457812388708,-0.00110879983450222,0.00227020966766819
2.44634310388295,0.00138981906808172,-0.00102506434088839,-0.00101979559215604,0.0023405863207832
2.45245545563438,0.00128650469678663,-0.00125012274952857,-0.000914961732617067,0.00238164784486794
2.45856821379616,0.00115924690128943,-0.00146333816588756,-0.000795359989485642,0.00239386231645356
2.46468138056088,0.00100802471080819,-0.00166140982814237,-0.000662223483745544,0.00237799046580445
2.4707949581854,0.000832817171231034,-0.00184103108795595,-0.000516957364304878,0.00233506305184474
2.47690894895122,0.000633603345085169,-0.0019988894131054,-0.000361139448450782,0.00226635835478405
2.48302335512484,0.000410362311557333,-0.00213166639022731,-0.000196520862397285,0.00217337978714163
2.48913817891813,0.000163073166567475,-0.00223603772755843,-2.50266816384089e-05,0.00205783362307337
2.49525342244861,-0.000108284977147676,-0.00230867325771135,0.000151243428580528,0.00192160684604075
2.50136908769975,-0.000403732990080232,-0.00234623694047023,0.000330014573111711,0.00176674511513963
2.50748517648124,-0.000723291725776134,-0.00234538686554265,0.000508835986370369,0.00159543085060381
2.51360169038923,-0.00106698202089895,-0.00230277525543682,0.000685080392447485,0.00140996143756213
2.51971863076653,-0.00143482469512903,-0.0022150484682608,0.000855943364788342,0.00121272754996944
2.52583599866281,-0.00182684055118475,-0.00207884700063193,0.00101844268613765,0.00100619159297833
2.53195379479478,-0.00224305037464322,-0.00189080549044071,0.00116941770859048,0.000792866265435726
2.53807201950632,-0.002683474934015,-0.00164755271986818,0.0013055287136067,0.000575293241683064
2.54419067272861,-0.00304667274408782,-0.00134923614480909,0.00142329481687602,0.000356021683987367
2.55030975394374,-0.00324216787417733,-0.0010240517699002,0.00152039537426681,0.000137553017682801
2.55642926217765,-0.00338511654289728,-0.000682130382420037,0.00159615403323838,-7.77952154781888e-05
2.56254919602693,-0.00347545231169407,-0.000327571557490618,0.0016501539314248,-0.000287934184892479
2.56866955369111,-0.00351310877023384,3.55162428460301e-05,0.00168214560975426,-0.000490997098284315
2.57479033300514,-0.00349801953660079,0.000403015672200779,0.00169204763589925,-0.00068533159704375
2.58091153147183,-0.00343011825737211,0.000770800502605369,0.00167994722750539,-0.000869492215401993
2.58703314629424,-0.00330933860783287,0.00113473562716221,0.00164610087547877,-0.00104223290386924
2.59315517440827,-0.00313561429201576,0.00149067706281839,0.00159093496715532,-0.00120249961658698
2.59927761251506,-0.00290887904293421,0.00183447195306669,0.00151504640942302,-0.00134942296289757
2.60540045711359,-0.00262906662261874,0.0021619585708418,0.00141920325185534,-0.00148231092348649
2.61152370453317,-0.00229611082238898,0.00246896632118341,0.00130434530962224,-0.00160064163043796
2.61764735096602,-0.00190994546280024,0.00275131574427919,0.00117158478642439,-0.00170405621192251
2.62377139249987,-0.00147050439400812,0.0030048185180809,0.00102220689733128,-0.00179235170163864
2.62989582515053,-0.000977721495683413,0.00322527746146893,0.000857670491540664,-0.00186547401232353
2.63602064489452,-0.000431530677309222,0.00340848653694529,0.000679608675175747,-0.00192351097438362
2.64214584770173,0.000168134121725547,0.00355023085368527,0.000489829433661015,-0.00196668543863615
2.64827142956805,0.000821338932057462,0.00364628667053842,0.000290316254507386,-0.0019953484448015
2.6543973865481,0.00152814975409425,0.00369242139893303,8.32287495009411e-05,-0.00200997245378115
2.66052371478787,0.00228863255799031,0.00368439360601255,-0.000129096722775414,-0.00201114464567296
2.66665041055747,0.00310285328342278,0.00361795301760658,-0.000344146434729667,-0.00199956028235063
2.6727774702839,0.00397087783951012,0.00348884052130813,-0.000559228667739674,-0.00197601613531306
2.67890489058375,0.00489277210466308,0.00329278816963764,-0.000771473089933927,-0.00194140397861068
2.68503266829603,0.00586860192638074,0.00302551918312012,-0.000977830134234232,-0.00189670414715123
2.69116080051495,0.00689843312122821,0.00268274795348651,-0.00117507037663832,-0.00184297915986049
2.69728928462272,0.00762675302972526,0.00226671329154536,-0.00135983109909666,-0.00178136717058431
2.70341811831974,0.00787013164953816,0.00182400237803557,-0.00152999342973754,-0.00171305150760769
2.7095472996336,0.00802344176581468,0.0013672724129045,-0.00168503888653571,-0.0016391743310041
2.7156768269048,0.00808655431225606,0.000899811473818929,-0.00182462827855752,-0.00156080645104542
2.72180669876893,0.00805934026739485,0.000424916161151524,-0.0019485178628564,-0.00147894816676438
2.72793691413869,0.00794167065471671,-5.41084037847335e-05,-0.00205655973834975,-0.00139453061804118
2.734067472186,0.00773341654302339,-0.000533948580398594,-0.00214870223958826,-0.0013084171119249
2.74019837232401,0.00743444904665744,-0.00101128221032671,-0.00222499033046821,-0.00122140442482611
2.74632961418917,0.00704463932579366,-0.00148277861922706,-0.00228556599812578,-0.00113422407940405
2.75246119762323,0.00656385858664021,-0.00194509861851414,-0.00233066864630792,-0.00104754359675801
2.75859312265533,0.00599197808177246,-0.00239489450701026,-0.00236063548945277,-0.000961967723698219
2.76472538948392,0.00532886911032387,-0.00282881007274771,-0.00237590194604049,-0.000878039634981033
2.77085799845882,0.00457440301832385,-0.00324348059475529,-0.00237700203237471,-0.000796242110564356
2.77699095006318,0.00372845119890465,-0.00363553284483113,-0.00236456875622202,-0.000716998688141358
2.78312424489546,0.00279088509261586,-0.00400158508942911,-0.00233933451011808,-0.000640674790243762
2.78925788365141,0.00176157618760409,-0.00433824709153942,-0.00230213146517351,-0.000567578826660736
2.79539186710602,0.000640396020021807,-0.00464212011241701,-0.00225389196448306,-0.0004979632717453
2.80152619609543,-0.000572783825932361,-0.00490979691366718,-0.00219564891639139,-0.000432025716431734
2.80766087149891,-0.00187809171749364,-0.00513786175912691,-0.00212853618828729,-0.000369909895513094
2.81379589422076,-0.00327565597326016,-0.00532289041677665,-0.00205378899951429,-0.000311706689563342
2.8199312651722,-0.00476560486284121,-0.00546145016077061,-0.00197274431513068,-0.000257455101691215
2.82606698525333,-0.00634806660663574,-0.00555009977343267,-0.00188684123889166,-0.000207143209450995
2.83220305533495,-0.00802316937547081,-0.00558538954725944,-0.00179762140670097,-0.000160709091045484
2.83833947624047,-0.00979104129050189,-0.00556386128706227,-0.00170672937961297,-0.000118041727117377
2.84447624872778,-0.0116518104227966,-0.00548204831195052,-0.00161591303711296,-7.8981876263618e-05
2.85061337347112,-0.0128097713951176,-0.00534295302773306,-0.00152699191032375,-4.33230471486785e-05
2.85675085104418,-0.0130770563166318,-0.00518776277733733,-0.00144104097713205,-1.08228971305093e-05
2.86288868191293,-0.0132961076114897,-0.00502522679123624,-0.00135825955035463,1.87623158672872e-05
2.86902686643847,-0.0134668178332274,-0.00485639265322629,-0.00127878214965441,4.56658334288928e-05
2.8751654048815,-0.0135890795459064,-0.00468231151011666,-0.00120272091321721,7.01103002857939e-05
2.88130429740668,-0.0136627853244286,-0.00450403807165737,-0.00113016548540376,9.23078436680369e-05
2.88744354408709,-0.0136878277545806,-0.00432263061018035,-0.00106118290391483,0.000112460147848933
2.89358314490862,-0.0136640994334557,-0.00413915096060757,-0.000995817487114595,0.000130758524112435
2.89972309977442,-0.0135914929694261,-0.00395466452004816,-0.000934090721286985,0.000147383975734029
2.90586340850932,-0.0134699009825698,-0.00377024024777983,-0.000876001147771304,0.000162507258254813
2.91200407086427,-0.0132992161047525,-0.00358695066487169,-0.000821524250510942,0.000176288934793534
2.91814508652076,-0.0130793309798146,-0.00340587185398672,-0.000770612343115865,0.000188879426919946
2.92428645509527,-0.0128101382638943,-0.00322808345914158,-0.000723194456147079,0.000200419060449731
2.93042817614369,-0.0124915306254919,-0.00305466868548351,-0.000679176224470467,0.000211038106729657
2.93657024916577,-0.0121234007458384,-0.00288671429897921,-0.000638439774388749,0.000220856818511414
2.9427126736096,-0.011705641318963,-0.00272531062612826,-0.000600843611052869,0.0002299854616156
2.94885544887599,-0.0112381450519654,-0.00257155155372485,-0.000566222505674246,0.000238524341826794
2.95499857432299,-0.0107208046651858,-0.00242653452851697,-0.000534387382792796,0.000246563826236238
2.96114204927027,-0.0101535128925124,-0.0022913605568684,-0.000505125207456671,0.000254184360868077
2.96728587300366,-0.00953616248147981,-0.00216713420457914,-0.000478198872578288,0.000261456482370992
2.97343004477953,-0.00886864619352743,-0.00205496359633629,-0.000453347086276015,0.000268440825736579
2.9795745638293,-0.00815085680417124,-0.00195596041561272,-0.000430284258961119,0.000275188126743388
2.98571942936388,-0.00738268710333481,-0.00187123990411618,-0.00040870039080098,0.0002817392196293
2.99186464057814,-0.00656402989531542,-0.00180192086156599,-0.000388260958912395,0.00028812503016629
2.9980101966554,-0.0056947779993386,-0.00174912564529239,-0.000368606804587966,0.000294366563660454
3.00415609677187,-0.00521483594794511,-0.00171170765923515,-0.000349362579902974,0.000300474913929617
3.01030234010085,-0.0051623411951544,-0.00167673686831669,-0.000330328446561003,0.000306453216177041
3.01644892581501,-0.00511001229771257,-0.00164198724822259,-0.000311494945797569,0.00031230260357446
3.0225958530866,-0.00505784914894279,-0.00160745819917647,-0.000292861050654152,0.000318024178434475
3.0287431210875,-0.00500585164200343,-0.00157314912175296,-0.000274425736629921,0.00032361903781721
3.03489072898921,-0.0049540196697763,-0.00153905941665886,-0.000256187981708512,0.000329088273842277
3.04103867596285,-0.00490235312490006,-0.00150518848506681,-0.000238146766463093,0.000334432973496579
3.04718696117915,-0.00485085189986356,-0.00147153572836192,-0.000220301073710178,0.000339654218653988
3.05333558380846,-0.00479951588689576,-0.00143810054828479,-0.000202649888938783,0.000344753086289187
3.05948454302074,-0.00474834497795125,-0.00140488234678816,-0.000185192200094132,0.000349730648262252
3.06563383798557,-0.00469733906478551,-0.00137188052626781,-0.000167926997432072,0.000354587971465352
3.07178346787216,-0.00464649803898142,-0.00133909448934287,-0.000150853273932383,0.000359326117695267
3.07793343184932,-0.00459582179181506,-0.00130652363892986,-0.000133970024951002,0.000363946143787716
3.0840837290855,-0.00454531021443495,-0.00127416737827448,-0.000117276248126943,0.000368449101673899
3.09023435874874,-0.0044949631976428,-0.00124202511098457,-0.000100770943863531,0.000372836038198386
3.09638532000672,-0.00444478063211329,-0.00121009624087673,-8.44531149246516e-05,0.000377107995354747
3.10253661202673,-0.00439476240824709,-0.001178380172159,-6.83217664578453e-05,0.000381266010031151
3.10868823397568,-0.0043449084162309,-0.00114687630933922,-5.23759062073486e-05,0.000385311114320818
3.1148401850201,-0.00429521854606767,-0.00111558405723804,-3.66145443075551e-05,0.000389244335388556
3.12099246432614,-0.00424569268742939,-0.0010845028210133,-2.10366933925524e-05,0.000393066695359421
3.12714507105956,-0.00419633072989392,-0.00105363200603816,-5.64136859287323e-06,0.000396779211534055
3.13329800438575,-0.0041471325627367,-0.00102297101816808,9.57241256463825e-06,0.00040038289634199
3.13945126346972,-0.00409809807501457,-0.000992519263452507,2.46056300503848e-05,0.000403878757208438
3.14560484747609,-0.00404922715555673,-0.000962276148292406,3.94592612754913e-05,0.000407267796867354
3.1517587555691,-0.00400051969303888,-0.00093224107946134,5.41342813531778e-05,0.000410551012998047
3.15791298691263,-0.00395197557578667,-0.000902413464009973,6.86316628533134e-05,0.000413729398640098
3.16406754067015,-0.00390359469201321,-0.000872792709316759,8.29523757661104e-05,0.000416803941752742
3.17022241600478,-0.00385537692965504,-0.000843378223106279,9.70973878901011e-05,0.000419775625666102
3.17637761207923,-0.00380732217643234,-0.000814169413426673,0.000111067664288018,0.00042264542884273
3.18253312805586,-0.00375943031985315,-0.000785165688605863,0.000124864167693271,0.000425414324870156
3.18868896309663,-0.00371170124719133,-0.000756366457401512,0.000138487858377076,0.000428083282579884
3.19484511636313,-0.00366413484548053,-0.000727771128788817,0.000151939694132206,0.000430653266082654
3.20100158701657,-0.00361673100159835,-0.000699379112187376,0.00016522063029202,0.000433125234617403
3.20715837421779,-0.003569489602085,-0.00067118981726326,0.000178331619713145,0.000435500142729173
3.21331547712723,-0.00352241053338329,-0.000643202654072802,0.000191273612811703,0.000437778940141781
3.21947289490496,-0.00347549368163948,-0.000615417032941028,0.000204047557519131,0.000439962571989923
3.2256306267107,-0.00342873893274844,-0.000587832364644262,0.000216654399393491,0.000442051978491525
3.23178867170374,-0.00338214617248638,-0.000560448060181968,0.000229095081451199,0.000444048095295124
3.23794702904304,-0.0033357152862982,-0.00053326353095836,0.000241370544271752,0.000445951853265637
3.24410569788716,-0.00328944615949345,-0.000506278188692943,0.000253481726056796,0.000447764178591635
3.25026467739428,-0.00324333867710032,-0.000479491445448899,0.000265429562389653,0.000449485992772087
3.25642396672221,-0.00319739272394652,-0.000452902713658284,0.000277214986525029,0.000451118212679175
3.26258356502839,-0.00315160818463723,-0.000426511406075686,0.000288838929295152,0.000452661750466513
3.26874347146986,-0.00310598494354913,-0.000400316935796932,0.000300302319003005,0.000454117513693211
3.2749036852033,-0.00306052288484677,-0.00037431871625891,0.000311606081544659,0.000455486405197253
3.28106420538502,-0.00301522189246227,-0.000348516161304864,0.000322751140328936,0.00045676932334511
3.28722503117094,-0.00297008185014222,-0.000322908685057297,0.000333738416359228,0.00045796716166718
3.29338616171661,-0.00292510264133841,-0.000297495701995176,0.000344568828163265,0.000459080809279462
3.2995475961772,-0.00288028414935205,-0.000272276627022417,0.000355243291800803,0.000460111150637879
3.30570933370751,-0.00283562625722932,-0.000247250875294227,0.000365762720990312,0.00046105906557733
3.31187137346197,-0.00279112884779403,-0.000222417862424443,0.000376128026869019,0.000461925429449593
3.3180337145946,-0.00274679180368274,-0.000197777004284552,0.000386340118245268,0.00046271111301253
3.3241963562591,-0.00270261500724181,-0.00017332771714319,0.000396399901420354,0.000463416982366651
3.33035929760874,-0.0026585983406973,-0.000149069417647561,0.000406308280239724,0.000464043899196902
3.33652253779646,-0.00261474168591696,-0.000125001522802251,0.00041606615620454,0.000464592720732907
3.3426860759748,-0.00257104492470007,-0.000101123449918084,0.000425674428241436,0.000465064299451255
3.34884991129593,-0.00252750793855573,-7.74346167501905e-05,0.000435133992980131,0.000465459483578432
3.35501404291165,-0.00248413060872761,-5.39344413204242e-05,0.000444445744497426,0.000465779116662705
3.36117846997337,-0.00244091281629864,-3.06223421329299e-05,0.000453610574464255,0.000466024037868714
3.36734319163216,-0.00239785444213291,-7.49773794350023e-06,0.000462629372200243,0.000466195081899569
3.37350820703868,-0.00235495536684695,1.54399520944766e-05,0.000471503024461256,0.000466293078952657
3.37967351534324,-0.00231221547083628,3.81913084168656e-05,0.000480232415623226,0.000466318854655673
3.38583911569576,-0.00226963463429919,6.07569111120775e-05,0.000488818427711761,0.000466273230603488
3.3920050072458,-0.0022272127372236,8.31373399181181e-05,0.000497261940170387,0.000466157023461643
3.39817118914255,-0.00218494965934088,0.000105333174174156,0.000505563830127434,0.000465971045842932
3.4043376605348,-0.0021428452801653,0.000127344992889737,0.000513724972222033,0.000465716105804035
3.410504420571,-0.00210089947902866,0.000149173374650517,0.000521746238649288,0.000465393006991165
3.41667146839921,-0.00205911213502856,0.000170818897703227,0.00052962849933553,0.000465002548739809
3.42283880316713,-0.00201748312700763,0.000192282139893038,0.000537372621561611,0.000464545526061029
3.42900642402206,-0.00197601233367232,0.000213563678706714,0.000544979470276864,0.000464022729472338
3.43517433011097,-0.00193469963341796,0.000234664091249216,0.00055244990808115,0.00046343494524204
3.44134252058042,-0.0018935449044715,0.000255583954226906,0.000559784795024737,0.00046278295526387
3.44751099457662,-0.00185254802483757,0.000276323844016155,0.000566984988799782,0.000462067537130171
3.45367975124541,-0.00181170887228713,0.000296884336564952,0.000574051344721937,0.000461289464037334
3.45984878973223,-0.00177102732439766,0.000317266007450903,0.00058098471555196,0.000460449505025252
3.4660181091822,-0.00173050325851122,0.000337469431843064,0.000587785951792986,0.000459548424748672
3.47218770874002,-0.00169013655175717,0.000357495184584664,0.000594455901431747,0.000458586983574602
3.47835758755005,-0.00164992708103926,0.000377343840060678,0.000600995410052599,0.000457565937651732
3.48452774475626,-0.0016098747230363,0.000397015972335374,0.000607405320821759,0.000456486038818907
3.49069817950226,-0.00156997935425816,0.000416512155049195,0.000613686474556811,0.000455348034688126
3.4968688909313,-0.00153024085095323,0.000435832961466805,0.000619839709521124,0.000454152668742113
3.50303987818624,-0.00149065908914721,0.000454978964426302,0.000625865861736634,0.00045290068000897
3.50921114040957,-0.00145123394468587,0.000473950736447473,0.000631765764710398,0.000451592803457593
3.51538267674344,-0.00141196529315988,0.000492748849545878,0.000637540249571233,0.000450229769899861
3.52155448632961,-0.00137285300995809,0.000511373875427345,0.000643190145020831,0.000448812305788061
3.52772656830945,-0.00133389697027672,0.000529826385401318,0.00064871627733726,0.000447341133583067
3.533898921824,-0.00129509704904559,0.000548106950351505,0.000654119470480236,0.000445816971483041
3.54007154601391,-0.00125645312103491,0.000566216140752246,0.000659400545863551,0.000444240533468408
3.54624444001947,-0.00121796506076088,0.000584154526722305,0.000664560322685018,0.000442612529497158
3.5524176029806,-0.0011796327425033,0.00060192267793185,0.00066959961756175,0.000440933665328358
3.55859103403683,-0.00114145604040856,0.00061952116366832,0.000674519244807794,0.000439204642544736
3.56476473232736,-0.00110343482833439,0.000636950552836288,0.000679320016298998,0.000437426158774254
3.57093869699101,-0.00106556897993127,0.000654211413931597,0.000684002741521622,0.000435598907328553
3.5771129271662,-0.00102785836867493,0.000671304314996016,0.000688568227600512,0.000433723577649204
3.58328742199104,-0.000990302867750852,0.000688229823717927,0.000693017279166774,0.000431800854898925
3.58946218060322,-0.000952902350212893,0.000704988507362674,0.000697350698614758,0.000429831420349154
3.59563720214009,-0.000915656688875542,0.000721580932779866,0.000701569285794913,0.000427815951026782
3.60181248573863,-0.000878565756311352,0.000738007666425089,0.000705673838256243,0.000425755120144872
3.60798803053546,-0.000841629424875826,0.00075426927431643,0.000709665151037721,0.000423649596667815
3.61416383566682,-0.000804847566743845,0.000770366322094432,0.000713544017010193,0.000421500045623347
3.62033990026858,-0.000768220053856246,0.000786299374948383,0.000717311226406857,0.000419307128055732
3.62651622347627,-0.000731746757965,0.000802068997679917,0.000720967567264146,0.000417071500899239
3.63269280442503,-0.000695427550571019,0.000817675754667071,0.000724513825119341,0.000414793817257557
3.63886964224965,-0.000659262302976506,0.00083312020987587,0.000727950783163358,0.000412474726112971
3.64504673608453,-0.000623250886255181,0.000848402926820932,0.000731279222222289,0.000410114872629989
3.65122408506374,-0.000587393171297541,0.000863524468653551,0.000734499920684019,0.000407714897735845
3.65740168832096,-0.000551689028786676,0.000878485398075046,0.000737613654624348,0.000405275438835664
3.66357954498952,-0.000516138329151577,0.000893286277344774,0.00074062119769934,0.000402797128922451
3.66975765420237,-0.000480740942594591,0.000907927668364304,0.000743523321202063,0.000400280597489246
3.6759360150921,-0.000445496739217674,0.000922410132496635,0.000746320793996635,0.000397726469823248
3.68211462679096,-0.00041040558875797,0.000936734230804512,0.000749014382705208,0.000395135367408107
3.68829348843079,-0.000375467360851929,0.000950900523860079,0.000751604851406846,0.000392507908001954
3.69447259914311,-0.00034068192486107,0.000964909571799717,0.000754092961925935,0.000389844705030854
3.70065195805906,-0.000306049149975269,0.000978761934371167,0.000756479473681632,0.000387146368631262
3.70683156430941,-0.000271568905165311,0.000992458170858935,0.000758765143711415,0.000384413504644808
3.71301141702458,-0.000237241059141065,0.00100599884011408,0.000760950726676234,0.000381646715257856
3.7191915153346,-0.000203065480459742,0.00101938450060279,0.000763036974894024,0.00037884659876873
3.72537185836918,-0.000169042037467626,0.00103261571030215,0.000765024638366153,0.00037601374967587
3.73155244525764,-0.000135170598272838,0.00104569302678664,0.000766914464627506,0.00037314875864788
3.73773327512894,-0.000101451030729799,0.00105861700716374,0.000768707198880882,0.0003702522125143
3.74391434711168,-6.7883202559116e-05,0.00107138820815623,0.000770403583990535,0.000367324694419133
3.7500956603341,-3.44669812751576e-05,0.00108400718598793,0.000772004360470544,0.000364366783638714
3.75627721392407,-1.20223408975701e-06,0.00109647449652685,0.000773510266445871,0.000361379055578205
3.76245900700912,3.19111718885208e-05,0.00110879069506196,0.000774922037701421,0.000358362082153967
3.7686410387164,6.48733698627373e-05,0.00112095633660944,0.000776240407671879,0.000355316431350149
3.77482330817271,9.76844931512172e-05,0.00113297197563472,0.000777466107428856,0.000352242667480482
3.78100581450447,0.000130344675345328,0.00114483816614416,0.000778599865701601,0.000349141351022159
3.78718855683776,0.00016285405022836,0.00115655546180005,0.000779642408789766,0.000346013038875253
3.79337153429829,0.00019521275180126,0.0011681244157182,0.000780594460784226,0.00034285828416582
3.79955474601141,0.000227420914255629,0.0011795455806603,0.000781456743332526,0.00033967763628592
3.80573819110212,0.000259478672009494,0.00119081950883262,0.000782229975740566,0.000336471641115763
3.81192186869506,0.000291386159683182,0.00120194675206309,0.000782914874994134,0.000333240840630579
3.81810577791449,0.00032314351212085,0.00121292786170459,0.000783512155732271,0.00032998577333709
3.82428991788432,0.000354750864342158,0.00122376338870056,0.000784022530257338,0.000326706973997926
3.83047428772812,0.000386208351604633,0.00123445388348309,0.000784446708438229,0.000323404973760219
3.83665888656908,0.000417516109372748,0.0012449998960589,0.000784785398016097,0.00032008030011063
3.84284371353003,0.00044867427331318,0.00125540197595479,0.00078503930416886,0.000316733477052428
3.84902876773346,0.000479682979289063,0.00126566067230181,0.000785209129845373,0.000313365024744704
3.85521404830149,0.000510542363392051,0.00127577653370312,0.000785295575688312,0.000309975460091649
3.86139955435588,0.000541252561909715,0.00128575010835665,0.000785299339895863,0.000306565295994997
3.86758528501803,0.00057181371135547,0.00129558194394433,0.000785221118452168,0.00030313504215874
3.87377123940901,0.000602225948452959,0.00130527258774916,0.000785061604976447,0.000299685204479363
3.87995741664948,0.000632489410071916,0.00131482258655681,0.000784821490696096,0.000296216285501825
3.88614381585979,0.000662604233337678,0.00132423248671452,0.000784501464607344,0.000292728784043765
3.89233043615992,0.000692570555623079,0.00133350283403865,0.000784102213296722,0.000289223195514638
3.89851727666949,0.000722388514438266,0.00134263417397497,0.000783624421099058,0.00028570001171945
3.90470433650775,0.000752058247530327,0.00135162705144506,0.000783068769962257,0.000282159721056566
3.91089161479362,0.000781579892842972,0.00136048201090071,0.000782435939563989,0.000278602808392857
3.91707911064565,0.000810953588548225,0.0013691995963652,0.000781726607241633,0.000275029755012971
3.92326682318203,0.000840179473005378,0.00137778035133018,0.000780941448020834,0.000271441038947045
3.9294547515206,0.000869257684776651,0.00138622481887746,0.000780081134593615,0.000267837134501429
3.93564289477885,0.000898188362655921,0.00139453354158485,0.000779146337372392,0.000264218512729145
3.94183125207391,0.000926971645598794,0.00140270706154453,0.000778137724395969,0.000260585641144804
3.94801982252255,0.000955607672824825,0.00141074592043031,0.000777055961453214,0.000256938983844405
3.95420860524119,0.000984096583703063,0.00141865065934625,0.000775901712039885,0.000253279001556824
3.9603975993459,0.00101243851784569,0.00142642181904012,0.000774675637254152,0.000249606151494734
3.96658680395239,0.00104063361504076,0.00143405993968859,0.000773378395939367,0.000245920887621199
3.97277621817601,0.00106868201533279,0.00144156556097126,0.000772010644723404,0.000242223660392233
3.97896584113177,0.00109658385888637,0.00144893922221514,0.000770573037768008,0.000238514916938345
3.98515567193433,0.00112433928614207,0.00145618146213907,0.000769066226969987,0.000234795100993902
3.99134570969796,0.00115194843774115,0.00146329281904403,0.000767490862073256,0.00023106465298922
3.99753595353663,0.00117941145449437,0.00147027383071037,0.00076584759036401,0.000227324010028939
4.00372640256392,0.0012067284774411,0.00147712503444436,0.000764137056897917,0.00022357360570679
4.00991705589306,0.00123389964778853,0.00148384696713792,0.000762359904367031,0.000219813870580869
4.01610791263695,0.00126092510701412,0.00149044016506152,0.000760516773382008,0.000216045231602833
4.02229897190811,0.00128780499675697,0.00149690516410072,0.000758608301932138,0.000212268112668467
4.02849023281873,0.0013145394588472,0.00150324249961964,0.000756635125986749,0.000208482934248631
4.03468169448064,0.00134112863533268,0.00150945270649843,0.000754597879148807,0.000204690113562752
4.04087335600531,0.00136757266846871,0.00151553631908452,0.000752497192741337,0.000200890064611684
4.04706521650388,0.00139387170072339,0.00152149387129975,0.000750333695690237,0.000197083198048693
4.05325727508711,0.00142002587473345,0.00152732589656594,0.000748108014803541,0.00019326992130326
4.05944953086543,0.00144603533338625,0.00153303292772019,0.000745820774552057,0.000189450638679229
4.06564198294891,0.00147190021972965,0.00153861549724301,0.000743472597116557,0.000185625751103429
4.07183463044729,0.00149762067702853,0.00154407413699559,0.000741064102377105,0.000181795656406146
4.07802747246993,0.00152319684875909,0.00154940937840011,0.000738595907937827,0.000177960749175718
4.08422050812585,0.00154862887857334,0.00155462175236824,0.000736068629223922,0.000174121420725541
4.09041373652374,0.00157391691034958,0.00155971178930085,0.000733482879284176,0.000170278059351625
4.0966071567719,0.00159906108816424,0.00156468001916945,0.000730839268977849,0.00016643104999725
4.10280076797833,0.00162406155629748,0.00156952697132128,0.000728138406791701,0.000162580774659593
4.10899456925064,0.0016489184592069,0.00157425317468158,0.000725380899026665,0.00015872761193311
4.11518855969612,0.00167363194157568,0.00157885915762538,0.000722567349735672,0.000154871937446989
4.12138273842168,0.00169820214828223,0.0015833454481019,0.000719698360644139,0.000151014123737282
4.12757710453392,0.00172262922440902,0.00158771257345625,0.000716774531242527,0.000147154540074614
4.13377165713906,0.00174691331518906,0.00159196106059917,0.000713796458830584,0.000143293552731668
4.13996639534298,0.00177105456615799,0.00159609143586587,0.000710764738322197,0.000139431524800824
4.14616131825124,0.00179505312296725,0.00160010422515422,0.000707679962458545,0.000135568816361273
4.152356424969,0.00181890913148155,0.0016039999538043,0.000704542721716019,0.000131705784450284
4.15855171460113,0.0018426227377782,0.00160777914662284,0.000701353604343083,0.000127842782907612
4.1647471862521,0.00186619408816389,0.00161144232795457,0.000698113196285782,0.000123980162621961
4.17094283902608,0.00188962332905458,0.00161499002165334,0.000694822081282598,0.000120118271427804
4.17713867202685,0.00191291060718502,0.00161842275091581,0.000691480840808672,0.000116257454164881
4.18333468435789,0.00193605606938871,0.00162174103858298,0.000688090054099554,0.000112398052508759
4.18953087512229,0.00195905986276252,0.00162494540694825,0.000684650298161698,0.000108540405255358
4.19572724342283,0.00198192213453197,0.00162803637766281,0.000681162147728976,0.000104684848212075
4.20192378836192,0.00200464303219753,0.00163101447202775,0.00067762617536396,0.000100831714087073
4.20812050904163,0.00202722270341625,0.00163388021070746,0.000674042951284206,9.69813326907735e-05
4.2143174045637,0.00204966129605716,0.00163663411385277,0.00067041304360464,9.31340309136929e-05
4.2205144740295,0.00207195895817181,0.00163927670116298,0.000666737018076733,8.9290132521965e-05
4.22671171654008,0.00209411583801243,0.00164180849175903,0.000663015438358607,8.54499585248713e-05
4.23290913119613,0.00211613208404618,0.00164423000422781,0.000659248865733322,8.16138268335291e-05
4.239106717098,0.00213800784489988,0.00164654175666727,0.000655437859397782,7.77820525801303e-05
4.2453044733457,0.00215974326945286,0.0016487442666001,0.000651582976249105,7.39549478493758e-05
4.25150239903889,0.00218133850673478,0.00165083805106156,0.000647684770911713,7.0132821910028e-05
4.2577004932769,0.00220279370599443,0.00165282362652885,0.000643743795886323,6.63159811716441e-05
4.26389875515869,0.00222410901664954,0.00165470150899135,0.000639760601455547,6.2504729025898e-05
4.2700971837829,0.00224528458834686,0.00165647221387088,0.000635735735609266,5.86993660747937e-05
4.27629577824783,0.00226632057092779,0.00165813625606226,0.000631669744191487,5.49001899986581e-05
4.28249453765142,0.00228721711438815,0.00165969414990959,0.000627563170771154,5.11074958168425e-05
4.28869346109128,0.00230797436895397,0.00166114640922529,0.000623416556746393,4.73215754379909e-05
4.29489254766468,0.00232859248507458,0.00166249354735831,0.000619230441334677,4.35427181606309e-05
4.30109179646853,0.00234907161332406,0.00166373607701705,0.000615005361475545,3.9771210275934e-05
4.30729120659942,0.00236941190451253,0.00166487451043034,0.000610741852014207,3.60073354785867e-05
4.31349077715359,0.00238961350963873,0.00166590935922318,0.000606440445419164,3.2251374429162e-05
4.31969050722694,0.00240967657989817,0.00166684113461075,0.000602101672124192,2.85036052310149e-05
4.32589039591503,0.00242960126668726,0.0016676703471373,0.000597726060306781,2.47643030241334e-05
4.33209044231307,0.00244938772160207,0.00166839750686472,0.000593314135920649,2.1033740281396e-05
4.33829064551595,0.00246903609635743,0.00166902312327429,0.000588866422766055,1.73121867467963e-05
4.34449100461821,0.00248854654297862,0.00166954770538572,0.000584383442436062,1.35999092179598e-05
4.35069151871404,0.00250791921362832,0.00166997176156927,0.00057986571431286,9.8971720652918e-06
4.35689218689729,0.00252715426062176,0.00167029579967922,0.000575313755635781,6.20423666809744e-06
4.36309300826151,0.00254625183653569,0.00167052032705989,0.000570728081431946,2.52136184431747e-06
4.36929398189985,0.00256521209410652,0.00167064585050208,0.000566109204507163,-1.15119640394065e-06
4.37549510690517,0.00258403518627334,0.00167067287619352,0.000561457635543359,-4.81318463913094e-06
4.38169638236997,0.00260272126613242,0.00167060190981195,0.000556773883033446,-8.46435220523344e-06
4.38789780738642,0.00262127048703707,0.00167043345646144,0.000552058453296071,-1.21044510572814e-05
4.39409938104633,0.00263968300248143,0.00167016802073669,0.000547311850446921,-1.57332359219902e-05
4.40030110244121,0.00265795896616406,0.00166980610665021,0.00054253457637521,-1.93504640343539e-05
4.40650297066221,0.00267609853197777,0.00166934821760865,0.000537727131028644,-2.29558953892741e-05
4.41270498480014,0.00269410185402363,0.00166879485652934,0.000532890011885064,-2.65492925778869e-05
4.41890714394548,0.00271196908653078,0.0016681465257854,0.000528023714424519,-3.01304207164744e-05
4.42510944718836,0.00272970038403458,0.00166740372711834,0.000523128731988221,-3.36990476553918e-05
4.43131189361861,0.00274729590112084,0.00166656696174813,0.000518205555668467,-3.72549438589851e-05
4.43751448232568,0.00276475579268672,0.00166563673037371,0.000513254674399117,-4.0797882283413e-05
4.44371721239871,0.00278208021373733,0.00166461353306571,0.000508276575020427,-4.43276384889128e-05
4.44992008292649,0.00279926931950712,0.00166349786935735,0.000503271742151646,-4.78439906841261e-05
4.45612309299749,0.0028163232654361,0.00166229023824659,0.000498240658326374,-5.13467195166873e-05
4.46232624169984,0.00283324220707828,0.00166099113812502,0.000493183803882083,-5.48356083057142e-05
4.46852952812132,0.00285002630028968,0.00165960106681877,0.000488101656994322,-5.83104428327206e-05
4.47473295134939,0.00286667570101245,0.00165812052161904,0.000482994693705744,-6.17710114118941e-05
4.48093651047119,0.00288319056543994,0.00165654999923324,0.000477863387894526,-6.52171049556063e-05
4.48714020457348,0.00289957104991609,0.00165488999580395,0.000472708211435618,-6.86485166671848e-05
4.49334403274274,0.00291581731099638,0.00165314100684788,0.000467529633828316,-7.20650425533161e-05
4.49954799406507,0.00293192950541769,0.00165130352740998,0.00046232812259956,-7.54664808391246e-05
4.50575208762627,0.00294790779012449,0.00164937805193891,0.000457104143101098,-7.88526324578524e-05
4.5119563125118,0.00296375232222862,0.00164736507420994,0.000451858158524415,-8.22233006181382e-05
4.51816066780677,0.00297946325898648,0.00164526508756781,0.000446590629969099,-8.55782910614743e-05
4.52436515259597,0.00299504075794047,0.00164307858463696,0.000441302016349218,-8.89174120254887e-05
4.53056976596385,0.00301048497674112,0.00164080605765169,0.000435992774522014,-9.22404740672591e-05
4.53677450699456,0.00302579607325215,0.00163844799806138,0.000430663359182363,-9.55472902876537e-05
4.54297937477186,0.00304097420552861,0.00163600489687103,0.000425314222918505,-9.88376761220936e-05
4.54918436837923,0.0030560195318046,0.00163347724447235,0.000419945816164027,-0.000102111449460571
4.5553894868998,0.00307093221049646,0.00163086553063029,0.00041455858725971,-0.000105368430556125
4.56159472941636,0.00308571240023196,0.00162817024464912,0.000409152982418113,-0.00010860844209384
4.56780009501138,0.00310036025977727,0.00162539187513457,0.000403729445746441,-0.000111831309071155
4.574005582767,0.00311487594811801,0.00162253091010902,0.000398288419257282,-0.000115036858898784
4.58021119176502,0.0031292596244254,0.00161958783711368,0.000392830342878092,-0.000118224921302144
4.58641692108693,0.00314351144806206,0.00161656314297021,0.000387355654312302,-0.000121395328417446
4.59262276981386,0.00315763157851835,0.0016134573140477,0.000381864789261507,-0.000124547914610204
4.59882873702664,0.00317162017556325,0.00161027083603396,0.000376358181334055,-0.0001276825166701
4.60503482180575,0.00318547739907346,0.00160700419406903,0.000370836261981425,-0.000130798973664681
4.61124102323136,0.00319920340914662,0.00160365787264783,0.000365299460605129,-0.000133897126988969
4.61744734038329,0.00321279836603891,0.00160023235576959,0.000359748204449111,-0.000136976820277002
4.62365377234104,0.0032262624302275,0.00159672812675241,0.000354182918727816,-0.000140037899459873
4.62986031818379,0.00323959576233749,0.00159314566838209,0.000348604026543367,-0.000143080212813208
4.63606697699039,0.00325279852318107,0.00158948546278879,0.000343011948891066,-0.000146103610831922
4.64227374783934,0.00326587087377926,0.00158574799162172,0.000337407104716002,-0.000149107946217155
4.64848062980885,0.00327881297533464,0.00158193373576017,0.000331789910852792,-0.000152093073939672
4.65468762197677,0.00329162498918233,0.00157804317566483,0.000326160782106952,-0.000155058851287997
4.66089472342065,0.00330430707688266,0.00157407679107439,0.000320520131080084,-0.000158005137713219
4.6671019332177,0.00331685940017488,0.00157003506120821,0.000314868368456123,-0.000160931794791187
4.67330925044478,0.0033292821209819,0.00156591846460253,0.00030920590278561,-0.0001638386864239
4.67951667417848,0.00334157540141714,0.00156172747924875,0.000303533140455982,-0.000166725678646253
4.685724203495,0.00335373940372905,0.00155746258262168,0.00029785048590726,-0.000169592639792653
4.69193183747027,0.00336577429039166,0.00155312425138293,0.000292158341472654,-0.000172439440177661
4.69813957517986,0.00337768022404599,0.00154871296172334,0.00028645710740222,-0.000175265952484644
4.70434741569903,0.00338945736750783,0.00154422918926503,0.000280747181933936,-0.000178072051342029
4.71055535810271,0.00340110588379438,0.00153967340896874,0.000275028961165088,-0.000180857613695157
4.7167634014655,0.00341262593607602,0.0015350460951584,0.000269302839193424,-0.000183622518555926
4.7229715448617,0.00342401768770671,0.00153034772155045,0.000263569208144013,-0.000186366647082387
4.72917978736525,0.00343528130225964,0.00152557876137074,0.00025782845788147,-0.00018908988247949
4.73538812804979,0.00344641694344806,0.00152073968707685,0.000252080976350378,-0.000191792110096253
4.74159656598864,0.00345742477513847,0.00151583097064897,0.000246327149553793,-0.000194473217417718
4.74780510025478,0.00346830496145288,0.00151085308335751,0.000240567361211061,-0.000197133093993804
4.75401372992088,0.00347905766662591,0.00150580649589697,0.000234801993171846,-0.000199771631415917
4.76022245405927,0.00348968305511882,0.00150069167834069,0.000229031425173972,-0.00020238872341932
4.76643127174199,0.00350018129152367,0.0014955091001996,0.000223256035026229,-0.000204984265662374
4.77264018204073,0.00351055254064062,0.00149025923027183,0.000217476198316076,-0.000207558155948877
4.77884918402686,0.0035207969674487,0.00148494253681944,0.000211692288732944,-0.000210110294104029
4.78505827677145,0.00353091473711146,0.00147955948748942,0.000205904677893629,-0.000212640581984168
4.79126745934522,0.00354090601492326,0.00147411054920662,0.000200113735468774,-0.000215148923469038
4.7974767308186,0.00355077096639629,0.00146859618839636,0.000194319829019806,-0.000217635224357955
4.80368609026166,0.0035605097572246,0.00146301687079417,0.000188523324008764,-0.000220099392573155
4.80989553674419,0.00357012255325418,0.00145737306154653,0.000182724584088534,-0.000222541337912805
4.81610506933564,0.00357960952054744,0.00145166522519897,0.000176923970709707,-0.000224960972223258
4.82231468710513,0.0035889708252733,0.00144589382554865,0.000171121843409253,-0.000227358209343261
4.82852438912149,0.00359820663385189,0.00144005932597617,0.000165318559636183,-0.000229732965022561
4.8347341744532,0.00360731711282213,0.00143416218901013,0.000159514474976111,-0.000232085156864113
4.84094404216845,0.00361630242891374,0.00142820287675589,0.000153709942829265,-0.000234414704570417
4.84715399133507,0.00362516274907364,0.00142218185051698,0.000147905314684795,-0.000236721529744517
4.85336402102062,0.00363389824034942,0.00141609957109667,0.000142100940031352,-0.000239005555803061
4.85957413029231,0.00364250907004692,0.00140995649865896,0.000136297166321599,-0.000241266708178442
4.86578431821705,0.00365099540555751,0.00140375309262021,0.000130494339013821,-0.000243504914198304
4.87199458386141,0.00365935741451695,0.0013974898118838,0.00012469280169335,-0.000245720103021923
4.87820492629167,0.00366759526469808,0.00139116711466131,0.000118892895768765,-0.000247912205705866
4.88441534457376,0.0036757091240737,0.0013847854586032,0.000113094960742973,-0.000250081155156341
4.89062583777333,0.00368369916076883,0.00137834530060103,0.000107299334193199,-0.000252226886213694
4.89683640495569,0.00369156554306287,0.00137184709701884,0.000101506351591715,-0.000254349335487575
4.90304704518585,0.00369930843946508,0.00136529130360154,9.57163465521904e-05,-0.000256448441585464
4.90925775752847,0.00370692801862009,0.00135867837533048,8.99296506520151e-05,-0.000258524144673496
4.91546854104794,0.00371442444935446,0.00135200876665067,8.41465934079443e-05,-0.000260576387011221
4.92167939480831,0.00372179790064512,0.00134528293132323,7.83675025363178e-05,-0.000262605112511215
4.92789031787331,0.00372904854167479,0.00133850132255141,7.25927037240212e-05,-0.000264610266963289
4.93410130930636,0.0037361765417603,0.00133166439275656,6.68225205602321e-05,-0.000266591797847061
4.94031236817058,0.00374318207043723,0.00132477259383033,6.1057274836589e-05,-0.000268549654619524
4.94652349352876,0.00375006529737551,0.00131782637697345,5.52972863217295e-05,-0.000270483788327235
4.95273468444338,0.00375682639240297,0.00131082619280027,4.95428727995584e-05,-0.000272394151831449
4.9589459399766,0.00376346552560196,0.00130377249117318,4.37943501419282e-05,-0.000274280699847821
4.96515725919028,0.00376998286708211,0.00129666572138643,3.80520322207694e-05,-0.00027614338874225
4.97136864114597,0.00377637858728875,0.00128950633209618,3.2316231027192e-05,-0.00027798217656931
4.97758008490488,0.00378265285669301,0.00128229477126092,2.65872565067827e-05,-0.0002797970232317
4.98379158952793,0.00378880584604095,0.00127503148625581,2.08654166998186e-05,-0.000281587890329206
4.99000315407573,0.00379483772615646,0.00126771692373964,1.51510178045537e-05,-0.000283354741086218
4.99621477760856,0.00380074866814485,0.00126035152972194,9.44436387491967e-06,-0.000285097540506443
5.00242645918641,0.00380653884315926,0.0012529357496414,3.74575719405864e-06,-0.00028681625524468
5.00863819786893,0.00381220842259648,0.00124547002820092,-1.94450196281405e-06,-0.000288510853690633
5.0148499927155,0.00381775757800445,0.00123795480949388,-7.6261152053517e-06,-0.000290181305755171
5.02106184278515,0.00382318648110199,0.0012303905369092,-1.32987861295422e-05,-0.000291827583253392
5.02727374713662,0.0038284953037598,0.00122277765326104,-1.89622202040581e-05,-0.000293449659408803
5.03348570482834,0.00383368421802932,0.00121511660067548,-2.46161248694107e-05,-0.00029504750930711
5.03969771491842,0.00383875339613176,0.00120740782053752,-3.026020946643e-05,-0.000296621109494494
5.04590977646466,0.00384370301046319,0.00119965175370998,-3.58941852708775e-05,-0.000298170438150967
5.05212188852456,0.00384853323359512,0.00119184884031431,-4.15177654363169e-05,-0.000299695475231629
5.05833405015532,0.00385324423815014,0.00118399951984798,-4.71306650508763e-05,-0.00030119620213825
5.0645462604138,0.00385783619712216,0.00117610423111303,-5.27326011581862e-05,-0.000302672601963217
5.07075851835658,0.00386230928348846,0.00116816341225226,-5.83232926056502e-05,-0.000304124659320881
5.07697082303991,0.00386666367049083,0.00116017750080505,-6.39024602676385e-05,-0.000305552360379435
5.08318317351976,0.00387089953151913,0.00115214693357338,-6.94698267734194e-05,-0.000306955693070141
5.08939556885177,0.00387501704010871,0.00114407214671096,-7.50251167947342e-05,-0.000308334646582189
5.09560800809128,0.00387901636996878,0.00113595357576965,-8.05680568397382e-05,-0.000309689211884838
5.10182049029332,0.00388289769497846,0.00112779165557859,-8.609837534538e-05,-0.000311019381401519
5.10803301451261,0.00388666118916897,0.00111958682025751,-9.16158025421146e-05,-0.000312325149119914
5.11424557980358,0.00389030702675089,0.00111133950334618,-9.71200706406103e-05,-0.000313606510515456
5.12045818522033,0.00389383538209982,0.00110305013767764,-0.000102610913746515,-0.000314863462617848
5.12667082981668,0.00389724642973343,0.00109471915544502,-0.000108088067732312,-0.000316096003984431
5.13288351264612,0.00390054034436935,0.001086346988068,-0.000113551270481488,-0.000317304134492873
5.13909623276186,0.00390371730082726,0.00107793406644852,-0.00011900026169743,-0.000318487855770656
5.14530898921678,0.00390677747416987,0.00106948082068466,-0.000124434782977382,-0.00031964717068093
5.15152178106346,0.00390972103953295,0.0010609876802735,-0.000129854577708602,-0.000320782083780017
5.1577346073542,0.00391254817229592,0.00105245507398912,-0.000135259391316356,-0.000321892600847946
5.16394746714096,0.00391525904798631,0.0010438834299801,-0.000140648970916466,-0.00032297872932567
5.17016035947543,0.00391785384221104,0.00103527317571511,-0.000146023065541962,-0.000324040477886491
5.17637328340898,0.00392033273085962,0.00102662473792152,-0.000151381426137695,-0.00032507785688808
5.18258623799267,0.00392269588987613,0.00101793854274027,-0.000156723805499437,-0.000326090877912836
5.18879922227726,0.00392494349546179,0.00100921501556189,-0.000162049958151095,-0.000327079553983548
5.19501223531322,0.00392707572387944,0.00100045458114815,-0.000167359640655056,-0.000328043899632646
5.20122527615072,0.00392909275163272,0.000991657663525809,-0.000172652611291542,-0.000328983930663816
5.2074383438396,0.00393099475537116,0.000982824686093163,-0.000177928630248395,-0.000329899664340833
5.21365143742942,0.00393278191183256,0.000973956071523441,-0.000183187459477934,-0.000330791119294678
5.21986455596945,0.00393445439803156,0.00096505224186517,-0.000188428862896583,-0.000331658315494409
5.22607769850862,0.00393601239103847,0.00095611361837239,-0.000193652606128237,-0.000332501274258525
5.23229086409561,0.00393745606812814,0.000947140621760697,-0.000198858456739842,-0.000333320018350375
5.23850405177875,0.00393878560674317,0.000938133671946085,-0.000204046184013169,-0.000334114571844301
5.24471726060611,0.00394000118445938,0.000929093188235429,-0.000209215559164033,-0.000334884960049351
5.25093048962543,0.00394110297906645,0.000920019589130253,-0.000214366355209913,-0.000335631209617024
5.25714373788417,0.00394209116838717,0.000910913292626862,-0.00021949834692911,-0.00033635334866792
5.26335700442948,0.00394296593056251,0.000901774715855328,-0.000224611311003723,-0.00033705140650555
5.26957028830822,0.00394372744377902,0.000892604275345183,-0.000229705025827107,-0.000337725413706492
5.27578358856695,0.00394437588640043,0.000883402386941712,-0.000234779271739637,-0.000338375402197632
5.28199690425192,0.00394491143696168,0.000874169465746773,-0.000239833830788565,-0.00033900140517487
5.28821023440909,0.00394533427417843,0.000864905926198181,-0.000244868486850968,-0.000339603457094165
5.29442357808412,0.00394564457686894,0.000855612182065557,-0.000249883025618524,-0.000340181593644352
5.30063693432238,0.00394584252404162,0.00084628864639397,-0.000254877234611792,-0.000340735851902357
5.30685030216895,0.00394592829485322,0.000836935731496804,-0.000259850903118885,-0.000341266269964775
5.31306368066857,0.00394590206861761,0.000827553849059504,-0.000264803822176558,-0.000341772887364462
5.31927706886575,0.00394576402482174,0.000818143410079089,-0.000269735784654816,-0.000342255744744637
5.32549046580465,0.00394551434305958,0.000808704824774932,-0.000274646585325985,-0.000342714884024889
5.33170387052915,0.00394515320311203,0.000799238502710595,-0.000279536020522145,-0.000343150348251135
5.33791728208284,0.0039446807849182,0.000789744852755254,-0.000284403888557505,-0.000343562181894917
5.34413069950901,0.00394409726855795,0.000780224283095029,-0.00028924998939708,-0.000343950430320704
5.35034412185067,0.00394340283427226,0.000770677201166081,-0.000294074124860801,-0.000344315140256406
5.3565575481505,0.00394259766244869,0.000761104013759365,-0.000298876098550344,-0.000344656359599722
5.36277097745093,0.00394168193363744,0.000751505126877621,-0.000303655715710298,-0.000344974137306281
5.36898440879406,0.00394065582852297,0.00074188094592753,-0.000308412783522951,-0.000345268523641781
5.37519784122172,0.00393951952799416,0.000732231875536577,-0.000313147110821474,-0.000345539569864193
5.38141127377542,0.00393827321300285,0.000722558319666272,-0.000317858508312228,-0.000345787328515064
5.38762470549641,0.00393691706473307,0.000712860681528069,-0.000322546788276634,-0.000346011853191278
5.39383813542562,0.00393545126447303,0.000703139363627258,-0.000327211764949231,-0.000346213198616723
5.4000515626037,0.00393387599369679,0.000693394767836343,-0.000331853254136602,-0.000346391420701845
5.40626498607102,0.00393219143401024,0.000683627295288907,-0.000336471073655446,-0.000346546576229782
5.41247840486763,0.00393039776714917,0.000673837346309346,-0.000341065042706348,-0.000346678723420839
5.4186918180333,0.00392849517506148,0.000664025320646158,-0.000345634982565062,-0.000346787921364427
5.42490522460752,0.00392648383978755,0.000654191617274963,-0.000350180716078326,-0.000346874230244432
5.43111862362948,0.0039243639435394,0.000644336634409354,-0.000354702067837831,-0.000346937711380181
5.43733201413808,0.00392213566865556,0.000634460769673653,-0.000359198864241183,-0.000346978427105585
5.44354539517193,0.00391979919767168,0.000624564419874124,-0.000363670933350164,-0.00034699644091191
5.44975876576934,0.003917354713254,0.000614647981167642,-0.000368118104956007,-0.000346991817174349
5.45597212496835,0.00391480239818311,0.000604711848934414,-0.000372540210594438,-0.000346964621453874
5.46218547180671,0.00391214243540371,0.000594756417871082,-0.000376937083601751,-0.000346914920223353
5.46839880532185,0.00390937500806192,0.000584782081982621,-0.000381308558884452,-0.000346842781079073
5.47461212455094,0.00390650029935336,0.000574789234490915,-0.000385654473156529,-0.000346748272545454
5.48082542853087,0.0039035184927345,0.000564778267992912,-0.000389974664799187,-0.000346631464212156
5.48703871629821,0.00390042977172399,0.000554749574217958,-0.00039426897400741,-0.000346492426631333
5.49325198688926,0.00389723432000988,0.000544703544366008,-0.00039853724253501,-0.00034633123134129
5.49946523934004,0.00389393232141728,0.000534640568765833,-0.000402779313883547,-0.000346147950921944
5.50567847268627,0.00389052395998006,0.000524561037069325,-0.000406995033351261,-0.000345942658874925
5.51189168596339,0.00388700941978693,0.000514465338225876,-0.000411184247846461,-0.000345715429578495
5.51810487820655,0.0038833888851364,0.00050435386045481,-0.00041534680592465,-0.000345466338590879
5.52431804845061,0.00387966254043832,0.000494226991221581,-0.000419482557963527,-0.000345195462147374
5.53053119573016,0.00387583057026523,0.000484085117296672,-0.000423591355912108,-0.000344902877602307
5.53674431907948,0.00387189315934729,0.000473928624731547,-0.000427673053499279,-0.000344588663297626
5.54295741753258,0.00386785049252048,0.000463757898814734,-0.000431727506024958,-0.000344252898228412
5.5491704901232,0.00386370275479516,0.000453573324139265,-0.00043575457057024,-0.000343895662582938
5.55538353588477,0.00385945013131664,0.000443375284539113,-0.000439754105845155,-0.000343517037270623
5.56159655385043,0.00385509280737408,0.000433164163169584,-0.000443725972153507,-0.000343117104183336
5.56780954305307,0.00385063096840427,0.000422940342371721,-0.000447670031674599,-0.000342695946142159
5.57402250252527,0.00384606480000008,0.000412704203856806,-0.000451586148040322,-0.000342253646687308
5.58023543129934,0.00384139448784504,0.000402456128499857,-0.000455474186669384,-0.000341790290424178
5.58644832840729,0.0038366202178203,0.000392196496575077,-0.00045933401459419,-0.000341305962702205
5.59266119288087,0.00383174217593094,0.000381925687493001,-0.000463165500478751,-0.000340800749830117
5.59887402375153,0.00382676054834168,0.000371644080019467,-0.000466968514691647,-0.000340274738798497
5.60508682005044,0.00382167552129011,0.000361352052102268,-0.000470742929216406,-0.000339728017592303
5.6112995808085,0.00381648728123476,0.000351049981047345,-0.00047448861771745,-0.000339160674940146
5.61751230505632,0.00381119601477884,0.000340738243343979,-0.000478205455430042,-0.000338572800436424
5.62372499182423,0.00380580190857844,0.000330417214796901,-0.000481893319328024,-0.000337964484530013
5.62993764014228,0.00380030514950462,0.000320087270468878,-0.000485552087961918,-0.000337335818346465
5.63615024904023,0.00379470592455647,0.000309748784645706,-0.000489181641528652,-0.000336686894002747
5.64236281754759,0.00378900442086591,0.000299402130891077,-0.000492781861770891,-0.00033601780426413
5.64857534469355,0.00378320082569321,0.000289047682081581,-0.000496352632260562,-0.000335328642665057
5.65478782950705,0.00377729532643173,0.000278685810296146,-0.000499893837954166,-0.000334619503639132
5.66100027101674,0.00377128811066935,0.000268316886822332,-0.000503405365606869,-0.000333890482272412
5.66721266825098,0.00376517936607483,0.000257941282341459,-0.000506887103483838,-0.000333141674497995
5.67342502023789,0.00375896928047682,0.000247559366659685,-0.000510338941536761,-0.000332373176953452
5.67963732600526,0.00375265804180332,0.000237171508915267,-0.000513760771337038,-0.000331585087025092
5.68584958458065,0.00374624583821855,0.00022677807749916,-0.000517152485920616,-0.000330777502826892
5.6920617949913,0.0037397328579103,0.000216379440037863,-0.000520513980083944,-0.000329950523260303
5.69827395626421,0.00373311928930472,0.000205975963409301,-0.000523845150150131,-0.000329104247875211
5.70448606742609,0.00372640532084371,0.000195568013727263,-0.00052714589405425,-0.000328238776971409
5.71069812750335,0.00371959114122271,0.000185155956399071,-0.00053041611141313,-0.000327354211555278
5.71691013552216,0.0037126769392366,0.000174740156040228,-0.000533655703195068,-0.000326450653345115
5.7231220905084,0.00370566290376759,0.000164320976563773,-0.000536864572182728,-0.000325528204664403
5.72933399148767,0.00369854922389297,0.000153898781123049,-0.000540042622736271,-0.000324586968659425
5.7355458374853,0.00369133608879989,0.000143473932059614,-0.000543189760613967,-0.000323627049035914
5.74175762752634,0.003684023687825,0.000133046791051385,-0.000546305893268113,-0.000322648550233607
5.74796936063557,0.00367661221041666,0.000122617718971086,-0.00054939092978539,-0.000321651577212342
5.7541810358375,0.00366910184617677,0.000112187075931531,-0.000552444780760011,-0.000320636235872308
5.76039265215636,0.00366149278481431,0.000101755221342842,-0.000555467358282227,-0.000319602632452596
5.76660420861611,0.00365378521619408,9.13225138215507e-05,-0.00055845857615114,-0.00031855087399869
5.77281570424042,0.00364597933035947,8.08893112129315e-05,-0.000561418349583224,-0.000317481068155983
5.77902713805273,0.00363807531739191,7.04559706518074e-05,-0.000564346595434277,-0.000316393323188326
5.78523850907615,0.00363007336755473,6.00228484996107e-05,-0.000567243232132509,-0.00031528774789804
5.79144981633357,0.00362197367125003,4.95903003332565e-05,-0.00057010817960886,-0.000314164451846002
5.79766105884758,0.00361377641900056,3.91586809812707e-05,-0.000572941359258368,-0.000313023544982397
5.80387223564051,0.00360548180146496,2.87283445851282e-05,-0.000575742694262671,-0.000311865138053439
5.81008334573439,0.00359709000944868,1.82996444151914e-05,-0.000578512109091764,-0.000310689342349176
5.81629438815104,0.00358860123385753,7.87293304150499e-06,-0.000581249529908496,-0.000309496269589222
5.82250536191194,0.00358001566573246,-2.55143773123543e-06,-0.00058395488434241,-0.000308286032207258
5.82871626603835,0.00357133349625553,-1.29731168398592e-05,-0.000586628101543622,-0.000307058743150574
5.83492709955124,0.00356255491676423,-2.33917540481759e-05,-0.000589269112219421,-0.000305814515862316
5.84113786147131,0.00355368011867673,-3.38069998315866e-05,-0.000591877848618126,-0.000304553464579001
5.847348550819,0.0035447092935546,-4.42185054286376e-05,-0.000594454244451192,-0.000303275703620854
5.85355916661447,0.0035356426331081,-5.46259228438199e-05,-0.000596998234957621,-0.000301981348287693
5.85976970787762,0.00352648032916023,-6.50289048722349e-05,-0.00059950975697827,-0.000300670514133031
5.86598017362808,0.00351722257367371,-7.54271050807794e-05,-0.000601988748717988,-0.000299343317356721
5.87219056288522,0.00350786955876067,-8.58201777137573e-05,-0.000604435149981079,-0.000297999874657117
5.87840087466811,0.00349842147659332,-9.62077779208634e-05,-0.000606848902072084,-0.000296640303097346
5.88461110799561,0.00348887851949252,-0.000106589561528208,-0.000609229947813496,-0.000295264720381069
5.89082126188625,0.00347924088001586,-0.000116965185155973,-0.00061157823146649,-0.000293873244738775
5.89703133535835,0.00346950875068454,-0.000127334306175061,-0.000613893698736052,-0.000292465994668193
5.90324132742993,0.00345968232421923,-0.000137696582788099,-0.000616176296956294,-0.000291043089289516
5.90945123711874,0.00344976179349778,-0.000148051673834668,-0.000618425974874073,-0.000289604648278245
5.9156610634423,0.00343974735148365,-0.000158399239070371,-0.000620642682706525,-0.000288150791505518
5.92187080541783,0.00342963919126859,-0.000168738938972252,-0.000622826372150969,-0.000286681639519281
5.92808046206229,0.00341943750608961,-0.000179070434762397,-0.000624976996398806,-0.000285197313196264
5.9342900323924,0.0034091424892568,-0.00018939338848405,-0.000627094510105577,-0.000283697933920684
5.9404995154246,0.00339875433431418,-0.000199707462875912,-0.000629178869443741,-0.000282183623456612
5.94670891017505,0.0033882732348103,-0.000210012321578632,-0.000631230031950284,-0.000280654503925838
5.95291821565968,0.00337769938447372,-0.000220307628867751,-0.000633247956688752,-0.000279110698068636
5.95912743089414,0.00336703297715786,-0.000230593049910379,-0.000635232604154707,-0.000277552328817077
5.9653365548938,0.00335627420683179,-0.000240868250574531,-0.000637183936292659,-0.000275979519655416
5.9715455866738,0.00334542326759732,-0.000251132897541922,-0.000639101916580747,-0.000274392394260426
5.97775452524901,0.00333448035363915,-0.000261386658251295,-0.000640986509837248,-0.00027279107699689
5.98396336963402,0.00332344565930955,-0.00027162920093701,-0.000642837682351971,-0.000271175692332368
5.99017211884317,0.00331231937911785,-0.000281860194631425,-0.000644655401915729,-0.000269546365277328
5.99638077189055,0.00330110170756005,-0.000292079309111961,-0.00064643963767741,-0.000267903221045002
6.00258932778998,0.00328979283938631,-0.00030228621491916,-0.000648190360215871,-0.000266246385414065
6.00879778555502,0.00327839296940853,-0.0003124805834683,-0.000649907541635732,-0.000264575984393357
6.01500614419896,0.00326690229258701,-0.000322662086841008,-0.000651591155390298,-0.000262892144258325
6.02121440273485,0.00325532100397307,-0.000332830397971192,-0.000653241176348236,-0.000261194991736747
6.02742256017547,0.00324364929874887,-0.000342985190574288,-0.000654857580869894,-0.000259484653958196
6.03363061553334,0.00323188737222895,-0.000353126139114995,-0.000656440346599941,-0.000257761258128945
6.03983856782073,0.00322003541982077,-0.000363252918870738,-0.000657989452735036,-0.00025602493203714
6.04604641604965,0.00320809363711209,-0.000373365205918839,-0.00065950487981992,-0.000254275803543632
6.05225415923184,0.00319606221968549,-0.000383462677059532,-0.000660986609795407,-0.000252514001041958
6.05846179637879,0.00318394136339282,-0.000393545009979758,-0.000662434625994038,-0.000250739653005329
6.06466932650175,0.00317173126412301,-0.000403611883034483,-0.00066384891324285,-0.000248952888395257
6.07087674861169,0.00315943211782838,-0.000413662975488423,-0.000665229457593065,-0.00024715383622777
6.07708406171932,0.00314704412072861,-0.000423697967276249,-0.000666576246634189,-0.000245342626026342
6.08329126483513,0.00313456746903366,-0.000433716539236577,-0.00066788926927357,-0.000243519387412231
6.08949835696932,0.00312200235908073,-0.00044371837289144,-0.000669168515832288,-0.000241684250398873
6.09570533713183,0.00310934898740816,-0.00045370315065155,-0.000670413977984372,-0.00023983734513753


==> data/HertzianContact/hertz_rgd_sym_gal_pe_pts/hertz_rgd_sym_gal_pe_pts_mesh_nel_u_50_mesh_nel_v_50.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,1.00134189646404,1.00043453340512,1.00085078098885,1.00044882529738
0.00580364018155266,1.0009728089421,1.00007276323049,1.00010852366664,0.999927460268111
0.0116079809982591,1.00060884039347,0.999740869787299,0.999592389813969,0.999522246983636
0.0174130191987721,1.00024998318534,0.999432677874155,0.999243426296162,0.999204395577884
0.0232187526792931,0.999896229673674,0.999142014243137,0.999009176647777,0.998948125988968
0.0290251803611242,0.999547572203228,0.998862707612638,0.99884368508719,0.998730561564087
0.0348323020681337,0.99920400310756,0.998588588679903,0.998707500518956,0.998531626472584
0.0406401184041352,0.998865514709006,0.998313490133421,0.99856768052298,0.998333946928409
0.0464486306301792,0.998532099318713,0.998031246665503,0.998397795330134,0.998122756231875
0.0522578405417587,0.998203749236684,0.997735694984996,0.998177931786293,0.997885803630425
0.0580677503459277,0.997880456751658,0.997420673829887,0.997894697301851,0.997613267008716
0.0638783625383335,0.997562214141279,0.997080023979434,0.997541223789241,0.997297669407791
0.0696896797801618,0.997249013671983,0.996707588267356,0.99711717158703,0.996933799383581
0.075501704775038,0.996876445751739,0.99629710553471,0.996628702393762,0.996518633648506
0.0813144401549109,0.996419835587325,0.995844501130577,0.996086663061405,0.996051147331911
0.0871278884284542,0.995931474968983,0.995350287548398,0.995501696874513,0.995531844570941
0.09294205199062,0.995411358975861,0.994815352044505,0.994882821545641,0.994962428950929
0.0987569331405815,0.994859482716612,0.994240581805262,0.99423741457153,0.99434556253112
0.104572534099721,0.994275841329307,0.993626863945364,0.993571211386368,0.993684625125727
0.110388857029631,0.993660429981694,0.992975085506404,0.99288830351814,0.992983472645896
0.116205904050126,0.993013243870967,0.99228613345522,0.992191136747461,0.992246194501506
0.122023677257271,0.992334278223977,0.991560894681925,0.99148050926832,0.991476870062467
0.127842178741418,0.991623528297135,0.990800255998761,0.990755569852047,0.990679324180365
0.133661410605258,0.990880989376523,0.990005104138125,0.990013816012403,0.989856881768565
0.139481374981884,0.99010665677786,0.98917632575111,0.989251092174906,0.989012121442458
0.145302074052869,0.989297116618238,0.988314807129334,0.98846158784767,0.988146628217798
0.151123510066063,0.988326856745072,0.98742071077342,0.987638033596215,0.987260755016634
0.156945685346357,0.987332677039188,0.986493252075288,0.986773262894955,0.986353540993202
0.162768602289423,0.986314570926792,0.985531831267065,0.98586136110429,0.985422892254223
0.168592263349043,0.985272531854318,0.984535848503909,0.984897726544919,0.984465816675823
0.174416671024208,0.984206553288214,0.983504703865306,0.983879072637118,0.983478658719855
0.180241827846204,0.983116628715138,0.982437797355975,0.982803430038992,0.98245733495945
0.186067736365691,0.982002751641899,0.981334528906627,0.981670148783998,0.981397570314683
0.191894399139771,0.980864915595454,0.980194298375051,0.980479900416381,0.980295134998985
0.197721818719051,0.979703114123019,0.979016505547189,0.979234680125866,0.979146082174585
0.203549997634692,0.978517340792015,0.977800550138196,0.977937808881025,0.977946986317911
0.209378938385452,0.977307589190123,0.976545831793021,0.976593935561055,0.976695182295529
0.215208643424718,0.97607385292535,0.975251750087827,0.975209039086382,0.975389005149453
0.221039115147545,0.974739299868027,0.97391763608696,0.973790402609123,0.974028029959223
0.226870355880075,0.9733118932251,0.972542883849969,0.972345655162832,0.972613249673399
0.232702367884539,0.971856905718708,0.971127697187019,0.970881041888443,0.971146970279208
0.238535153378844,0.97037433163198,0.969672362323137,0.969401187896679,0.96963253906888
0.244368714558041,0.968864165272428,0.968177165616944,0.967909100600254,0.968074066375763
0.250203053615828,0.967326400972229,0.966642393560221,0.966406166385843,0.966476146633849
0.25603817276606,0.96576103308814,0.965068332777649,0.964892147286487,0.964843578612543
0.261874074264275,0.964168056001491,0.963455270026268,0.963365177655419,0.963181084825698
0.267710760429241,0.962547464118255,0.961803492195181,0.961821760840223,0.961493030116117
0.273548233664506,0.960899251869073,0.960113286305124,0.960256765858461,0.959783139414476
0.279386496479979,0.959223413709273,0.958384939508025,0.95866342407376,0.958054214673666
0.285225551513507,0.957519944118903,0.95661873908657,0.957033325872978,0.956307850977221
0.291065401552485,0.955781463379231,0.954814971886821,0.955356417376119,0.954544151824496
0.296906049554832,0.953874274131696,0.952973485623847,0.953621478544104,0.952761461702529
0.302747498655727,0.951937617007432,0.951093478072147,0.951818719346933,0.950956348264029
0.308589752141457,0.949971487560381,0.949174194906992,0.949940737589244,0.949123930793873
0.314432813411481,0.947975881372006,0.947214881646858,0.947982450627336,0.947258249282794
0.320276685940081,0.9459507940509,0.945214783654692,0.945941100888016,0.945352631329919
0.326121373237985,0.943896221233315,0.943173146139113,0.943816261388017,0.943400060177924
0.331966878813968,0.941812158582873,0.941089214155672,0.941609841251501,0.941393543880239
0.337813206136416,0.939698601790615,0.938962232607799,0.939326091227687,0.939326485600919
0.343660358594878,0.937555546575148,0.936791446248093,0.936971609207965,0.937193055046674
0.349508339461579,0.935382988682544,0.934576099679703,0.934555345741775,0.934988561030711
0.355357151852913,0.933180923886431,0.932315437357221,0.932088609552558,0.932709825169749
0.361206798690907,0.930949347987973,0.930008703588005,0.929585073052519,0.93035555671243
0.36705728266471,0.928594313771939,0.927654865796204,0.927060661057731,0.927926726395273
0.372908606200298,0.926135651234195,0.925252461701711,0.924530701889976,0.925426785069524
0.378760771481074,0.923646131098668,0.922801992984642,0.922006661961389,0.922861327053966
0.384613780513892,0.921125749060104,0.920304176485153,0.919496459743064,0.920237563356901
0.390467635200683,0.918574500842027,0.91775972986236,0.917004491022832,0.917563817529897
0.396322337410141,0.915992382197086,0.915169371594239,0.914531619711834,0.91484902037906
0.40217788904946,0.913379388906782,0.912533820976638,0.912075168652479,0.912102203034619
0.408034292136115,0.910735516781629,0.909853798122586,0.909628910426097,0.90933198837741
0.413891548869706,0.908060761661198,0.907130023962202,0.907183058160326,0.906546080822172
0.419749661703833,0.905355119414058,0.904363220241593,0.904724256337536,0.903750754457535
0.425608633418039,0.902618585937872,0.901554109522468,0.902235571602909,0.900950339543789
0.431468467189786,0.899851157159352,0.898703415181483,0.899696483573509,0.898146707366914
0.437329166666493,0.897039650487234,0.895811858967791,0.897082876085187,0.895338753450755
0.443190736035273,0.894029293044377,0.89287906137429,0.894368777407769,0.892521933632483
0.449053180043997,0.890977958686673,0.889902659627442,0.891533506236651,0.889688415477436
0.454916503915192,0.887885642394333,0.886880208859881,0.888562195239481,0.886827838961938
0.460780713223361,0.884752339186844,0.883809262215142,0.885445276171883,0.883928025093714
0.466645813771113,0.881578044122703,0.880687370851267,0.882178495099627,0.880975671847198
0.472511811465207,0.878362752299617,0.877512083942641,0.878762927621971,0.877957052526612
0.478378712192508,0.875106458854438,0.874280948683199,0.875204994096335,0.87485871655684
0.484246521695865,0.871809158963232,0.870991510288922,0.871516474863396,0.871668192702058
0.490115245449896,0.868470847841354,0.867641312000311,0.867714525473334,0.868374694713099
0.495984888536694,0.8650915207434,0.864227895085521,0.863821691912192,0.864969829402484
0.501855455521439,0.861671172963251,0.860748798842534,0.859865925830262,0.861448307148564
0.507726950327939,0.85820979983421,0.857201560602343,0.8558805997698,0.857808654828312
0.513599376114273,0.854580326957547,0.853583266676258,0.85190405375317,0.854053923920223
0.519472735176207,0.85083035855597,0.84989200001954,0.847970472277378,0.850191969491584
0.525347029013503,0.847051653217707,0.846130814170589,0.844103213357037,0.846234497317345
0.531222258535122,0.843244216085367,0.842303156389749,0.840317537790622,0.842195991223593
0.537098424280563,0.839408052334419,0.838412478855118,0.836620707211109,0.838092760865242
0.542975526641397,0.835543167173053,0.834462238660617,0.833011959089981,0.83394198725405
0.548853566082951,0.8316495658423,0.830455897813625,0.829482481737296,0.829760764672099
0.554732543366136,0.827727253615975,0.826396923232977,0.826015389299855,0.825565138971057
0.560612459769439,0.8237762358007,0.822288786746979,0.822585696755084,0.82136914225643
0.566493317311058,0.819796517735955,0.818134965091048,0.819160294902918,0.817183823956754
0.572375118971192,0.815788104793993,0.81393893990562,0.815697925354455,0.813016278276477
0.578257868914479,0.811751002379985,0.809704197734009,0.812149155518126,0.808868668031862
0.584141572712593,0.807660359196323,0.805434206603429,0.808456357307876,0.804737244880603
0.590026237558994,0.803283349898958,0.80112722513692,0.804559731909581,0.800611528725903
0.59591187232916,0.798815862234746,0.796774238005143,0.800416940013566,0.796475035076249
0.601798487316368,0.794257860240571,0.79236646008884,0.795999555535598,0.792307014503591
0.607686093862,0.789609308024603,0.787895095148706,0.791290998007143,0.788083770729717
0.613574703982683,0.784870169766626,0.783351335831963,0.786286573089079,0.783779935740946
0.619464329997152,0.780040409717973,0.778726363679021,0.780993513093635,0.779369750307155
0.625354984152879,0.77511999220171,0.774011349130018,0.775431017513019,0.774828349906116
0.631246678252429,0.770108881612723,0.76919745153125,0.769630293556257,0.770133056055013
0.637139423279578,0.765007042417772,0.76427581914226,0.76363459669251,0.765264673050397
0.643033229025163,0.759814439155703,0.759237589141942,0.757499271201587,0.760208790116933
0.648928103712685,0.754531036437409,0.754073887635911,0.751291790731416,0.754957088967365
0.654824053623655,0.749156798945985,0.748775829662678,0.745091798862564,0.749508656773884
0.660721082723431,0.743549574490178,0.743335039851638,0.738989455340089,0.743871280379274
0.666619192376045,0.737863275686281,0.737753808483476,0.733057752315158,0.738061560744507
0.672518381553763,0.732212352237184,0.732044033317225,0.72734017256773,0.732102320171055
0.678418647449534,0.726596912110823,0.726217956008112,0.72186182803131,0.726020492543067
0.684319986133619,0.721017063305073,0.720287842491926,0.716629751228564,0.719845437299806
0.690222393210744,0.715472913847541,0.714265982982213,0.711632830829858,0.713607248552618
0.696125864477697,0.709964571795481,0.708164691968385,0.706841747197179,0.707335056034359
0.702030396581372,0.704492145235605,0.70199630821284,0.702208907916407,0.701055317878334
0.707935987677267,0.69905574228386,0.695773194748542,0.697668383315876,0.694790105224439
0.713842638088415,0.693655471085373,0.689507738876316,0.69313584197242,0.688555378648766
0.719750350964777,0.688291439814158,0.683212352162327,0.688508486205299,0.68235925641529
0.725659132943067,0.682963756673088,0.676899470435032,0.683664987557794,0.676200274546248
0.731568994807031,0.677581584796983,0.670581261139355,0.678465444085482,0.670065638774688
0.737479952121772,0.671382360357038,0.664239365836877,0.672769890139582,0.663929952277795
0.74339202539206,0.664833711818067,0.657838769357022,0.666489692988321,0.657757863103403
0.749305239267303,0.657935300704191,0.651353898175288,0.659570572044072,0.651508053033379
0.755219621451463,0.650686788695769,0.644759125490068,0.651986518451335,0.645135544628978
0.761135201604715,0.643087837629726,0.638028771226093,0.643739893391469,0.638593881961895
0.767052010244356,0.635138109500425,0.631137102037943,0.634861526405246,0.631837324033273
0.772970077644977,0.626837266460248,0.624058331313623,0.625410813732103,0.624823050884987
0.778889432737883,0.618184970820264,0.616766619178665,0.615475816665538,0.617513382410697
0.784810102009774,0.609180885050905,0.609236072499604,0.605173359925557,0.609878009870629
0.790732108400676,0.599824671782609,0.601440744888672,0.594649130046161,0.601896240117355
0.796655470201136,0.590115993806459,0.593354636707386,0.584077773779333,0.593559252535673
0.802580199948668,0.580054514074855,0.584951695071455,0.573662996513069,0.584872368705672
0.808506303326387,0.570039331142442,0.576217917369002,0.563632731423423,0.57585724746328
0.814433778370365,0.560596013227578,0.567192062553873,0.554165917103273,0.566550478963057
0.820362616303475,0.55165275608842,0.557898711743676,0.545363408148904,0.556995591756519
0.82629280363436,0.543210470536349,0.548359706694239,0.537275621055624,0.547238277172977
0.83222432438724,0.535270067414888,0.538597018016472,0.52990315092989,0.537323043350031
0.838157162333404,0.527832457598101,0.528632745236895,0.523196638266187,0.527289856389456
0.844091303224204,0.520898551989142,0.518489116857727,0.517056635734924,0.517170760304204
0.850026737025557,0.51446926151871,0.508188490416994,0.511333474978337,0.506986475745721
0.855963460153956,0.508545497143517,0.497753352548257,0.505827133415855,0.496742977502116
0.861901477713971,0.503128169844741,0.487206319039978,0.500287101060416,0.486428050756522
0.867840805737267,0.498218190626651,0.476570134894592,0.49441224734453,0.476007826095065
0.873781473423112,0.493816470514901,0.465867674387471,0.487850687958197,0.465423293255756
0.87972352538039,0.489271548096811,0.455117093416008,0.480199702169211,0.454586794034823
0.885667023769495,0.480011895407068,0.444044741842668,0.471036522575238,0.44338012293386
0.891612048733828,0.468603457221747,0.432412680914984,0.46002168203607,0.431664633263184
0.897558695563298,0.455043898355517,0.420123787597197,0.446903458268867,0.419294084030454
0.903507070895109,0.439330884468174,0.407080469523997,0.431512185293638,0.406122038191608
0.909457288889543,0.421462082069165,0.393184664814555,0.413760346544033,0.392008894214284
0.915409467403174,0.401435158522093,0.378337841888772,0.3936426678475,0.376828946433582
0.921363724159506,0.379247782048955,0.362440999283708,0.371236210272615,0.360477474206601
0.927320172917032,0.354897621734726,0.345394665471429,0.346700462843647,0.342877859868957
0.933278919634727,0.32838234753173,0.32709889867782,0.320277435122406,0.323988735498496
0.93924005863497,0.299699630264004,0.307453286702831,0.292291749655725,0.30381115848925
0.945203668763895,0.26884714163188,0.286356946741119,0.263150734289934,0.282395815940512
0.951169809549184,0.235822554216294,0.263708525204494,0.233344514350023,0.259850257864725
0.957138517362045,0.200715345676514,0.239572555131039,0.203448029838613,0.236346013971728
0.963109802209082,0.167540507818323,0.214597524226619,0.174109078357429,0.212119614553842
0.969083647676009,0.13707481695472,0.189155101112921,0.145934888502898,0.187459275540556
0.97506001321248,0.109317275883555,0.163582524475866,0.119444762215786,0.162691447038818
0.981038836643969,0.0842668839483382,0.138217449305899,0.0950695823602331,0.138168673794981
0.987020036685583,0.0619226370378911,0.113397946616347,0.0731518498556449,0.114257443107265
0.993003515457562,0.0422835275862952,0.0894625031606113,0.0539457210745847,0.0913260125273744
0.998989161002489,0.025348544572743,0.066750021148176,0.0376170455086871,0.069732217375391
1.00497684980419,0.0111166735212946,0.0455998179593967,0.0242434037005458,0.0498112580915221
1.01096644930831,-0.000413103499222584,0.0263516258585156,0.0138141454429128,0.0318634674493305
1.01695782044462,-0.00924180787540802,0.00934559170656884,0.00623042824487453,0.0161420576539678
1.02295082015098,-0.0153704644493824,-0.00507772332829303,0.00130525606525375,0.00284084735037869
1.028945303899,-0.0176652222221969,-0.0165730148202384,-0.00123664477014551,-0.00791803169412998
1.03494112819818,-0.0137484970377524,-0.0247797134105878,-0.00179744255057745,-0.0160965608247218
1.0409381527361,-0.0102593852939361,-0.0298879255942246,-0.000898068046855515,-0.0217491021473262
1.04693624185401,-0.00719665043004417,-0.0322641586496763,0.000978256991144221,-0.0250155184057891
1.05293526583713,-0.00455905470245406,-0.0322747625392442,0.00340642753960065,-0.0261078040609972
1.05893510220179,-0.0023453591860614,-0.0302859291477701,0.00601935078576947,-0.0252964901067617
1.06493563698347,-0.000554323775781136,-0.0266636915215955,0.0085078413674163,-0.0228970507698866
1.07093676602568,0.000815292812062738,-0.0217739231070745,0.0106205163661448,-0.019256312146214
1.0769383962697,0.00176473303815372,-0.0159823369893903,0.0121636900553658,-0.0147388628252109
1.08294044704513,0.00229524053876621,-0.00965448513106132,0.0130012684027278,-0.00971346655503682
1.08894285136133,0.00240806012430787,-0.00315575761030522,0.0130546433274462,-0.00453947700066602
1.09494555719973,0.00210443777774849,0.00314861814041967,0.0123025867123745,0.000446745352238121
1.10094852880694,0.00138562065317477,0.00889357809612467,0.0107811441716914,0.00494541409574363
1.10695174798341,0.000386735117337914,0.0135571600671012,0.0085903340400086,0.00870710005350415
1.11295521493136,-0.000515091742666513,0.0165656034153308,0.0059428502534095,0.0115510699483888
1.11895894701325,-0.00129724918521196,0.0180730787698682,0.00308057979661105,0.0133786587542058
1.12496297602794,-0.00195950925318986,0.0182750639965167,0.000214313211451773,0.0141664742826265
1.13096734535086,-0.00250164398263961,0.0173667652275036,-0.00247693295028263,0.0139557653262793
1.13697210707212,-0.00292342540304335,0.0155431163197712,-0.00484584123933314,0.0128417948571256
1.14297731913277,-0.00322462553764365,0.0129987783135395,-0.00677671827292719,0.0109632289921563
1.14898304245911,-0.00340501640405829,0.00992813889144222,-0.0081854195485579,0.008491541781865
1.15498933809513,-0.00346437001442938,0.00652531183767881,-0.00901927411018477,0.00562043587674645
1.16099626433301,-0.00340245837593299,0.00298413649779626,-0.00925700906456757,0.00255527912732809
1.16700387384174,-0.00321905349116038,-0.000501822761191673,-0.00890867394961268,-0.000497442827205172
1.17301221079386,-0.00291392735846972,-0.00373927709059852,-0.00801556495432509,-0.00334065792636116
1.17902130799025,-0.00245103501312401,-0.0065276380956842,-0.00665023829956284,-0.00579722453785389
1.18503118409018,-0.00184017488095619,-0.0084962955096212,-0.00493152479669903,-0.00772216507235218
1.19104184241637,-0.00130275138925983,-0.00959986122523853,-0.0030202926355741,-0.00902067352883765
1.19705327250093,-0.000838599651716483,-0.00994609064811913,-0.00106315753377945,-0.00965200124142932
1.20306545236157,-0.000447554609310243,-0.00964259669822442,0.000814302389438063,-0.0096226687113768
1.20907835079353,-0.000129451030590235,-0.00879684951836447,0.00250750262106113,-0.00897922823906355
1.21509192966303,0.000115876488057294,-0.00751617618198141,0.00393280816864337,-0.00780104279852633
1.22110614620218,0.000288593522462933,-0.0059077604018758,0.00502748938171078,-0.00619308119707457
1.22712095530548,0.000388865820222815,-0.00407864223856191,0.00574967767944108,-0.00427872956369012
1.23313631182779,0.000416859300697785,-0.00213571780902425,0.00607832118571438,-0.00219261920877937
1.23915217288384,0.000372740054665867,-0.000185738995781386,0.00601314027048603,-7.34708983342625e-05
1.24516850014929,0.000256674344246945,0.00166468684408624,0.00557458299906901,0.00194304441459178
1.25118526216321,6.88286026243854e-05,0.00330909716968411,0.00480378048729585,0.00373142835833202
1.25720243662616,-6.22852627865167e-05,0.00459785384913491,0.00376460421614045,0.0051836276523196
1.26322001225114,-0.000142886116647935,0.00538627721920059,0.0025550727483211,0.0062199700988886
1.2692379886002,-0.000212874106191109,0.00572617085442322,0.00127710693345592,0.00679847445495335
1.27525637455669,-0.000272147710341013,0.00567861099047789,1.88684380329701e-05,0.00691207600929447
1.28127518668046,-0.000320605361522513,0.00530458613695482,-0.00114538431606928,0.00658356495467159
1.28729444756176,-0.000358145445802021,0.00466499690771454,-0.00215526783647841,0.00586053238716077
1.29331418417423,-0.000384666303043185,0.0038206558514769,-0.00296424518423375,0.00481032906635964
1.29933442622664,-0.000400066227041866,0.0028322872823922,-0.00353959753707063,0.00351503696646655
1.30535520451366,-0.000404243465680565,0.00176052711098159,-0.00386239569187783,0.00206645365037199
1.31137654926545,-0.000397096221096263,0.000665922674918746,-0.00392747150691042,0.000561089497948646
1.31739848849626,-0.000378522649851179,-0.000391067429959346,-0.00374338928336384,-0.00090482218080929
1.32342104635189,-0.000348420862980255,-0.00135007351845761,-0.00333241708657171,-0.00224030211590971
1.32944424145604,-0.000298879627918702,-0.00214861256691461,-0.00273053823865858,-0.00336459030273331
1.33546808531961,-0.000224737450812979,-0.00269123685178417,-0.00199198030900264,-0.00421298686904319
1.3414925816304,-0.000161698723434864,-0.00297592963809531,-0.0011839289315783,-0.00474532640488389
1.3475177270053,-0.00010970408307765,-0.0030361445654435,-0.000366647442206164,-0.00494745467207901
1.35354351211297,-6.86941219241992e-05,-0.00290529515842505,0.000408589841652632,-0.00482780990888974
1.35956992280375,-3.86093871718392e-05,-0.00261675473949948,0.00109948079440455,-0.00441381852004384
1.36559694124031,-1.93903811162321e-05,-0.00220385634247079,0.00167267861838899,-0.00374830016997326
1.37162454702906,-1.09775612227433e-05,-0.00169989262536616,0.00210377494187902,-0.00288588230270075
1.3776527183523,-1.33113400976028e-05,-0.00113811578396675,0.00237728287940181,-0.00188942410945998
1.38368143310112,-2.63320858107284e-05,-0.000551737464761586,0.00248662005438707,-0.00082644996774624
1.389710670009,-4.99801217462405e-05,2.60713213756851e-05,0.00243409158431513,0.000234407626428844
1.39574040978621,-8.41957267691537e-05,0.000562180285998395,0.00223087302777004,0.00122695561072048
1.40177063625493,-0.00012891913534352,0.00102349994961301,0.00189699329424426,0.00209097837020638
1.40780133748167,-0.000129458264480215,0.00136904815468616,0.00146192591993047,0.00277584902463373
1.41383250668229,-0.000114194424904932,0.00157128650356396,0.000966310945176568,0.00324572310928317
1.41986414215375,-0.000101503318146547,0.00164670201828551,0.00045040830194618,0.00348345369547992
1.42589624657649,-9.13352640013826e-05,0.00161335246108781,-5.11910036817428e-05,0.00348897158655037
1.43192882626606,-8.36405520452819e-05,0.00148927417225068,-0.000509593351559212,0.00327671180277614
1.43796189042431,-7.83694418289021e-05,0.00129248202330251,-0.000901592553938471,0.00287304513651731
1.44399545038993,-7.54721627353613e-05,0.00104096937076491,-0.00120965987908975,0.00231371636346449
1.45002951888871,-7.48989142815105e-05,0.000752708009597872,-0.0014219340514874,0.00164128912591944
1.4560641092831,-7.65998659913717e-05,0.000445648126592625,-0.00153221122843126,0.000902597504417225
1.46209923482147,-8.05251575680869e-05,0.00013771825425781,-0.00153993495438975,0.000146204293164617
1.46813490788669,-8.66248989758514e-05,-0.000153174775905083,-0.00145018609102275,-0.000580134004729382
1.47417113924442,-9.48491704604411e-05,-0.000409145879414193,-0.00127367272513487,-0.00123199544667015
1.48020793729074,-9.64253943205979e-05,-0.000611977762687998,-0.00102673316721964,-0.00177081491990623
1.48624530733067,-7.49192627076092e-05,-0.000743091342400635,-0.000732155662338628,-0.00216677676721329
1.49228325126034,-5.70968837198507e-05,-0.000806004081552886,-0.000415708866947407,-0.00240250215804595
1.49832176788905,-4.29237914628057e-05,-0.000809951413181467,-0.000100136700382476,-0.00247333842664592
1.5043608534156,-3.23654973508892e-05,-0.000764161159263432,0.000195351042914475,-0.00238560243992926
1.51040050190722,-2.53874901097862e-05,-0.000677853508734886,0.000455073177442459,-0.00215475617248554
1.51644070577889,-2.19552358415345e-05,-0.000560240996632894,0.000666871596874728,-0.00180358685785283
1.522481456273,-2.20341781436086e-05,-0.000420528482278704,0.00082210573055971,-0.00136039172708814
1.5285227439392,-2.5589738026785e-05,-0.000267913127913398,0.000915646986152103,-0.00085716734615601
1.53456455911471,-3.25873140781407e-05,-0.000111584377439527,0.000945873178451253,-0.000327803563179436
1.54060689240487,-4.29922824948672e-05,3.9276065073609e-05,0.000914662944546785,0.000193717924246098
1.54664973516397,-5.67699970025763e-05,0.000175494256773821,0.000827390145065612,0.000675120369493064
1.55269307997647,-7.38857891570569e-05,0.00028790403742566,0.000692918251843599,0.00108762413496573
1.55873692113681,-6.63458167092154e-05,0.000367058278083111,0.00052369610463116,0.00140776930770663
1.56478125502937,-5.27145592764626e-05,0.000410302616030591,0.000335213019096165,0.00161977876405913
1.57082608010252,-4.15840236579204e-05,0.000422182680619782,0.000142101495340119,0.00171698318620257
1.57687139659198,-3.29258932906962e-05,0.000407398437960756,-4.31521034258522e-05,0.00170089674107102
1.58291720622529,-2.67118336839993e-05,0.000370645865846645,-0.000210210730104275,0.00157993470599246
1.58896351192601,-2.29134926370148e-05,0.000316616942717776,-0.000350883615158358,0.00136813374707833
1.59501031751782,-2.15025000618474e-05,0.000249999636841882,-0.000459123220701824,0.00108387526958456
1.6010576274283,-2.24504681748405e-05,0.000175477895152709,-0.000531022186178779,0.000748611848544065
1.60710544639266,-2.57289915148866e-05,9.77316326533906e-05,-0.00056481026598494,0.000385596746229768
1.61315377915719,-3.13096469080404e-05,2.14367211322521e-05,-0.000560851259261864,1.86165247710802e-05
1.61920263018252,-3.91639936430706e-05,-4.87350215094784e-05,-0.000521639931117818,-0.000329273238964661
1.62525200334672,-4.9263573326404e-05,-0.000108115842303814,-0.000451798926073073,-0.000637009127846269
1.6313019016482,-5.40442961087364e-05,-0.00015208161941246,-0.000358077771492703,-0.000886778329602448
1.63735232692166,-4.11987265367042e-05,-0.000178565275273166,-0.000249254715743414,-0.00106540342020464
1.64340327971443,-3.05993105250907e-05,-0.000189450924731363,-0.000134429645763629,-0.00116579652484509
1.64945475940559,-2.22237647566295e-05,-0.000186949108474512,-2.15144096890809e-05,-0.00118686410251697
1.6555067643806,-1.60497917296124e-05,-0.000173269811730174,8.28580993251236e-05,-0.00113263893345917
1.66155929220687,-1.20550797930177e-05,-0.0001506224598876,0.000173332386322465,-0.00101139045849627
1.66761233980945,-1.02173032198773e-05,-0.000121215914327808,0.000245828793577965,-0.000834737133088256
1.67366590364678,-1.0514122077293e-05,-8.72584679618893e-05,0.000297541934985876,-0.000616760801874017
1.67971997988661,-1.29231825187319e-05,-5.09578412072873e-05,0.000326939125417445,-0.000373123099084006
1.685774564582,-1.74221165878316e-05,-1.45211775424769e-05,0.00033375880616918,-0.000120183879667143
1.69182965384746,-2.39885423424885e-05,1.98449606837108e-05,0.000319008965327201,0.000125878314357925
1.69788524403516,-3.26000638881504e-05,4.99345965946753e-05,0.000284965553325357,0.000349943745374173
1.70394133191133,-4.32342714316041e-05,7.35423429491239e-05,0.000235170894798738,0.0005388269267989
1.70999791483197,-3.69619296565005e-05,8.88745774452451e-05,0.00017441304529942,0.000682161964900025
1.71605499088095,-2.74529433656194e-05,9.63593104245375e-05,0.0001081183181441,0.000773405182198184
1.72211255886235,-1.97770734123599e-05,9.70785727014133e-05,4.11927259148329e-05,0.000810253180656412
1.72817061820685,-1.39159076345633e-05,9.21085817457133e-05,-2.22043538097374e-05,0.000794150713970277
1.73422916887216,-9.85102230864097e-06,8.25249800580219e-05,-7.86598134863122e-05,0.000729679782705687
1.74028821124327,-7.56398218489358e-06,6.94028328083764e-05,-0.000125506018058758,0.000623949934239046
1.74634774603273,-7.03634056482453e-06,5.38166256992415e-05,-0.000160820005139564,0.000485989860127581
1.75240777418077,-8.24963923317487e-06,3.68402625110826e-05,-0.000183422682249699,0.000326140294695091
1.75846829675542,-1.11854085787132e-05,1.95470631143327e-05,-0.000192878021867519,0.000155448217521117
1.76452931485259,-1.58251675645493e-05,3.00976089462069e-06,-0.00018949225331378,-1.49376363210503e-05
1.77059082949597,-2.21504237702908e-05,-1.1699499232891e-05,-0.000174313052651157,-0.000174369954639164
1.77665284153703,-3.01426734332352e-05,-2.35091634143908e-05,-0.00014912872969953,-0.000313304712391987
1.7827153515548,-3.36886224370716e-05,-3.14062640740548e-05,-0.000116466501270967,-0.000423901872357921
1.78877835976041,-2.46411825597986e-05,-3.5662104201107e-05,-7.9415612554811e-05,-0.000500654144205102
1.79484186595555,-1.72042911743907e-05,-3.69136226540844e-05,-4.09307979427007e-05,-0.000540895707881028
1.8009058695687,-1.13626654892212e-05,-3.56060854877311e-05,-3.54720494266366e-06,-0.000544653975934745
1.80697036970838,-7.10101330395062e-06,-3.21851098096516e-05,3.06242957998189e-05,-0.000514241443816208
1.8130353652166,-4.40403271796487e-06,-2.70966628469672e-05,5.98967434595246e-05,-0.000453841751408173
1.81910085472237,-3.25641249942474e-06,-2.07870614960378e-05,8.30067186971667e-05,-0.000369096562685528
1.82516683669521,-3.6428317738067e-06,-1.37029719513529e-05,9.91139735473575e-05,-0.000266693265316212
1.83123330949875,-5.54796027729982e-06,-6.29140872045411e-06,0.000107801060255989,-0.000153953492745389
1.8373002714443,-8.95645826884747e-06,1.00026546304655e-06,0.000109072958811832,-3.84224713015957e-05
1.84336772084452,-1.38529765903692e-05,7.72434064156671e-06,0.00010335670256527,7.25408066551988e-05
1.84943565606703,-2.0222156675129e-05,1.34327599262571e-05,9.15010028024499e-05,0.000172172579655236
1.85550407558819,-2.80486305904557e-05,1.76771201571971e-05,7.47758720890507e-05,0.000254712482619922
1.86157297804654,-2.29678730384638e-05,2.01763369071241e-05,5.48454979252844e-05,0.000315813407020397
1.86764236228471,-1.59695119624049e-05,2.1178071172813e-05,3.34420376213563e-05,0.000352936392731396
1.87371222734864,-1.03484441452845e-05,2.09054065916039e-05,1.2071053967746e-05,0.000365425707590693
1.87978257246271,-6.09176501716267e-06,1.95762881754239e-05,-7.99707070854115e-06,0.000354264509228372
1.88585339700341,-3.18656191357955e-06,1.74085405913826e-05,-2.57268111733074e-05,0.000321796853587444
1.89192470047286,-1.61991430363746e-06,1.46198680528276e-05,-4.03173238234414e-05,0.000271450193698382
1.89799648247241,-1.37889363944258e-06,1.14278536120914e-05,-5.12022707936464e-05,0.000207458384586489
1.90406874267617,-2.45056347027703e-06,8.04995898927732e-06,-5.80496423549749e-05,0.000134585195473444
1.91014148080454,-4.82197945239363e-06,4.70352381822828e-06,-6.07615799771172e-05,5.78483314237751e-05
1.91621469659772,-8.48018938007733e-06,1.60576523966708e-06,-5.9474197263615e-05,-1.77560353686498e-05
1.92228838978923,-1.34122331362597e-05,-1.02622225847686e-06,-5.45574011468189e-05,-8.75282215014093e-05
1.92836256007934,-1.96051427479428e-05,-2.97546776437683e-06,-4.66147117053214e-05,-0.000147339475473336
1.9344372071086,-2.20350709970033e-05,-4.05619625633993e-06,-3.64820167922476e-05,-0.000193905940012234
1.94051233043249,-1.529000277558e-05,-4.55533497569447e-06,-2.51260685316246e-05,-0.000225059536548904
1.94658792950988,-9.76431327472215e-06,-4.64430820179341e-06,-1.34044063877869e-05,-0.000239899102687769
1.95266400371032,-5.44700681025319e-06,-4.38163201255029e-06,-2.04689673857372e-06,-0.000238681987333067
1.95874055232519,-2.32708087926489e-06,-3.82608593047992e-06,8.33921536186653e-06,-0.000222640286926787
1.96481757457894,-3.93526214011218e-07,-3.0367129172585e-06,1.72692334195656e-05,-0.000193795958560468
1.97089506964035,3.6467312624135e-07,-2.07281958870501e-06,2.43809354834004e-05,-0.000154776237330179
1.97697303663378,-4.14601364643001e-08,-9.93976068009097e-07,2.94345003661276e-05,-0.000108629360134733
1.9830514746504,-1.60089663356134e-06,1.39983756571398e-07,3.2312433392679e-05,-5.86405962820703e-05
1.98913038275945,-4.30260028261316e-06,1.26896236401048e-06,3.30194913406674e-05,-8.14858570192889e-06
1.99520976001956,-8.13552831839373e-06,2.33259836529303e-06,3.16826077729971e-05,3.96380137162663e-05
2.00128960548996,-1.30886313760743e-05,3.27026664977453e-06,2.85508171378104e-05,8.18235697573708e-05
2.0073699182418,-1.91508533632061e-05,4.02107817096476e-06,2.39951792147079e-05,0.000116008207983345
2.0134506973694,-1.49534446676628e-05,4.54207624131617e-06,1.84943669939743e-05,0.000140469718231063
2.01953194199925,-9.62364358878938e-06,4.85420520543985e-06,1.25087554227159e-05,0.000154307348104755
2.02561365129137,-5.35425568013529e-06,4.98389878566134e-06,6.42750666740915e-06,0.000157425784732726
2.03169582443649,-2.13582228098714e-06,4.95718521446991e-06,5.83232228679988e-07,0.000150419579568586
2.03777846065296,4.11211081791201e-08,4.79998655208061e-06,-4.74788591856206e-06,0.000134450379063253
2.04386155918371,1.18604469009137e-06,4.53811853123527e-06,-9.34604778379893e-06,0.000111124331192239
2.04994511929317,1.30842441121477e-06,4.19729047018979e-06,-1.30477871351121e-05,8.23696689108779e-05
2.05602914026417,4.17741840504441e-07,3.80310497799295e-06,-1.57459232323698e-05,5.03144721449864e-05
2.06211362139492,-1.47651561216476e-06,3.38105825037426e-06,-1.73895122309544e-05,1.71646080934594e-05
2.06819856199587,-4.36485492629707e-06,2.95653953185854e-06,-1.7983798666794e-05,-1.49181494012735e-05
2.07428396138666,-8.23777748138534e-06,2.55483120590152e-06,-1.75901663572623e-05,-4.39378205578468e-05
2.08036981889307,-1.30857788801949e-05,2.20110883887777e-06,-1.63260897075665e-05,-6.81857398448201e-05
2.08645613384386,-1.4698500237845e-05,1.90434671281195e-06,-1.43645484240184e-05,-8.63618791823683e-05
2.09254290556784,-9.47184621512122e-06,1.50374659085287e-06,-1.18988106060902e-05,-9.76868735495251e-05
2.09863013339146,-5.20187617249838e-06,9.85165701538111e-07,-9.08917474076438e-06,-0.000101932689696859
2.10471781663746,-1.88039641440329e-06,3.91105214071193e-07,-6.07999154603388e-06,-9.93569614726946e-05
2.11080595462358,5.00791718331192e-07,-2.36048738560482e-07,-3.00234717199884e-06,-9.06209707793549e-05
2.11689454666136,1.94989187520731e-06,-8.54025358954293e-07,2.58915660200194e-08,-7.67076144929929e-05
2.12298359205485,2.47511258052642e-06,-1.42066911579626e-06,2.90003108713769e-06,-5.8839466816709e-05
2.1290730900994,2.08466726872413e-06,-1.89394002869241e-06,5.52850590916394e-06,-3.83969380294578e-05
2.13516304008042,7.86774409387928e-07,-2.23191368823447e-06,7.83283269717699e-06,-1.68365289328343e-05
2.14125344127211,-1.41034278001108e-06,-2.39278154589211e-06,9.74756448078631e-06,4.39081751599676e-06
2.14734429293624,-4.49845609434734e-06,-2.33485103902975e-06,1.12202451087196e-05,2.3921268204436e-05
2.15343559432089,-8.46933248081061e-06,-2.01654539129418e-06,1.22113630367988e-05,4.05595528469455e-05
2.1595273446592,-1.33147340327163e-05,-1.39640434965397e-06,1.26943054526228e-05,5.33603212695369e-05
2.16561954316815,-9.90547699649682e-06,-4.67647415693966e-07,1.26535304303235e-05,6.17081597280687e-05
2.17171218904815,-5.85510893574161e-06,6.86309931153498e-07,1.2077139358289e-05,6.53641817556623e-05
2.1778052814853,-2.60718839960641e-06,1.98985774305886e-06,1.09673723603618e-05,6.44341205908102e-05
2.18389881965505,-1.54586387617109e-07,3.36771771909799e-06,9.34547804557334e-06,5.93119595278161e-05
2.18999280272594,1.50983021999758e-06,4.74443059860752e-06,7.25180036933169e-06,5.06235154499905e-05
2.19608722986334,2.39319876981508e-06,6.04435635847479e-06,4.74585679211642e-06,3.91700638596575e-05
2.20218210023316,2.50266084032319e-06,7.19167404735087e-06,1.90641650458318e-06,2.58720059046281e-05
2.20827741300565,1.84536217951577e-06,8.11038195695542e-06,-1.16842104960555e-06,1.17125771556131e-05
2.21437316735907,4.28452755823632e-07,8.72429765264939e-06,-4.3611477602364e-06,-2.31840052253851e-06
2.22046936248352,-1.74091335267593e-06,8.95705791310532e-06,-7.53476872159886e-06,-1.52807256044193e-05
2.22656599758462,-4.65557784488109e-06,8.73211881135698e-06,-1.053272360902e-05,-2.6339980049479e-05
2.2326630718873,-8.30837835032975e-06,7.97275575136437e-06,-1.31788083723929e-05,-3.48236493793587e-05
2.23876058463953,-9.1128560902987e-06,6.59582429514792e-06,-1.52774679523052e-05,-4.02771603065933e-05
2.24485853511573,-4.75243893252246e-06,4.54221895199808e-06,-1.66378385023677e-05,-4.25100253975079e-05
2.25095692261643,-1.22108645356274e-06,1.96417644535566e-06,-1.71209380206978e-05,-4.15863043350427e-05
2.25705574646338,1.48744346979991e-06,-9.51438753751697e-07,-1.66398575470921e-05,-3.77815322576098e-05
2.2631550059938,3.37939672425627e-06,-4.01763438443236e-06,-1.51588915507214e-05,-3.15412761520903e-05
2.26925470055461,4.46102304449759e-06,-7.04729123962986e-06,-1.26936687665302e-05,-2.34398784852147e-05
2.27535482949666,4.73857587453354e-06,-9.85316299580181e-06,-9.31128268812869e-06,-1.41392042459348e-05
2.28145539216892,4.2183124186356e-06,-1.22478766946004e-05,-5.1304219356279e-06,-4.34739190556589e-06
2.28755638791272,2.90649367702224e-06,-1.4043932791337e-05,-3.21500740452447e-07,5.22239179587879e-06
2.29365781605599,8.09384348469558e-07,-1.50537058001765e-05,4.89321047339821e-06,1.3893192828849e-05
2.29975967590743,-2.06674715495265e-06,-1.50894440083237e-05,1.02394551120737e-05,2.10655066843868e-05
2.30586196675071,-5.71562864326932e-06,-1.39632703086102e-05,1.53908597581548e-05,2.62585106766495e-05
2.31196468783874,-1.0130984292005e-05,-1.14871820024636e-05,1.9968804383463e-05,2.91512918992475e-05
2.31806783838785,-8.13475914639609e-06,-7.62507157832262e-06,2.3560300923435e-05,2.96223685433168e-05
2.32417141757455,-5.64435059205032e-06,-2.73450488667824e-06,2.58407090194151e-05,2.7756710117792e-05
2.33027542453987,-3.54313250110092e-06,2.84181291401663e-06,2.65935301734295e-05,2.38063263171859e-05
2.33637985839749,-1.82561246416464e-06,8.76194588112777e-06,2.56915135837062e-05,1.81545278005606e-05
2.34248471824206,-4.86295124366431e-07,1.46834004255356e-05,2.30968513752029e-05,1.1282454226989e-05
2.34859000315757,4.80317752097441e-07,2.026312574908e-05,1.88614021270377e-05,3.73557447839863e-06
2.35469571222566,1.07972734058036e-06,2.51575141537223e-05,1.31269142744957e-05,-3.90983870909426e-06
2.36080184453396,1.3174376571167e-06,2.90224012873064e-05,6.12524919584505e-06,-1.10802626743921e-05
2.36690839918448,1.19895569826397e-06,3.1513066492913e-05,-1.82139540403577e-06,-1.72385038685766e-05
2.37301537530192,7.29791184842935e-07,3.22842329365739e-05,-1.03002626436587e-05,-2.19173054201543e-05
2.37912277204207,-8.45431206025614e-08,3.09900682898214e-05,-1.88078132978367e-05,-2.47529797822862e-05
2.38523058860017,-1.23853165593901e-06,2.72841846508449e-05,-2.67495030663103e-05,-2.55190687301194e-05
2.39133882421924,4.30751775274857e-07,2.08653983503479e-05,-3.34426042507898e-05,-2.41599496379159e-05
2.3974474781976,5.81569600701506e-06,1.21401974578685e-05,-3.82577411375032e-05,-2.08108219224479e-05
2.40355654988814,9.88843549216919e-06,1.8158544157012e-06,-4.07883968306739e-05,-1.57614117936033e-05
2.40966603868778,1.26535269610697e-05,-9.44166079727634e-06,-4.07762085801802e-05,-9.4132859657286e-06
2.41577594402527,1.41155306288621e-05,-2.09654201911839e-05,-3.81031318650184e-05,-2.24861435086671e-06
2.42188626534891,1.42790101379846e-05,-3.20875386190915e-05,-3.27918007517107e-05,5.20078596470879e-06
2.42799700211423,1.31485325360585e-05,-4.21391742930005e-05,-2.50058882691679e-05,1.23844620764638e-05
2.43410815377178,1.07286682753068e-05,-5.04505294357251e-05,-1.50504670528334e-05,1.87643924851426e-05
2.4402197197548,7.02399138126854e-06,-5.63508511636689e-05,-3.37236866358447e-06,2.38461092587374e-05
2.44633169946691,2.03907912998005e-06,-5.91684319966199e-05,9.4394557684209e-06,2.72098763157366e-05
2.45244409226986,-4.22148775440944e-06,-5.82306103891808e-05,2.26535758784554e-05,2.85419224983402e-05
2.45855689747115,-1.17531250867871e-05,-5.28637717903511e-05,3.53957226952781e-05,2.76657299698095e-05
2.46467011431175,-2.05512453615312e-05,-4.23933490110069e-05,4.66484288524513e-05,2.45733780390815e-05
2.47078374195396,-2.47777004501078e-05,-2.70400420867991e-05,5.53248455157868e-05,1.94537680574987e-05
2.47689777947473,-2.69761761752586e-05,-8.51334070867272e-06,6.06828751071012e-05,1.26716407306992e-05
2.4830122258759,-2.75761089018299e-05,1.19898035173813e-05,6.22756899829019e-05,4.7034782127649e-06
2.48912708010216,-2.65722470939069e-05,3.32761921620176e-05,5.98646305242851e-05,-3.89934785328624e-06
2.49524234105939,-2.39593386852042e-05,5.41505196615283e-05,5.34197169487105e-05,-1.25425860933389e-05
2.50135800763308,-1.97321310532931e-05,7.34153743387087e-05,4.31202162167844e-05,-2.06212008861666e-05
2.50747407870672,-1.38853709606886e-05,8.98712396434099e-05,2.93552090562427e-05,-2.75515523488546e-05
2.51359055318022,-6.41380461465981e-06,0.000102316494797589,1.27241565165979e-05,-3.28036615275793e-05
2.5197074299883,2.68782232909267e-06,0.000109547416112068,-5.96253334076141e-06,-3.5933559536837e-05
2.52582470811898,1.34247647891853e-05,0.000110358177820394,-2.56829391427792e-05,-3.66157224102727e-05
2.53194238663195,2.58022782213312e-05,0.00010354085335273,-4.52030603750699e-05,-3.46755901144648e-05
2.53806046467708,3.98256184983549e-05,8.78854159810442e-05,-6.30762510925751e-05,-3.01221703006309e-05
2.54417894151287,5.70563099569964e-05,6.25554315388518e-05,-7.76549495559824e-05,-2.31805281674254e-05
2.5502978165227,7.26368581055659e-05,3.05522699215955e-05,-8.75534615115954e-05,-1.42981934496367e-05
2.55641708921247,8.22786708806421e-05,-5.52541968158244e-06,-9.20354556542706e-05,-4.06383798334306e-06
2.56253675918681,8.59814289897799e-05,-4.35807571833483e-05,-9.06866097664505e-05,6.85508437722013e-06
2.56865682612181,8.37448195089027e-05,-8.15129904550762e-05,-8.33890390580225e-05,1.77480154616468e-05
2.57477728973759,7.55685358399517e-05,-0.000117217496852537,-7.03221461581047e-05,2.78964835889672e-05
2.58089814977095,6.14522775538033e-05,-0.000148585785029843,-5.19634697541027e-05,3.66094080698342e-05
2.58701940594793,4.13957505233362e-05,-0.000173505496752603,-2.90895341364893e-05,4.32585190444904e-05
2.59314105795642,1.53986668646762e-05,-0.000189860408443905,-2.77669754889616e-06,4.7313890534888e-05
2.59926310541869,-1.65392549334042e-05,-0.000195530433173174,2.55979992022761e-05,4.83795889352613e-05
2.60538554786397,-5.44182901640263e-05,-0.00018839162222804,5.43559847082569e-05,4.62294350125366e-05
2.61150838470096,-9.8238707754761e-05,-0.000166316166941621,8.15163089399106e-05,4.08428802889887e-05
2.61763161519031,-0.000148000770424939,-0.000127172400627126,0.000104794795855515,3.24409974651495e-05
2.62375523841757,-0.000182840374880069,-7.33879696159451e-05,0.000121838036027494,2.15158835827659e-05
2.62987925327879,-0.000203098776263521,-1.21245451059143e-05,0.000131333791024393,8.76945352211745e-06
2.6360036585026,-0.000209534031590868,5.31411995668136e-05,0.000132637720805851,-5.00029631407832e-06
2.64212845268857,-0.000202130082857408,0.000118942115839713,0.000125503012750272,-1.89464545964224e-05
2.64825363434631,-0.00018087088009557,0.000181803940930571,0.000110081518620254,-3.2211009567464e-05
2.65437920193457,-0.000145740381623736,0.00023824530030214,8.69249538274588e-05,-4.39628012709076e-05
2.66050515390041,-9.67225539878943e-05,0.000284777710380734,5.69860959601746e-05,-5.34356118759331e-05
2.66663148871837,-3.38013719656528e-05,0.000317905580961891,2.16199830795228e-05,-5.99663933980814e-05
2.67275820492967,4.30391813630579e-05,0.000334126217891314,-1.74148878520279e-05,-6.30336333260573e-05
2.67888530118144,0.000133815114598285,0.000329929825917688,-5.79553635899428e-05,-6.22958577878215e-05
2.68501277626591,0.000238542427982574,0.00030179951085797,-9.74324370188512e-05,-5.76302724903351e-05
2.69114062915976,0.000357237113339717,0.000246211282745742,-0.000132870050380838,-4.91715405808061e-05
2.69726885906334,0.000464756854470564,0.000161575742591173,-0.000160922767119741,-3.73502642004027e-05
2.70339746543531,0.000521368332968656,6.18105180014772e-05,-0.000179093477134267,-2.28845760147335e-05
2.70952644799002,0.000544839184839166,-4.52624627911e-05,-0.000186417123566226,-6.63620904905273e-06
2.71565580665405,0.000535135596699348,-0.00015426151210047,-0.000182473142130007,1.04743205935195e-05
2.72178554151629,0.000492223777169831,-0.000259793193768612,-0.000167322153428299,2.75040741297656e-05
2.727915652778,0.000416069956906043,-0.000356452327641712,-0.000141507466871059,4.35232758118037e-05
2.73404614070274,0.00030664038874984,-0.00043882199250739,-0.000106056584840561,5.76510384743494e-05
2.7401770055664,0.000163901347602957,-0.000501473530390204,-6.24827063789827e-05,6.90912284509528e-05
2.74630824760707,-1.21808692028565e-05,-0.000538966550348986,-1.27862299760201e-05,7.7168469913984e-05
2.75243986697498,-0.000221639942060671,-0.000545848932166215,4.05437431014907e-05,8.13642883355822e-05
2.75857186368233,-0.000464509528941422,-0.000516656830302776,9.45279068637581e-05,8.13533941459804e-05
2.76470423755318,-0.000740823265325462,-0.000445914677978916,0.000145695248390434,7.7040104896499e-05
2.77083698817322,-0.00105061476405556,-0.000328135190878081,0.000190081546435767,6.85949070725244e-05
2.77697011484023,-0.00118144709983447,-0.00017570400252154,0.000223769664588135,5.64815015248185e-05
2.78310361653442,-0.00123387552856648,-1.19443917600175e-05,0.000245068274759673,4.13674255094941e-05
2.78923749194285,-0.001214102565521,0.000155947859304216,0.000253322132512562,2.39912687286234e-05
2.79537173950696,-0.00112203204071623,0.000320784504601121,0.000248322602743347,5.12612619366847e-06
2.80150635747102,-0.000957567823981109,0.000475360657396161,0.000230309107956739,-1.44452069021412e-05
2.80764134393063,-0.000720613824953272,0.000612454795368691,0.000199970605979457,-3.39551444429071e-05
2.81377669688128,-0.000411073993377344,0.000724828765027438,0.000158447066951926,-5.26763251839849e-05
2.81991241426692,-2.88523193918548e-05,0.000805227786633935,0.000107330950434914,-6.99467333338133e-05
2.82604849402853,0.000426147166518811,0.00084638045924545,4.86686819731567e-05,-8.51949252868503e-05
2.83218493415279,0.000954020392973454,0.000840998765284555,-1.50378707355572e-05,-9.79653607143748e-05
2.83832173272069,0.00155486324785117,0.000781778075867386,-8.08299218638226e-05,-0.000107943840446935
2.84445888795625,0.00222877157791907,0.000661397155596141,-0.000145290292186911,-0.000114983048327043
2.85059639827519,0.00270282346785413,0.000478826383916274,-0.000204604329089243,-0.000119127794763094
2.8567342623293,0.0028041247008301,0.0002734397903776,-0.000256210250511909,-0.000120603725938468
2.86287247901766,0.00278295670338701,5.828437307419e-05,-0.000299332213000439,-0.000119713361629419
2.86901104746337,0.00263914003419067,-0.000160673202407485,-0.000333526791927172,-0.000116788716424855
2.87514996698502,0.0023724953147247,-0.000377450999921536,-0.000358603954895184,-0.000112180107358359
2.88128923706814,0.00198284322956899,-0.000586051816200571,-0.000374627979510006,-0.000106245492836994
2.88742885733664,0.00147000452687011,-0.000780463184379521,-0.000381918372419291,-9.93397608893068e-05
2.89356882752425,0.000833800018625223,-0.000954657377436984,-0.000381050786691602,-9.18039679189085e-05
2.89970914744588,7.40505812368641e-05,-0.00110259141185803,-0.00037285794050859,-8.39545266527814e-05
2.90584981696907,-0.000809422844371141,-0.00121820705075732,-0.000358430534355063,-7.60723453939042e-05
2.91199083598529,-0.00181679925228007,-0.00129543080811644,-0.00033911816913995,-6.83919151563681e-05
2.91813220438132,-0.00294825757115523,-0.00132817395194289,-0.000316530263304643,-6.10903493436778e-05
2.92427392201059,-0.00420397666393838,-0.00131033250813084,-0.000292536970326776,-5.42763708945122e-05
2.93041598866478,-0.00447259150996825,-0.00125959434089364,-0.000268948409554986,-4.79824839398483e-05
2.936558404053,-0.00465918566363059,-0.00120019817029014,-0.000246395298935209,-4.21924557179784e-05
2.94270116780071,-0.00477647997273926,-0.00113415046416963,-0.000225128425720235,-3.68769872228691e-05
2.94884427945669,-0.0048243349308912,-0.0010634601950182,-0.000205337147398419,-3.19990663841613e-05
2.95498773850026,-0.00480261105391722,-0.000990142442215462,-0.000187149136854143,-2.75159909513168e-05
2.96113154434854,-0.00471116888032204,-0.000916218391345339,-0.000170630125779161,-2.33813995571054e-05
2.9672756963637,-0.00454986897148449,-0.000843715333530333,-0.000155783649731631,-1.95473155942294e-05
2.97342019386024,-0.0043185719118296,-0.000774666664112567,-0.000142550790991295,-1.59662017202373e-05
2.97956503611223,-0.0040171383094027,-0.000711111882568064,-0.000130809924290453,-1.25930242420613e-05
2.9857102223606,-0.00364542879572047,-0.000655096591266807,-0.000120376459576561,-9.38732943967979e-06
2.99185575182041,-0.00320330402647968,-0.000608672494623235,-0.000111002587284043,-6.31532947669611e-06
2.99800162368812,-0.00269062468145387,-0.000573897398326422,-0.000102377022052288,-3.35200070406146e-06
3.00414783714888,-0.0023847586464861,-0.000550981062366614,-9.41340242008824e-05,-4.83154421947638e-07
3.01029439138336,-0.00233891796512647,-0.000530090702436941,-8.60662771446426e-05,2.295355259292e-06
3.0164412855714,-0.00229335569599604,-0.00050945710148766,-7.81631663503489e-05,4.98497806874344e-06
3.02258851889248,-0.00224807145297231,-0.000489078882728229,-7.04230285293449e-05,7.58711558568294e-06
3.02873609052566,-0.00220306484963001,-0.000468954671635344,-6.28442093482347e-05,1.01031561235795e-05
3.03488399964965,-0.00215833549895648,-0.000449083095355968,-5.54250621321624e-05,1.2534476004376e-05
3.04103224544279,-0.00211388301358168,-0.000429462783498193,-4.8163948792074e-05,1.48824387196463e-05
3.04718082708301,-0.00206970700565472,-0.000410092367384939,-4.10592395772274e-05,1.71483952863864e-05
3.0533297437479,-0.00202580708685479,-0.000390970480347571,-3.410931268359e-05,1.93336845577159e-05
3.05947899461464,-0.00198218286841448,-0.000372095757966604,-2.73125549668062e-05,2.14396327719058e-05
3.06562857886004,-0.00193883396109077,-0.000353466837775413,-2.0667361095016e-05,2.34675542037019e-05
3.07177849566056,-0.00189575997522872,-0.000335082359345229,-1.41721343049932e-05,2.54187507844585e-05
3.07792874419224,-0.00185296052064056,-0.000316940964187566,-7.82528568849131e-06,2.72945121366715e-05
3.08407932363078,-0.00181043520681093,-0.000299041295990393,-1.62523492310364e-06,2.90961158318264e-05
3.09023023315147,-0.00176818364266546,-0.000281382000511842,4.42959058817442e-06,3.08248276848651e-05
3.09638147192925,-0.00172620543670804,-0.000263961725477833,1.0340754935875e-05,3.24819012301447e-05
3.10253303913867,-0.0016845001969813,-0.000246779120755036,1.61098139757657e-05,3.40685782982836e-05
3.1086849339539,-0.00164306753114065,-0.000229832838168991,2.17383157370852e-05,3.55860885634884e-05
3.11483715554875,-0.0016019070463232,-0.000213121531716379,2.72278001228376e-05,3.70356501605064e-05
3.12098970309664,-0.00156101834919687,-0.000196643857422367,3.2579798505297e-05,3.8418469595173e-05
3.1271425757706,-0.0015204010460633,-0.000180398473314912,3.77958346876938e-05,3.97357412515892e-05
3.13329577274332,-0.00148005474269024,-0.000164384039736019,4.28774239169746e-05,4.0988648229457e-05
3.13944929318707,-0.00143997904447901,-0.000148599218735595,4.78260736166054e-05,4.21783622077906e-05
3.14560313627379,-0.00140017355628303,-0.000133042674818012,5.26432831574718e-05,4.33060427717e-05
3.151757301175,-0.00136063788263242,-0.000117713074300152,5.73305436039898e-05,4.43728386293398e-05
3.15791178706188,-0.00132137162747974,-0.000102609085706238,6.18893383625544e-05,4.53798867782705e-05
3.1640665931052,-0.00128237439442159,-8.7729379773178e-05,6.6321142472193e-05,4.63283130055818e-05
3.17022171847539,-0.00124364578661992,-7.30726290626157e-05,7.06274232358061e-05,4.72192318746413e-05
3.17637716234249,-0.00120518540668432,-5.8637508459804e-05,7.48096395587644e-05,4.80537466625286e-05
3.18253292387614,-0.0011669928568668,-4.44226947891574e-05,7.88692427943662e-05,4.88329493510604e-05
3.18868900224564,-0.00112906773899873,-3.04268671744379e-05,8.28076761161821e-05,4.95579210701428e-05
3.19484539661989,-0.00109140965441572,-1.66487066407599e-05,8.66263746552567e-05,5.02297317351815e-05
3.20100210616744,-0.00105401820397521,-3.08689649981846e-06,9.03267656998835e-05,5.08494404860172e-05
3.20715913005644,-0.00101689298814701,1.02598779755748e-05,9.39102686349717e-05,5.14180951280244e-05
3.21331646745468,-0.000980033606995917,2.33929291847855e-05,9.73782947766271e-05,5.19367329621806e-05
3.21947411752956,-0.000943439660040344,3.63135676296011e-05,0.000100732247593195,5.24063804783765e-05
3.22563207944813,-0.000907110746470957,4.90231015669227e-05,0.000103973522835395,5.282805313283e-05
3.23179035237703,-0.000871046464918049,6.15228371417022e-05,0.000107103507870354,5.32027558291045e-05
3.23794893548257,-0.000835246413694958,7.38140782913854e-05,0.000110123582812912,5.35314829637198e-05
3.24410782793064,-0.000799710190568487,8.58981270165744e-05,0.000113035119514641,5.3815218117951e-05
3.25026702888678,-0.000764437392977785,9.77762830212914e-05,0.000115839482088654,5.40549345260002e-05
3.25642653751617,-0.000729427617813196,0.000109449843884964,0.000118538026710942,5.42515947532652e-05
3.26258635298358,-0.000694680461536174,0.000120920104991074,0.000121132102030826,5.44061511847598e-05
3.26874647445343,-0.000660195520326308,0.000132188359774351,0.000123623048260124,5.45195457217751e-05
3.27490690108976,-0.000625972389695991,0.000143255899250229,0.00012601219871652,5.45927099280001e-05
3.28106763205624,-0.00059201066493384,0.000154124012523066,0.000128300878171526,5.46265650395047e-05
3.28722866651616,-0.000558309940693963,0.00016479398634054,0.000130490404004033,5.46220224137331e-05
3.29339000363244,-0.000524869811373461,0.000175267105481982,0.000132582085625355,5.45799831483494e-05
3.29955164256762,-0.000491689870791836,0.000185544652315924,0.000134577224935949,5.45013379925339e-05
3.30571358248389,-0.000458769712494139,0.00019562790723406,0.000136477115934658,5.43869679522553e-05
3.31187582254302,-0.000426108929397857,0.000205518148437465,0.00013828304501618,5.42377440307094e-05
3.31803836190647,-0.000393707114186202,0.000215216651853579,0.000139996290634577,5.40545273348493e-05
3.32420119973526,-0.000361563858908887,0.000224724691420888,0.00014161812378319,5.38381689462811e-05
3.3303643351901,-0.0003296787553603,0.000234043538624234,0.000143149807848273,5.35895103794003e-05
3.33652776743128,-0.000298051394797201,0.000243174462968881,0.000144592598225222,5.3309383253666e-05
3.34269149561873,-0.000266681368109411,0.000252118731767851,0.000145947743014664,5.29986095651668e-05
3.34885551891203,-0.00023556826571597,0.000260877609988915,0.000147216482414093,5.26580016131663e-05
3.35501983647036,-0.000204711677599382,0.000269452360540946,0.000148400049179507,5.22883622453511e-05
3.36118444745253,-0.000174111193350216,0.000277844244157883,0.000149499668250061,5.18904847513962e-05
3.367349351017,-0.000143766402109946,0.000286054519215526,0.000150516557230167,5.14651527286459e-05
3.37351454632184,-0.000113676892598085,0.000294084442102732,0.000151451925929469,5.10131407053387e-05
3.37968003252475,-8.38422531182821e-05,0.000301935266783672,0.000152306976657508,5.05352136247905e-05
3.38584580878305,-5.42620714844632e-05,0.00030960824515201,0.000153082904193259,5.00321272803573e-05
3.39201187425371,-2.49359351779334e-05,0.000317104626876674,0.00015378089571371,4.95046280717123e-05
3.39817822809331,4.13656881803796e-06,0.000324425659325539,0.000154402131003668,4.89534532551667e-05
3.40434486945806,3.2955853867898e-05,0.000331572587770415,0.000154947782190469,4.83793310470063e-05
3.41051179750382,6.15223338816039e-05,0.000338546655110617,0.000155419013808295,4.77829803572409e-05
3.41667901138605,8.98364230364614e-05,0.000345349102209045,0.00015581698325815,4.71651114058392e-05
3.42284651025985,0.000117898536083392,0.000351981167504153,0.000156142840079579,4.65264250520616e-05
3.42901429327996,0.000145709088113566,0.000358444087371789,0.000156397726616447,4.58676135970783e-05
3.43518235960072,0.000173268494630005,0.000364739095769417,0.000156582777681143,4.51893601441569e-05
3.44135070837614,0.000200577171637321,0.000370867424605795,0.000156699120541857,4.44923392938323e-05
3.44751933875983,0.000227635535416366,0.000376830303431011,0.000156747875234642,4.3777216635849e-05
3.45368824990504,0.000254444002842556,0.000382628959619423,0.00015673015426371,4.3044649184865e-05
3.45985744096464,0.000281002991071843,0.000388264618210671,0.000156647062791167,4.22952852095159e-05
3.46602691109114,0.00030731291776308,0.000393738502050126,0.000156499698564423,4.15297646589442e-05
3.47219665943668,0.000333374200965714,0.00039905183174125,0.000156289152120516,4.07487184534752e-05
3.47836668515303,0.000359187259122965,0.000404205825597523,0.000156016506370974,3.9952769390165e-05
3.48453698739157,0.000384752511070763,0.000409201699708541,0.000155682837139495,3.91425318194543e-05
3.49070756530335,0.000410070376229002,0.000414040667879012,0.000155289212778605,3.83186116341201e-05
3.49687841803901,0.000435141274220344,0.000418723941586548,0.000154836694478744,3.74816061301492e-05
3.50304954474885,0.000459965625177114,0.000423252730172822,0.000154326336035916,3.66321048512822e-05
3.50922094458278,0.000484543849692515,0.000427628240616176,0.000153759183879304,3.57706886296033e-05
3.51539261669035,0.000508876368681673,0.000431851677676842,0.000153136277351747,3.48979305221326e-05
3.52156456022075,0.000532963603523511,0.000435924243683495,0.000152458648469247,3.40143951308731e-05
3.52773677432279,0.000556805976029544,0.000439847138888702,0.00015172732202965,3.31206392588313e-05
3.5339092581449,0.000580403908384338,0.000443621561167737,0.000150943315585996,3.22172115276043e-05
3.54008201083516,0.000603757823159109,0.000447248706029434,0.000150107639533302,3.13046525070757e-05
3.54625503154129,0.000626868143401168,0.000450729766873827,0.000149221296894793,3.03834952219729e-05
3.5524283194106,0.000649735292580281,0.000454065934663523,0.000148285283771879,2.94542642806404e-05
3.55860187359008,0.000672359694466041,0.000457258398087423,0.000147300588991084,2.85174771179042e-05
3.56477569322633,0.000694741773382521,0.000460308343549203,0.000146268194179968,2.75736429896179e-05
3.57094977746557,0.000716881953923032,0.000463216955270349,0.000145189073880477,2.66232635355057e-05
3.57712412545367,0.000738780661158966,0.00046598541485251,0.000144064195506995,2.56668328009066e-05
3.58329873633613,0.000760438320623336,0.000468614901936788,0.000142894519302019,2.4704837152062e-05
3.58947360925808,0.000781855358129689,0.000471106593658587,0.00014168099867784,2.37377555211939e-05
3.59564874336427,0.000803032200009349,0.000473461664891227,0.00014042457961791,2.27660591604447e-05
3.60182413779911,0.000823969272936289,0.000475681288088948,0.000139126201199774,2.17902121661461e-05
3.60799979170662,0.000844667004014994,0.000477766633698128,0.000137786795460726,2.08106709737937e-05
3.61417570423045,0.000865125820732197,0.00047971886934951,0.000136407287450936,1.98278848007246e-05
3.62035187451391,0.000885346151015812,0.000481539160792514,0.00013498859507408,1.88422953852648e-05
3.62652830169991,0.000905328423143822,0.000483228671198343,0.000133531629274611,1.78543376399814e-05
3.63270498493102,0.000925073065853984,0.000484788561582662,0.0001320372941181,1.68644387384014e-05
3.63888192334943,0.00094458050824059,0.000486219990340301,0.000130506486580533,1.58730191826136e-05
3.64505911609697,0.00096385117987219,0.000487524113915346,0.000128940096666229,1.4880492277037e-05
3.65123656231509,0.000982885510578008,0.000488702086065118,0.000127339007540427,1.38872640139342e-05
3.65741426114489,0.00100168393070723,0.00048975505833274,0.000125704095366812,1.28937336722122e-05
3.66359221172709,0.00102024687103318,0.00049068418002253,0.000124036229227331,1.19002936235077e-05
3.66977041320206,0.00103857476257349,0.00049149059792872,0.000122336271703389,1.0907329145659e-05
3.6759488647098,0.00105666803688817,0.000492175456536987,0.000120605078169399,9.91521879232101e-06
3.68212756538993,0.00107452712590453,0.000492739897972865,0.000118843497150371,8.92433422975522e-06
3.68830651438171,0.00109215246185977,0.00049318506210571,0.000117052370404739,7.93504062374182e-06
3.69448571082406,0.00110954447753424,0.000493512086271271,0.000115232532898286,6.94769620266827e-06
3.70066515385549,0.00112670360598432,0.000493722105618778,0.000113384812638577,5.96265265429578e-06
3.70684484261419,0.0011436302807085,0.000493816252692411,0.000111510030905343,4.98025512501173e-06
3.71302477623795,0.00116032493562489,0.000493795657973439,0.000109609002120425,4.0008420594432e-06
3.71920495386421,0.00117678800490468,0.000493661449295087,0.000107682533952115,3.02474559064021e-06
3.72538537463005,0.0011930199233407,0.000493414752259047,0.000105731427359097,2.05229147739729e-06
3.73156603767218,0.00120902112595661,0.000493056690062977,0.000103756476464943,1.08379863208263e-06
3.73774694212694,0.00122479204818557,0.000492588383482482,0.000101758468677813,1.19580170682436e-07
3.74392808713031,0.00124033312592707,0.000492010950987817,9.97381846435596e-05,-8.40057305777561e-07
3.75010947181792,0.00125564479538172,0.000491325508540089,9.76963984976703e-05,-1.79481363963788e-06
3.756291095325,0.00127072749316951,0.000490533169819733,9.5633877430518e-05,-2.74439450776029e-06
3.76247295678647,0.00128558165632865,0.000489635046096321,9.35513820165142e-05,-3.68851198438756e-06
3.76865505533683,0.00130020772225946,0.000488632246172914,9.14496663153789e-05,-4.6268841634366e-06
3.77483739011026,0.00131460612875862,0.0004875258765389,8.93294776955354e-05,-5.55923517947097e-06
3.78101996024054,0.00132877731401642,0.000486317041164642,8.71915566801823e-05,-6.48529522927598e-06
3.78720276486112,0.00134272171656271,0.000485006841836905,8.50366374625959e-05,-7.40480051521651e-06
3.79338580310507,0.00135643977539685,0.000483596377643749,8.28654473770209e-05,-8.31749293031844e-06
3.79956907410509,0.00136993192981318,0.000482086745462706,8.06787074453413e-05,-9.22312036845732e-06
3.80575257699354,0.00138319861957481,0.000480479039693872,7.84771319128017e-05,-1.01214367119729e-05
3.81193631090239,0.00139624028474666,0.000478774352372469,7.62614285363941e-05,-1.10122012163775e-05
3.81812027496328,0.00140905736584417,0.000476973773040856,7.40322986186921e-05,-1.18951791653271e-05
3.82430446830745,0.00142165030377394,0.000475078388765744,7.17904367520997e-05,-1.27701413388828e-05
3.8304888900658,0.00143401953968454,0.00047308928442364,6.95365311607498e-05,-1.36368643501844e-05
3.83667353936887,0.00144616551533459,0.000471007542218843,6.72712635346036e-05,-1.44951301014688e-05
3.84285841534683,0.00145808867269648,0.000468834241982697,6.49953091513791e-05,-1.53447263079893e-05
3.84904351712949,0.0014697894540903,0.000466570461176382,6.27093367987173e-05,-1.61854459344325e-05
3.8552288438463,0.00148126830240817,0.000464217274892803,6.04140085907018e-05,-1.70170875465642e-05
3.86141439462635,0.00149252566071308,0.000461775755581781,5.81099806232098e-05,-1.78394549923647e-05
3.86760016859836,0.00150356197260277,0.000459246973407115,5.57979022701529e-05,-1.86523575192195e-05
3.8737861648907,0.00151437768192053,0.000456631995992251,5.34784166798264e-05,-1.9455609601743e-05
3.87997238263137,0.00152497323301685,0.000453931888601369,5.11521603975367e-05,-2.02490312430272e-05
3.88615882094802,0.00153534907051361,0.00045114771394775,4.88197638751436e-05,-2.10324471335432e-05
3.89234547896792,0.0015455056394369,0.000448280532436171,4.64818509797612e-05,-2.18056876342488e-05
3.89853235581801,0.00155544338527666,0.000445331401872247,4.41390394840032e-05,-2.25685877587265e-05
3.90471945062482,0.00156516275370061,0.000442301377691163,4.17919405454877e-05,-2.33209880123817e-05
3.91090676251458,0.00157466419093266,0.000439191512783658,3.94411592607236e-05,-2.40627336500508e-05
3.91709429061312,0.00158394814352086,0.000436002857699809,3.70872943286765e-05,-2.47936749863486e-05
3.92328203404592,0.00159301505831179,0.000432736460386251,3.47309381912853e-05,-2.55136672237775e-05
3.9294699919381,0.0016018653826164,0.000429393366483572,3.23726769767399e-05,-2.62225706056425e-05
3.93565816341442,0.00161049956404354,0.000425974618912397,3.00130907096218e-05,-2.69202498128283e-05
3.94184654759928,0.00161891805067046,0.000422481258455968,2.76527530595346e-05,-2.76065748965508e-05
3.94803514361672,0.00162712129083063,0.000418914323091036,2.52922316556305e-05,-2.82814201882741e-05
3.95422395059043,0.00163510973328098,0.000415274848489048,2.29320876147058e-05,-2.8944664863356e-05
3.96041296764373,0.00164288382713042,0.000411563867825692,2.05728761900811e-05,-2.95961929093415e-05
3.96660219389959,0.00165044402189243,0.00040778241178978,1.82151463420263e-05,-3.02358926068015e-05
3.9727916284806,0.00165779076737565,0.000403931508513355,1.58594409514213e-05,-3.08636571865195e-05
3.97898127050902,0.00166492451383992,0.000400012183755592,1.3506296553683e-05,-3.14793839965261e-05
3.98517111910674,0.0016718457118583,0.000396025460640447,1.11562439422144e-05,-3.2082975258866e-05
3.99136117339528,0.00167855481233866,0.00039197235990278,8.80980741837686e-06,-3.26743372915446e-05
3.99755143249581,0.00168505226667358,0.000387853899738859,6.4675055004956e-06,-3.32533809658615e-05
4.00374189552915,0.00169133852644244,0.000383671095931115,4.12985050364398e-06,-3.38200215634223e-05
4.00993256161576,0.00169741404372022,0.000379424961580441,1.79734870778193e-06,-3.43741785746586e-05
4.01612342987574,0.00170327927094028,0.00037511650738452,-5.29499728912217e-07,-3.49157757428996e-05
4.02231449942881,0.00170893466077069,0.000370746741549228,-2.85020041949045e-06,-3.54447411045042e-05
4.02850576939438,0.00171438066643427,0.000366316669806265,-5.16426506611262e-06,-3.59610066719086e-05
4.03469723889146,0.00171961774132243,0.000361827295154109,-7.47121164901299e-06,-3.64645089655539e-05
4.04088890703871,0.0017246463393193,0.000357279618392051,-9.7705637846266e-06,-3.69551881181266e-05
4.04708077295447,0.00172946691458542,0.000352674637543848,-1.20618510624235e-05,-3.74329886221714e-05
4.05327283575667,0.00173407992169624,0.000348013348243933,-1.43446092491304e-05,-3.78978589558252e-05
4.05946509456292,0.00173848581552649,0.000343296743527145,-1.66183797478246e-05,-3.8349751402955e-05
4.06565754849045,0.00174268505139178,0.000338525813946927,-1.88827100291276e-05,-3.87886222791531e-05
4.07185019665616,0.00174667808484641,0.000333701547554126,-2.113715343429e-05,-3.92144317396338e-05
4.07804303817658,0.00175046537192061,0.000328824929820593,-2.33812690825292e-05,-3.96271437477002e-05
4.08423607216787,0.00175404736887303,0.000323896943616103,-2.56146221448256e-05,-4.00267260197587e-05
4.09042929774585,0.00175742453245578,0.000318918569481746,-2.78367833827328e-05,-4.04131501535672e-05
4.096622714026,0.00176059731963082,0.000313890785119863,-3.00473295703681e-05,-4.07863912377033e-05
4.1028163201234,0.00176356618785331,0.000308814565986682,-3.22458431496261e-05,-4.11464282538864e-05
4.10901011515282,0.00176633159477766,0.000303690884821727,-3.44319124986499e-05,-4.14932436539038e-05
4.11520409822865,0.00176889399855455,0.000298520711818932,-3.66051317161907e-05,-4.18268234176064e-05
4.12139826846493,0.00177125385758007,0.000293305014674159,-3.87651005493841e-05,-4.21471572579938e-05
4.12759262497534,0.00177341163061635,0.000288044758525785,-4.09114245114961e-05,-4.24542381897508e-05
4.13378716687322,0.00177536777684282,0.00028274090593858,-4.30437150603205e-05,-4.27480627734448e-05
4.13998189327155,0.00177712275568473,0.000277394416928447,-4.51615891123116e-05,-4.30286308683206e-05
4.14617680328294,0.00177867702703111,0.000272006248931035,-4.72646692980573e-05,-4.32959458751496e-05
4.15237189601967,0.00178003105097757,0.000266577356846341,-4.93525840990137e-05,-4.35500144833037e-05
4.15856717059365,0.0017811852880687,0.000261108692964967,-5.1424967492276e-05,-4.37908464810932e-05
4.16476262611643,0.00178214019915797,0.0002556012070765,-5.34814590801446e-05,-4.4018455123645e-05
4.17095826169924,0.00178289624544167,0.000250055846357049,-5.5521704123893e-05,-4.42328567855467e-05
4.17715407645291,0.00178345388852153,0.000244473555388192,-5.75453536648161e-05,-4.44340709249265e-05
4.18335006948794,0.00178381359019826,0.000238855276236617,-5.95520640695611e-05,-4.46221203088334e-05
4.18954623991449,0.00178397581271382,0.000233201948337621,-6.15414973778382e-05,-4.47970306250552e-05
4.19574258684235,0.00178394101870185,0.000227514508567162,-6.35133212791844e-05,-4.49588307268801e-05
4.20193910938096,0.00178370967099761,0.000221793891241467,-6.54672087965368e-05,-4.51075522197295e-05
4.2081358066394,0.0017832822329057,0.000216041027983386,-6.74028387667879e-05,-4.52432301394019e-05
4.21433267772642,0.00178265916795838,0.000210256848038287,-6.93198952120179e-05,-4.53659019492931e-05
4.22052972175038,0.00178184094010945,0.000204442277809027,-7.12180678591685e-05,-4.5475608288218e-05
4.22672693781933,0.00178082801361922,0.000198598241308865,-7.30970519449761e-05,-4.55723925444368e-05
4.23292432504094,0.00177962085306096,0.000192725659796715,-7.49565478674373e-05,-4.56563009095341e-05
4.23912188252254,0.00177821992338798,0.000186825452128868,-7.67962618300456e-05,-4.57273823971925e-05
4.24531960937111,0.00177662568986016,0.000180898534345641,-7.86159051652033e-05,-4.57856887505103e-05
4.25151750469325,0.00177483861810285,0.000174945820025092,-8.04151947870762e-05,-4.58312741459438e-05
4.25771556759526,0.00177285917400788,0.000168968220116715,-8.21938529947124e-05,-4.58641958647444e-05
4.26391379718305,0.00177068782384083,0.000162966642877719,-8.39516073100083e-05,-4.58845134392894e-05
4.27011219256219,0.00176832503424582,0.000156941994130324,-8.56881908300082e-05,-4.58922890830657e-05
4.27631075283789,0.00176577127211581,0.000150895176880486,-8.74033416983844e-05,-4.58875875619274e-05
4.28250947711504,0.00176302700469444,0.000144827091587144,-8.90968036434628e-05,-4.58704761852391e-05
4.28870836449813,0.0017600926996425,0.000138738636272836,-9.07683257039206e-05,-4.58410245463797e-05
4.29490741409135,0.00175696882477713,0.000132630706086127,-9.24176618305586e-05,-4.57993047350795e-05
4.3011066249985,0.00175365584844111,0.000126504193648994,-9.40445717592768e-05,-4.57453913514132e-05
4.30730599632306,0.00175015423916918,0.000120359989014292,-9.56488201563048e-05,-4.56793610884111e-05
4.31350552716814,0.0017464644658219,0.000114198979488281,-9.7230176821172e-05,-4.56012931913145e-05
4.31970521663651,0.00174258699764245,0.000108022049980535,-9.87884172273263e-05,-4.55112691070529e-05
4.32590506383059,0.00173852230422372,0.000101830082395389,-0.000100323321582265,-4.5409372283858e-05
4.33210506785244,0.00173427085539171,9.56239564087595e-05,-0.000101834675477178,-4.52956888159646e-05
4.3383052278038,0.00172983312138758,8.94045487652024e-05,-0.000103322269730683,-4.51703063615796e-05
4.34450554278602,0.00172520957269694,8.31727337068578e-05,-0.000104785900174057,-4.50333152705958e-05
4.35070601190013,0.00172040068016624,7.69293827816155e-05,-0.000106225367739367,-4.48848076197916e-05
4.3569066342468,0.00171540691496605,7.06753650012629e-05,-0.000107640478790832,-4.47248775986745e-05
4.36310740892636,0.00171022874857659,6.44115466144495e-05,-0.000109031044216404,-4.45536214479689e-05
4.36930833503878,0.00170486665277713,5.8138791167227e-05,-0.000110396880683966,-4.43711373511651e-05
4.3755094116837,0.00169932109975338,5.18579596797338e-05,-0.000111737809343783,-4.41775254757189e-05
4.38171063796039,0.00169359256187016,4.55699105555119e-05,-0.000113053656603978,-4.3972887779653e-05
4.38791201296779,0.00168768151195912,3.92754995360059e-05,-0.000114344254016225,-4.37573281147215e-05
4.39411353580448,0.00168158842304317,3.29755795016116e-05,-0.000115609438049052,-4.3530952229269e-05
4.4003152055687,0.00167531376851254,2.66710008867111e-05,-0.000116849049965459,-4.32938677704578e-05
4.40651702135834,0.00166885802211427,2.03626113882611e-05,-0.000118062936361057,-4.30461836725266e-05
4.41271898227095,0.00166222165781049,1.4051256020913e-05,-0.000119250948530852,-4.2788011147194e-05
4.41892108740372,0.00165540514996454,7.73777723802134e-06,-0.000120412942763479,-4.25194627599597e-05
4.4251233358535,0.00164840897323475,1.42301467562183e-06,-0.000121548780449701,-4.22406527471559e-05
4.4313257267168,0.00164123360254425,-4.89219451793863e-06,-0.000122658327553618,-4.19516970786904e-05
4.43752825908977,0.00163387951317983,-1.12070161411642e-05,-0.000123741455136505,-4.16527132876379e-05
4.44373093206823,0.0016263471807086,-1.75206183283913e-05,-0.000124798039269565,-4.13438202229593e-05
4.44993374474764,0.00161863708105509,-2.38321722242013e-05,-0.0001258279605241,-4.10251385084197e-05
4.45613669622313,0.00161074969040287,-3.01408512747481e-05,-0.000126831104515543,-4.06967901741677e-05
4.46233978558945,0.00160268548521267,-3.64458320337585e-05,-0.000127807361761853,-4.03588985401847e-05
4.46854301194105,0.00159444494235216,-4.27462934212233e-05,-0.000128756627316499,-4.00115885524272e-05
4.47474637437202,0.00158602853891905,-4.90414171805156e-05,-0.000129678801239082,-3.96549863999885e-05
4.48094987197608,0.00157743675231146,-5.53303876451595e-05,-0.000130573788353499,-3.92892194419238e-05
4.48715350384662,0.00156867006029731,-6.1612391946174e-05,-0.000131441498056129,-3.89144168407545e-05
4.49335726907671,0.00155972894087946,-6.78866198676277e-05,-0.000132281844664637,-3.85307083680183e-05
4.49956116675905,0.00155061387242792,-7.41522638703474e-05,-0.000133094747057336,-3.81382255122085e-05
4.50576519598599,0.00154132533354077,-8.04085191680643e-05,-0.000133880128829673,-3.77371007965911e-05
4.51196935584955,0.00153186380319572,-8.66545835047881e-05,-0.000134637918410464,-3.73274678784558e-05
4.51817364544141,0.00152222976063593,-9.28896575437598e-05,-0.000135368048673304,-3.69094616424312e-05
4.52437806385289,0.00151242368537402,-9.91129445224847e-05,-0.000136070457373174,-3.6483217962607e-05
4.53058261017498,0.00150244605724604,-0.000105323650432508,-0.000136745086459595,-3.60488737594796e-05
4.53678728349832,0.00149229735640371,-0.000111520983896068,-0.000137391883042008,-3.56065672229548e-05
4.54299208291321,0.00148197806330926,-0.000117704156426956,-0.000138010798501078,-3.51564372246177e-05
4.5491970075096,0.00147148865869555,-0.000123872381938557,-0.00013860178869725,-3.46986237524484e-05
4.55540205637711,0.00146082962356043,-0.000130024877420303,-0.000139164814400352,-3.42332677680664e-05
4.56160722860501,0.00145000143921518,-0.000136160862257347,-0.000139699840413615,-3.37605111679457e-05
4.56781252328223,0.00143900458732311,-0.000142279558777887,-0.000140206836550437,-3.32804965149336e-05
4.57401793949735,0.00142783954983059,-0.000148380191938922,-0.000140685776764166,-3.27933673945698e-05
4.58022347633861,0.00141650680883555,-0.000154461989310484,-0.000141136639745478,-3.22992680470061e-05
4.58642913289392,0.00140500684692809,-0.000160524181497808,-0.000141559408399503,-3.17983436946291e-05
4.59263490825084,0.00139334014686129,-0.000166566001492519,-0.000141954070289922,-3.12907401351825e-05
4.59884080149659,0.00138150719171776,-0.000172586685137289,-0.000142320617462311,-3.07766038840324e-05
4.60504681171804,0.00136950846487536,-0.000178585471161277,-0.000142659045956477,-3.02560822795857e-05
4.61125293800173,0.00135734444999366,-0.000184561600711146,-0.000142969356607343,-2.97293230654828e-05
4.61745917943386,0.00134501563100609,-0.000190514317954702,-0.000143251554468432,-2.91964747889094e-05
4.62366553510028,0.00133252249214032,-0.000196442869619274,-0.000143505649098347,-2.86576865654591e-05
4.6298720040865,0.00131986551799679,-0.000202346505224254,-0.00014373165401049,-2.81131079850949e-05
4.6360785854777,0.00130704519324729,-0.000208224477144157,-0.000143929587586386,-2.7562889219574e-05
4.64228527835871,0.00129406200310175,-0.000214076040274924,-0.000144099471973742,-2.70071808547302e-05
4.64849208181402,0.00128091643289518,-0.000219900452352157,-0.000144241333877581,-2.64461341015347e-05
4.6546989949278,0.00126760896827474,-0.000225696973932254,-0.000144355204357356,-2.58799005172569e-05
4.66090601678385,0.00125414009515385,-0.000231464868274177,-0.000144441118435779,-2.5308631794782e-05
4.66711314646566,0.00124051029982597,-0.0002372034013153,-0.000144499115596338,-2.47324804879846e-05
4.67332038305634,0.0012267200687182,-0.000242911841848359,-0.000144529239421218,-2.41515992044011e-05
4.67952772563871,0.00121276988868363,-0.000248589461283656,-0.000144531537792064,-2.35661408862533e-05
4.68573517329523,0.00119866024671977,-0.000254235534005887,-0.000144506062513202,-2.29762587518301e-05
4.691942725108,0.00118439163023973,-0.000259849336883406,-0.00014445286987686,-2.23821064062073e-05
4.69815038015881,0.00116996452678624,-0.0002654301497434,-0.000144372020090598,-2.1783837388988e-05
4.70435813752911,0.00115537942434399,-0.000270977255178211,-0.000144263577555066,-2.11816056883703e-05
4.7105659963,0.00114063681095455,-0.0002764899383694,-0.000144127610657093,-2.05755655069842e-05
4.71677395555224,0.00112573717518284,-0.000281967487432624,-0.000143964192088155,-1.9965870847654e-05
4.72298201436628,0.00111068100565148,-0.00028740919320366,-0.000143773398399978,-1.93526761952903e-05
4.72919017182219,0.00109546879144462,-0.000292814349307899,-0.000143555310296944,-1.8736135867647e-05
4.73539842699973,0.00108010102178619,-0.000298182251967447,-0.000143310012527436,-1.81164042415037e-05
4.74160677897833,0.00106457818618925,-0.000303512200422175,-0.000143037593681068,-1.74936360525731e-05
4.74781522683706,0.00104890077449167,-0.000308803496587287,-0.000142738146568312,-1.68679853902857e-05
4.75402376965467,0.00103306927675438,-0.000314055445108043,-0.000142411767777689,-1.62396068970465e-05
4.76023240650957,0.00101708418334767,-0.000319267353432308,-0.000142058557984927,-1.56086550020817e-05
4.76644113647982,0.00100094598488276,-0.000324438531888927,-0.000141678621719587,-1.49752838302847e-05
4.77264995864317,0.000984655172186309,-0.000329568293420042,-0.000141272067460872,-1.4339647489034e-05
4.77885887207701,0.000968212236455547,-0.000334655953911212,-0.000140839007583274,-1.37019001315894e-05
4.78506787585842,0.000951617669105745,-0.000339700831836435,-0.00014037955832451,-1.30621956005929e-05
4.79127696906411,0.000934871961842155,-0.000344702248664631,-0.000139893839779021,-1.24206872637601e-05
4.79748615077048,0.000917975606515518,-0.000349659528633667,-0.000139381976013925,-1.17775288406623e-05
4.8036954200536,0.000900929095447377,-0.000354571998492315,-0.00013884409471321,-1.11328732821913e-05
4.80990477598918,0.000883732921023574,-0.000359438988149342,-0.000138280327423957,-1.04868735423137e-05
4.81611421765262,0.000866387575964317,-0.000364259830166448,-0.000137690809582953,-9.83968215107291e-06
4.82232374411896,0.000848893553336669,-0.000369033859832147,-0.000137075680291018,-9.19145123625173e-06
4.82853335446294,0.00083125134639546,-0.000373760415287667,-0.000136435082453194,-8.54233286998077e-06
4.83474304775894,0.000813461448548742,-0.000378438837513634,-0.000135769162794707,-7.89247822156352e-06
4.840952823081,0.000795524353633843,-0.000383068470217655,-0.000135078071439796,-7.24203864382455e-06
4.84716267950286,0.000777440555684704,-0.000387648659953719,-0.000134361962608135,-6.59116456883581e-06
4.85337261609789,0.000759210548937846,-0.000392178756109695,-0.000133620993809228,-5.9400061801871e-06
4.85958263193916,0.00074083482795365,-0.000396658110819645,-0.00013285532666425,-5.28871312585637e-06
4.86579272609937,0.000722313887568398,-0.000401086078984436,-0.000132065125897988,-4.637434634261e-06
4.87200289765092,0.000703648222749825,-0.000405462018506744,-0.000131250560294978,-3.9863190703866e-06
4.87821314566587,0.000684838328832387,-0.000409785289916292,-0.000130411802051844,-3.33551480232593e-06
4.88442346921593,0.000665884701440561,-0.000414055256565261,-0.000129549026882193,-2.68516903294441e-06
4.89063386737249,0.000646787836213466,-0.000418271284720054,-0.000128662414332832,-2.03542864193874e-06
4.89684433920662,0.000627548229322223,-0.000422432743463069,-0.000127752147183047,-1.38643982056111e-06
4.90305488378904,0.000608166377062147,-0.000426539004580962,-0.000126818411799562,-7.38348015924839e-07
4.90926550019014,0.000588642775928156,-0.000430589442752253,-0.000125861398312249,-9.12980045237222e-08
4.91547618747999,0.000568977922816394,-0.00043458343554445,-0.000124881299948771,5.54565924273568e-07
4.92168694472832,0.000549172314675094,-0.000438520363214807,-0.000123878313751351,1.19910057023652e-06
4.92789777100454,0.00052922644884052,-0.000442399608883498,-0.000122852640130376,1.84216336444893e-06
4.93410866537771,0.000509140822855902,-0.000446220558661235,-0.000121804482708574,2.48361226833246e-06
4.94031962691657,0.000488915934501153,-0.000449982601219876,-0.000120734048827929,3.12330662080733e-06
4.94653065468954,0.000468552281774016,-0.000453685128234429,-0.000119641548910663,3.76110604367145e-06
4.95274174776469,0.000448050362958796,-0.000457327534118806,-0.000118527197114871,4.39687131664669e-06
4.95895290520978,0.000427410676540377,-0.000460909216314963,-0.000117391210715544,5.03046394521613e-06
4.96516412609223,0.000406633721353955,-0.000464429574808673,-0.000116233810306157,5.66174650383841e-06
4.97137540947912,0.000385719996277485,-0.000467888012611018,-0.000115055219943713,6.29058229123492e-06
4.97758675443722,0.000364670000647621,-0.000471283935638732,-0.000113855666818155,6.91683603560327e-06
4.98379816003296,0.000343484233854536,-0.000474616752353886,-0.000112635381631156,7.5403726041098e-06
4.99000962533246,0.000322163195653801,-0.000477885874410413,-0.000111394598060301,8.16105876990577e-06
4.99622114940147,0.000300707385930239,-0.000481090716095725,-0.000110133553397206,8.77876160947111e-06
5.00243273130546,0.000279117304913651,-0.000484230694642086,-0.000108852487813363,9.39334958084455e-06
5.00864437010953,0.000257393453009545,-0.000487305229994377,-0.00010755164477266,1.00046922585011e-05
5.01485606487848,0.000235536330852899,-0.000490313744985623,-0.000106231271034279,1.06126601345076e-05
5.02106781467678,0.000213546439309305,-0.000493255665411343,-0.000104891616430934,1.12171249224667e-05
5.02727961856856,0.000191424279509479,-0.000496130419905979,-0.000103532934014305,1.18179594155181e-05
5.03349147561763,0.000169170352793085,-0.000498937439857644,-0.000102155479881384,1.24150374966136e-05
5.03970338488747,0.000146785160746569,-0.000501676159463337,-0.000100759513215301,1.30082343563438e-05
5.04591534544124,0.000124269205163007,-0.000504346016029205,-9.93452965435454e-05,1.35974263599632e-05
5.05212735634176,0.000101622988058403,-0.000506946449445923,-9.79130951567652e-05,1.41824909792942e-05
5.05833941665153,7.88470117201865e-05,-0.000509476902599125,-9.64631775613236e-05,1.47633069813661e-05
5.06455152543274,5.59417785967287e-05,-0.000511936821163712,-9.49958152725793e-05,1.53397543435296e-05
5.07076368174722,3.29077914140319e-05,-0.00051432565369897,-9.35112827363339e-05,1.59117145729916e-05
5.07697588465651,9.74555317679458e-06,-0.000516642851750234,-9.20098576480753e-05,1.64790701356889e-05
5.08318813322181,-1.35444330732654e-05,-0.000518887869585469,-9.04918203448973e-05,1.70417048997142e-05
5.08940042650397,-3.69616638515853e-05,-0.000521060164371506,-8.89574542479906e-05,1.75995043013441e-05
5.09561276356357,-6.05056355906347e-05,-0.000523159196063911,-8.74070459126382e-05,1.81523549056569e-05
5.1018251434608,-8.41758444679164e-05,-0.000525184427742754,-8.58408845125857e-05,1.87001446166488e-05
5.10803756525559,-0.000107971786430362,-0.000527135325052943,-8.42592623741714e-05,1.92427630342476e-05
5.11425002800749,-0.000131892957232205,-0.000529011356688881,-8.26624745463927e-05,1.978010084956e-05
5.12046253077576,-0.000155938852327494,-0.000530811994192091,-8.10508190265085e-05,2.03120503464063e-05
5.12667507261932,-0.000180108967028576,-0.000532536711963157,-7.94245966054521e-05,2.08385053226675e-05
5.13288765259678,-0.000204402796451799,-0.000534184987253227,-7.77841108973736e-05,2.13593608967027e-05
5.13910026976641,-0.000228819835440724,-0.000535756300224799,-7.61296683598261e-05,2.1874513841713e-05
5.14531292318617,-0.000253359578616609,-0.000537250133976037,-7.4461578124783e-05,2.23838622712866e-05
5.15152561191368,-0.000278021520419569,-0.000538665974312854,-7.27801523363518e-05,2.28873060599868e-05
5.15773833500627,-0.000302805155074599,-0.000540003310080186,-7.10857056561888e-05,2.33847464265491e-05
5.1639510915209,-0.000327709976626741,-0.000541261633028574,-6.93785555737224e-05,2.38760863401732e-05
5.17016388051426,-0.000352735478839333,-0.000542440437596985,-6.76590223350148e-05,2.43612301591349e-05
5.17637670104267,-0.000377881155224106,-0.000543539221325416,-6.59274286114447e-05,2.48400840785839e-05
5.18258955216216,-0.00040314649925623,-0.000544557484530599,-6.4184100088226e-05,2.53125557223765e-05
5.18880243292843,-0.000428531004054387,-0.000545494730476409,-6.24293649191729e-05,2.57785543650068e-05
5.19501534239684,-0.000454034162631154,-0.000546350465212122,-6.06635540055985e-05,2.62379912207271e-05
5.20122827962247,-0.000479655467655967,-0.000547124197739944,-5.88870006723504e-05,2.66907787177543e-05
5.20744124366003,-0.000505394411705247,-0.000547815440097865,-5.710004098084e-05,2.71368314697052e-05
5.21365423356394,-0.000531250487115938,-0.000548423706889253,-5.53030136119307e-05,2.75760654590784e-05
5.2198672483883,-0.00055722318601975,-0.000548948515954302,-5.34962596518285e-05,2.80083985075076e-05
5.22608028718687,-0.000583312000371205,-0.000549389387792426,-5.16801227822488e-05,2.84337502817782e-05
5.2322933490131,-0.00060951642190552,-0.000549745845989987,-4.98549493179804e-05,2.88520419565742e-05
5.23850643292014,-0.000635835942050499,-0.000550017416863283,-4.80210878565205e-05,2.92631968869276e-05
5.24471953796078,-0.000662270052278216,-0.000550203629711243,-4.61788897031755e-05,2.96671397890608e-05
5.25093266318752,-0.000688818243618862,-0.000550304016658468,-4.43287083609489e-05,3.00637975385248e-05
5.25714580765253,-0.000715480007009522,-0.000550318112924425,-4.24708999647063e-05,3.04530986398628e-05
5.26335897040767,-0.000742254833180821,-0.000550245456338747,-4.06058232010893e-05,3.08349735569348e-05
5.26957215050447,-0.000769142212689639,-0.000550085588030772,-3.87338387173148e-05,3.12093545370145e-05
5.27578534699415,-0.000796141635872174,-0.000549838051594318,-3.68553098745355e-05,3.15761757313977e-05
5.2819985589276,-0.000823252592868539,-0.000549502393859063,-3.49706024205621e-05,3.19353732288163e-05
5.2882117853554,-0.000850474573583324,-0.000549078164373141,-3.30800843353754e-05,3.22868850089531e-05
5.29442502532782,-0.000877807067821155,-0.000548564915778179,-3.11841257713535e-05,3.26306508469772e-05
5.3006382778948,-0.00090524956507848,-0.000547962203447475,-2.92830995241508e-05,3.29666125993228e-05
5.30685154210596,-0.000932801554825442,-0.00054726958573532,-2.73773805272882e-05,3.32947141300158e-05
5.31306481701062,-0.000960462526153012,-0.00054648662395043,-2.54673457177098e-05,3.36149012137978e-05
5.31927810165776,-0.000988231968115869,-0.000545612882298249,-2.35533747251362e-05,3.39271215267346e-05
5.32549139509607,-0.00101610936948284,-0.000544647927805112,-2.16358491286777e-05,3.42313247696161e-05
5.3317046963739,-0.0010440942188244,-0.000543591330547051,-1.97151527692622e-05,3.45274628780086e-05
5.33791800453928,-0.0010721860046366,-0.000542442663542136,-1.77916715804213e-05,3.48154893892561e-05
5.34413131863996,-0.00110038421511853,-0.000541201502576252,-1.58657939128923e-05,3.5095360327835e-05
5.35034463772334,-0.00112868833836221,-0.000539867426376729,-1.39379100136182e-05,3.53670334839783e-05
5.35655796083651,-0.00115709786218418,-0.000538440016757725,-1.20084123642668e-05,3.56304687563916e-05
5.36277128702625,-0.00118561227432938,-0.000536918858252418,-1.0077695556245e-05,3.58856283391128e-05
5.36898461533904,-0.00121423106229516,-0.000535303538502732,-8.14615634490452e-06,3.61324761857911e-05
5.37519794482101,-0.00124295371334041,-0.000533593647975492,-6.21419338634529e-06,3.63709787376755e-05
5.381411274518,-0.00127177971468272,-0.000531788779952834,-4.28220733877092e-06,3.66011042163564e-05
5.38762460347554,-0.00130070855327359,-0.00052988853092823,-2.35060126639501e-06,3.68228231585563e-05
5.39383793073882,-0.00132973971589903,-0.000527892500085062,-4.19779833387879e-07,3.7036108249734e-05
5.40005125535275,-0.00135887268915926,-0.000525800289655316,1.50984991194e-06,3.72409342675957e-05
5.40626457636189,-0.00138810695953028,-0.000523611504743554,3.43787949536863e-06,3.74372782460067e-05
5.41247789281052,-0.00141744201316854,-0.000521325753394748,5.36389799642979e-06,3.76251193826698e-05
5.41869120374259,-0.00144687733620923,-0.000518942646582128,7.28749277188829e-06,3.78044390246543e-05
5.42490450820173,-0.00147641241459519,-0.000516461798249706,9.20824914609375e-06,3.79752207540501e-05
5.43111780523127,-0.00150604673401599,-0.000513882825283488,1.11257506966246e-05,3.81374504655078e-05
5.43733109387423,-0.0015357797800953,-0.000511205347422694,1.3039579095096e-05,3.82911161283135e-05
5.4435443731733,-0.00156561103819542,-0.000508428987463522,1.49493142119381e-05,3.84362081072606e-05
5.44975764217087,-0.00159553999348854,-0.000505553371032766,1.68545338359347e-05,3.85727188683567e-05
5.45597089990903,-0.0016255661310934,-0.000502578126746042,1.87548141448919e-05,3.87006433579354e-05
5.46218414542953,-0.00165568893590009,-0.000499502886067111,2.06497295002998e-05,3.88199785851157e-05
5.46839737777383,-0.00168590789258827,-0.000496327283651012,2.25388524709218e-05,3.89307241212036e-05
5.47461059598308,-0.00171622248575193,-0.000493050956886598,2.44217539321759e-05,3.90328815035018e-05
5.4808237990981,-0.00174663219974418,-0.000489673546008638,2.62980028153672e-05,3.91264548600411e-05
5.48703698615942,-0.00177713651879226,-0.000486194694522277,2.81671667051826e-05,3.92114505012108e-05
5.49325015620725,-0.0018077349269673,-0.000482614048580975,3.00288110930896e-05,3.9287877099619e-05
5.49946330828149,-0.00183842690819477,-0.000478931257407376,3.18824999717537e-05,3.93557457129579e-05
5.50567644142173,-0.00186921194617192,-0.000475145973254057,3.37277956955589e-05,3.94150697549781e-05
5.51188955466726,-0.00190008952448833,-0.000471257851101526,3.55642589905058e-05,3.94658649709969e-05
5.51810264705704,-0.00193105912659737,-0.000467266549025954,3.73914489368667e-05,3.95081494349213e-05
5.52431571762973,-0.00196212023567022,-0.000463171728120046,3.92089229531741e-05,3.9541943747122e-05
5.53052876542371,-0.00199327233492901,-0.000458973052270001,4.10162370279032e-05,3.95672707210899e-05
5.53674178947699,-0.00202451490723627,-0.00045467018835382,4.28129453503762e-05,3.95841558080173e-05
5.54295478882733,-0.002055847435367,-0.000450262806286425,4.45986007939538e-05,3.95926266380057e-05
5.54916776251216,-0.00208726940202325,-0.000445750578886573,4.6372754750908e-05,3.95927134078835e-05
5.55538070956859,-0.00211878028965727,-0.000441133181884915,4.81349568446658e-05,3.95844486074529e-05
5.56159362903344,-0.00215037958054773,-0.000436410294002299,4.98847553840291e-05,3.95678674050725e-05
5.56780651994321,-0.00218206675697543,-0.000431581596944436,5.16216974375221e-05,3.95430071373613e-05
5.57401938133411,-0.00221384130089534,-0.000426646775329618,5.33453280968462e-05,3.95099078739444e-05
5.58023221224201,-0.00224570269415229,-0.000421605516741037,5.50551914899398e-05,3.94686118728676e-05
5.58644501170252,-0.00227765041857846,-0.000416457511708608,5.67508302895345e-05,3.94191641431425e-05
5.5926577787509,-0.00230968395566791,-0.000411202453844016,5.8431785394403e-05,3.93616119236846e-05
5.59887051242213,-0.00234180278688182,-0.000405840039489573,6.00975969773983e-05,3.92960051215739e-05
5.60508321175087,-0.00237400639350812,-0.000400369968190145,6.1747803388186e-05,3.92223961154281e-05
5.61129587577149,-0.00240629425669388,-0.000394791942189954,6.33819418454137e-05,3.9140839566327e-05
5.61750850351804,-0.00243866585740757,-0.000389105667021096,6.49995481164701e-05,3.90513930753364e-05
5.62372109402427,-0.00247112067656918,-0.000383310850881411,6.66001568815509e-05,3.89541164033827e-05
5.62993364632362,-0.00250365819481199,-0.00037740720511692,6.81833014922186e-05,3.88490719804463e-05
5.63614615944924,-0.00253627789274385,-0.000371394443912721,6.97485139898161e-05,3.87363245972089e-05
5.64235863243395,-0.00256897925082895,-0.000365272284493346,7.1295325171526e-05,3.86159419369112e-05
5.6485710643103,-0.00260176174931425,-0.000359040447031224,7.28232648178023e-05,3.84879939355134e-05
5.65478345411051,-0.00263462486835906,-0.000352698654775361,7.43318613320291e-05,3.83525532132942e-05
5.6609958008665,-0.00266756808802683,-0.000346246633752544,7.58206420491776e-05,3.82096948123592e-05
5.6672081036099,-0.00270059088811224,-0.000339684113009233,7.72891331362675e-05,3.80594965549933e-05
5.67342036137201,-0.00273369274843333,-0.000333010824683824,7.87368597911135e-05,3.79020387143332e-05
5.67963257318386,-0.00276687314860358,-0.000326226503717761,8.01633457791883e-05,3.7737403985176e-05
5.68584473807615,-0.00280013156805829,-0.000319330888125723,8.15681138428979e-05,3.75656778423363e-05
5.6920568550793,-0.00283346748618737,-0.000312323718922517,8.29506860127274e-05,3.73869484579893e-05
5.6982689232234,-0.00286688038215658,-0.000305204739948586,8.43105830963675e-05,3.72013064601242e-05
5.70448094153828,-0.00290036973508373,-0.00029797369820896,8.56473245708806e-05,3.70088448522137e-05
5.71069290905342,-0.00293393502393585,-0.000290630343509661,8.6960429321116e-05,3.68096597163244e-05
5.71690482479803,-0.00296757572754016,-0.000283174428758137,8.82494150390238e-05,3.66038491877701e-05
5.72311668780101,-0.00300129132454647,-0.000275605709766839,8.95137984936509e-05,3.63915145390875e-05
5.72932849709097,-0.00303508129360933,-0.000267923945334058,9.075309564284e-05,3.61727594309865e-05
5.73554025169619,-0.00306894511304622,-0.000260128897191197,9.19668212777016e-05,3.5947690008837e-05
5.74175195064467,-0.00310288226135277,-0.000252220330192118,9.31544892661079e-05,3.57164153138326e-05
5.74796359296413,-0.00313689221661348,-0.000244198011968994,9.43156129775304e-05,3.54790467917148e-05
5.75417517768194,-0.0031709744569062,-0.000236061713324096,9.5449704551476e-05,3.52356986969127e-05
5.76038670382522,-0.00320512846025829,-0.000227811207871568,9.655627538647e-05,3.49864877496406e-05
5.76659817042076,-0.00323935370441967,-0.000219446272419871,9.76348361300977e-05,3.4731533688845e-05
5.77280957649506,-0.00327364966720193,-0.00021096668645637,9.86848963955508e-05,3.44709582160394e-05
5.77902092107433,-0.00330801582614204,-0.000202372232546566,9.97059653614055e-05,3.42048863988014e-05
5.78523220318446,-0.00334245165875599,-0.000193662696530642,0.000100697551117082,3.39334455871089e-05
5.79144342185106,-0.00331206219108757,-0.000184929800418225,0.000101659274725735,3.36567656090288e-05
5.79765457609943,-0.00327840752551323,-0.000176284744272547,0.000102591283535824,3.33749772910368e-05
5.80386566495459,-0.00324490502557059,-0.000167727364308515,0.000103493876444081,3.30882102330566e-05
5.81007668744125,-0.0032115544679729,-0.000159257242493485,0.000104367351383044,3.27965927693401e-05
5.81628764258381,-0.00317835562918911,-0.000150873961531741,0.000105212004410151,3.25002519380058e-05
5.8224985294064,-0.00314530828557182,-0.000142577104925917,0.000106028130240854,3.2199313499177e-05
5.82870934693285,-0.00311241221327957,-0.000134366256636982,0.000106816022066169,3.18939017778153e-05
5.83492009418666,-0.00307966718826076,-0.000126241001516961,0.00010757597149821,3.15841401907291e-05
5.84113077019109,-0.00304707298634226,-0.000118200924943038,0.000108308269066785,3.12701504363417e-05
5.84734137396905,-0.00301462938314983,-0.000110245613101954,0.000109013203339373,3.09520532852794e-05
5.85355190454321,-0.00298233615412862,-0.000102374652862782,0.000109691061851816,3.06299680742383e-05
5.85976236093589,-0.0029501930745145,-9.45876316127864e-05,0.000110342130406224,3.03040129978823e-05
5.86597274216915,-0.00291819991939604,-8.68841376464765e-05,0.000110966693542641,2.99743049205011e-05
5.87218304726477,-0.00288635646375159,-7.9263759777584e-05,0.00011156503400142,2.9640959536183e-05
5.87839327524419,-0.00285466248220373,-7.17260877008485e-05,0.000112137433502326,2.93040912208005e-05
5.8846034251286,-0.00282311774944056,-6.42707115950447e-05,0.00011268417200025,2.89638131889312e-05
5.89081349593889,-0.00279172203976622,-5.68972223747798e-05,0.000113205528192868,2.86202375575686e-05
5.89702348669564,-0.00276047512739995,-4.96052118088387e-05,0.000113701779302879,2.82734748581487e-05
5.90323339641915,-0.002729376786415,-4.23942721411293e-05,0.000114173200920856,2.79236348951187e-05
5.90944322412943,-0.00269842679063461,-3.52639964082113e-05,0.000114620067531164,2.7570825905581e-05
5.91565296884621,-0.00266762491374261,-2.82139784349022e-05,0.00011504265177083,2.72151551567002e-05
5.92186262958891,-0.00263697092929174,-2.12438125461239e-05,0.000115441225356754,2.68567285462867e-05
5.92807220537668,-0.00260646461058679,-1.43530939105178e-05,0.00011581605791095,2.64956509447262e-05
5.93428169522836,-0.00257610573081774,-7.54141833009314e-06,0.000116167418365023,2.61320260353738e-05
5.94049109816251,-0.00254589406297571,-8.08382271419807e-07,0.000116495573627021,2.57659563056805e-05
5.94670041319741,-0.00251582937988702,5.84641692746559e-06,0.000116800789452352,2.53975430117312e-05
5.95290963935105,-0.00248591145424639,1.24233814796359e-05,0.00011708333029744,2.50268862289619e-05
5.95911877564112,-0.00245614005849679,1.89229127490693e-05,0.000117343458769256,2.46540852469468e-05
5.96532782108503,-0.0024265149649,2.53454113612659e-05,0.00011758143651535,2.42792376110714e-05
5.97153677469991,-0.00239703594571043,3.16912773938631e-05,0.000117797523485173,2.39024403235292e-05
5.9777456355026,-0.00236770277282725,3.79609100799224e-05,0.000117991978330814,2.35237889573636e-05
5.98395440250966,-0.00233851521807866,4.41547080173825e-05,0.000118165058370663,2.31433777858281e-05
5.99016307473734,-0.00230947305307826,5.02730691064719e-05,0.000118317019228681,2.27613003756234e-05
5.99637165120163,-0.00228057604937337,5.63163905129269e-05,0.000118448115524655,2.2377648964436e-05
6.00258013091822,-0.00225182397819245,6.22850686913455e-05,0.000118558600161135,2.19925147104742e-05
6.00878851290254,-0.00222321661065079,6.81794994172418e-05,0.000118648724772694,2.1605987596936e-05
6.01499679616971,-0.00219475371776991,7.40000777699025e-05,0.000118718739570887,2.12181567296344e-05
6.02120497973458,-0.00216643507032015,7.97471981568404e-05,0.000118768893368357,2.0829109903342e-05
6.02741306261171,-0.00213826043898198,8.5421254147616e-05,0.000118799433724276,2.04389338443066e-05
6.03362104381538,-0.0021102295941132,9.10226387103254e-05,0.000118810606564126,2.00477144386275e-05
6.0398289223596,-0.00208234230615642,9.65517440153632e-05,0.000118802656568904,1.96555363179021e-05
6.04603669725807,-0.00205459834515199,0.000102008961648724,0.000118775827071839,1.92624830681204e-05
6.05224436752424,-0.00202699748111778,0.000107394682402592,0.000118730359881348,1.88686371637424e-05
6.05845193217126,-0.00199953948384672,0.000112709296347747,0.00011866649574621,1.84740802592082e-05
6.06465939021201,-0.00197222412295033,0.000117953192929164,0.000118584473621884,1.80788928132866e-05
6.07086674065908,-0.00194505116797674,0.000123126760849251,0.000118484531311749,1.76831540186969e-05
6.07707398252479,-0.00191802038819801,0.000128230387937537,0.000118366905334502,1.72869425173624e-05
6.08328111482117,-0.00189113155280597,0.000133264461529329,0.000118231830649195,1.68903355356558e-05
6.08948813655998,-0.00186438443077637,0.000138229368124882,0.00011807954101217,1.64934095632479e-05
6.09569504675271,-0.00183777879093242,0.000143125493605471,0.000117910268635931,1.60962398302311e-05


==> data/HertzianContact/hertz_rgd_sym_gal_pe_pts_plus/hertz_rgd_sym_gal_pe_pts_plus_mesh_nel_u_100_mesh_nel_v_100.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,1.00116112305013,1.00054722936153,1.00112738988908,1.00068673672661
0.00580363957649813,1.00056064302664,0.999906693858665,1.00008162622699,0.999634903081934
0.0116079815861887,1.00005348513759,0.999463983328115,0.999638728577164,0.999287872709697
0.0174130187210398,0.999639642516763,0.999170168985069,0.999517573899609,0.999220316451536
0.0232187472908829,0.99931910819457,0.998976336907827,0.999506135239871,0.999188111661745
0.0290251663953105,0.99909187509782,0.998833588136573,0.999461486726374,0.999082475327459
0.0348322770949886,0.998957936049691,0.998693038772679,0.999309808391607,0.998884121792187
0.0406400815839699,0.998848050445719,0.998507937390918,0.99904538017766,0.99861750741776
0.0464485824589503,0.998681220962052,0.998263328750149,0.998705049363484,0.998310423087712
0.0522577823886391,0.998462010513407,0.997966113277942,0.998323518175552,0.997978506105691
0.0580676840329435,0.998190420299532,0.997623525911173,0.997925173450165,0.997627023795958
0.0638782899811359,0.997866451575561,0.997242800597128,0.997524073951408,0.997254152848067
0.0696896026899829,0.997490105652185,0.996831170278337,0.997123951819472,0.99685425775232
0.0755016244218779,0.997030046883614,0.996395274946309,0.996718242991191,0.996421164549843
0.0813143571931666,0.996514153899622,0.995934898459977,0.996292729666601,0.995951036859195
0.0871278027930795,0.995980720443501,0.995446489975273,0.995834029885294,0.995443109992677
0.0929419628717303,0.995429737709253,0.994926610455066,0.995332555013261,0.994898806384982
0.0987568390376371,0.994861196902723,0.994371819610498,0.994782550803681,0.994320708986833
0.104572432955348,0.994275089241711,0.993778675906294,0.994182094984585,0.993711534429932
0.110388746443135,0.993652769688017,0.993143785244046,0.993533095741855,0.993073105701194
0.116205781565911,0.992956150327587,0.9924660646204,0.992840910534867,0.992405440802758
0.122023540668588,0.9922324692196,0.991747258086563,0.992111399134632,0.991706719426231
0.127842026318215,0.991481719274624,0.990989221695278,0.991348836068953,0.990973970394437
0.133661241224967,0.990703893426196,0.990193811535892,0.990555804227434,0.990203766860674
0.139481188162779,0.989898984630906,0.989362883731928,0.989733196717863,0.989392917734404
0.145301869889911,0.989065350886779,0.988498294370223,0.988880218730308,0.988539160122623
0.151123289070578,0.988141995239684,0.987601278515374,0.98799447178437,0.98764182106195
0.156945448223294,0.987193759364387,0.986671144516655,0.987073048760241,0.98670200345686
0.162768349733946,0.986220637175153,0.985706842173438,0.986113749752591,0.985722061758673
0.168591995893201,0.985222622608116,0.984707321738156,0.985115204559425,0.984704978080019
0.174416388934814,0.98419970962052,0.983671533917644,0.984076871755336,0.98365374372507
0.180241531073943,0.983151892191307,0.98259842987709,0.982999037759339,0.982570739916428
0.186067424545403,0.98202466013076,0.981486964996457,0.981882788993698,0.981457122885057
0.1918940716358,0.980856127763176,0.980336849148954,0.980729521018574,0.980312417189991
0.197721474691795,0.979661412181894,0.979148440843738,0.97954025107902,0.979134769337167
0.203549636114104,0.978440507187389,0.977922109407681,0.978315524667613,0.977921510071026
0.209378558350496,0.977193406603001,0.976658223973084,0.977055415935175,0.976669730692251
0.215208243888774,0.975920104274528,0.975357153476634,0.975759528081374,0.975376859938689
0.221038695249753,0.974583013078287,0.974019215801814,0.974426999097881,0.974041241074453
0.226869914980308,0.97318695461154,0.972644227683503,0.973056717602587,0.972662633977158
0.23270190564687,0.97176413518778,0.971231814477041,0.971647779957323,0.97124220543417
0.238534669829338,0.970314549277793,0.969781613332263,0.970199584761597,0.969782026451808
0.244368210115051,0.968838191376064,0.968293261631844,0.968711832518421,0.968284502896375
0.250202529092745,0.96733505600081,0.966766396992947,0.967184525526674,0.96675180532711
0.256037629346517,0.965783851205751,0.965200641169726,0.96561796723501,0.965185298262662
0.2618735134503,0.964154121896645,0.963595457877085,0.964012667666989,0.963584995118056
0.267710183968377,0.962496736282169,0.961950686718362,0.962368996763889,0.961949390227461
0.273547643464725,0.960811689070629,0.960266287059561,0.960687058917288,0.960275922323619
0.279385894514297,0.959098974995429,0.958542218275141,0.958966692023331,0.958561597078599
0.285224939714348,0.95735858881477,0.95677843974743,0.95720746740023,0.956803613073049
0.29106478169576,0.955586790234348,0.954974910311302,0.955408689707721,0.954999988560832
0.296905423134157,0.953715799866478,0.953131309212902,0.953569425566796,0.953150179069827
0.302746866756103,0.951816088083382,0.951247224895518,0.951688781218128,0.951255405632198
0.308589115333921,0.949887649989802,0.949322416212036,0.949766154565726,0.94931821336886
0.314432171676451,0.947930480716751,0.947356642100222,0.947801255520851,0.947341717203532
0.320276038619665,0.945944575421437,0.945349661583138,0.945794106289101,0.945328834070689
0.326120719017269,0.94392992928743,0.943301233770231,0.943745041655512,0.943281513861962
0.331966215731357,0.941823451717958,0.941210954777138,0.941654699358639,0.941199972755428
0.337812531625455,0.939671960644564,0.939078274197454,0.939523759656897,0.939082154257326
0.343659669566506,0.937490493315097,0.936902977740745,0.937352488324242,0.936924127398254
0.349507632431927,0.935279045170082,0.934684860843875,0.935140654017276,0.934721065672486
0.355356423117018,0.933037611677813,0.93242371902797,0.932887527548781,0.932468271054096
0.361206044542377,0.930766188334509,0.930119347898757,0.930591881265962,0.930162200018895
0.367056499661306,0.928418786557832,0.927771433514265,0.928251989028224,0.927801490653344
0.372907791466507,0.926004470423307,0.925379238028051,0.925865847164104,0.92538782099446
0.378759922992257,0.923558679006613,0.92294245148426,0.92343198219785,0.922925653735384
0.384612897312581,0.921081408065409,0.920460828972842,0.920949749839803,0.920420940535786
0.39046671753892,0.91857265338694,0.917934125607967,0.918419340574124,0.917879689554867
0.3963213868178,0.916032410788013,0.915362096528249,0.915841780880469,0.915306529487543
0.402176908328501,0.913433288217197,0.912744462363788,0.913218934660803,0.912703270613321
0.408033285280723,0.910742975854155,0.910080446239067,0.910553296069302,0.910067574541859
0.413890520912258,0.9080194060448,0.907369503833427,0.907846695343805,0.907392860495682
0.419748618486679,0.905262574826875,0.904611236774542,0.905099510409209,0.904669965562234
0.425607581291022,0.902472478269807,0.901805246785807,0.902310631961677,0.901889180635658
0.431467412633473,0.899649112474923,0.898951135686339,0.899477461136474,0.899042295539495
0.437328115841049,0.896785659585105,0.896048502349403,0.896595907154673,0.896124648830577
0.443189694257646,0.893803761789047,0.893096378169603,0.893660535809991,0.893137117890678
0.449052151249685,0.890786483292702,0.890094105091159,0.89066641221034,0.890086835772519
0.454915490228486,0.887733820412543,0.887041521839038,0.887611003081167,0.88698518751299
0.460779714678358,0.884645769499292,0.883938467200206,0.884494353246305,0.883844905095786
0.466644828184874,0.8815223269377,0.880784780023627,0.881319089977173,0.880677129741747
0.472510834463173,0.878363489146498,0.877580299221169,0.878090427339241,0.877488466997242
0.478377737385898,0.875087752300604,0.8743245140624,0.874816063152922,0.874278066286966
0.484245540993882,0.871757728594392,0.871016160075923,0.87150375811526,0.871035923412696
0.490114249445811,0.868389744126875,0.867654250830165,0.868157421305611,0.867745100451733
0.495983866934746,0.864983795440032,0.864237810273681,0.864776461093627,0.86438586391052
0.501854397602513,0.861539879112771,0.860765862191739,0.861355776648728,0.860939933799928
0.507725845454038,0.858057991760895,0.857237430207441,0.857885749971884,0.857394743857102
0.513598214271792,0.854476284378416,0.853651269194059,0.854352288299944,0.853747701567656
0.519471507553891,0.850810753835254,0.850005912469896,0.850739588130249,0.850009369757535
0.525345728590905,0.84710419116644,0.846301790452904,0.847037402359147,0.846201361587936
0.531220880660937,0.843356593232806,0.842539511684727,0.843243120778574,0.842350499411265
0.537096967238455,0.839567956935808,0.838719685510426,0.839361802597932,0.838482642644818
0.542973992203306,0.835738279217202,0.834842922078089,0.83540619080241,0.83461649867519
0.548851960049842,0.831828214178653,0.83090975730724,0.831396711830374,0.830757418481053
0.554730876073432,0.827799412832207,0.826918723982576,0.827358598465586,0.826892024999
0.560610746324366,0.823725721181075,0.822866589619833,0.823309761209858,0.822989466596655
0.566491577251706,0.819607135929144,0.818750117030479,0.819255297891828,0.819009450529454
0.572373375285515,0.815443653824659,0.814566066834466,0.815187327210141,0.814911172215841
0.578256146418179,0.811235271660358,0.81031119746376,0.811084963208579,0.810662268588301
0.584139895785423,0.806969530607649,0.80598225067067,0.806914290229417,0.806247797747972
0.590024627263473,0.802544191733253,0.801575827999531,0.802630868050491,0.801678682041953
0.595910343383709,0.798069233841683,0.797094192826691,0.798197978602866,0.796992541331059
0.601797045913953,0.793544654457664,0.792541830819613,0.793599612465157,0.792243085709834
0.607684736656461,0.788970451155755,0.787923233282815,0.788841218895441,0.787487302551917
0.613573418252484,0.784346621560379,0.783242897154171,0.783949750584992,0.782772617731483
0.619463094987381,0.77967316334578,0.778505325002325,0.778973708398021,0.778124016885027
0.625353773587599,0.774827551880954,0.773712693477418,0.77398127571687,0.77353142909559
0.631245463655052,0.769906574588696,0.768856035623622,0.76903534962248,0.768945009696928
0.637138176881388,0.764930397093805,0.7639232757783,0.764166315953091,0.764288328507555
0.643031925629848,0.759899015386877,0.758902333550323,0.759369458457467,0.759476575183365
0.648926721479272,0.754812425513197,0.753781115164515,0.754604883288477,0.754434747928624
0.654822573767113,0.749670623572811,0.748547513471451,0.749797441483729,0.749115902407827
0.660719488134372,0.744377760525221,0.74319011897835,0.744837749805391,0.743519343816791
0.666617465420342,0.738960991822986,0.737713604013994,0.7396126316183,0.737701487976919
0.672516502501881,0.733479018280646,0.732137653290041,0.734057089402079,0.731760810832348
0.678416594716268,0.727931838636358,0.726482505616177,0.728162272616981,0.725812125653966
0.684317738457701,0.722319451695142,0.720768429880935,0.721975553728618,0.719961092919508
0.690219933775857,0.71664185632897,0.715015725040719,0.715600660923251,0.71427865013065
0.696123186975825,0.710828651799489,0.709243428929536,0.709197421755978,0.708775373947338
0.702027512939974,0.704828993046065,0.703438000754033,0.702948464664767,0.703381751057475
0.707932934757532,0.69876305442751,0.697556251966715,0.69696867273641,0.697962937998491
0.713839479926699,0.692630831040493,0.69155446504738,0.691284135100436,0.69235493059474
0.719747175910767,0.686432318047566,0.685388856970252,0.685832356892489,0.686399962494891
0.725656045685329,0.680167510676917,0.679015579229917,0.680462034534545,0.679981922571744
0.731566103282469,0.673811723590029,0.672390891618514,0.674932855586242,0.673061907179439
0.737477349511822,0.667191055792141,0.665509373722524,0.668946399219174,0.665709804045497
0.743389770925622,0.66045818710327,0.658438991974845,0.662290593644667,0.658094048615305
0.749303345280718,0.653613107970509,0.651254450343982,0.65489140238375,0.650430971406358
0.755218049011343,0.646655808952218,0.644030589791367,0.646811056464541,0.642935573196007
0.761133864758185,0.639586280718055,0.636842388246268,0.638248430575989,0.635772780694277
0.767050788902547,0.632404514049118,0.629764960581775,0.629539419213532,0.629008501607505
0.772968839017823,0.624883239662401,0.622818880560253,0.621133070603357,0.622562740021583
0.778888057960403,0.61729418064704,0.615865043402846,0.613381859651641,0.616208018975331
0.784808507198429,0.60967273432706,0.608758914600665,0.606422548502392,0.609638884067475
0.790730254818647,0.602018935857217,0.601356157574645,0.600184897439299,0.60254155934899
0.796653363235561,0.594332820447019,0.593512155774061,0.594391077749362,0.594661053207182
0.802577876892277,0.586614423360793,0.585082012713989,0.588555049223286,0.585868558245293
0.808503809981166,0.57860722645197,0.575968334310065,0.581996620119087,0.576228245782514
0.814431137132687,0.570159367041919,0.566369066193831,0.574111006336725,0.566020875968496
0.820359799746508,0.561358451189875,0.556529728962302,0.564629298461373,0.555653111087555
0.826289724489383,0.552204301941982,0.546689341437425,0.553593472503223,0.545554496445071
0.832220843050268,0.542696742606218,0.537087475542009,0.541355733109891,0.536083090812425
0.838153111910457,0.532835596753083,0.527964256303774,0.528579529628247,0.527430742177588
0.844086532123117,0.522540791798603,0.519521555159864,0.516234993217908,0.519528121800644
0.850021166946453,0.51228327058989,0.511409647401243,0.505292368359724,0.511984437022108
0.855957139900348,0.502410156447251,0.503136307123419,0.496198355275608,0.504191171028885
0.861894609019571,0.492922028291827,0.49425844571169,0.488918584115834,0.495480701263172
0.867833736853555,0.483819464992085,0.484331909626591,0.482949114169161,0.485265014317351
0.873774660411934,0.475103045363097,0.472911480369429,0.477314805798246,0.473174242976471
0.879717461089914,0.466554114363652,0.459560065671992,0.470568167324738,0.459195792130002
0.885662135800721,0.4559316618973,0.444608734131628,0.461075531651861,0.443791511394341
0.891608588764743,0.44357623303033,0.428965866197908,0.447963091084033,0.427811444373268
0.89755666276861,0.429485993420437,0.413391652439979,0.431138775573374,0.412248826030168
0.90350618205023,0.41365910943617,0.39864823192389,0.411238961835333,0.398019406120726
0.909456995483611,0.396093748161029,0.385499692352417,0.389630989336707,0.385743653993348
0.915409019792704,0.37678807739659,0.374712070203482,0.368415676647942,0.375528206891218
0.921362282354344,0.359207809470506,0.366099165330129,0.350217711186335,0.366755694437384
0.927316948553094,0.344946791484514,0.357597152255343,0.336704831894713,0.358059559435678
0.933273302024167,0.333882506521061,0.347533016797889,0.328152235198145,0.347625428541645
0.939231702677381,0.32601999411738,0.334237287299947,0.323596262237397,0.333538211352533
0.945192543565936,0.321364293476874,0.31603738669857,0.320831031151582,0.31412388376489
0.951156207726223,0.319920443460108,0.291257633122275,0.316404902288931,0.288291955558703
0.957123025037157,0.311867009477542,0.258599454504117,0.305706033000636,0.255877733584469
0.963093233585407,0.289950318053512,0.219679584029201,0.284556070945415,0.217906112163618
0.969066963620102,0.256713059080458,0.177269099645196,0.250884284827774,0.176469791914457
0.975044238283601,0.212142122659581,0.134125589639454,0.204690367425074,0.1343266087354
0.981024975959783,0.156224402974843,0.0930075842999773,0.148041161370117,0.0944703615104963
0.987008992625658,0.0889467983169919,0.0566745517737343,0.0850738539380478,0.0597014454541402
0.992996004208998,0.0134407113165559,0.0280446960306438,0.0219951305373572,0.0321969998106294
0.998985630877906,-0.048275406394317,0.00960361788886727,-0.0336019658689365,0.0130684973891194
1.0049774178403,-0.0920415699615872,-0.000121120066006498,-0.0754670207914477,0.00211095173023677
1.01097087531593,-0.117856475726602,-0.00317457658289107,-0.0998611237323274,-0.00195471527830343
1.01696552176558,-0.125718838182498,-0.00159948906049177,-0.105584348468595,-0.00110246773985386
1.02296092717183,-0.115627389985834,0.00256373177253397,-0.0939762568323156,0.00237958082410133
1.02895675634858,-0.0851390137367408,0.00724167615555874,-0.0689179670604894,0.00626950187993901
1.03495281063394,-0.0414264189688456,0.00956198032852134,-0.0369845769153836,0.00881310950134526
1.04094904370882,-0.00740131110945385,0.00920945530582851,-0.00567387837937432,0.00913127317556131
1.04694553023767,0.016942941430869,0.0069732112584685,0.0193700537767347,0.00721422705148367
1.05294242128984,0.0316129843802823,0.00364069372720052,0.0346287214212378,0.0036742868713176
1.0589398994499,0.0366154776022627,-2.31899261715132e-06,0.0387071913127998,-0.000511059594677057
1.06493813389821,0.0319570950914017,-0.00317171846484269,0.0323320759654124,-0.00425548037524596
1.07093723589056,0.0159207166771153,-0.00493286461876616,0.0185408184823008,-0.00662681724032426
1.07693722809928,0.00292037071646967,-0.005072333590038,0.00237344422022696,-0.00715132177175919
1.08293805421835,-0.00646242465756878,-0.00403879139897314,-0.0118845136162082,-0.00590689556144755
1.08893960667597,-0.0122296636378706,-0.00228212713862175,-0.0213463845030218,-0.00337644285963179
1.09494175522048,-0.0143833454027112,-0.000251651467248367,-0.0245220967744898,-0.000279837935311427
1.10094437552534,-0.0129254741149137,0.00160390460621111,-0.0213157833707857,0.00259365702298037
1.10694737775189,-0.00726686849353221,0.00278504387715838,-0.0130854552727554,0.00455396962669166
1.11295073003559,-0.00199249869170074,0.00302317845105365,-0.00279046029011221,0.00520284406995408
1.11895445787187,0.00184070385820451,0.00255303877033428,0.00667984828195954,0.00453769535363351
1.1249586264073,0.0042338360165169,0.00163107432922644,0.0133237462599424,0.00286455311717058
1.13096332117049,0.00518799680402164,0.000513372238526682,0.0160341057139626,0.000678416584015579
1.13696862878902,0.0047042874006954,-0.000544343488565824,0.0145966196700364,-0.00145615714543668
1.14297461769814,0.00277565108434336,-0.00127852142778917,0.00969922196678287,-0.00302432281062685
1.14898132048346,0.000810948347693905,-0.00150791728766064,0.00307509026915263,-0.00369122761703846
1.15498872949957,-0.000636177298431084,-0.00133575796880141,-0.0033133790455997,-0.00340122523210723
1.16099680721696,-0.00156568858779803,-0.000898194594976808,-0.00805699240520127,-0.00233548805469816
1.16700549892794,-0.00197754877873847,-0.000331247394772585,-0.0103312222457678,-0.000826680136087496
1.17301474547526,-0.00187172165414505,0.000229194631975065,-0.00989502514069498,0.000726745353699632
1.17902449598901,-0.00123821472633704,0.000646551216720937,-0.00709031267083941,0.00194602890533232
1.18503472019974,-0.000478864303779668,0.000807706237920607,-0.00290973722946265,0.00256129784450346
1.19104541439254,7.88192596207058e-05,0.00074877481969931,0.00134065897066618,0.00249307681447631
1.19705659629536,0.000435020884847417,0.000541048406557768,0.0046743010559214,0.00184054178719221
1.20306829701908,0.000589925812241623,0.000255745986660182,0.0064858291955615,0.000822112913412319
1.20908055293518,0.00054371960157759,-3.59860859145846e-05,0.0065503558036231,-0.000285582064754028
1.21509339754806,0.000296588131911081,-0.000263074268443604,0.00502272109602094,-0.00120859078660085
1.22110685344944,7.2726715754806e-05,-0.000366169655558636,0.00245837921348533,-0.00173740958025124
1.22712092687715,-9.16054913442791e-05,-0.000355592612511352,-0.000304892517563162,-0.00178797957597131
1.23313560947943,-0.000200926564212013,-0.000266149953823091,-0.00258791079481614,-0.00140785568368384
1.23915088316918,-0.000255093729377748,-0.000132643072978539,-0.0039569257271066,-0.000736618781546966
1.24516672511688,-0.000253964189742714,1.01414843181479e-05,-0.00422317547468179,3.71443223278334e-05
1.2511831127469,-0.000197395124932748,0.000127432092176469,-0.0034424356072285,0.000718758119777757
1.25720002872488,-9.83773633776618e-05,0.000187563638929883,-0.00191959227977929,0.00115047673986654
1.26321746504581,-2.12982021750482e-05,0.000189750259875041,-0.000169372761784598,0.00125478033515289
1.26923542306893,2.70883877862244e-05,0.000150945037287952,0.00135123902742127,0.00104835022270459
1.27525391080728,4.6872657697579e-05,8.83020354662445e-05,0.00233977640943015,0.000617510443610553
1.28127293998193,3.81449405506522e-05,1.89643674847018e-05,0.00264875444954732,8.82849428027766e-05
1.28729252307411,9.95650746548876e-07,-3.99358422854773e-05,0.00228540850039709,-0.000403487680651415
1.2933126703762,-3.22498996277789e-05,-7.23517327635173e-05,0.00141220784087947,-0.000741995913561202
1.2993333872982,-3.62668579162763e-05,-7.73771394811357e-05,0.000333507221586588,-0.000861428547830477
1.3053546736327,-3.99255115067962e-05,-6.2825487966821e-05,-0.000651589493829481,-0.000761347119540991
1.31137652489554,-4.31361902467412e-05,-3.62956376322413e-05,-0.00133767020104489,-0.000493007388942043
1.31739893398091,-4.58091738897951e-05,-5.38973220968739e-06,-0.0016155631532337,-0.000138833852566318
1.32342189281933,-4.785469197002e-05,2.22868108188275e-05,-0.00147219001643043,0.000208135424130336
1.32944539403659,-4.32805652759586e-05,3.9214124043754e-05,-0.000990463122435907,0.000464761618624146
1.33546943255557,-2.27872248142528e-05,4.29579290184315e-05,-0.00034428373412676,0.000578300911473774
1.34149400639584,-9.93398544353913e-06,3.70735205870033e-05,0.000276570944810247,0.000539991957117217
1.34751911614086,-4.65450512507766e-06,2.51861668922976e-05,0.000736177586124591,0.000378668355825097
1.35354476406756,-6.88239634609897e-06,1.0919559224468e-05,0.000957205593965052,0.00014698451245115
1.35957095326957,-1.65512264580271e-05,-2.10419554808948e-06,0.000920837991542565,-9.2543540308718e-05
1.36559768677973,-3.35945175956218e-05,-1.02645824537779e-05,0.000666692086397275,-0.000281470262110928
1.37162496670204,-2.3235061980245e-05,-1.23337168228828e-05,0.000290937734183,-0.000379313791111725
1.37765279361505,-1.62387836747434e-05,-1.05172000307873e-05,-8.98338521922798e-05,-0.000374311687193497
1.3836811666911,-1.31791110309511e-05,-6.16615422208167e-06,-0.000387862901849201,-0.000281457439779013
1.38971008410816,-1.39966440656339e-05,-6.34352843955503e-07,-0.000550388551280309,-0.000133524735895568
1.39573954347389,-1.86319457844558e-05,4.72119726712788e-06,-0.000559607653440614,2.82956404809057e-05
1.4017695422499,-2.70255417677322e-05,8.5402563229115e-06,-0.00043263344786839,0.000163742221977093
1.4078000781753,-2.03850740903973e-05,9.80020248886834e-06,-0.000220913017333576,0.000242806152592399
1.41383114961782,-1.14003705055854e-05,9.04571211816696e-06,6.27397562262161e-06,0.000253701162654014
1.41986275561529,-6.79207630102551e-06,6.99883297143429e-06,0.000193658520393281,0.000203242226327407
1.42589489571689,-6.5107065855907e-06,4.36137697885509e-06,0.000306443393044698,0.000111233135812668
1.43192756980826,-1.05067442860446e-05,1.83432829287724e-06,0.000330300205932467,4.26452943541603e-06
1.43796077793649,-1.87306404791629e-05,1.17841496731883e-07,0.000271349076966252,-9.0478501900203e-05
1.44399452013509,-1.92537189487438e-05,-2.66607912912343e-07,0.000156031397035973,-0.000151397415310322
1.45002879626223,-1.1321540069092e-05,-2.89122036848873e-08,2.41980136229697e-05,-0.000168127853847866
1.45606360593582,-6.93270292604011e-06,5.32393324889407e-07,-9.01810441761881e-05,-0.000142925091442729
1.46209894856648,-6.04398645829399e-06,1.26785711147272e-06,-0.00016484615135546,-8.73455776791308e-05
1.46813482340451,-8.61214208938186e-06,2.02620770510119e-06,-0.000189297390235347,-1.8191587875804e-05
1.47417122958706,-1.45938938716783e-05,2.65435256712862e-06,-0.000164784995297411,4.65423226031999e-05
1.48020816618518,-1.87132546949884e-05,2.99521702889422e-06,-0.000104290925114419,9.17167740662077e-05
1.48624563225015,-1.04783122519665e-05,2.92636573422022e-06,-2.99662414387234e-05,0.000108910305801806
1.49228362684809,-5.5581848689012e-06,2.55501250806746e-06,3.78317522875878e-05,9.80472845387102e-05
1.49832214907619,-3.91529512898112e-06,2.03643126317056e-06,8.52819518257822e-05,6.55847687956007e-05
1.50436119807452,-5.5120416064317e-06,1.52509745284125e-06,0.000105179508581984,2.18995070379072e-05
1.51040077303779,-1.03107989079165e-05,1.17468704112713e-06,9.69318212673488e-05,-2.13335031134645e-05
1.51644087322709,-1.8155664418192e-05,1.13806466683359e-06,6.65545069870792e-05,-5.37589481419736e-05
1.52248149798125,-1.0246219130425e-05,1.26157637144797e-06,2.58855831865063e-05,-6.89052965931267e-05
1.52852264671831,-5.27234497520892e-06,1.3171963496594e-06,-1.31552520102849e-05,-6.56734238775995e-05
1.53456431891211,-3.2009252350757e-06,1.33434340044108e-06,-4.22162240627973e-05,-4.74672110072419e-05
1.54060651405912,-3.99882222505327e-06,1.34140012658985e-06,-5.65976677095812e-05,-2.05378697444953e-05
1.54664923164498,-7.63287715747329e-06,1.365712603851e-06,-5.52505208518315e-05,7.69159576635739e-06
1.55269247111089,-1.40699102908619e-05,1.43358915269108e-06,-4.07748065136098e-05,3.02999186668826e-05
1.5587362318203,-1.02341719973438e-05,1.49690674608581e-06,-1.92247337514558e-05,4.25282408216622e-05
1.56478051303448,-5.03579665304853e-06,1.42761746193071e-06,2.59512239900252e-06,4.29750065850359e-05
1.57082531392503,-2.50261136312316e-06,1.27967051926185e-06,1.9779348786962e-05,3.3284414404659e-05
1.57687063360912,-2.60525318373637e-06,1.1138174244907e-06,2.93952742956211e-05,1.71186373404219e-05
1.5829164711864,-5.31434056347852e-06,9.90135225363643e-07,3.04799337664234e-05,-9.00472263506289e-07
1.58896282577596,-1.06004734320159e-05,9.68026235762769e-07,2.40397353004772e-05,-1.62485269151006e-05
1.59500969655331,-1.03487937331561e-05,1.06315940426455e-06,1.30168809298376e-05,-2.55531417681039e-05
1.60105708278284,-5.06580487531581e-06,1.08714622951424e-06,1.18156386329387e-06,-2.74716013332247e-05
1.60710498381932,-2.2103618735908e-06,1.04394651153965e-06,-8.64678873614576e-06,-2.26812884127257e-05
1.6131533990795,-1.75626152732612e-06,9.732563327571e-07,-1.47040058257014e-05,-1.32593797828884e-05
1.61920232800972,-3.67728406976197e-06,9.14107289480728e-07,-1.62686691409146e-05,-2.02172748282251e-06
1.62525177005338,-7.94719326940206e-06,9.04865737535209e-07,-1.3662164904864e-05,8.13731682036298e-06
1.63130172461846,-1.06195998202565e-05,9.74158257195218e-07,-8.24603873132443e-06,1.49043851684494e-05
1.63735219104664,-5.23082388285221e-06,9.92324682164168e-07,-2.03073157658949e-06,1.71493865369231e-05
1.64340316860208,-2.07872584666667e-06,9.36572234121158e-07,3.40188480847209e-06,1.50523463464014e-05
1.64945465649,-1.13979461618515e-06,8.47018830759819e-07,7.03101682180122e-06,9.74567005140225e-06
1.65550665388214,-2.39050402103223e-06,7.63259478469407e-07,8.37289546892195e-06,2.90533716838187e-06
1.66155915994221,-5.80731330244283e-06,7.24365450721846e-07,7.48098389302964e-06,-3.65652830816082e-06
1.66761217385148,-1.09569444652494e-05,7.68775540916654e-07,4.94618073025216e-06,-8.39875800244545e-06
1.67366569483391,-5.50719803194368e-06,8.15640720703841e-07,1.78754029323702e-06,-1.0443078877186e-05
1.67971972217109,-2.12157289371651e-06,7.94208786919716e-07,-1.119554692425e-06,-9.73853576808238e-06
1.68577425519294,-7.78863084996509e-07,7.37038605712092e-07,-3.20094584164785e-06,-6.87131893548813e-06
1.69182929325934,-1.45784900760262e-06,6.76219727891662e-07,-4.15443087226592e-06,-2.81401389825012e-06
1.69788483574144,-4.13729797159326e-06,6.43371443137311e-07,-3.94993767406328e-06,1.32304998640207e-06
1.70394088200298,-8.79596400047098e-06,6.69642990191688e-07,-2.82969828886538e-06,4.54027951992226e-06
1.70999743138166,-5.86744950499424e-06,7.2593327468359e-07,-1.28330261341026e-06,6.19412133095015e-06
1.71605448317483,-2.28065925495838e-06,7.1430495023174e-07,2.16714407335235e-07,6.14660165825416e-06
1.72211203664193,-5.89611542016281e-07,6.61140832270833e-07,1.36045733962742e-06,4.67917291296972e-06
1.72817009101673,-7.75080267433603e-07,5.96784938680278e-07,1.97095759713275e-06,2.34016528736177e-06
1.73422864552034,-2.81782718640646e-06,5.51182500257747e-07,2.00400034852417e-06,-2.05191162511295e-07
1.74028769937419,-6.69860222174692e-06,5.5387941799384e-07,1.54828271494326e-06,-2.3246526551151e-06
1.74634725181296,-6.28736254831702e-06,6.08527938558337e-07,8.21707705053309e-07,-3.56836643229707e-06
1.75240730209612,-2.53487341266443e-06,6.13995941723642e-07,7.21366093938323e-08,-3.78354956462774e-06
1.7584678495095,-5.4688281723702e-07,5.7859906298107e-07,-5.34234827675422e-07,-3.08893665612997e-06
1.76452889335785,-3.05897743926379e-07,5.28174570799817e-07,-8.9705924220697e-07,-1.7833820680148e-06
1.77059043295624,-1.79441419194654e-06,4.88208621991528e-07,-9.8043087947782e-07,-2.5626204333709e-07
1.77665246762138,-4.994917248447e-06,4.83835396780924e-07,-8.12979622564005e-07,1.10197567846409e-06
1.78271499666303,-6.75309383979167e-06,5.32918354858317e-07,-4.87641218740854e-07,1.98920017968376e-06
1.78877801937578,-2.86084786090272e-06,5.50804045937023e-07,-1.28363939004214e-07,2.27039364466953e-06
1.7948415350358,-6.16611675415891e-07,5.24192288234149e-07,1.79567007398608e-07,1.98241620485889e-06
1.8009055429048,-4.40905810076459e-09,4.77168727242008e-07,3.82902097811908e-07,1.28131641363437e-06
1.80697004223549,-1.00825362586767e-06,4.3351224391857e-07,4.57723575798288e-07,3.89224365258679e-07
1.81303503227711,-3.6121492205505e-06,4.16694334283879e-07,4.09522206805658e-07,-4.58408237249636e-07
1.81910051228097,-7.25111238325071e-06,4.49660979177404e-07,2.73272684415979e-07,-1.06555075783703e-06
1.82516648150582,-3.24250938306783e-06,4.78748238617532e-07,1.05969563855989e-07,-1.32573589232662e-06
1.83123293922121,-7.77444639337777e-07,4.64120902995645e-07,-4.70557381953211e-08,-1.2381337336922e-06
1.83729988470581,1.58723560307362e-07,4.26949532152068e-07,-1.56785268403613e-07,-8.79610667011302e-07
1.84336731724414,-4.19353969088409e-07,3.8813310436715e-07,-2.08222331175577e-07,-3.73355329447679e-07
1.84943523612313,-2.49701750336038e-06,3.68299194185335e-07,-2.00428498875739e-07,1.41945000193385e-07
1.85550364062873,-6.05959809024223e-06,3.87803621459589e-07,-1.46560049856381e-07,5.42922685265844e-07
1.86157253004258,-3.66681186449009e-06,4.25615006059714e-07,-7.21647563582773e-08,7.51851150280606e-07
1.86764190363935,-1.01061163555424e-06,4.20284576867345e-07,3.4089426903613e-10,7.53429873152749e-07
1.87371176068704,2.0949441389725e-07,3.89177599163099e-07,5.68728455106668e-08,5.82226735865352e-07
1.87978210044889,6.9756683714781e-09,3.51608460879705e-07,8.91332379327152e-08,3.04258983837426e-07
1.88585292218537,-1.60469014880958e-06,3.26651108592163e-07,9.46265890140338e-08,-8.12502949867623e-10
1.89192422515619,-4.61201720964958e-06,3.33138596285397e-07,7.66922306508335e-08,-2.57486226082847e-07
1.8979960086223,-4.12348418163254e-06,3.71392067282804e-07,4.4406938676659e-08,-4.12162436502461e-07
1.90406827184765,-1.30177439116724e-06,3.75352818779101e-07,9.097933791073e-09,-4.4636828629033e-07
1.91014101409954,1.67814962203286e-07,3.52122715004187e-07,-2.07678378702159e-08,-3.73123683121575e-07
1.91621423464758,2.97703262216917e-07,3.19076862077307e-07,-3.98655210624571e-08,-2.26346593034642e-07
1.92228793276261,-8.99682595415657e-07,2.93376327286213e-07,-4.59968409738823e-08,-5.06260703331472e-08
1.92836210771557,-3.41190792137734e-06,2.91967493998565e-07,-4.01012480436227e-08,1.08993291190707e-07
1.93443675877634,-4.60437508425827e-06,3.26158680435041e-07,-2.62462407119214e-08,2.1722434653647e-07
1.94051188521268,-1.63917142496793e-06,3.38557796690911e-07,-9.92973009220636e-09,2.57503531038223e-07
1.94658748628979,5.02003148333902e-08,3.21976883328361e-07,5.05925366079974e-09,2.32612917143754e-07
1.95266356127074,4.75222090285447e-07,2.92421290132936e-07,1.61224967008334e-08,1.58953897417325e-07
1.95874010941705,-3.52617101273554e-07,2.65705442572549e-07,2.1734442152235e-08,6.07193177610821e-08
1.96481712998929,-2.42182125186076e-06,2.57451332020277e-07,2.14563792226717e-08,-3.59061025163492e-08
1.9708946222477,-5.10287335241394e-06,2.82779569030516e-07,1.59493716282384e-08,-1.08545593608577e-07
1.97697258545277,-2.01331085556485e-06,3.02975567391628e-07,7.19364144406777e-09,-1.44170711604013e-07
1.98305101886561,-1.29979730313932e-07,2.9327421963754e-07,-1.84273295441912e-09,-1.41196932232287e-07
1.98912992174783,5.57761731675097e-07,2.68286762126252e-07,-8.89082207771735e-09,-1.06825213867722e-07
1.99520929336124,6.05618555537948e-08,2.424519806185e-07,-1.26429711180436e-08,-5.37257172043898e-08
2.00128913296755,-1.61092451640651e-06,2.30036558792207e-07,-1.27555656967837e-08,3.2482006715782e-09
2.00736943982809,-4.44603633163366e-06,2.45134889271523e-07,-9.84975889121805e-09,5.03492006699901e-08
2.01345021320351,-2.41639641533492e-06,2.7152299872104e-07,-5.38406564297624e-09,7.81837723538856e-08
2.01953145235355,-3.61658221111821e-07,2.68213654324688e-07,-6.29063006658928e-10,8.37751674282612e-08
2.02561315653703,5.60471144280931e-07,2.47555504165719e-07,3.53704365008348e-09,6.96951342667304e-08
2.03169532501198,3.59883509013532e-07,2.22876817300463e-07,6.44222038201201e-09,4.22296958720416e-08
2.03777795703576,-9.53523323943157e-07,2.07350235458029e-07,7.62646249170423e-09,9.53998974426701e-09
2.0438610518652,-3.36984549925729e-06,2.13993355094962e-07,6.84796681172002e-09,-2.01776713344136e-08
2.04994460875672,-2.84198403981219e-06,2.41738600724811e-07,4.14263890726089e-09,-4.05305814223512e-08
2.05602862696642,-6.35660123195045e-07,2.44658461363951e-07,4.74267228088968e-10,-4.84671032612091e-08
2.06211310575017,4.95951836865851e-07,2.28653205516176e-07,-2.86999411873234e-09,-4.43625377939382e-08
2.06819804436351,5.62060575681806e-07,2.06000003974885e-07,-5.05285973356672e-09,-3.10759708873231e-08
2.07428344206167,-4.28119689557854e-07,1.88835540222519e-07,-5.70501068204395e-09,-1.2922088144029e-08
2.08036929809948,-2.46536906988777e-06,1.89156047800661e-07,-4.92424192360999e-09,5.35937469359808e-09
2.08645561173137,-3.28469083116692e-06,2.1435661117318e-07,-3.26779841296011e-09,1.96340676483242e-08
2.0925423822113,-9.44294312217767e-07,2.23147118811924e-07,-1.36117041087594e-09,2.73498869727214e-08
2.09862960879275,3.74794700859149e-07,2.11658727760982e-07,5.30172907044779e-10,2.79383506115588e-08
2.10471729072871,6.81166212950596e-07,1.9127480819832e-07,2.17054738006394e-09,2.24298888376269e-08
2.11080542727169,-1.65849760696976e-08,1.73251628257562e-07,3.32048927931053e-09,1.29070906715516e-08
2.11689401767374,-1.70985864505198e-06,1.68718086521487e-07,3.74034120421969e-09,1.95703873360148e-09
2.12298306118639,-3.73997167287512e-06,1.88295669648693e-07,3.19367118279088e-09,-7.87745612310347e-09
2.12907255706072,-1.28107191383425e-06,2.02787701345914e-07,1.69524345421462e-09,-1.46493248399748e-08
2.13516250454733,2.05945386059825e-07,1.95974484161617e-07,-1.13437529613291e-10,-1.74311360310793e-08
2.14125290289635,7.29107377406344e-07,1.7839257556106e-07,-1.68272051291228e-09,-1.62772979030549e-08
2.14734375135747,2.96446177783927e-07,1.60462692625968e-07,-2.69657787995086e-09,-1.1966092948013e-08
2.15343504917994,-1.08400131368255e-06,1.52489550466739e-07,-3.07170407929064e-09,-5.73445479734349e-09
2.15952679561259,-3.40419340699697e-06,1.64662107629421e-07,-2.95510055422756e-09,9.88647181544384e-10
2.16561898990382,-1.64044218593107e-06,1.83842025466144e-07,-2.62733422070602e-09,6.85099613986035e-09
2.17171163130167,-2.95422531591065e-09,1.81381267038665e-07,-1.99984064402845e-09,1.08551250022632e-08
2.17780471905372,7.1605139281357e-07,1.66532499730118e-07,-9.46732391958099e-10,1.24817997855969e-08
2.18389825240717,5.24093529405766e-07,1.4903291387735e-07,4.85643112618457e-10,1.16454245068501e-08
2.18999223060877,-5.71304478268476e-07,1.38513955599607e-07,2.08043411213104e-09,8.63194939691113e-09
2.1960866529048,-2.56261474892031e-06,1.44501278511961e-07,3.45226225003148e-09,4.03678585635457e-09
2.20218151854109,-2.01764572016974e-06,1.6532235737941e-07,4.08106483462792e-09,-1.29723408081909e-09
2.20827682676299,-2.4537739807051e-07,1.67596902157114e-07,3.7558135038155e-09,-6.39004870713563e-09
2.21437257681537,6.50683686597158e-07,1.56208882138016e-07,2.59063357604246e-09,-1.03084831205425e-08
2.22046876794261,6.77587038889776e-07,1.40153959625694e-07,7.59347944188398e-10,-1.22893746632895e-08
2.22656539938866,-1.5761363478258e-07,1.28331086379028e-07,-1.5094637099527e-09,-1.18415651964082e-08
2.23266247039702,-1.8478601504971e-06,1.29542388133194e-07,-3.93112682242914e-09,-8.84510501438165e-09
2.23875998021075,-2.40843248096575e-06,1.48694727211277e-07,-6.15529530765029e-09,-3.65300485531668e-09
2.24485792807251,-5.15546497443478e-07,1.54766901293183e-07,-7.49236227948157e-09,2.83809406075402e-09
2.25095631322452,5.40628796590402e-07,1.45860440306199e-07,-7.12382098325508e-09,9.31169426079161e-09
2.25705513490859,7.66712496553869e-07,1.30549067757927e-07,-4.72696316928087e-09,1.43071324146463e-08
2.2631543923661,1.69327806862802e-07,1.17318224414513e-07,-5.15118457724016e-10,1.65026773213106e-08
2.26925408483799,-1.24489816036982e-06,1.14564345914001e-07,4.76320436622156e-09,1.50007319849238e-08
2.27535421156472,-2.80915996696978e-06,1.30163131823287e-07,9.82598996068894e-09,9.61187008233454e-09
2.28145477178633,-8.0862910354092e-07,1.41452881059733e-07,1.30367443267793e-08,1.11999939756978e-09
2.28755576474237,3.92266782987907e-07,1.37298879079622e-07,1.32112771626503e-08,-8.72208999350227e-09
2.29365718967193,7.99751222292313e-07,1.25363041016019e-07,9.89208313537176e-09,-1.76120455577571e-08
2.29975904581367,4.20051348092958e-07,1.13225609941106e-07,3.33773951120713e-09,-2.32021147157814e-08
2.3058613324058,-7.40601924874375e-07,1.08385776363189e-07,-5.47500555566478e-09,-2.36077152874987e-08
2.31196404868612,-2.67597421112438e-06,1.18260980936993e-07,-1.48486609933189e-08,-1.79149880965745e-08
2.31806719389201,-1.11967338146515e-06,1.31565565874601e-07,-2.23008094323913e-08,-6.68143098205632e-09
2.32417076726044,2.11950225074192e-07,1.27673401803535e-07,-2.49283927257782e-08,7.84706467725712e-09
2.33027476802797,7.8460333329605e-07,1.1427411186199e-07,-2.10456286763869e-08,2.22597699383816e-08
2.33637919543072,6.04148148491346e-07,9.92828569109422e-08,-1.05727321411231e-08,3.2793392545094e-08
2.34248404870434,-3.2354999779659e-07,9.05393744833416e-08,4.96261449329285e-09,3.61580830852988e-08
2.348589327084,-1.99262220268442e-06,9.58082597085714e-08,2.24252096042493e-08,3.03633168926519e-08
2.35469502980437,-1.44553101510153e-06,1.13767295932043e-07,3.71015529412572e-08,1.55429700362775e-08
2.36080115609956,3.63623584677102e-09,1.19485069483504e-07,4.38408185835871e-08,-5.50002121947361e-09
2.36690770520323,7.26619598429068e-07,1.15947302713992e-07,3.95167393116705e-08,-2.78777943431256e-08
2.37301467634855,7.28943282398977e-07,1.08791005601603e-07,2.36028731490965e-08,-4.58477384607681e-08
2.3791220687683,1.61349270698566e-08,1.03584278279672e-07,-1.81966851524049e-09,-5.40835035961406e-08
2.38522988169492,-1.40627481462642e-06,1.05826046127132e-07,-3.20568245057656e-08,-4.89465755210386e-08
2.39133811436054,-1.77998926269722e-06,1.17518407044039e-07,-5.97942986224618e-08,-2.97627375910859e-08
2.39744676599705,-2.24722808359731e-07,1.13665295418391e-07,-7.58166251571689e-08,1.40196965108285e-10
2.40355583583605,6.34954939522872e-07,9.57179943102857e-08,-7.32632830117708e-08,3.39360760931087e-08
2.40966532310878,8.04255064639524e-07,7.30217974227013e-08,-4.99761413667559e-08,6.30995974355576e-08
2.41577522704599,2.88391662932924e-07,5.48582030095115e-08,-8.58280644856479e-09,7.93222408094848e-08
2.42188554687784,-9.07418130596757e-07,5.04444769180457e-08,4.34960222290557e-08,7.64318142384383e-08
2.42799628183375,-2.12356773194017e-06,6.8500892616074e-08,9.40416666824686e-08,5.23162706195648e-08
2.43410743114235,-4.75797338252078e-07,9.36559058926411e-08,1.2708893671872e-07,1.06744427445849e-08
2.44021899403141,5.07021192233067e-07,1.14249283559852e-07,1.29844614010046e-07,-3.91832424981361e-08
2.44633096972805,8.29807394136693e-07,1.30107980009741e-07,9.72698206893753e-08,-8.48865645467672e-08
2.45244335745899,4.97483743852006e-07,1.40998426014718e-07,3.23226905768596e-08,-1.13841410494899e-07
2.45855615645075,-4.85024408489663e-07,1.46625106873235e-07,-5.40277118575495e-08,-1.16060670640951e-07
2.46466936592989,-2.11278879346723e-06,1.46631623937662e-07,-1.42786676502154e-07,-8.70044007712329e-08
2.47078298512324,-7.27949723641367e-07,1.25031429436301e-07,-2.07680950439031e-07,-3.03180087044342e-08
2.47689701325803,3.68434500344216e-07,7.18987642354806e-08,-2.246745361374e-07,4.16381119217712e-08
2.4830114495616,8.30586611111869e-07,6.60580926917453e-09,-1.82342441003023e-07,1.11270749437125e-07
2.48912629326097,6.63157660743122e-07,-5.13548729562873e-08,-8.29294428309121e-08,1.59914210251778e-07
2.49524154358236,-1.29198679622009e-07,-8.25392839266238e-08,5.76259198706563e-08,1.71946268932624e-07
2.50135719975079,-1.54182594899507e-06,-6.75521118262618e-08,2.09667809473828e-07,1.38914308713793e-07
2.50747326098959,-1.01417402569374e-06,5.48821580421922e-09,3.30393014633457e-07,6.36271659168932e-08
2.51358972652011,1.73940904754607e-07,1.11784048409294e-07,3.77095098025608e-07,-3.79953671345852e-08
2.51970659556201,7.6201265417292e-07,2.26416304512851e-07,3.2698066292764e-07,-1.41407666554785e-07
2.52582386733404,7.54435602396996e-07,3.25437954746643e-07,1.7971759965777e-07,-2.19532523972352e-07
2.53194154105491,1.55606674667259e-07,3.84830165394213e-07,-4.25383260635591e-08,-2.48638832543305e-07
2.53805961594407,-1.03007479551213e-06,3.80502693403735e-07,-2.95096998645406e-07,-2.14235367164578e-07
2.54417809122256,-1.24356804758209e-06,2.85271755418551e-07,-5.10949604523767e-07,-1.16971350943354e-07
2.55029696611371,5.65115240235759e-08,8.06951815570532e-08,-6.16337879891458e-07,2.34234322196845e-08
2.55641623984298,7.66307874829122e-07,-1.77317606966131e-07,-5.67276155344266e-07,1.73350930596521e-07
2.56253591163659,8.89981546374689e-07,-4.22323927807265e-07,-3.5653703957985e-07,2.94309467026344e-07
2.56865598072015,4.31695642640475e-07,-5.87875336088808e-07,-1.35550206575417e-08,3.51170841846276e-07
2.57477644631713,-6.04384311029812e-07,-6.07517724409548e-07,3.95497030558786e-07,3.20456605521834e-07
2.58089730764744,-1.59045672008044e-06,-4.15361690902556e-07,7.67667134078143e-07,1.98641843928447e-07
2.58701856392601,-2.9767882794659e-07,-1.06645812908278e-08,9.79741079973209e-07,9.02807343189881e-09
2.5931402143626,4.82460045528233e-07,4.96306280956456e-07,9.51335886100043e-07,-2.03294138112976e-07
2.59926225816367,7.53881141697351e-07,9.85999892344082e-07,6.61308832744126e-07,-3.84641731619094e-07
2.60538469453492,5.20508152893045e-07,1.33868723331743e-06,1.46640692657808e-07,-4.8428446608457e-07
2.61150752268372,-2.13733126695326e-07,1.43446188670632e-06,-4.97429340272509e-07,-4.65839589413516e-07
2.61763074182167,-1.44491469743381e-06,1.15324010367381e-06,-1.11726946176327e-06,-3.18708984512325e-07
2.62375435116704,-5.28108566527546e-08,4.25258909384007e-07,-1.51486144827528e-06,-6.86933926820634e-08
2.62987834994595,9.25763790287764e-07,-5.73824107262922e-07,-1.54689080554487e-06,2.25052038530156e-07
2.63600273738995,1.28252553738203e-06,-1.59365640054981e-06,-1.16594447362418e-06,4.89091831488662e-07
2.64212751273194,1.02120646851968e-06,-2.38360202111216e-06,-4.15022406197466e-07,6.5186794794621e-07
2.64825267520201,1.45540724344337e-07,-2.69275826562162e-06,5.72240639833335e-07,6.590647986854e-07
2.65437822402333,-1.34073540004908e-06,-2.26995610283888e-06,1.57134970517414e-06,4.89032524461402e-07
2.660504158408,-1.34218231887339e-06,-9.462886705891e-07,2.27641511700428e-06,1.6789173285037e-07
2.66663047755407,-6.65463527262098e-07,9.43017383441717e-07,2.43861522635633e-06,-2.28952313755568e-07
2.67275718064803,-1.65667429473849e-07,2.92792774904004e-06,1.9657178939238e-06,-6.02935239242106e-07
2.67888426687118,1.60743334819801e-07,4.54257607571523e-06,9.0281597137002e-07,-8.55447316871064e-07
2.68501173540625,3.17307556655022e-07,5.32037430323618e-06,-5.67861323749364e-07,-9.08060851084308e-07
2.69113958544408,3.07565851488564e-07,4.79401330904305e-06,-2.1265768790106e-06,-7.22831962319876e-07
2.69726781619033,1.51295623681571e-06,2.56070757985281e-06,-3.32009245565433e-06,-3.22590217313268e-07
2.70339642687121,3.40423965265472e-06,-8.96798934640467e-07,-3.72897352669292e-06,2.00221010966848e-07
2.70952541673218,3.98225005578092e-06,-4.67631627828457e-06,-3.18571972028262e-06,7.16025018277041e-07
2.71565478502873,3.25006746455164e-06,-7.90417522728489e-06,-1.72975879721211e-06,1.09210760478721e-06
2.72178453101604,1.21077455711197e-06,-9.70530628653156e-06,3.9760366402113e-07,1.21866157872808e-06
2.7279146539385,-2.13254321329425e-06,-9.20324044207354e-06,2.75259065223794e-06,1.0347682327543e-06
2.73404515301931,-6.29490401620984e-06,-5.55067977683184e-06,4.6890466393984e-06,5.5449023242694e-07
2.74017602745062,-7.90736834080146e-06,5.91779496373017e-07,5.52766096952365e-06,-1.14877924910969e-07
2.74630727639166,-7.50889322679311e-06,7.48782896212615e-06,4.97545352327018e-06,-8.07525215854449e-07
2.75243889898079,-5.09511377439471e-06,1.35975171706169e-05,3.05470341445436e-06,-1.34942759612319e-06
2.75857089435109,-6.61665602152847e-07,1.73779726936651e-05,7.4901107780318e-08,-1.59142198039479e-06
2.76470326164611,5.79581545885587e-06,1.72834053535284e-05,-3.36633186443705e-06,-1.44132201750628e-06
2.77083600003562,1.42816930011506e-05,1.17651077114335e-05,-6.38232287938651e-06,-8.96189697403872e-07
2.77696910873102,2.24971883687339e-05,1.2331367749735e-06,-7.93218241043323e-06,-7.04804504577876e-08
2.78310258699317,2.41517548835586e-05,-1.09117151232806e-05,-7.50665846574077e-06,8.32668677293378e-07
2.78923643411898,1.91709422352216e-05,-2.2035953573705e-05,-5.09424986570067e-06,1.5926344380624e-06
2.79537064941915,7.55307741663059e-06,-2.95026166707199e-05,-1.07591830893179e-06,2.0134231766721e-06
2.80150523219548,-1.07035057490755e-05,-3.06692783300269e-05,3.77355973845093e-06,1.96155619845747e-06
2.80764018171816,-3.56004672526903e-05,-2.28880504031605e-05,8.28423589839576e-06,1.40414925584335e-06
2.81377549720316,-5.54602430709461e-05,-5.56750931016576e-06,1.0973305285462e-05,4.45548345294263e-07
2.8199111777957,-5.82725302309514e-05,1.49586401406002e-05,1.09607289775422e-05,-6.85473086363362e-07
2.8260472225811,-4.54622282181893e-05,3.42399366000511e-05,8.17086571463224e-06,-1.72481989867843e-06
2.83218363061377,-1.70111543899742e-05,4.80411771872535e-05,3.03931183993609e-06,-2.4271079409158e-06
2.83832040094787,2.70988642356603e-05,5.21173058335501e-05,-3.48940414333923e-06,-2.60711908314553e-06
2.8444575326679,8.68859906993244e-05,4.22134161962603e-05,-9.95995023607918e-06,-2.18144648164342e-06
2.85059502491934,0.000141855874929705,1.56463876883838e-05,-1.44375804128644e-05,-1.21002331703021e-06
2.85673287693551,0.000151522230738257,-1.74953999852662e-05,-1.54838650490349e-05,9.47923459347617e-08
2.86287108803571,0.000124877938429955,-4.94034442365459e-05,-1.28724091758902e-05,1.45620653912638e-06
2.86900965759347,6.18821574973105e-05,-7.36973228300271e-05,-7.008054740118e-06,2.59805396885531e-06
2.87514858500021,-3.7505929329859e-05,-8.39805684540712e-05,1.10909631835953e-06,3.2840644034922e-06
2.88128786962895,-0.000173327115896361,-7.38406731798068e-05,9.88141423609574e-06,3.35688987821142e-06
2.88742751079793,-0.000318529331075515,-3.74665512500473e-05,1.71159897904139e-05,2.7773295420491e-06
2.89356750773584,-0.000339803091274506,1.22172616569149e-05,2.07703304152558e-05,1.649609496815e-06
2.89970785956922,-0.000283198594427486,6.15679524417056e-05,2.0258516434083e-05,1.64633812453736e-07
2.90584856534612,-0.000148602613343138,0.000102297080175979,1.56804439606541e-05,-1.46250762296373e-06
2.91198962406877,6.40980383707732e-05,0.00012609428469919,7.67968503559691e-06,-3.02142540923921e-06
2.91813103472657,0.000355016506148284,0.000124627290380893,-2.55438339568424e-06,-4.33369059938143e-06
2.92427279632901,0.000724265894268749,8.95419110112142e-05,-1.3284450227501e-05,-5.2802522988954e-06
2.93041490793815,0.000772701009876945,2.95698221668333e-05,-2.25511337695473e-05,-5.8256544912628e-06
2.9365573686904,0.000688831459895544,-3.56926491533647e-05,-2.94860921938263e-05,-6.00241071902631e-06
2.94270017778993,0.000476213443831881,-9.94164572709818e-05,-3.38067572664096e-05,-5.87278883013409e-06
2.94884333449066,0.000134642385962211,-0.00015475566798589,-3.55382236158829e-05,-5.51409089251947e-06
2.95498683807787,-0.000336086227766488,-0.000194845116995343,-3.50145133904801e-05,-5.00687290607751e-06
2.96113068784971,-0.000936176848863027,-0.000212800412181052,-3.2879843934603e-05,-4.42309491276064e-06
2.96727488309879,-0.00123194903397353,-0.000208602060326512,-3.00246282045986e-05,-3.81453092937331e-06
2.97341942309659,-0.00133114434681177,-0.000197199877428451,-2.69860445613949e-05,-3.21015899965493e-06
2.97956430708978,-0.00135714252656187,-0.000181627197432088,-2.39851400552611e-05,-2.62661166248472e-06
2.98570953430413,-0.0013097931663212,-0.000164208537019516,-2.11649137282005e-05,-2.07249190313804e-06
2.99185510394911,-0.00118894588270827,-0.000147275776735813,-1.85923744864103e-05,-1.55064843633954e-06
2.99800101522239,-0.000994450315504343,-0.00013316816030072,-1.62581999342715e-05,-1.06046361199391e-06
3.0041472673144,-0.000853623825556205,-0.000123416687410934,-1.4079957827867e-05,-6.00147372085987e-07
3.0102938594126,-0.00082207084324566,-0.000114596743789264,-1.19909635604557e-05,-1.68454213500037e-07
3.01644079070377,-0.000790882831251319,-0.000105988699322723,-9.9863467941631e-06,2.35529500976247e-07
3.02258806037427,-0.000760058943782565,-9.75903625853714e-05,-8.06441243969146e-06,6.12695023800156e-07
3.02873566761005,-0.000729598334690585,-8.9399548315552e-05,-6.22348196419657e-06,9.63917912487525e-07
3.03488361159667,-0.000699500157019796,-8.14140766332347e-05,-4.46189374281486e-06,1.2900570913018e-06
3.04103189151927,-0.000669763563000608,-7.36317747312526e-05,-2.77800247131689e-06,1.59195574199926e-06
3.04718050656257,-0.000640387704231907,-6.60504752193188e-05,-1.17017941325784e-06,1.87044065749448e-06
3.05332945591091,-0.000611371731399439,-5.86680171527356e-05,3.63187207315818e-07,2.12632333296841e-06
3.0594787387482,-0.000582714794820343,-5.14822453842172e-05,1.82369327714071e-06,2.3603998650108e-06
3.06562835425795,-0.000554416043809404,-4.44910111580489e-05,3.21291813648359e-06,2.57345041658037e-06
3.07177830162326,-0.000526474627108595,-3.76921715229389e-05,4.53242461925265e-06,2.76624019845002e-06
3.07792858002684,-0.00049888969263593,-3.1083590040802e-05,5.78375894894221e-06,2.93951921615785e-06
3.08407918865097,-0.000471660387631837,-2.4663135783407e-05,6.96845205210445e-06,3.09402272801845e-06
3.09023012667754,-0.000444785858745944,-1.84286847148088e-05,8.08801760542993e-06,3.23047059693935e-06
3.09638139328802,-0.000418265251571082,-1.23781183088357e-05,9.14395383319042e-06,3.34956882832628e-06
3.10253298766348,-0.000392097711422199,-6.5093245691621e-06,1.01377426143777e-05,3.45200841002763e-06
3.10868490898459,-0.000366282382689777,-8.20197369808885e-07,1.10708498692861e-05,3.53846641280591e-06
3.11483715643161,-0.000340818408967953,4.69136309379811e-06,1.19447253840292e-05,3.60960521106365e-06
3.12098972918438,-0.000315704933381988,1.00274505074531e-05,1.27608032005657e-05,3.66607329690996e-06
3.12714262642236,-0.000290941098104182,1.51901521474063e-05,1.35205013467644e-05,3.70850547046986e-06
3.13329584732458,-0.000266526044737573,2.01815498757595e-05,1.42252219838597e-05,3.73752267670202e-06
3.13944939106967,-0.000242458914193144,2.5003718338987e-05,1.48763517544468e-05,3.753732345095e-06
3.14560325683588,-0.000218738846682665,2.96587267184729e-05,1.54752613053229e-05,3.75772829423966e-06
3.15175744380102,-0.000195364981551521,3.41486377896911e-05,1.60233056444815e-05,3.75009092050345e-06
3.1579119511425,-0.000172336457627475,3.84755080286407e-05,1.65218242698684e-05,3.73138804601157e-06
3.16406677803735,-0.000149652413005989,4.26413879937968e-05,1.6972141305629e-05,3.70217404048844e-06
3.17022192366218,-0.000127311985057659,4.66483216525618e-05,1.73755647667977e-05,3.66299031184493e-06
3.17637738719318,-0.000105314310440526,5.04983469203438e-05,1.77333878043781e-05,3.61436604574208e-06
3.18253316780615,-8.36585251269056e-05,5.41934956264427e-05,1.80468877306165e-05,3.5568174658843e-06
3.1886892646765,-6.23437644724758e-05,5.77357933058996e-05,1.8317327069973e-05,3.49084824793429e-06
3.19484567697921,-4.13691629959967e-05,6.11272588729395e-05,1.85459523576948e-05,3.41695040844059e-06
3.20100240388887,-2.07338546355516e-05,6.43699056676712e-05,1.87339954189827e-05,3.33560325283385e-06
3.20715944457965,-4.36972646740493e-07,6.74657403355497e-05,1.88826726631519e-05,3.24727423839222e-06
3.21331679822535,1.95223504707644e-05,7.04167631703375e-05,1.89931853737489e-05,3.15241936144523e-06
3.21947446399933,3.91449828672801e-05,7.32249685813739e-05,1.90667197926925e-05,3.05148232814215e-06
3.22563244107456,5.84317934710554e-05,7.58923444279391e-05,1.91044472071308e-05,2.94489582632586e-06
3.23179072862361,7.73836516281938e-05,7.84208724567046e-05,1.9107523594746e-05,2.83308038772667e-06
3.23794932581864,9.60014277993665e-05,8.08125279514515e-05,1.90770904721178e-05,2.71644617597133e-06
3.24410823183142,0.000114285992651214,8.30692800104231e-05,1.90142742747136e-05,2.59539149777588e-06
3.25026744583331,0.000132238217808446,8.5193091436021e-05,1.89201865746225e-05,2.47030437045136e-06
3.25642696699525,0.000149858975683979,8.71859188726435e-05,1.87959242743436e-05,2.34156109627054e-06
3.2625867944878,0.000167149138916311,8.90497123418623e-05,1.86425694735194e-05,2.20952759871327e-06
3.26874692748111,0.000184109581367047,9.07864157126913e-05,1.84611898184299e-05,2.0745596783776e-06
3.27490736514492,0.000200741177193476,9.23979665816427e-05,1.8252837986005e-05,1.93700210562125e-06
3.28106810664858,0.00021704480135905,9.38862962685817e-05,1.80185525128978e-05,1.79718929681378e-06
3.28722915116103,0.000233021329609737,9.52533295110598e-05,1.77593573611425e-05,1.65544613580493e-06
3.29339049785081,0.000248671638164625,9.65009849926812e-05,1.74762619281741e-05,1.51208690359407e-06
3.29955214588606,0.00026399660387449,9.76311747582286e-05,1.7170261361289e-05,1.36741611982094e-06
3.30571409443452,0.000278997104595713,9.86458048718176e-05,1.68423363048683e-05,1.2217285920942e-06
3.31187634266351,0.000293674018485306,9.95467746548915e-05,1.64934534182991e-05,1.07530931780363e-06
3.31803888973998,0.000308028224527288,0.000100335977320999,1.61245647594125e-05,9.28433984431474e-07
3.32420173483044,0.000322060602393549,0.000101015299695948,1.57366088486841e-05,7.81368836270899e-07
3.33036487710104,0.000335772032346002,0.000101586622004084,1.53305093109017e-05,6.34370932715672e-07
3.33652831571751,0.000349163395535355,0.000102051818474031,1.49071762341654e-05,4.87688234260134e-07
3.34269204984516,0.000362235573283094,0.000102412756613773,1.44675057069513e-05,3.4155921880967e-07
3.34885607864894,0.000374989447984792,0.000102671297589933,1.40123797560236e-05,1.96214679561775e-07
3.35502040129336,0.000387425902678844,0.000102829296294004,1.35426664666176e-05,5.18754063467047e-08
3.36118501694255,0.000399545820900556,0.000102888601159087,1.30592203030635e-05,-9.12454377997481e-08
3.36734992476024,0.000411350086904178,0.000102851054176538,1.25628818224883e-05,-2.32943882200184e-07
3.37351512390975,0.000422839585535768,0.000102718491025868,1.20544776934914e-05,-3.73023734093762e-07
3.37968061355401,0.000434015202419488,0.000102492740746985,1.15348214245771e-05,-5.11297574235196e-07
3.38584639285555,0.000444877823695426,0.000102175626166215,1.10047123597273e-05,-6.47584937409394e-07
3.39201246097649,0.000455428336327675,0.000101768963705106,1.04649367251617e-05,-7.81714673280894e-07
3.39817881707856,0.000465667627722845,0.000101274562888362,9.91626675968114e-06,-9.13522885821425e-07
3.40434546032309,0.00047559658611115,0.00010069422738812,9.35946195696682e-06,-1.04285313345418e-06
3.410512389871,0.000485216100273412,0.000100029754062122,8.79526773440849e-06,-1.16955662407919e-06
3.41667960488282,0.000494527059541796,9.92829335654353e-05,8.22441685424122e-06,-1.29349249042724e-06
3.42284710451869,0.000503530354211146,9.84555498427482e-05,7.64762811874778e-06,-1.41452683191691e-06
3.42901488793833,0.000512226874759257,9.75493804902664e-05,7.0656075543164e-06,-1.53253261047085e-06
3.43518295430108,0.000520617512745989,9.65661964872339e-05,6.47904797661973e-06,-1.64739070131846e-06
3.44135130276587,0.000528703160198317,9.55077626767284e-05,5.88862906083829e-06,-1.75898797874289e-06
3.44751993249124,0.000536484709654113,9.43758368855817e-05,5.29501721169987e-06,-1.86721908444343e-06
3.45368884263532,0.000543963054363831,9.3172170996441e-05,4.69886632701113e-06,-1.97198482018243e-06
3.45985803235585,0.000551139088304345,9.18985101586606e-05,4.10081691596161e-06,-2.07319272126975e-06
3.46602750081018,0.000558013706041604,9.05565927726684e-05,3.5014969349475e-06,-2.17075662486539e-06
3.47219724715524,0.000564587802752091,8.91481511385585e-05,2.90152125874356e-06,-2.26459704214377e-06
3.4783672705476,0.000570862274206082,8.76749109178244e-05,2.30149223324601e-06,-2.35464049809284e-06
3.48453757014338,0.000576838016875978,8.61385909125553e-05,1.70199927897217e-06,-2.44081980935584e-06
3.49070814509835,0.000582515927744873,8.45409039358089e-05,1.10361936313774e-06,-2.52307360888022e-06
3.49687899456786,0.000587896904681148,8.2883555855188e-05,5.0691668279705e-07,-2.60134658964013e-06
3.50305011770687,0.00059298184584016,8.11682462886472e-05,-8.75570492882301e-08,-2.67558915213092e-06
3.50922151366994,0.000597771650194806,7.93966679590033e-05,-6.79262471584913e-07,-2.7457573197051e-06
3.51539318161122,0.000602267217340629,7.7570507546682e-05,-1.26767270785817e-06,-2.81181254854561e-06
3.5215651206845,0.00060646944744203,7.56914446538035e-05,-1.85227343207638e-06,-2.87372223474905e-06
3.52773733004314,0.0006103792413501,7.37611526642863e-05,-2.43256240409791e-06,-2.93145825164705e-06
3.53390980884011,0.000613997500419294,7.17812981190136e-05,-3.00804975606435e-06,-2.98499859219452e-06
3.540082556228,0.000617325126742929,6.97535414302568e-05,-3.57825771751684e-06,-3.03432556729618e-06
3.54625557135899,0.00062036302288681,6.76795357433824e-05,-4.1427207256901e-06,-3.07942696162636e-06
3.55242885338487,0.00062311209227183,6.55609285040279e-05,-4.70098538464283e-06,-3.12029528365819e-06
3.55860240145702,0.000625573238603533,6.3399359747883e-05,-5.25260998288351e-06,-3.15692766875827e-06
3.56477621472645,0.000627747366425606,6.11964633239949e-05,-5.79716533734077e-06,-3.18932602092242e-06
3.57095029234376,0.000629635380889752,5.89538664535473e-05,-6.33423355952905e-06,-3.21749680777459e-06
3.57712463345915,0.000631238187601349,5.66731897455277e-05,-6.86340918069572e-06,-3.24145061549104e-06
3.58329923722243,0.000632556692932237,5.43560471850838e-05,-7.38429809264821e-06,-3.26120300868521e-06
3.58947410278304,0.000633591803807293,5.20040460206933e-05,-7.89651807637743e-06,-3.27677322607356e-06
3.59564922928997,0.000634344427833773,4.96187870380612e-05,-8.39969865837643e-06,-3.28818477424002e-06
3.60182461589187,0.000634815472845197,4.72018643530908e-05,-8.89348092810776e-06,-3.29546513028243e-06
3.60800026173697,0.000635005847906361,4.47548654292844e-05,-9.37751752181144e-06,-3.29864538391443e-06
3.6141761659731,0.000634916462113992,4.22793710427873e-05,-9.85147260480023e-06,-3.29776120120108e-06
3.62035232774772,0.000634548225565548,3.97769555838672e-05,-1.03150218862546e-05,-3.29285111218626e-06
3.62652874620787,0.000633902048491495,3.72491863796938e-05,-1.07678521827772e-05,-3.28395740212481e-06
3.63270542050022,0.000632978842260478,3.46976243617557e-05,-1.12096619375854e-05,-3.27112654952116e-06
3.63888234977104,0.000631779518495273,3.21238238621794e-05,-1.16401608577782e-05,-3.25440717757529e-06
3.64505953316618,0.000630304989454113,2.95293323714829e-05,-1.20590694804902e-05,-3.23385230700322e-06
3.65123696983114,0.000628556168014198,2.6915690712618e-05,-1.24661200808494e-05,-3.20951729944675e-06
3.65741465891099,0.000626533967751711,2.42844332437917e-05,-1.28610556775529e-05,-3.18146121629621e-06
3.66359259955044,0.000624239302599394,2.16370874911515e-05,-1.324363032545e-05,-3.14974559431437e-06
3.66977079089379,0.000621673087316114,1.89751742479814e-05,-1.36136091539465e-05,-3.11443533228194e-06
3.67594923208493,0.000618836237097752,1.63002076965561e-05,-1.39707681969814e-05,-3.07559736890276e-06
3.6821279222674,0.000615729667714885,1.3613695369731e-05,-1.43148945052123e-05,-3.03330217926497e-06
3.68830686058431,0.000612354295511822,1.09171379442327e-05,-1.46457855899933e-05,-2.98762214939092e-06
3.6944860461784,0.000608711037679669,8.2120296391929e-06,-1.49632499646909e-05,-2.93863228746097e-06
3.700665478192,0.000604800811587604,5.49985751686667e-06,-1.52671068601043e-05,-2.88641028834302e-06
3.70684515576707,0.000600624535368796,2.7821024738345e-06,-1.55571860779964e-05,-2.83103577221891e-06
3.71302507804517,0.000596183127803454,6.02384711498608e-08,-1.58333279296078e-05,-2.77259082612606e-06
3.71920524416746,0.000591477508247207,-2.66426751783262e-06,-1.60953832688309e-05,-2.71115911801678e-06
3.72538565327472,0.000586508596396495,-5.38995487723578e-06,-1.63432134874415e-05,-2.6468270176983e-06
3.73156630450734,0.000581277312695878,-8.11536997477244e-06,-1.65766902336755e-05,-2.57968226061761e-06
3.7377471970053,0.000575784578214607,-1.0839065774504e-05,-1.67956956116369e-05,-2.50981464970241e-06
3.74392832990822,0.000570031314427319,-1.35596018841457e-05,-1.70001221754755e-05,-2.43731566398373e-06
3.75010970235531,0.000564018443677051,-1.62755451673923e-05,-1.71898722998518e-05,-2.36227835986661e-06
3.75629131348538,0.000557746888321815,-1.89854686459109e-05,-1.73648586582482e-05,-2.28479711088463e-06
3.76247316243688,0.000551217571893282,-2.16879524164624e-05,-1.75250043716288e-05,-2.20496815111724e-06
3.76865524834785,0.000544431418189293,-2.43815832984157e-05,-1.76702420833245e-05,-2.122888845288e-06
3.77483757035594,0.000537389351421783,-2.70649547012118e-05,-1.780051473636e-05,-2.03865792937585e-06
3.78102012759842,0.000530092296609577,-2.97366671903528e-05,-1.79157752446081e-05,-1.95237491849316e-06
3.78720291921217,0.000522541179370918,-3.23953277660994e-05,-1.80159860075912e-05,-1.86414112130892e-06
3.79338594433366,0.000514736925637725,-3.50395504377927e-05,-1.81011197084483e-05,-1.77405802802075e-06
3.799569202099,0.000506680462016236,-3.76679557405613e-05,-1.81711587293746e-05,-1.68222894773876e-06
3.8057526916439,0.00049837271571573,-4.02791712930096e-05,-1.82260945333806e-05,-1.58875704057817e-06
3.81193641210367,0.000489814614387349,-4.28718313693963e-05,-1.826592911851e-05,-1.49374693456536e-06
3.81812036261326,0.000481007086441949,-4.54445770574606e-05,-1.82906732661006e-05,-1.39730361565941e-06
3.8243045423072,0.000471951060565151,-4.79960561808745e-05,-1.83003476537658e-05,-1.29953260782734e-06
3.83048895031965,0.000462647466104636,-5.0524923654021e-05,-1.82949826682273e-05,-1.20053996131955e-06
3.83667358578437,0.000453097233057795,-5.30298410116971e-05,-1.82746173586877e-05,-1.10043221941891e-06
3.84285844783475,0.000443301291801619,-5.55094763953711e-05,-1.82393007941687e-05,-9.99316375086684e-07
3.84904353560378,0.000433260573342872,-5.79625051786783e-05,-1.81890909221567e-05,-8.97299135410908e-07
3.85522884822407,0.000422976009268087,-6.03876094177442e-05,-1.81240550078911e-05,-7.94487711971973e-07
3.86141438482784,0.000412448531543621,-6.27834778003027e-05,-1.80442696154397e-05,-6.90989522100347e-07
3.86760014454691,0.000401679072895283,-6.51488062519935e-05,-1.7949819998801e-05,-5.8691187042484e-07
3.87378612651273,0.000390668566313276,-6.74822971418905e-05,-1.78408010286977e-05,-4.82361591322784e-07
3.87997232985636,0.000379417945707552,-6.9782660037764e-05,-1.77173160811684e-05,-3.77446059595354e-07
3.88615875370847,0.00036792814500656,-7.20486111869253e-05,-1.75794775456904e-05,-2.72271675103281e-07
3.89234539719934,0.000356200099227462,-7.42788735370016e-05,-1.74274068025865e-05,-1.66945304930799e-07
3.89853225945889,0.000344234743563811,-7.64721772919919e-05,-1.72612338670519e-05,-6.15724324249122e-08
3.90471933961661,0.000332033013780784,-7.86272593310419e-05,-1.70810977130822e-05,4.37410285320459e-08
3.91090663680165,0.000319595846141732,-8.07428632083652e-05,-1.68871456125041e-05,1.48889913603189e-07
3.91709415014273,0.000306924177590361,-8.28177396191982e-05,-1.66795336348138e-05,2.53770328783942e-07
3.92328187876822,0.000294018945579193,-8.48506461532325e-05,-1.64584266283385e-05,3.58278188577555e-07
3.9294698218061,0.000280881087873249,-8.68403470962459e-05,-1.62239976545794e-05,4.62310892577618e-07
3.93565797838394,0.000267511542922182,-8.87856138787269e-05,-1.59764282464773e-05,5.65766104430389e-07
3.94184634762895,0.000253911249759581,-9.06852244560797e-05,-1.57159084499957e-05,6.68542783876786e-07
3.94803492866795,0.000240081147771609,-9.25379641204032e-05,-1.5442636449127e-05,7.70540856990906e-07
3.95422372062738,0.000226022176988736,-9.43426247478286e-05,-1.51568186116651e-05,8.71661249867389e-07
3.96041272263327,0.000211735277823036,-9.60980052422465e-05,-1.48586697703271e-05,9.71805951134573e-07
3.96660193381131,0.000197221391332307,-9.78029115385324e-05,-1.45484127214967e-05,1.07087827350119e-06
3.97279135328676,0.000182481459025826,-9.94561562813848e-05,-1.42262783334757e-05,1.16878270241957e-06
3.97898098018454,0.000167516422913692,-0.000101056559087896,-1.38925053645268e-05,1.26542514180589e-06
3.98517081362914,0.000152327225549149,-0.000102602946621442,-1.35473408420805e-05,1.36071280527123e-06
3.99136085274471,0.000136914810039707,-0.000104094152360006,-1.31910394638894e-05,1.45455484780036e-06
3.99755109665499,0.000121280119751954,-0.000105529016796162,-1.28238634818905e-05,1.54686090024119e-06
4.00374154448336,0.000105424098886701,-0.000106906387370207,-1.24460834903614e-05,1.63754347954549e-06
4.00993219535278,8.93476919647797e-05,-0.00010822511826805,-1.2057977473106e-05,1.72651587208595e-06
4.01612304838586,7.30518440186885e-05,-0.000109484071061539,-1.1659830986359e-05,1.81369377940322e-06
4.02231410270483,5.6537500554565e-05,-0.000110682113563869,-1.1251937114065e-05,1.89899383798645e-06
4.02850535743151,3.98056077705271e-05,-0.000111818121441935,-1.08345968553555e-05,1.98233557945372e-06
4.03469681168736,2.28571120000778e-05,-0.000112890976629666,-1.04081181968458e-05,2.06363961146832e-06
4.04088846459346,5.69296046472811e-06,-0.000113899568216935,-9.97281681973742e-06,2.14282919379726e-06
4.04708031527049,-1.16858994476262e-05,-0.000114842792454773,-9.5290157369436e-06,2.2198292391201e-06
4.05327236283876,-2.92785195706144e-05,-0.000115719552374294,-9.0770450459859e-06,2.29456672907281e-06
4.05946460641821,-4.7083951621051e-05,-0.000116528758024419,-8.61724214053184e-06,2.36697112317421e-06
4.06565704512838,-6.510124636595e-05,-0.000117269326407579,-8.14995144888974e-06,2.43697407989401e-06
4.07184967808844,-8.3329454469133e-05,-0.000117940181598974,-7.67552501927216e-06,2.50450934412431e-06
4.07804250441716,-0.000101767625903135,-0.000118540254709393,-7.19432128581575e-06,2.56951310420679e-06
4.08423552323297,-0.000120414810180141,-0.000119068483574356,-6.70670572956412e-06,2.63192403676994e-06
4.09042873365389,-0.000139270056484408,-0.000119523813285792,-6.21305120815793e-06,2.69168332324711e-06
4.09662213479756,-0.000158332413315067,-0.000119905195847573,-5.71373701801413e-06,2.74873465841511e-06
4.10281572578124,-0.00017760092887772,-0.000120211590351231,-5.20914940932018e-06,2.80302401906228e-06
4.10900950572183,-0.000197074650653891,-0.000120441962817533,-4.6996808885215e-06,2.85450046572703e-06
4.11520347373584,-0.000216752625963451,-0.000120595286200699,-4.18573164378659e-06,2.90311566263962e-06
4.12139762893938,-0.000236633901381091,-0.000120670540697376,-3.66770735009982e-06,2.94882364978516e-06
4.12759197044821,-0.000256717523183471,-0.000120666713318158,-3.14602085351636e-06,2.99158196120759e-06
4.1337864973777,-0.000277002537183108,-0.000120582798221173,-2.6210912019788e-06,3.03135036445693e-06
4.13998120884285,-0.000297487988571931,-0.000120417796607608,-2.09334420005836e-06,3.06809150669864e-06
4.14617610395826,-0.000318172922179238,-0.000120170716584632,-1.56321177787882e-06,3.10177156181109e-06
4.15237118183817,-0.000339056382318784,-0.000119840573485944,-1.03113187090229e-06,3.13235936069168e-06
4.15856644159643,-0.000360137412914307,-0.000119426389372624,-4.9754918579575e-07,3.15982690602712e-06
4.16476188234653,-0.000381415057466625,-0.000118927193764166,3.70858340768749e-08,3.18414904638075e-06
4.17095750320157,-0.000402888358746585,-0.000118342022881459,5.72316374935954e-07,3.20530408615908e-06
4.17715330327428,-0.000424556359506528,-0.000117669920362007,1.10767968891215e-06,3.22327349037097e-06
4.18334928167699,-0.000446418101624886,-0.000116909936466849,1.64270717152599e-06,3.23804185534248e-06
4.18954543752169,-0.000468472626739037,-0.000116061128758073,2.17692392819511e-06,3.2495971718352e-06
4.19574176991996,-0.000490718975990289,-0.000115122561949556,2.70984981175224e-06,3.25793090879024e-06
4.20193827798302,-0.000513156190152407,-0.000114093307597736,3.24099817228957e-06,3.26303759515763e-06
4.20813496082171,-0.000535783309355518,-0.000112972444574283,3.76987727597787e-06,3.26491550037772e-06
4.2143318175465,-0.000558599373394611,-0.000111759058462981,4.29598932457917e-06,3.26356622922113e-06
4.22052884726747,-0.000581603421703654,-0.000110452242459717,4.81883096891255e-06,3.25899513702708e-06
4.22672604909435,-0.00060479449307361,-0.000109051096472475,5.33789339191803e-06,3.25121079097075e-06
4.23292342213645,-0.000628171626089182,-0.000107554727439146,5.85266240102361e-06,3.24022547131177e-06
4.23912096550276,-0.000651733858648886,-0.000105962249586731,6.36261809200033e-06,3.22605545881767e-06
4.24531867830185,-0.000675480228375801,-0.000104272784301545,6.86723545921503e-06,3.20872033362599e-06
4.25151655964193,-0.000699409772439528,-0.000102485459849243,7.36598413325911e-06,3.18824367185546e-06
4.25771460863084,-0.000723521527510401,-0.000100599411408713,7.8583283686076e-06,3.16465268240794e-06
4.26391282437605,-0.000747814529911559,-9.86137819835944e-05,8.3437275793929e-06,3.13797825446697e-06
4.27011120598465,-0.000772287815341365,-9.65277210718938e-05,8.8216357922829e-06,3.10825552382615e-06
4.27630975256334,-0.000796940419308391,-9.43403853759355e-05,9.29150207531425e-06,3.07552308193395e-06
4.28250846321846,-0.000821771376850365,-9.20509388315599e-05,9.75277059462369e-06,3.0398241164718e-06
4.28870733705599,-0.000846779722330868,-8.96585525634704e-05,1.02048801037948e-05,3.00120478405873e-06
4.29490637318152,-0.000871964490006624,-8.7162404540206e-05,1.06472655826575e-05,2.959715968351e-06
4.30110557070027,-0.000897324713511741,-8.45616801088476e-05,1.10793561076632e-05,2.91541274673011e-06
4.30730492871707,-0.000922859426130906,-8.18555716086373e-05,1.15005765613898e-05,2.86835362582382e-06
4.31350444633642,-0.00094856766074308,-7.90432787519189e-05,1.19103471820856e-05,2.81860160269064e-06
4.3197041226624,-0.000974448449690532,-7.61240080591335e-05,1.23080833164891e-05,2.76622379327127e-06
4.32590395679875,-0.00100050082508148,-7.30969732786575e-05,1.269319598595e-05,2.71129129762219e-06
4.33210394784882,-0.00102672381846405,-6.99613952959111e-05,1.30650917094751e-05,2.65387978121129e-06
4.3383040949156,-0.00105311646101495,-6.67165024247917e-05,1.34231727482446e-05,2.5940687831691e-06
4.3445043971017,-0.00107967778353699,-6.33615297248183e-05,1.37668366640201e-05,2.53194249628524e-06
4.35070485350936,-0.00110640681638794,-5.98957196221745e-05,1.4095476843579e-05,2.46758880151362e-06
4.35690546324046,-0.00113330258936692,-5.63183218236775e-05,1.44084827199086e-05,2.40110048934241e-06
4.36310622539648,-0.00116036413223258,-5.26285927209308e-05,1.47052389898553e-05,2.33257468902119e-06
4.36930713907855,-0.00118759047400276,-4.8825796433476e-05,1.4985126965914e-05,2.26211225373019e-06
4.37550820338745,-0.00121498064349017,-4.49092039259245e-05,1.52475235082244e-05,2.18981924786374e-06
4.38170941742354,-0.00124253366890374,-4.08780933034852e-05,1.5491801462322e-05,2.11580565692126e-06
4.38791078028684,-0.0012702485781758,-3.67317501362875e-05,1.57173296562154e-05,2.04018636733443e-06
4.39411229107701,-0.00125857878649355,-3.25242748068443e-05,1.59235424920704e-05,1.9630802827494e-06
4.40031394889332,-0.00123213496602195,-2.84007239696717e-05,1.61105215594585e-05,1.8846084560978e-06
4.40651575283467,-0.0012059271026791,-2.43681000183042e-05,1.6278703481195e-05,1.80489006766096e-06
4.4127177019996,-0.00117995462256116,-2.04255199262084e-05,1.64285243642409e-05,1.72404153946977e-06
4.41891979548628,-0.00115421695116258,-1.65721031760979e-05,1.65604154143854e-05,1.64217649527807e-06
4.42512203239251,-0.00112871351390301,-1.28069716509216e-05,1.66748036187796e-05,1.55940559633079e-06
4.43132441181572,-0.00110344373539194,-9.12925042446651e-06,1.67721114719166e-05,1.47583688457885e-06
4.43752693285297,-0.00107840704026203,-5.5380665315648e-06,1.68527568247795e-05,1.39157609247397e-06
4.44372959460096,-0.00105360285263115,-2.0325499152807e-06,1.69171531886661e-05,1.30672595022152e-06
4.44993239615601,-0.00102903059612413,1.38816708273483e-06,1.69657096173987e-05,1.22138644177513e-06
4.45613533661408,-0.00100468969402278,4.72494935072036e-06,1.69988307885541e-05,1.13565519126631e-06
4.46233841507078,-0.000980579569467976,7.9786592580733e-06,1.70169169995813e-05,1.04962727603455e-06
4.46854163062131,-0.000956699644835459,1.11501566538212e-05,1.70203638599029e-05,9.63395280865067e-07
4.47474498236056,-0.00093304934250957,1.42402986462217e-05,1.70095630256127e-05,8.77048812602004e-07
4.480948469383,-0.000909628084173782,1.72499399960209e-05,1.69849015638622e-05,7.90675639597397e-07
4.48715209078278,-0.000886435291322095,2.01799325023723e-05,1.69467621820169e-05,7.04360700535403e-07
4.49335584565365,-0.000863470385071559,2.30311255292497e-05,1.68955230305874e-05,6.18186690411346e-07
4.499559733089,-0.000840732786045475,2.58043661041221e-05,1.68315585524126e-05,5.32233867904216e-07
4.50576375218189,-0.000818221914670943,2.85004981757945e-05,1.67552384599547e-05,4.46579720599274e-07
4.51196790202497,-0.000795937190904073,3.11203633704145e-05,1.66669281300452e-05,3.61300094630407e-07
4.51817218171054,-0.000773878034247798,3.3664800757104e-05,1.65669888326549e-05,2.76468397303429e-07
4.52437659033056,-0.000752043863959208,3.61346465472459e-05,1.64557773470882e-05,1.92154954473814e-07
4.5305811269766,-0.000730434099056891,3.85307345131407e-05,1.63336465790141e-05,1.0842896307843e-07
4.53678579073987,-0.00070904815782501,4.08538958254768e-05,1.62009449754567e-05,2.53564988681912e-08
4.54299058071123,-0.000687885458567169,4.31049588436898e-05,1.60580166393253e-05,-5.69976297527311e-08
4.54919549598116,-0.000666945418869583,4.52847495043458e-05,1.59052018220787e-05,-1.38571991398767e-07
4.55540053563979,-0.000646227456347589,4.73940910781702e-05,1.57428362065579e-05,-2.19306104866858e-07
4.56160569877689,-0.000625730987960428,4.94338041323097e-05,1.55712516261689e-05,-2.99142650788594e-07
4.56781098448186,-0.000605455430248121,5.14047067144292e-05,1.53907754765537e-05,-3.78025491537513e-07
4.57401639184374,-0.000585400199709549,5.33076141175186e-05,1.52017310887942e-05,-4.5590104681189e-07
4.58022191995122,-0.000565564712230981,5.51433391502168e-05,1.5004438031061e-05,-5.32717899709064e-07
4.58642756789261,-0.00054594838350574,5.69126918260263e-05,1.47992112097397e-05,-6.08425903106199e-07
4.59263333475587,-0.000526550628654263,5.86164797429156e-05,1.45863618093098e-05,-6.82978028173202e-07
4.59883921962861,-0.000507370862594607,6.02555074422839e-05,1.43661966929522e-05,-7.56327910142968e-07
4.60504522159806,-0.000488408499994274,6.18305774488271e-05,1.41390188996296e-05,-8.28432290568619e-07
4.6112513397511,-0.000469662954868436,6.33424890536657e-05,1.39051270645096e-05,-8.99249058748897e-07
4.61745757317426,-0.000451133641137111,6.47920391782942e-05,1.36648162124458e-05,-9.68738162859613e-07
4.6236639209537,-0.00043281997226212,6.6180022159546e-05,1.34183771910122e-05,-1.03686162033826e-06
4.62987038217522,-0.000414721361382509,6.75072295251319e-05,1.31660965667191e-05,-1.10358282865677e-06
4.63607695592427,-0.000396837221183939,6.87744501379259e-05,1.29082572506262e-05,-1.16886753007617e-06
4.64228364128593,-0.000379166964276376,6.99824704935824e-05,1.26451381037656e-05,-1.23268283174666e-06
4.64849043734494,-0.000361710002575968,7.11320740425517e-05,1.23770139084145e-05,-1.29499761228376e-06
4.65469734318568,-0.000344465747930765,7.22240418764263e-05,1.21041557436746e-05,-1.35578262766041e-06
4.66090435789215,-0.000327433611735579,7.32591522840039e-05,1.18268304580008e-05,-1.41501013435385e-06
4.66711148054801,-0.000310613004859606,7.42381808161128e-05,1.1545301112003e-05,-1.47265425161818e-06
4.67331871023658,-0.000294003338244566,7.51619006582078e-05,1.12598270466595e-05,-1.52869062777553e-06
4.6795260460408,-0.000277604021987212,7.60310821113509e-05,1.09706633186063e-05,-1.58309674813112e-06
4.68573348704325,-0.000261414466322371,7.68464925750515e-05,1.06780615948817e-05,-1.63585144389662e-06
4.69194103232619,-0.000245434080879423,7.76088973656529e-05,1.03822693085954e-05,-1.68693495778043e-06
4.69814868097148,-0.000229662274983964,7.83190587001422e-05,1.00835300385775e-05,-1.73632904982167e-06
4.70435643206066,-0.000214098457604256,7.8977736045592e-05,9.78208404428212e-06,-1.78401799704243e-06
4.71056428467489,-0.000198742037407317,7.95856866604369e-05,9.47816714945742e-06,-1.82998603210484e-06
4.716772237895,-0.000183592422670041,8.01436646491321e-05,9.17201175843592e-06,-1.87422001241177e-06
4.72298029080146,-0.000168649021559871,8.06524216890482e-05,8.86384634786078e-06,-1.91670758907686e-06
4.72918844247437,-0.0001539112415621,8.11127068272616e-05,8.55389586079291e-06,-1.95743837688488e-06
4.73539669199349,-0.000139378490058476,8.15252661943805e-05,8.24238112290028e-06,-1.99640276760083e-06
4.74160503843823,-0.00012505017400198,8.18908433483442e-05,7.92951943140737e-06,-2.0335930892123e-06
4.74781348088764,-0.000110925700056391,8.22101793278414e-05,7.61552448736711e-06,-2.0690024886145e-06
4.75402201842042,-9.70044746827744e-05,8.24840121017916e-05,7.30060605266554e-06,-2.10262591361705e-06
4.76023065011492,-8.32859037219112e-05,8.2713077349217e-05,6.98497031390118e-06,-2.13445937254508e-06
4.76643937504915,-6.97693928239718e-05,8.28981076967648e-05,6.66881985828602e-06,-2.16449994107685e-06
4.77264819230074,-5.64543474739912e-05,8.30398335531795e-05,6.35235357920123e-06,-2.1927464856584e-06
4.778857100947,-4.33401726238122e-05,8.31389821230887e-05,6.03576669845695e-06,-2.21919846811057e-06
4.78506610006487,-3.0426272946683e-05,8.31962781963561e-05,5.71925060255919e-06,-2.24385700871765e-06
4.79127518873094,-1.77120528479968e-05,8.32124438102002e-05,5.40299358547167e-06,-2.26672414630997e-06
4.79748436602146,-5.19691638089981e-06,8.31881983937565e-05,5.08717986119046e-06,-2.28780328590184e-06
4.80369363101233,7.11973278629369e-06,8.31242582323333e-05,4.77199047126179e-06,-2.30709887304733e-06
4.8099029827791,1.92384911234015e-05,8.30213376996187e-05,4.45760236411806e-06,-2.32461639350664e-06
4.81611242039696,3.11599557086269e-05,8.28801476215467e-05,4.1441894802927e-06,-2.3403623779973e-06
4.82232194294076,4.28847236962411e-05,8.27013967090155e-05,3.8319220503421e-06,-2.35434466889303e-06
4.82853154948501,5.44133926640289e-05,8.24857906199531e-05,3.52096675370483e-06,-2.36657193989114e-06
4.83474123910385,6.574656036352e-05,8.22340325321821e-05,3.21148646297483e-06,-2.37705378297796e-06
4.84095101087111,7.68848250621924e-05,8.19468228525585e-05,2.90364125615407e-06,-2.38580114120938e-06
4.84716086386022,8.78287852593605e-05,8.16248591381296e-05,2.59758717809629e-06,-2.39282555554746e-06
4.85337079714432,9.85790398345084e-05,8.12688364113145e-05,2.29347701784766e-06,-2.39813952034797e-06
4.85958080979616,0.000109136187829256,8.08794465740427e-05,1.99146016758961e-06,-2.4017572703355e-06
4.86579090088817,0.000119500828639545,8.04573796157006e-05,1.69168276645089e-06,-2.40369245352414e-06
4.87200106949241,0.000129673562011315,8.00033218814664e-05,1.39428658191156e-06,-2.40396074779889e-06
4.87821131468062,0.000139654988081765,7.9517957641845e-05,1.09941168056434e-06,-2.40257846217361e-06
4.88442163552418,0.000149445707170452,7.90019681815155e-05,8.07193259152049e-07,-2.39956266906428e-06
4.89063203109413,0.000159046319955738,7.84560320403319e-05,5.17763919208942e-07,-2.39493133590521e-06
4.89684250046117,0.000168457427293447,7.78808249898934e-05,2.3125258321937e-07,-2.38870261570286e-06
4.90305304269564,0.000177679630621695,7.72770202800138e-05,-5.22148591516885e-08,-2.38089647789148e-06
4.90926365686755,0.000186713531391954,7.66452884151211e-05,-3.325160270157e-07,-2.37153299510023e-06
4.91547434204656,0.000195559731574936,7.59862967470188e-05,-6.09532010717221e-07,-2.36063286041452e-06
4.92168509730199,0.000204218833278205,7.53007103834159e-05,-8.83146646940192e-07,-2.34821792962129e-06
4.92789592170282,0.000212691439025088,7.45891914468129e-05,-1.15324752425192e-06,-2.33431055586607e-06
4.93410681431769,0.000220978151647649,7.38523994488917e-05,-1.41972522592876e-06,-2.31893378327195e-06
4.94031777421488,0.000229079574183669,7.30909911046374e-05,-1.68247377552592e-06,-2.30211094119026e-06
4.94652880046235,0.000236996309916391,7.23056202224949e-05,-1.94139007867836e-06,-2.28386666425027e-06
4.95273989212771,0.000244728962600727,7.14969381286758e-05,-2.19637460823229e-06,-2.26422554240188e-06
4.95895104827822,0.000252278136219357,7.06655932025582e-05,-2.44733087381174e-06,-2.24321326191606e-06
4.96516226798081,0.000259644435008913,6.98122312367581e-05,-2.69416541184878e-06,-2.2208558340307e-06
4.97137355030207,0.000266828463556645,6.89374951283383e-05,-2.93678810685401e-06,-2.19717963372472e-06
4.97758489430824,0.000273830826663534,6.80420252409285e-05,-3.17511174937051e-06,-2.17221168303915e-06
4.98379629906524,0.000280652129493301,6.71264586579052e-05,-3.40905275277949e-06,-2.14598012334069e-06
4.99000776363862,0.000287292977411751,6.61914304630439e-05,-3.63853002544514e-06,-2.11851241786175e-06
4.99621928709362,0.000293753976204722,6.52375724907936e-05,-3.86346580539409e-06,-2.0898373287573e-06
5.00243086849513,0.000300035731891666,6.4265513903482e-05,-4.08378549494404e-06,-2.0599842021569e-06
5.0086425069077,0.000306138850533393,6.32758810825318e-05,-4.29941761065549e-06,-2.02898214730565e-06
5.01485420139554,0.000312063939063419,6.22692976717392e-05,-4.51029331004911e-06,-1.99686092680293e-06
5.02106595102253,0.000317811603988927,6.12463846649168e-05,-4.71634729982783e-06,-1.9636510458731e-06
5.0272777548522,0.000323382452729931,6.02077602175371e-05,-4.91751699981955e-06,-1.92938266886031e-06
5.03348961194776,0.000328777092546421,5.91540396362346e-05,-5.11374269062571e-06,-1.89408716461921e-06
5.03970152137208,0.000333996131130076,5.8085835511395e-05,-5.30496804810927e-06,-1.85779562350215e-06
5.04591348218767,0.000339040176455217,5.70037576875632e-05,-5.49113928839198e-06,-1.82053965911804e-06
5.05212549345674,0.000343909836918799,5.59084133280496e-05,-5.67220593316189e-06,-1.78235115431823e-06
5.05833755424114,0.000348605720831956,5.48004065261095e-05,-5.84811986423605e-06,-1.74326229178359e-06
5.06454966360239,0.00035312843722919,5.36803387901907e-05,-6.01883663480812e-06,-1.70330511551683e-06
5.07076182060168,0.000357478594914142,5.25488089995377e-05,-6.18431427854589e-06,-1.66251266164053e-06
5.07697402429987,0.000361656803656675,5.14064131173032e-05,-6.34451368639826e-06,-1.62091797198066e-06
5.08318627375745,0.000365663672593663,5.02537443402597e-05,-6.49939862399602e-06,-1.57855364202052e-06
5.08939856803464,0.000369499812075009,4.90913928428876e-05,-6.64893574436836e-06,-1.53545312026543e-06
5.09561090619126,0.000373165831993993,4.79199464801249e-05,-6.79309476707961e-06,-1.49164991670139e-06
5.10182328728685,0.00037666234283777,4.67399900343498e-05,-6.93184787027382e-06,-1.44717742135461e-06
5.10803571038058,0.000379989955334439,4.55521054370065e-05,-7.06516995306035e-06,-1.40206934366007e-06
5.11424817453131,0.000383149280556165,4.4356872278183e-05,-7.19303921828917e-06,-1.35635960418573e-06
5.12046067879755,0.000386140929511853,4.31548665827793e-05,-7.31543644283024e-06,-1.31008204055099e-06
5.1266732222375,0.0003889655140132,4.19466623083153e-05,-7.43234469470425e-06,-1.26327053602897e-06
5.13288580390901,0.000391623645653007,4.07328302948386e-05,-7.54375028154896e-06,-1.21595937066147e-06
5.13909842286961,0.000394115936408922,3.95139387332207e-05,-7.64964212968382e-06,-1.16818223859041e-06
5.1453110781765,0.000396442998639057,3.82905526550651e-05,-7.75001175915732e-06,-1.1199734489424e-06
5.15152376888653,0.000398605444997018,3.70632349971723e-05,-7.84485344868261e-06,-1.07136722720709e-06
5.15773649405624,0.000400603888102159,3.58325451085369e-05,-7.93416416680765e-06,-1.02239747921379e-06
5.16394925274184,0.000402438941192228,3.45990402580551e-05,-8.01794342861621e-06,-9.73098321274334e-07
5.1701620439992,0.000404111217457243,3.33632741578794e-05,-8.09619345643737e-06,-9.23503702899565e-07
5.17637486688387,0.000405621330630992,3.21257983328792e-05,-8.168919270257e-06,-8.73647907666267e-07
5.18258772045106,0.000406969894435593,3.0887161457382e-05,-8.23612826634671e-06,-8.2356440193656e-07
5.18880060375568,0.000408157522977982,2.96479089953359e-05,-8.29783041736912e-06,-7.73287347425949e-07
5.19501351585227,0.000409184830693573,2.84085840680279e-05,-8.35403831312883e-06,-7.2285046334581e-07
5.20122645579508,0.000410052431958817,2.71697266325248e-05,-8.40476720142115e-06,-6.72286963216954e-07
5.20743942263801,0.000410760941952747,2.59318739395451e-05,-8.45003482409518e-06,-6.216306432228e-07
5.21365241543464,0.000411310975343673,2.4695560627585e-05,-8.48986137804522e-06,-5.70914553725245e-07
5.21986543323822,0.000411703147865898,2.34613184218481e-05,-8.52426969639691e-06,-5.20171873269337e-07
5.22607847510169,0.000411938074883893,2.22296759821938e-05,-8.55328472072208e-06,-4.69435725402707e-07
5.23229154007764,0.000412016372292816,2.10011594708002e-05,-8.57693457731803e-06,-4.18738587109156e-07
5.23850462721836,0.000411938656177909,1.97762921293511e-05,-8.59524929532291e-06,-3.68113024317808e-07
5.2447177355758,0.000411705542818134,1.85555943038564e-05,-8.60826144535782e-06,-3.17591487744263e-07
5.25093086420157,0.000411317648830114,1.73395837784412e-05,-8.61600610491861e-06,-2.67205891165172e-07
5.25714401214699,0.000410775590956607,1.61287752607254e-05,-8.61852079685454e-06,-2.16987973371282e-07
5.26335717846303,0.000410079986362079,1.49236806503699e-05,-8.61584517787511e-06,-1.66969264134209e-07
5.26957036220035,0.000409231452144864,1.37248092011105e-05,-8.60802172567345e-06,-1.1718093401638e-07
5.27578356240928,0.000408230605917347,1.2532667124389e-05,-8.59509494340349e-06,-6.76541275838457e-08
5.28199677813984,0.000407078065425547,1.13477579683284e-05,-8.5771116873312e-06,-1.84191431913128e-08
5.2882100084417,0.00040577444866127,1.017058260314e-05,-8.55412135388739e-06,3.04939059497874e-08
5.29442325236423,0.000404320373838885,9.00163861752643e-06,-8.52617540862285e-06,7.90546068215275e-08
5.30063650895648,0.000402716459458387,7.84142103065818e-06,-8.49332768269253e-06,1.27233914985679e-07
5.30684977726717,0.000400963324145727,6.69042217547966e-06,-8.45563455524679e-06,1.75002366012268e-07
5.31306305634469,0.000399061586885868,5.54913148654254e-06,-8.41315424015356e-06,2.22331390177585e-07
5.31927634523713,0.000397011866679206,4.41803543193063e-06,-8.36594735240459e-06,2.6919258385181e-07
5.32548964299225,0.000394814782980753,3.29761759257574e-06,-8.31407705531881e-06,3.15557736098213e-07
5.33170294865749,0.000392470955470486,2.18835905591911e-06,-8.2576082313098e-06,3.6139971445256e-07
5.33791626127996,0.000389981003895087,1.09073755320174e-06,-8.19660813269246e-06,4.06691328001227e-07
5.34412957990648,0.00038734554825555,5.22880875781974e-09,-8.13114647720691e-06,4.5140601642962e-07
5.35034290358351,0.00038456520898758,-1.06769535302063e-06,-8.06129484483058e-06,4.95517433889753e-07
5.35655623135722,0.000381640606350157,-2.12756515154668e-06,-7.98712691503847e-06,5.3899994916263e-07
5.36276956227347,0.000378572361244323,-3.17391383029219e-06,-7.9087184409295e-06,5.8182874252308e-07
5.36898289537777,0.000375361094512397,-4.20627763719142e-06,-7.82614798063346e-06,6.23978721883317e-07
5.37519622971534,0.000372007427488465,-5.22419566012712e-06,-7.73949525718086e-06,6.65426138839744e-07
5.38140956433107,0.000368511981295872,-6.22720946952318e-06,-7.64884273423893e-06,7.06147204678505e-07
5.38762289826954,0.000364875377676056,-7.2148639580091e-06,-7.55427450181306e-06,7.46119031109007e-07
5.39383623057501,0.000361098238367674,-8.18670645623879e-06,-7.45587692921579e-06,7.85318902550527e-07
5.40004956029143,0.000357181185398295,-9.14228762959309e-06,-7.3537384243558e-06,8.23725312143432e-07
5.40626288646241,0.000353124840898553,-1.00811604719384e-05,-7.24794958236491e-06,8.61316355516187e-07
5.41247620813128,0.000348929827603021,-1.10028810879973e-05,-7.13860245967117e-06,8.98071932862455e-07
5.41868952434104,0.000344596767877514,-1.19070083590995e-05,-7.02579149353019e-06,9.33971584894376e-07
5.42490283413437,0.000340126284683147,-1.27931040423576e-05,-6.90961303725683e-06,9.68995950372712e-07
5.43111613655364,0.000335519001059048,-1.36607328489956e-05,-6.79016554937337e-06,1.00312603979869e-06
5.43732943064091,0.00033077554035883,-1.45094620211623e-05,-6.66754905134193e-06,1.03634373701747e-06
5.44354271543792,0.000325896525929379,-1.533886202213e-05,-6.54186552963205e-06,1.06863152167403e-06
5.44975598998611,0.000320882581688997,-1.61485061685757e-05,-6.41321942145829e-06,1.09997254575318e-06
5.45596925332659,0.000315734331245329,-1.69379702807966e-05,-6.28171627727103e-06,1.13035039930379e-06
5.46218250450017,0.00031045239885378,-1.77068332708012e-05,-6.14746408870987e-06,1.15974972898041e-06
5.46839574254734,0.000305037408710165,-1.84546769784663e-05,-6.01057233749181e-06,1.1881555302248e-06
5.47460896650828,0.000299489985279815,-1.91810858399294e-05,-5.87115255443889e-06,1.21555414570837e-06
5.48082217542288,0.000293810753575024,-1.98856474484531e-05,-5.72931802874558e-06,1.241931739896e-06
5.48703536833069,0.000288000338099011,-2.05679520351975e-05,-5.58518380860083e-06,1.26727576966672e-06
5.49324854427095,0.000282059364067145,-2.1227592849544e-05,-5.43886677066846e-06,1.29157443940328e-06
5.49946170228263,0.00027598845669807,-2.18641658819018e-05,-5.29048564095068e-06,1.31481637805067e-06
5.50567484140433,0.000269788241546574,-2.24772701401137e-05,-5.14016049598836e-06,1.33699139683156e-06
5.51188796067439,0.000263459344316968,-2.30665071662168e-05,-4.98801378510515e-06,1.35808973647902e-06
5.51810105913083,0.000257002390666194,-2.36314818247497e-05,-4.83416915917002e-06,1.37810275656858e-06
5.52431413581134,0.000250418006791548,-2.41718015161593e-05,-4.67875222274961e-06,1.39702235130997e-06
5.53052718975332,0.000243706819023415,-2.46870767035974e-05,-4.52189009356401e-06,1.41484112542181e-06
5.53674021999387,0.000236869453447033,-2.51769205004296e-05,-4.36371177904087e-06,1.43155281074179e-06
5.54295322556976,0.000229906536956245,-2.56409490021041e-05,-4.20434757539788e-06,1.44715157017362e-06
5.54916620551748,0.000222818696300034,-2.6078781307891e-05,-4.04393003310292e-06,1.46163292686928e-06
5.55537915887319,0.000215606558342164,-2.64900390825904e-05,-3.88259251899054e-06,1.47499290231004e-06
5.56159208467275,0.000208270750299803,-2.68743472827178e-05,-3.72047064098706e-06,1.48722837857079e-06
5.56780498195172,0.00020081189954958,-2.72313333725474e-05,-3.55770131729311e-06,1.49833707667823e-06
5.57401784974536,0.000193230633569928,-2.7560627721544e-05,-3.39442303975428e-06,1.50831769428012e-06
5.58023068708861,0.000185527580131479,-2.78618638418684e-05,-3.2307759988203e-06,1.51716963791243e-06
5.58644349301612,0.000177703366863855,-2.81346778632211e-05,-3.06690155281938e-06,1.52489355426604e-06
5.59265626656221,0.000169758622088441,-2.83787088309405e-05,-2.90294314852453e-06,1.53149077543464e-06
5.59886900676093,0.000161693973903275,-2.85935988938022e-05,-2.73904526544094e-06,1.53696318088615e-06
5.60508171264601,0.000153510050812282,-2.87789925818534e-05,-2.5753538476442e-06,1.54131428755199e-06
5.61129438325088,0.000145207481258953,-2.8934537872301e-05,-2.4120168060842e-06,1.54454775142269e-06
5.61750701760866,0.000136786894151995,-2.90598854121359e-05,-2.24918309415025e-06,1.5466688055286e-06
5.62371961475217,0.000128248918107764,-2.91546884503274e-05,-2.08700280420002e-06,1.54768331354443e-06
5.62993217371394,0.000119594182524673,-2.9218603499302e-05,-1.9256282731493e-06,1.5475979261301e-06
5.63614469352618,0.000110823316549556,-2.92512897737893e-05,-1.76521242719373e-06,1.54642086609632e-06
5.64235717322082,0.000101936949547746,-2.92524094643498e-05,-1.60591013431588e-06,1.54416059156524e-06
5.64856961182947,9.29357111922232e-05,-2.92216275281727e-05,-1.44787732551098e-06,1.54082711496431e-06
5.65478200838344,8.38202312298889e-05,-2.91586117672766e-05,-1.29127150233691e-06,1.53643078892895e-06
5.66099436191377,7.45911394633839e-05,-2.90630332061015e-05,-1.13625115120987e-06,1.53098333769354e-06
5.66720667145116,6.52490660253827e-05,-2.89345653080309e-05,-9.82976508066919e-07,1.52449766395995e-06
5.67341893602604,5.57946411890267e-05,-2.87728846132221e-05,-8.31608764565042e-07,1.51698715797281e-06
5.67963115466852,4.62284952700869e-05,-2.85776706958894e-05,-6.8231041726336e-07,1.50846691105446e-06
5.68584332640843,3.65512588989052e-05,-2.83486057375587e-05,-5.35245526223197e-07,1.49895226659354e-06
5.69205545027529,2.67635626969052e-05,-2.80853752337421e-05,-3.9057914255177e-07,1.48845987808214e-06
5.69826752529832,1.68660377204292e-05,-2.7787666964992e-05,-2.4847758269652e-07,1.47700769477673e-06
5.70447955050646,6.85931471366798e-06,-2.74551721690152e-05,-1.09108444980201e-07,1.46461436852958e-06
5.71069152492834,-3.2559748642426e-06,-2.70875845636433e-05,2.73596327412966e-08,1.45129964474636e-06
5.71690344759229,-1.3479199970825e-05,-2.6684600976355e-05,1.60756576469107e-07,1.43708447342346e-06
5.72311531752635,-2.38097288461259e-05,-2.62459211584536e-05,2.9091130156159e-07,1.42199048490249e-06
5.72932713375827,-3.42469301117344e-05,-2.57712476669255e-05,4.17651737652891e-07,1.4060409292303e-06
5.73553889531549,-4.47901719012574e-05,-2.52602859072937e-05,5.4080423722155e-07,1.38925963166624e-06
5.74175060122518,-5.5438822200038e-05,-2.47127440137661e-05,6.60194548852346e-07,1.37167156400806e-06
5.74796225051418,-6.61922491552211e-05,-2.41283337503037e-05,7.75646973474698e-07,1.35330301859379e-06
5.75417384220907,-7.70498203230335e-05,-2.35067689018859e-05,8.86984753678114e-07,1.33418102948593e-06
5.76038537533612,-8.80109034882636e-05,-2.28477665910162e-05,9.94030373110824e-07,1.31433430856037e-06
5.76659684892129,-9.9074866130768e-05,-2.21510467109854e-05,1.09660489504562e-06,1.29379133565808e-06
5.77280826199029,-0.000110241075676989,-2.14163320278324e-05,1.19452857787591e-06,1.2725834153144e-06
5.7790196135685,-0.000121508899191674,-2.06433485368412e-05,1.2876205990598e-06,1.25074182913698e-06
5.78523090268103,-0.000132877703873594,-1.98318246419404e-05,1.37569898179527e-06,1.22829917297778e-06
5.79144212835268,-0.000128202435751768,-1.9009693147862e-05,1.45862489416122e-06,1.20528927332092e-06
5.79765328960796,-0.000122750358022421,-1.82109020795642e-05,1.5364607634704e-06,1.18174586394044e-06
5.80386438547112,-0.000117370321890154,-1.74352608576881e-05,1.60932654824099e-06,1.15770257374634e-06
5.81007541496608,-0.000112062167281735,-1.66825010993387e-05,1.67734160182182e-06,1.13319187052552e-06
5.81628637711649,-0.000106825734160306,-1.59523551948408e-05,1.74062366258017e-06,1.10824553503274e-06
5.82249727094571,-0.000101660862613396,-1.52445565252843e-05,1.79928896025327e-06,1.08289499449493e-06
5.8287080954768,-9.65673919848216e-05,-1.45588388499821e-05,1.85345272059227e-06,1.05717100122516e-06
5.83491884973255,-9.15451624869337e-05,-1.38949365793327e-05,1.90322935696628e-06,1.0311030235281e-06
5.84112953273543,-8.65940134266042e-05,-1.32525850466824e-05,1.94873111532001e-06,1.00472017169464e-06
5.84734014350766,-8.17137844692508e-05,-1.26315201334792e-05,1.99006982647543e-06,9.78051424278319e-07
5.85355068107115,-7.69043148561102e-05,-1.20314782973263e-05,2.02735558422463e-06,9.51124257303904e-07
5.85976114444752,-7.21654440444421e-05,-1.1452196873179e-05,2.06069742345387e-06,9.23966148836498e-07
5.86597153265811,-6.74970112602696e-05,-1.08934136110169e-05,2.09020339958843e-06,8.96603316648798e-07
5.87218184472397,-6.28988556410506e-05,-1.03548672841142e-05,2.11597993795008e-06,8.69061970824824e-07
5.87839207966588,-5.83708162222525e-05,-9.83629709562273e-06,2.13813257030364e-06,8.41367247426214e-07
5.88460223650431,-5.39127317468651e-05,-9.33744298713878e-06,2.15676527137245e-06,8.1354386730141e-07
5.89081231425945,-4.95244415515933e-05,-8.8580456963667e-06,2.17198112180102e-06,7.85615656105048e-07
5.89702231195121,-4.52057841927457e-05,-8.39784630376942e-06,2.18388199374716e-06,7.57606514068125e-07
5.90323222859924,-4.09565981874457e-05,-7.95658708844614e-06,2.19256802705388e-06,7.29538653226693e-07
5.90944206322284,-3.67767223285064e-05,-7.53401056609687e-06,2.19813902793708e-06,7.01434956906536e-07
5.9156518148411,-3.26659950904062e-05,-7.12986012595261e-06,2.20069307421766e-06,6.73316356192999e-07
5.92186148247277,-2.86242550473042e-05,-6.74387991600322e-06,2.20032693267872e-06,6.45204216363814e-07
5.92807106513635,-2.46513403022031e-05,-6.37581485834711e-06,2.19713644376111e-06,6.17119210062329e-07
5.93428056185005,-2.07470891751255e-05,-6.02540998067196e-06,2.19121646792743e-06,5.89080919915244e-07
5.9404899716318,-1.69113399552677e-05,-5.69241154617845e-06,2.18266003641807e-06,5.61108694356137e-07
5.94669929349923,-1.31439305004446e-05,-5.37656664409627e-06,2.17155949664448e-06,5.33221397436542e-07
5.9529085264697,-9.44469897278529e-06,-5.07762231534956e-06,2.15800593768173e-06,5.05437245397001e-07
5.9591176695603,-5.81348314451005e-06,-4.79532707839525e-06,2.14208933605999e-06,4.77773677189622e-07
5.96532672178783,-2.25012090777104e-06,-4.52942960000425e-06,2.12389833036403e-06,4.50248221083318e-07
5.9715356821688,1.24555003666395e-06,-4.27967964720013e-06,2.10352027514278e-06,4.22877173033924e-07
5.97774454971945,4.67369201411602e-06,-4.04582722738617e-06,2.08104189813707e-06,3.95676422506245e-07
5.98395332345575,8.03446758392056e-06,-3.82762354675868e-06,2.05654836666449e-06,3.68661910275341e-07
5.99016200239337,1.13280391410023e-05,-3.62481998068066e-06,2.03012353989988e-06,3.41848481698516e-07
5.99637058554771,1.4554569359288e-05,-3.43716898625203e-06,2.00185068199816e-06,3.15250743294109e-07
6.0025790719339,1.77142210462962e-05,-3.26442371413557e-06,1.97181106580607e-06,2.88882455812592e-07
6.00878746056679,2.08071568029599e-05,-3.10633765367277e-06,1.94008584516976e-06,2.62757368278896e-07
6.01499575046093,2.3833539634919e-05,-2.96266517410177e-06,1.9067544578162e-06,2.3688853256224e-07
6.02120394063062,2.67935323614699e-05,-2.83316152960134e-06,1.87189516873846e-06,2.11288496591856e-07
6.02741203008987,2.96872982003078e-05,-2.71758244145756e-06,1.83558503019294e-06,1.85969214270577e-07
6.03362001785243,3.2515000267045e-05,-2.61568426010933e-06,1.79790049189524e-06,1.60942282808908e-07
6.03982790293174,3.52768016171389e-05,-2.52722439218059e-06,1.75891632043713e-06,1.36219081943529e-07
6.046035684341,3.79728656592522e-05,-2.45196051414513e-06,1.71870668022417e-06,1.11809943630294e-07
6.05224336109311,4.06033557434135e-05,-2.38965147830751e-06,1.67734389970182e-06,8.7725442030936e-08
6.05845093220071,4.31684352818775e-05,-2.3400561494495e-06,1.63489985968669e-06,6.39753423817253e-08
6.06465839667617,4.56682678549551e-05,-2.30293473198712e-06,1.59144510658706e-06,4.05686265842877e-08
6.07086575353156,4.81030171253232e-05,-2.27804777178564e-06,1.54704908764476e-06,1.75145649821843e-08
6.0770730017787,5.04728467172271e-05,-2.2651566412379e-06,1.50177998711995e-06,-5.17829250387029e-09
6.08328014042913,5.27779203504824e-05,-2.26402332922996e-06,1.45570525662688e-06,-2.7502021629913e-08
6.08948716849413,5.50184021281933e-05,-2.27441087965134e-06,1.40889075885329e-06,-4.94490511802043e-08
6.09569408498467,5.71944558144065e-05,-2.29608235626975e-06,1.36140176190202e-06,-7.10119673611965e-08


==> data/HertzianContact/hertz_rgd_sym_gal_pe_pts_plus/hertz_rgd_sym_gal_pe_pts_plus_mesh_nel_u_25_mesh_nel_v_25.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,1.00337870781144,1.00058396242981,0.998871984245012,1.00681502768609
0.00580493059559354,1.00303963047056,1.00127372427201,0.999301945387216,1.00192081466995
0.011609852129815,1.00268783093551,1.00178447878257,0.999527735901375,0.998820150538079
0.017414926938724,1.00232330474435,1.00212628009487,0.999575366979352,0.997130394519886
0.0232202976746545,1.00194604744494,1.00230919945779,0.999469238802964,0.99651437393538
0.0290260883798445,1.00155605459493,1.00234332523285,0.999232135374413,0.996677935465574
0.0348324055608338,1.00115332176176,1.00223876289181,0.99888521934535,0.997367488429843
0.0406393392636289,1.0007378445227,1.0020056350136,0.998448026845002,0.998367540067868
0.0464469641496364,1.0003096184648,1.00165408128172,0.997938462306651,0.999498222826417
0.0522553405723619,0.999868639184999,1.00119425848134,0.997372793293619,1.00061281364999
0.0580645156548769,0.99941490229007,1.00063634049639,0.996765645323479,1.00159524527482
0.0638745243680505,0.998948403396609,0.999990518306725,0.99612999669186,1.00235760952515
0.069685390609547,0.998469138131139,0.999266999985047,0.995477173294397,1.00283765261204
0.0754971282835893,0.997977102130021,0.99847601069397,0.994816843448323,1.00299626243359
0.0813097423814862,0.997472291039569,0.997627792682892,0.994157012712508,1.00281494787599
0.087123230062924,0.99695470051597,0.996732605284984,0.993504018706652,1.00229331011552
0.0929375817380231,0.996424326225363,0.995800724913996,0.992862525929629,1.00144650592029
0.0987527821501561,0.995881163843791,0.994842445061017,0.992235520576289,1.00030270295246
0.104568811459531,0.995325209057279,0.993868076291366,0.991624305354014,0.998900527068956
0.110385646327533,0.994756457561796,0.992887946241271,0.991028494297671,0.997286501622011
0.116203261001837,0.99417490506332,0.991912399614443,0.990446007583974,0.995512478758387
0.122021628402269,0.993580547277776,0.99095179817894,0.98987306634462,0.993633062716872
0.127840721207438,0.992973379931096,0.990016520763455,0.989304187478976,0.99170302512463
0.13366051294213,0.992353398759276,0.98911696325423,0.98873217846527,0.989774712291216
0.13948097906545,0.991720599508256,0.988263538591232,0.988148132171323,0.987895444501149
0.14530209805974,0.991068377169568,0.987466669218612,0.987541421679101,0.986104907304132
0.151123852506622,0.990134202105105,0.986720903469536,0.986900821668707,0.984432809622402
0.156946229835499,0.989164368274618,0.9860096632294,0.986218382703236,0.982899513804231
0.162769222278155,0.988158862833738,0.985324907001629,0.985487593833551,0.981518262207618
0.168592826525054,0.987117672966149,0.984658577694559,0.984702599259258,0.980295881241212
0.174417043370783,0.986040785883826,0.984002602622061,0.983858200832528,0.979233310106036
0.18024187735924,0.984928188826847,0.983348893504453,0.982949860562878,0.978326131761372
0.186067336428579,0.983779869063673,0.982689346469179,0.981973703122708,0.977565106116297
0.191893431555896,0.982595813890951,0.982015842051738,0.980926518353723,0.976936705447324
0.197720176401671,0.981376010633727,0.981320245196579,0.979805763774167,0.976423652042855
0.203547586953962,0.98012044664537,0.980594405257884,0.97860956708688,0.976005458075037
0.209375681172341,0.978829109307692,0.979830156000806,0.97733672868825,0.975658967700182
0.215204478631586,0.977501986030921,0.979019315602227,0.975986724177681,0.97535890138749
0.221034000165128,0.976139064253771,0.978153686651844,0.974559706868207,0.975078402477712
0.226864267508236,0.974740331443476,0.977225056153375,0.973056510297688,0.974789585971857
0.232695302940965,0.973305775095837,0.976225195525575,0.971478650740791,0.974464089550813
0.238527128930851,0.971835382735201,0.975145860603422,0.969828329721888,0.974073626825819
0.244359767775353,0.970329141914593,0.973978791639209,0.968108436528381,0.973590542821929
0.250193241244053,0.968787040215695,0.972715713304093,0.966322550725274,0.97298837169347
0.256027570220603,0.967209065248844,0.971348334688988,0.964474944670091,0.972242396672869
0.261862774344426,0.965595204653172,0.969868349306117,0.962570586028604,0.971330212253474
0.267698871652165,0.963945446096561,0.968267435090244,0.960615140291454,0.970232288606706
0.27353587821889,0.962259777275694,0.966537254400272,0.958614973291335,0.968932538234219
0.279373807799052,0.960538185916131,0.964669454020426,0.956577153720887,0.967418884855672
0.285212671467192,0.958780659772287,0.962655665161724,0.954509455651557,0.965683834532624
0.291052477258399,0.956973527682284,0.960487544811923,0.952420360959358,0.963725049028304
0.296893229815738,0.954883965859036,0.958178355939533,0.950318131322985,0.96154578617029
0.302734930198726,0.952783309124716,0.955751049037886,0.948208038811008,0.959154049301515
0.308577576063802,0.950671575208209,0.953216578299255,0.946094092160256,0.956561340790144
0.314421161978025,0.948548781861314,0.950585923364199,0.9439796248289,0.95378221397217
0.320265679737372,0.946414946858709,0.947870089323467,0.941867292319495,0.950833901106194
0.326111118685253,0.944270087997975,0.945080106720193,0.939759069501307,0.947735939565349
0.331957466031249,0.942114223099505,0.942227031551691,0.937656247931543,0.944509796265183
0.337804707170079,0.939947370006587,0.939321945271479,0.935559433175759,0.94117849032773
0.34365282600078,0.937769546585288,0.936375954791102,0.933468542127418,0.937766213979921
0.349501805246113,0.935580770724524,0.933400192481892,0.931382800326673,0.934297951687105
0.355351626772196,0.933381060335993,0.930405816176691,0.929300739277943,0.930799097519351
0.361202271908348,0.931170433354146,0.927404009171456,0.927220193766955,0.927295070751131
0.367053721767165,0.92894890773624,0.924405980227041,0.925138299176848,0.923810929693735
0.37290595756481,0.926716501462256,0.921422963570476,0.923051488803331,0.920370983758591
0.378758960941531,0.924473232534914,0.918466218896638,0.920955491169138,0.916998403752118
0.384612714282392,0.922219118979643,0.915547031369559,0.918845327337663,0.913714830401123
0.390467201038236,0.919954178844583,0.912676711623847,0.916715308225546,0.910539981107589
0.396322406046857,0.917678430200545,0.909866595765901,0.914559031914795,0.907491254933303
0.402178315854401,0.915391891141001,0.907128045375251,0.912369380963734,0.904583335812309
0.408034919036987,0.913094579782075,0.904472447505556,0.910138519717763,0.901827793992166
0.413892206522544,0.910786514262552,0.901911214685804,0.907857891618375,0.899232685702048
0.419750171912872,0.908467712743813,0.899455784921455,0.905518216512446,0.896802151047968
0.425608811805923,0.906138193409823,0.897117621695182,0.903109487959934,0.894536010134363
0.431468126118301,0.903797974467157,0.894908213967984,0.900620970541455,0.892429357411011
0.437328118407983,0.901410122411912,0.892838867412006,0.898041197556755,0.890472154249131
0.443188796188772,0.898516552572701,0.890873015081113,0.895359208542707,0.888648969928066
0.449050171068455,0.895539131184599,0.888964430269772,0.892567902060721,0.886940031263151
0.454912258498778,0.892477790530779,0.88709427494523,0.88966180988003,0.885322531225274
0.460775077392948,0.889332462937578,0.885243664818091,0.886636420281856,0.883771109534549
0.466638649738869,0.886103080774613,0.88339366933739,0.883488181514079,0.882258262831494
0.472503000212104,0.882789576454877,0.881525311686013,0.88021450524651,0.880754756801916
0.478368155788571,0.879391882434962,0.879619568776131,0.876813770027012,0.879230040255679
0.484234145356974,0.875909931215098,0.877657371244572,0.873285324738663,0.877652661159684
0.490100999330962,0.872343655339417,0.875619603448708,0.869629492057431,0.87599068462636
0.495968749261025,0.868692987395928,0.87348710346208,0.865847571911052,0.874212112858263
0.501837427446114,0.864957860016773,0.871240663070164,0.861941844938535,0.872285307048927
0.507707066545005,0.861138205878339,0.868861027766655,0.857915575950251,0.870179411241357
0.513577699187387,0.857233957701396,0.866328896749278,0.853773017389272,0.867864778144643
0.519449357584689,0.853245048251194,0.863624922916048,0.849519412793139,0.865313396908817
0.525322073140632,0.849171410337658,0.860729712861786,0.845161000256401,0.862499322859297
0.531195876061528,0.845012976815488,0.857623826874324,0.840705015894276,0.859399109191515
0.537070794966296,0.840769680584299,0.854287778931105,0.836159697306433,0.855992240625582
0.542946856496228,0.836441454588784,0.850702036695998,0.831534287042204,0.852261569022668
0.548824084924475,0.832028231818838,0.846847021515799,0.826839036065937,0.848193750962937
0.554702501765277,0.82752994530967,0.842703108417342,0.822085207223311,0.843779687286136
0.560582125382922,0.822946528141964,0.838250626104448,0.817285078708485,0.839014964595231
0.56646297060044,0.818277913442069,0.833469856954925,0.812451947531605,0.833900298723393
0.572345048308037,0.813524034381993,0.828341037017928,0.807600132987269,0.828441980165539
0.578228365071254,0.808684824179712,0.822844356011246,0.802744980123449,0.822652321474609
0.584112922738869,0.80375276110008,0.816960642827486,0.797902861944223,0.816550106610254
0.589998718062705,0.79874845981438,0.810761276293755,0.793089346597838,0.810160841134361
0.595885742552855,0.793804830660532,0.804326454299439,0.788314492420231,0.803515372225169
0.601773982827261,0.78892204206465,0.7976878807154,0.783585736070853,0.796648253616036
0.60766342112195,0.784100262495816,0.790877343991131,0.778908726742646,0.789597091469494
0.613554035806098,0.779339660465749,0.783926717166713,0.774287322180521,0.782401966871289
0.61944580189744,0.774640404528593,0.776867957884389,0.769723584700661,0.775104855998828
0.625338691578041,0.770002663280656,0.769733108400059,0.765217777210675,0.767749047963345
0.631232674710414,0.765426605360144,0.762554295594459,0.760768359230817,0.760378560325812
0.637127719353996,0.76091239944686,0.755363730984278,0.75637198291602,0.753037552285337
0.64302379228198,0.756460214262106,0.748193710732883,0.752023489078889,0.745769735540514
0.648920859498494,0.752070218568208,0.741076615661087,0.747715903213882,0.738617782822663
0.65481888675614,0.747742581168415,0.734044911257396,0.743440431522144,0.731622734100896
0.660717840073877,0.743477470906594,0.727131147688376,0.739186456937649,0.724823400458577
0.666617686255268,0.739275056666953,0.72036795980866,0.734941535154149,0.71825576564024
0.67251839340707,0.735135507373819,0.713788067170585,0.730691390653329,0.711952385269643
0.678419931458178,0.731058991991353,0.707424274034032,0.726419912733863,0.705941783737871
0.684322272678927,0.727045679523305,0.70130946937569,0.722109151541586,0.700247848760774
0.690225392200739,0.723095739012741,0.69547662689819,0.717739314100846,0.694889223606533
0.696129268536121,0.719209339541802,0.68995880503922,0.71328876034678,0.689878696992015
0.702033884099021,0.715386650231424,0.684789146980213,0.708733999158789,0.68522259064788
0.707939225725527,0.711627840241093,0.680000880654995,0.704049684395118,0.680920144552459
0.713845285194925,0.707933078768571,0.675627318758074,0.699208610928651,0.676962899833525
0.719752059751097,0.704302535049668,0.671701858752775,0.694181710683689,0.673334079338292
0.725659552624281,0.700736378357928,0.668257982879333,0.688938048674052,0.670007965870727
0.731567773553171,0.696983616954673,0.665326977125809,0.6834448198746,0.666949278129271
0.737476739291269,0.691251901540887,0.662743025454739,0.677668227351296,0.664112780275011
0.743386473822952,0.685077013085317,0.660338894542925,0.671576912960293,0.661444737320447
0.749297007998066,0.678458528912521,0.658045960570069,0.665142505762508,0.658884800089783
0.755208378986628,0.671396026549324,0.655795458628095,0.658339468025155,0.656366968551638
0.761120629728565,0.663889083725627,0.65351848273187,0.651145095158105,0.653820485816942
0.767033808383067,0.655937278375274,0.651145985830279,0.643539515642733,0.651170734395279
0.77294796777758,0.647540188636849,0.648608779817585,0.63550569095313,0.648340134709287
0.778863164856408,0.6386973928545,0.645837535545204,0.627029415469854,0.645249045864953
0.784779460128945,0.629408469578767,0.642762782834046,0.618099316386093,0.641816668678246
0.790696917117531,0.619672997567442,0.639314910486714,0.608706853606128,0.637961950956612
0.79661560180493,0.609490555786313,0.635424166300636,0.598846319636521,0.633604495034391
0.802535582081434,0.59886072341006,0.631020657081243,0.588514839469351,0.62866546756174
0.808456927191592,0.587783079823081,0.626034348655466,0.577712370458102,0.623068511544948
0.814379707180565,0.576257204620263,0.62039506588582,0.566441702185968,0.616740660639173
0.820303992340098,0.564282677607886,0.61403249268476,0.554708456326296,0.609613255690335
0.826229852654135,0.55185907880437,0.606876172029304,0.542521086495889,0.601622863527503
0.832157357244038,0.538985988441191,0.598855505976115,0.529890878100096,0.592712198002994
0.838086573813452,0.525662986963613,0.589899755676909,0.516831948170906,0.582831043279746
0.84401756809278,0.511889655031588,0.579938041394467,0.503361245197009,0.571937179366173
0.849950403283298,0.49766557352058,0.568899342518467,0.489498548946255,0.559997309895367
0.855885139500885,0.482990323522355,0.556712497582347,0.475266470280813,0.546987992149341
0.861821833219393,0.467863486345853,0.543306204279937,0.460690450964267,0.532896569326549
0.867760536713628,0.45228464351799,0.528609019482952,0.445798763461307,0.517722105051901
0.873701297501975,0.43625337678451,0.512549359258588,0.43062251072981,0.501476320127846
0.879644157788642,0.419480501797881,0.495057966070309,0.415195634807468,0.484184531500104
0.885589153917966,0.401060031094343,0.476243113784367,0.399558543664222,0.465886472616961
0.891536316037814,0.382954453791731,0.456281803109083,0.383761902883622,0.446635984633892
0.897485668162657,0.365163161787645,0.435295105654596,0.367856271641591,0.426499734735468
0.903437228354253,0.347685546277359,0.413404168610158,0.351890388376885,0.405556015796276
0.909391008905199,0.330520997754471,0.390730214588455,0.335911177573661,0.383893562593462
0.915347016522617,0.313668906011574,0.367394541469605,0.319963756555699,0.361610366950455
0.921305252511958,0.2971286601409,0.34351852224472,0.304091442291332,0.338812491815672
0.927265712960936,0.280899648534974,0.319223604859528,0.288335758209093,0.315612884279181
0.933228388923598,0.264981258887244,0.294631312057358,0.272736441024859,0.292130187530412
0.939193266604509,0.249372878192803,0.269863241221996,0.257331447579426,0.268487551760598
0.945160327543071,0.234073892748985,0.245041064220185,0.242156961687265,0.244811444012807
0.951129548797968,0.219083688156062,0.220286527243966,0.227247400996146,0.221230456983378
0.957100903131738,0.204401649317919,0.195721450652442,0.212635423857524,0.197874116777712
0.963074359195469,0.190027160442669,0.171467728813659,0.198351936208002,0.174871689623501
0.969049881713629,0.175959605043391,0.147647329945767,0.184426098461412,0.152350987545218
0.975027431669012,0.162198365938753,0.124382295958188,0.170885332412026,0.130437173003099
0.981006966487821,0.148742825253688,0.101794742292376,0.157755328148188,0.10925156249961
0.986988440224872,0.135592364420089,0.0800068577622905,0.14506005097718,0.0889104291571538
0.992971803748926,0.122746364177484,0.0591409043945795,0.13282174836058,0.0695238042698128
0.998957004928146,0.110204204573688,0.0393192172684952,0.121060956860438,0.0511942778333614
1.00494398881568,0.0979652649655363,0.020664204355506,0.109796509096372,0.0340157980559464
1.01093269783538,0.0860289240194851,0.00329834635856473,0.0990455407131965,0.0180724698535948
1.01692307196762,0.0743945597123947,-0.0126558034488136,0.0888234973593764,0.00343735233333688
1.02291504893528,0.063061549332129,-0.0270756193838407,0.0791441416761561,-0.00982874473223874
1.02890856438983,0.0525558185521243,-0.039833564735373,0.0700195432077615,-0.021678465532596
1.03490355210026,0.0448733800725762,-0.0506566931922717,0.0614550705670215,-0.0320792722241399
1.04089994418537,0.037560633631356,-0.0595205522769561,0.0534428382614862,-0.0410152815164808
1.04689767142485,0.0306178122422247,-0.0665345114278197,0.0459725521435894,-0.0484873982703588
1.05289666359248,0.0240451486670338,-0.0718078739640385,0.0390333192617386,-0.0545122085368911
1.05889684979015,0.0178428754150492,-0.0754498768439667,0.0326136419405799,-0.0591208162491389
1.06489815878206,0.0120112247425108,-0.0775696904235892,0.0267014118577684,-0.0623576805142846
1.07090051932906,0.00655042865203975,-0.0782764182151127,0.0212839041169385,-0.064279453511646
1.07690386052334,0.00146071889217617,-0.0776790966452957,0.0163477713172043,-0.0649538190009619
1.08290811212329,-0.0032576730431998,-0.0758866948141054,0.0118790376189033,-0.0644583314464302
1.08891320488851,-0.00760451591538878,-0.0730081142531499,0.00786309280589541,-0.0628792557610171
1.09491907091518,-0.0115795787414304,-0.0691521886842629,0.00428468634415462,-0.0603104076761965
1.10092564397157,-0.01518263079456,-0.064427683778067,0.00112792143704724,-0.0568519947421159
1.10693285983374,-0.0184134416048252,-0.0589432969125374,-0.00162375092323557,-0.0526094579628808
1.11294065662155,-0.0212717809595354,-0.052807656931608,-0.00398753790745346,-0.0476923140721364
1.11894897513485,-0.0237574189039036,-0.0461293239037909,-0.00598131080477784,-0.0422129984537694
1.12495775918986,-0.0258701257414428,-0.0390167888808288,-0.00762361098161884,-0.0362857087128181
1.1309669559558,-0.0276096720346004,-0.0315784736563183,-0.00893365584397119,-0.0300252489013555
1.13697651629179,-0.0289758286052499,-0.0239227305244395,-0.00993134480309254,-0.0235458744043302
1.14298639508387,-0.0299683665352314,-0.0161578420386094,-0.0106372652447644,-0.0169601374904544
1.14899655158232,-0.0305870571668672,-0.00839202077028921,-0.0110726985017552,-0.0103777335331964
1.15500694973918,-0.0308316721035118,-0.000733409067613595,-0.0112596258298101,-0.00390434790611522
1.16101755854596,-0.0307019832100877,0.00670992118572145,-0.0112207343868728,0.0023594964413959
1.16702835237164,-0.0301977626135919,0.0138299688116745,-0.010979423215777,0.00831959072399917
1.17303931130079,-0.0293187827036458,0.0205188035791192,-0.0105598092301321,0.013889191370386
1.17905042147201,-0.0276725455986845,0.026659365646941,-0.00998673094346297,0.0189901706818796
1.18506167539951,-0.024404154753349,0.031880319614878,-0.00928513340731516,0.0235545229925365
1.19107307204425,-0.021297222204032,0.0360758568370025,-0.00847842729688701,0.0275273741129126
1.19708461644936,-0.0183515145184955,0.0393051222113569,-0.00758865487116982,0.0308680196047978
1.20309631925935,-0.0155667979593905,0.0416271804862161,-0.00663659140197686,0.0335491255445585
1.20910819623676,-0.0129428384845262,0.0431010160982852,-0.00564174461394907,0.0355558461043041
1.21512026777856,-0.0104794017470817,0.0437855330110077,-0.00462235412725987,0.0368849425669428
1.22113255843206,-0.00817625309583052,0.0437395545529266,-0.00359539090340525,0.0375439037800413
1.2271450964107,-0.00603315757543905,0.0430218232562347,-0.00257655669375594,0.0375500680531492
1.23315791310934,-0.00404987992662335,0.0416910006953837,-0.00158028349101109,0.0369297465032792
1.23917104261938,-0.00222618458648363,0.0398056673258067,-0.000619732983632707,0.0357173478533923
1.24518452124341,-0.000561835688671264,0.037424322322728,0.000293203986997335,0.0339545046881033
1.25119838700965,0.00094340293633948,0.0346053834201255,0.00114790796626246,0.0316892011721659
1.25721267918601,0.00228976776096522,0.0314071867497533,0.00193503142338222,0.0289749022353918
1.26322743779387,0.00347749556035005,0.027887986680287,0.00264649928533177,0.0258696842298038
1.2692427031215,0.00450682341204012,0.0241059556565998,0.00327550946794908,0.0224353670625232
1.27525851523717,0.00537798869580437,0.0201191840391326,0.00381653340418663,0.0187366478102424
1.28127491350196,0.00609122909333279,0.0159856799433473,0.00426531656925275,0.014840235819109
1.2872919360822,0.00664678258800514,0.0117633690793212,0.00461887900306244,0.0108139892951059
1.29330961946168,0.00704488746468338,0.0075100945914917,0.0048755158295751,0.00672605338945639
1.2993279979534,0.00728578230936678,0.00328361689837721,0.00503479777325326,0.00264399978387642
1.30534710321116,0.00736970600902844,-0.000858386467431437,0.00509757167258973,-0.00136603221965126
1.31136696374072,0.00729689775132769,-0.00485832101925307,0.00506596099077329,-0.00524019310050842
1.31738760441067,0.00706759702436404,-0.00865867547618873,0.00494336632319851,-0.00891777900661413
1.32340904596297,0.00668204361641674,-0.0122020219228329,0.00473446590226329,-0.0123420861237188
1.32943130452323,0.00604623799321654,-0.0154251511356143,0.00444522757840366,-0.0154612639516848
1.3354543911305,0.00505616831321906,-0.018137052468564,0.00408455043396383,-0.0182295152003399
1.34147831154126,0.00411629422145442,-0.0202918747634602,0.00366514207572659,-0.0206097155762077
1.34750306648872,0.00322662872127293,-0.0219223172392336,0.0031994868217984,-0.0225743876152526
1.35352865205751,0.0023871847704335,-0.0230610355516687,0.00269933869596767,-0.0241051572081269
1.35955506006059,0.00159797528098534,-0.0237406417051274,0.00217572255816927,-0.0251921465288384
1.36558227841649,0.000859013119236663,-0.0239937039647577,0.00163893523794556,-0.0258333683355946
1.37161029152675,0.000170311105743311,-0.0238527467683844,0.001098546670561,-0.0260341216472123
1.3776390806536,-0.000468117984772526,-0.0233502506387155,0.000563401036173795,-0.0258063887986534
1.38366862429791,-0.00105626142344549,-0.0225186520954858,4.16179018991162e-05,-0.0251682338792374
1.38969889857741,-0.00159410652734831,-0.0213903435677312,-0.000459406633468105,-0.0241432025573338
1.39572987760513,-0.00208164065948942,-0.0199976733060324,-0.000932998791581634,-0.0227597232949014
1.40176153386806,-0.00251885122889021,-0.0183729452948844,-0.00137320596401412,-0.021050509955428
1.40779383860617,-0.00290572569060974,-0.0165484191651632,-0.00177479555876,-0.0190519658090743
1.41382676219152,-0.00324225154584866,-0.0145563101065256,-0.00213325384395341,-0.0168035889382724
1.41986027450778,-0.00352841634190836,-0.012428788779974,-0.00244478478860867,-0.014347379047493
1.42589434532987,-0.00376420767227829,-0.0101979812304621,-0.00270630890050583,-0.0117272456809278
1.43192894470393,-0.00394961317670102,-0.00789596879956708,-0.00291546206146398,-0.00898841785124465
1.43796404332747,-0.00408462054119946,-0.00555478803813405,-0.00307059435940447,-0.00617685508331766
1.44399961292989,-0.00416921749813317,-0.00320643061917216,-0.0031707689177642,-0.00333865987610301
1.45003562665305,-0.00420339182617738,-0.000882843250584259,-0.00321576072205598,-0.000519491586773594
1.4560720594323,-0.00418713135050257,0.00138407241187558,-0.00320605544353592,0.00223601826002577
1.46210888837761,-0.00412042394265765,0.00356245985158686,-0.00314284825999279,0.00488484923374894
1.46814609315501,-0.00400325752076805,0.00562050777816665,-0.00302804267377561,0.00738617382705244
1.47418365636827,-0.00383562004948377,0.00752645021421815,-0.00286424932688866,0.00970193784892655
1.48022156394079,-0.00355172488733173,0.00924486283830605,-0.00265479516763897,0.0117974398371384
1.48625980548127,-0.00306804456207544,0.0106756444090219,-0.00240487155149994,0.0136421727946503
1.49229837443587,-0.00261068466776844,0.0117992374189106,-0.00212209259731208,0.0152116560753869
1.49833726790198,-0.00217959762863057,0.0126340962674656,-0.00181393100196654,0.0164880684844034
1.50437648636052,-0.00177473581514646,0.0131986499562461,-0.00148741925930882,0.0174598622369991
1.51041603340675,-0.00139605154409022,0.0135113020390413,-0.00114915059812423,0.0181213381528729
1.5164559154809,-0.0010434970785605,0.0135904305722653,-0.00080527992212563,0.0184722219191551
1.52249614159866,-0.000717024628044549,0.0134543880651924,-0.000461524751932582,0.0185172414255077
1.52853672308141,-0.000416586348487238,0.0131215014303388,-0.000123166168789819,0.0182657051736374
1.53457767328638,-0.000142134342337182,0.0126100719338227,0.000204950239580673,0.0177310817635107
1.54061900733656,0.000106379341392392,0.0119383751458382,0.000518413431367551,0.0169305804593196
1.54666074185045,0.000329002707059717,0.0111246608911047,0.000813245961028038,0.0158847328374044
1.55270289467163,0.000525783812396535,0.0101871531992741,0.00108590302782816,0.0146169755188134
1.55874548459817,0.000696770768349156,0.00914405025561528,0.00133327152238562,0.013153233989391
1.56478853111186,0.000842011739120512,0.00801352435143889,0.00155266907134085,0.011521507509375
1.57083205410725,0.000961554942066563,0.00681372183485987,0.00174184308014649,0.00975145511537573
1.57687607362052,0.00105544864762364,0.00556276306126652,0.0018989697738834,0.00787398271754883
1.58292060955816,0.0011237411792723,0.00427874234415683,0.00202265323620135,0.00592083129401686
1.58896568142552,0.00116648091352931,0.00297972790573628,0.00211192444642176,0.00392416618539251
1.59501130805515,0.00118371627978154,0.00168376182780135,0.00216624031456484,0.00191616749188828
1.60105750733493,0.00117549576032523,0.00040886000242986,0.00218548271472602,-7.13784243216023e-05
1.60710429593613,0.00114186789027087,-0.000826987917159339,0.00216995751632521,-0.00200748632940863
1.61315168904114,0.00108288125747827,-0.00200581856566588,0.00212039361356066,-0.00386237839736447
1.61919970007122,0.000998584502509657,-0.00310969491491961,0.00203794195304279,-0.00560788937740368
1.62524834041386,0.000889026318579697,-0.00412070632280769,0.00192417455939335,-0.00721787064557758
1.63129761915015,0.000756108165699678,-0.00501901254767818,0.00178109294157126,-0.00866859359124226
1.63734754279472,0.000623270505184819,-0.00575816400940103,0.00161195521958433,-0.00993934277721679
1.64339811519107,0.000497230222606364,-0.00633226632169742,0.0014216238417492,-0.0110136591896486
1.64944933764212,0.000378003525440176,-0.00675146325959239,0.00121486756166575,-0.011879726147379
1.65550120909462,0.00026560662254143,-0.00702588674303193,0.00099617923734183,-0.0125300927397071
1.66155372632438,0.000160055724189163,-0.00716565681111203,0.000769776609741425,-0.012961374579393
1.66760688412166,6.13670420036507e-05,-0.00718088159647408,0.000539603082383884,-0.0131739553441499
1.67366067547667,-3.04432110806248e-05,-0.00708165729959779,0.000309328502858587,-0.0131716891097895
1.67971509176521,-0.000115358820824998,-0.00687806816318539,8.23499451401948e-05,-0.0129616034755234
1.68577012293438,-0.000193363571694176,-0.00658018644650728,-0.000138207506456857,-0.0125536034844319
1.69182575768847,-0.000264441246947437,-0.0061980723998053,-0.000349489972110788,-0.0119601763397165
1.69788198367496,-0.000328575628611996,-0.00574177423864413,-0.000548913989977173,-0.0111960969198771
1.70393878767059,-0.000385750497523196,-0.0052213281184603,-0.000734165728286628,-0.0102781340933586
1.70999615576761,-0.000435949633350985,-0.00464675810878807,-0.00090320019618897,-0.00922475783561574
1.71605407356011,-0.000479156814635331,-0.00402807616790405,-0.00105424045309847,-0.00805584714935253
1.72211252633051,-0.000515355818833721,-0.00337528211719979,-0.00118577681707874,-0.00679239879088713
1.72817149923614,-0.00054453042228172,-0.00269836361566078,-0.00129656607147496,-0.00545623680326001
1.73423097749594,-0.000566664400328885,-0.00200729613439048,-0.00138563067043091,-0.00406972285894117
1.74029094657728,-0.000581741527250227,-0.00131204293111,-0.00145225794319502,-0.00265546741325988
1.74635139238293,-0.000589745576343663,-0.000622555024709659,-0.00149599929686674,-0.00123604167064689
1.75241230143811,-0.000590660319944243,5.12288302316312e-05,-0.00151666941798896,0.000166309634573577
1.7584736610777,-0.000584469529459143,0.000699382168838785,-0.00151434547278187,0.00152995464095744
1.76453545963349,-0.000571156975395087,0.0013119908414378,-0.00148936630608241,0.00283415994468163
1.77059768662169,-0.000550706427335037,0.00187915303882654,-0.00144233163893978,0.00405937536415554
1.77666033293039,-0.000523101654053064,0.00239097931781408,-0.00137410126485127,0.00518751788316792
1.78272339100729,-0.000475844360557783,0.00283663139527824,-0.00128580225958194,0.00620225518918496
1.7887868550378,-0.000400183964035045,0.00319544935638089,-0.00117940241624308,0.00708942193528113
1.79485072101365,-0.000329488675007507,0.00346659008855299,-0.00105791080488041,0.00783784390298418
1.80091498664319,-0.000263743894117745,0.00365570627589508,-0.000924289062210322,0.00843956210707724
1.80697965122724,-0.00020293500931002,0.00376844500353877,-0.000781344255637913,0.00888963743109389
1.81304471553445,-0.000147047395676014,0.00381044774409593,-0.000631729479587248,0.00918594242122106
1.8191101816766,-9.60664156685709e-05,0.00378735034417457,-0.000477944453269765,0.00932895364269421
1.82517605298375,-4.99774189390497e-05,0.00370478301076673,-0.000322336118837149,0.00932154459983149
1.83124233387939,-8.76574253820374e-06,0.00356837029776896,-0.000167099240845199,0.00916877922124218
1.83730902975546,2.75832892332912e-05,0.00338373109244436,-1.42770061601327e-05,0.00887770591124848
1.84337614684731,5.90843646768648e-05,0.00315647860193063,0.000134238375033807,0.00845715216865145
1.84944369210855,8.57521847640376e-05,0.00289222033967794,0.000276705067374593,0.00791751977477399
1.85551167308588,0.000107601463075578,0.0025965581119887,0.000411531007732453,0.00727058055117252
1.86158009779374,0.000124646925766389,0.00227508800457205,0.000537273301675119,0.00652927268881759
1.86764897458903,0.000136903311593802,0.00193340036891984,0.000652637619070678,0.00570749764996557
1.87371831204556,0.000144385371859707,0.00157707980896894,0.000756477588986517,0.00481991764381315
1.87978811882861,0.000147107870376108,0.00121170516753125,0.000847794193414187,0.00388175367713242
1.88585840356925,0.000145085583549134,0.000842849512908255,0.000925735160631173,0.00290858418165659
1.89192917473871,0.000138333300177636,0.00047608012533428,0.00098959435722396,0.00191614421861887
1.89800044052256,0.000126865821622437,0.000116958483633688,0.0010388111796077,0.00092012526253092
1.90407220869488,0.000110697961671007,-0.000228959748330825,0.00107296994459749,-6.40244350926789e-05
1.91014448649235,8.9844546536736e-05,-0.00055612473498821,0.00109179927909244,-0.00102129890060927
1.91621728048822,6.43204148721569e-05,-0.000858992482593462,0.00109517150893878,-0.00193733291055801
1.92229059646622,3.41404176999988e-05,-0.00113202485252425,0.00108310204712146,-0.00279859987997954
1.92836443929441,-6.80581541394032e-07,-0.00136968957486706,0.00105574878076272,-0.00359260916562097
1.9344388127989,-3.19352231517136e-05,-0.00156618437430761,0.0010134189947592,-0.00430810315417932
1.94051371964469,-4.67267778593907e-05,-0.00171481574584653,0.000957022487213686,-0.00493534535581322
1.9465891612924,-5.99907936350232e-05,-0.00181703914967397,0.000888240118666079,-0.00546665806211306
1.95266513805997,-7.171645071603e-05,-0.0018761699034611,0.0008087646145134,-0.00589654952488057
1.95874164920591,-8.18929255163354e-05,-0.00189552198160549,0.000720230995453868,-0.00622158048541627
1.96481869301291,-9.05093907704858e-05,-0.00187840800839867,0.000624217093374777,-0.0064402236112633
1.97089626687146,-9.75550154583106e-05,-0.00182813925150225,0.000522244067977112,-0.00655272332568628
1.97697436736361,-0.000103018964833424,-0.00174802561512642,0.000415776923792781,-0.0065609560310609
1.98305299034663,-0.000106890400483668,-0.00164137563339283,0.000306225027748346,-0.00646829072691534
1.98913213103688,-0.00010915848029687,-0.00151149646358983,0.000194942627402838,-0.00627945002346381
1.99521178409365,-0.000109812358525762,-0.00136169387953105,8.32293695205716e-05,-0.00600037155151554
2.00129194370305,-0.000108841185760582,-0.0011952722648539,-2.76691808191606e-05,-0.00563806976969239
2.007372603662,-0.00010623410901632,-0.00101553460625621,-0.000136561020441706,-0.00520049816979493
2.01345375746226,-0.000101980271630003,-0.000825782486828703,-0.000242307187882118,-0.00469641188069616
2.01953539837443,-9.60688134075066e-05,-0.000629316079442188,-0.000343821242610389,-0.00413523067261503
2.02561751953219,-8.84888705780928e-05,-0.000429434139896888,-0.000440068743909387,-0.00352690236152018
2.03170011401635,-7.92295757734982e-05,-0.000229434000351365,-0.000530066728939189,-0.00288176661538922
2.03778317493917,-6.82800581728373e-05,-3.26115625636356e-05,-0.000612883190606681,-0.00221041916259287
2.04386669552864,-5.56294433456228e-05,0.000157738708793903,-0.000687636554642649,-0.00152357640336811
2.04995066921275,-4.12668534368543e-05,0.000338323792847487,-0.000753495156299788,-0.000831940425683606
2.05603508970395,-2.51814070655552e-05,0.000505852119188117,-0.000809676716703641,-0.000146064425604772
2.06211995108356,-7.36221941031854e-06,0.000657033574643765,-0.00085544781834759,0.000523781466668017
2.06820524788628,1.22015978108177e-05,0.000788579509885089,-0.000890123380259209,0.00116774395376603
2.07429097518473,3.35209363006421e-05,0.000897202746134959,-0.00091306613278804,0.00177651993125331
2.08037712867405,5.6606691171693e-05,0.000979617582008895,-0.00092368609164259,0.00234148943914522
2.08646370475656,8.62694878696352e-05,0.00103265392694731,-0.000921448580481077,0.00285484852643815
2.09255070062115,0.000122195272791194,0.00105612791688269,-0.000906319681945551,0.00330980484312419
2.09863811426931,0.000153338793516305,0.00105248681689701,-0.000878975933561566,0.00370092839478773
2.10472594447089,0.000179704477610731,0.00102418930254933,-0.000840176996021862,0.00402422704468829
2.110814190706,0.000201296759950352,0.000973694912824801,-0.000790711184653242,0.00427706089530618
2.11690285310685,0.000218120082600437,0.00090346404613699,-0.000731395969577034,0.00445805278290423
2.12299193239945,0.000230178894879114,0.000815957956572412,-0.000663078476534623,0.00456699904156488
2.12908142984532,0.000237477653345035,0.000713638749883113,-0.000586635987602673,0.00460478053827259
2.1351713471832,0.000240020821825123,0.000598969379851954,-0.000502976442522393,0.00457327397890815
2.14126168657061,0.000237812871313177,0.000474413644190641,-0.00041303894010173,0.00447526348594347
2.14735245052553,0.000230858280102801,0.000342436180866078,-0.000317794239871704,0.00431435244867181
2.15344364186788,0.000219161533620686,0.000205502464008541,-0.00021824526425208,0.00409487564590549
2.1595352636611,0.00020272712458919,6.60788002458963e-05,-0.000115427600617795,0.00382181164220487
2.16562731915361,0.000181559552896858,-7.33676753440503e-05,-1.04100039129393e-05,0.00350069545811534
2.17171981172025,0.0001556633256484,-0.000210369003059158,9.57051004430618e-05,0.00313753151472712
2.17781274480369,0.000125042957178352,-0.000342456402459074,0.000201781113681677,0.00273870685328699
2.18390612185586,8.97029689688786e-05,-0.000467160276307261,0.000306646760319734,0.00231090463032329
2.18999994627919,4.96478897361242e-05,-0.000582010214463674,0.000409095584531796,0.00186101788923759
2.19609422136799,4.88225537044027e-06,-0.000684534997777788,0.000507885446292091,0.00139606360781959
2.20218895024969,-4.45893910407891e-05,-0.000772262602020134,0.00060173801743281,0.000923097023910598
2.20828413582606,-9.87624992538271e-05,-0.000842720201786944,0.000689338277189909,0.000449126237905761
2.21437978071441,-0.000157632511810806,-0.00089343417444151,0.000769334007559919,-1.89729057834555e-05
2.22047588718873,-0.00022119486413394,-0.000921930104074331,0.000840335288612679,-0.000474541658692351
2.22657245712085,-0.000289444984425575,-0.000925732785341934,0.000900913993255634,-0.000911222929119812
2.23266949192145,-0.000362378293754741,-0.000902366227494238,0.000949603281961675,-0.00132304556251356
2.23876699248117,-0.000431521975677498,-0.000850002778314797,0.000984910057084468,-0.00170450863072983
2.24486495911586,-0.000481339915051529,-0.000774511730613139,0.00100590426633036,-0.00205071190651915
2.2509633915517,-0.000521440087559649,-0.000679869430800066,0.00101252965114785,-0.00235759453091514
2.25706228896081,-0.000551808435348474,-0.000568576103679654,0.00100489410549883,-0.00262198921692129
2.2631616500061,-0.000572430904428857,-0.000443135304667477,0.000983211711258467,-0.00284157349202387
2.2692614728862,-0.000583293444712047,-0.000306053917234594,0.000947803300127429,-0.00301481872235456
2.27536175538051,-0.000584382010100077,-0.000159842150250776,0.000899097015221521,-0.00314093931896935
2.28146249489425,-0.000575682558410086,-7.01353549373437e-06,0.000837628873225485,-0.0032198421267164
2.28756368850344,-0.000557181051500666,0.000149915074891114,0.000764043326213815,-0.00325207599607938
2.2936653330001,-0.000528863455237164,0.000308423511110272,0.000679093823842105,-0.00323878153807671
2.29976742493729,-0.000490715739540264,0.000465988288211777,0.000583643375498666,-0.00318164106285524
2.30586996067426,-0.000442723878388993,0.000620082608752951,0.000478665112575234,-0.00308282870213151
2.3119729364217,-0.000384873849910853,0.000768176365393592,0.000365242850960635,-0.00294496071591721
2.31807634828683,-0.000317151636334486,0.000907736143546771,0.000244571653263403,-0.00277104598368455
2.32418019231874,-0.000239543224073023,0.00103622522402388,0.000117958391586039,-0.00256443668040179
2.33028446455357,-0.000152034603727397,0.00115110358566208,-1.31776900554345e-05,-0.00232877913818965
2.33638916105985,-5.46117700770855e-05,0.00124982790806164,-0.000147304412954221,-0.00206796489270272
2.34249427798378,5.27392777723502e-05,0.00132985157415928,-0.000282776100827401,-0.0017860819163553
2.34859981159459,0.00017003253653001,0.00138862467300787,-0.000417833017175932,-0.00148736603696939
2.35470575832993,0.000297281998544796,0.00142359400237655,-0.000550600802280812,-0.00117615254333544
2.36081211484122,0.000434501651847578,0.00143220307158714,-0.000679089910191897,-0.000856827977545411
2.36691887803913,0.000581705480140246,0.00141189210413585,-0.000801195045663804,-0.000533782114577383
2.37302604513902,0.000738907462739789,0.00136009804039728,-0.000914694601053422,-0.000211360129049461
2.3791336137064,0.000906121574505216,0.00127425454049928,-0.00101725009320705,0.000106185049578662
2.38524158170246,0.00108336178589804,0.00115179198693411,-0.00110640560009847,0.000414740194325202
2.39134994752962,0.00124566264247036,0.000991687594677205,-0.00117960994068428,0.000710379333918656
2.3974587100733,0.0013568926918228,0.000807603929147675,-0.00123510998484474,0.000989449881517157
2.40356786871012,0.00144436879248108,0.000605921734883896,-0.001272379606035,0.00124875003651396
2.40967742327569,0.00150806982648004,0.000389888675307868,-0.00129113250413715,0.00148557804002246
2.41578737402533,0.00154797469200562,0.000162758324044737,-0.00129124864048287,0.00169771001453946
2.42189772159465,0.00156406230351681,-7.22098376719708e-05,-0.00127277487881026,0.00188337640094447
2.42800846696012,0.00155631159169233,-0.000311750423473466,-0.00123592562597069,0.00204123851253784
2.43411961139966,0.00152470150351332,-0.000552592144617473,-0.0011810834727173,0.00217036520575175
2.44023115645315,0.00146921100240891,-0.000791457812388708,-0.00110879983450222,0.00227020966766819
2.44634310388295,0.00138981906808172,-0.00102506434088839,-0.00101979559215604,0.0023405863207832
2.45245545563438,0.00128650469678663,-0.00125012274952857,-0.000914961732617067,0.00238164784486794
2.45856821379616,0.00115924690128943,-0.00146333816588756,-0.000795359989485642,0.00239386231645356
2.46468138056088,0.00100802471080819,-0.00166140982814237,-0.000662223483745544,0.00237799046580445
2.4707949581854,0.000832817171231034,-0.00184103108795595,-0.000516957364304878,0.00233506305184474
2.47690894895122,0.000633603345085169,-0.0019988894131054,-0.000361139448450782,0.00226635835478405
2.48302335512484,0.000410362311557333,-0.00213166639022731,-0.000196520862397285,0.00217337978714163
2.48913817891813,0.000163073166567475,-0.00223603772755843,-2.50266816384089e-05,0.00205783362307337
2.49525342244861,-0.000108284977147676,-0.00230867325771135,0.000151243428580528,0.00192160684604075
2.50136908769975,-0.000403732990080232,-0.00234623694047023,0.000330014573111711,0.00176674511513963
2.50748517648124,-0.000723291725776134,-0.00234538686554265,0.000508835986370369,0.00159543085060381
2.51360169038923,-0.00106698202089895,-0.00230277525543682,0.000685080392447485,0.00140996143756213
2.51971863076653,-0.00143482469512903,-0.0022150484682608,0.000855943364788342,0.00121272754996944
2.52583599866281,-0.00182684055118475,-0.00207884700063193,0.00101844268613765,0.00100619159297833
2.53195379479478,-0.00224305037464322,-0.00189080549044071,0.00116941770859048,0.000792866265435726
2.53807201950632,-0.002683474934015,-0.00164755271986818,0.0013055287136067,0.000575293241683064
2.54419067272861,-0.00304667274408782,-0.00134923614480909,0.00142329481687602,0.000356021683987367
2.55030975394374,-0.00324216787417733,-0.0010240517699002,0.00152039537426681,0.000137553017682801
2.55642926217765,-0.00338511654289728,-0.000682130382420037,0.00159615403323838,-7.77952154781888e-05
2.56254919602693,-0.00347545231169407,-0.000327571557490618,0.0016501539314248,-0.000287934184892479
2.56866955369111,-0.00351310877023384,3.55162428460301e-05,0.00168214560975426,-0.000490997098284315
2.57479033300514,-0.00349801953660079,0.000403015672200779,0.00169204763589925,-0.00068533159704375
2.58091153147183,-0.00343011825737211,0.000770800502605369,0.00167994722750539,-0.000869492215401993
2.58703314629424,-0.00330933860783287,0.00113473562716221,0.00164610087547877,-0.00104223290386924
2.59315517440827,-0.00313561429201576,0.00149067706281839,0.00159093496715532,-0.00120249961658698
2.59927761251506,-0.00290887904293421,0.00183447195306669,0.00151504640942302,-0.00134942296289757
2.60540045711359,-0.00262906662261874,0.0021619585708418,0.00141920325185534,-0.00148231092348649
2.61152370453317,-0.00229611082238898,0.00246896632118341,0.00130434530962224,-0.00160064163043796
2.61764735096602,-0.00190994546280024,0.00275131574427919,0.00117158478642439,-0.00170405621192251
2.62377139249987,-0.00147050439400812,0.0030048185180809,0.00102220689733128,-0.00179235170163864
2.62989582515053,-0.000977721495683413,0.00322527746146893,0.000857670491540664,-0.00186547401232353
2.63602064489452,-0.000431530677309222,0.00340848653694529,0.000679608675175747,-0.00192351097438362
2.64214584770173,0.000168134121725547,0.00355023085368527,0.000489829433661015,-0.00196668543863615
2.64827142956805,0.000821338932057462,0.00364628667053842,0.000290316254507386,-0.0019953484448015
2.6543973865481,0.00152814975409425,0.00369242139893303,8.32287495009411e-05,-0.00200997245378115
2.66052371478787,0.00228863255799031,0.00368439360601255,-0.000129096722775414,-0.00201114464567296
2.66665041055747,0.00310285328342278,0.00361795301760658,-0.000344146434729667,-0.00199956028235063
2.6727774702839,0.00397087783951012,0.00348884052130813,-0.000559228667739674,-0.00197601613531306
2.67890489058375,0.00489277210466308,0.00329278816963764,-0.000771473089933927,-0.00194140397861068
2.68503266829603,0.00586860192638074,0.00302551918312012,-0.000977830134234232,-0.00189670414715123
2.69116080051495,0.00689843312122821,0.00268274795348651,-0.00117507037663832,-0.00184297915986049
2.69728928462272,0.00762675302972526,0.00226671329154536,-0.00135983109909666,-0.00178136717058431
2.70341811831974,0.00787013164953816,0.00182400237803557,-0.00152999342973754,-0.00171305150760769
2.7095472996336,0.00802344176581468,0.0013672724129045,-0.00168503888653571,-0.0016391743310041
2.7156768269048,0.00808655431225606,0.000899811473818929,-0.00182462827855752,-0.00156080645104542
2.72180669876893,0.00805934026739485,0.000424916161151524,-0.0019485178628564,-0.00147894816676438
2.72793691413869,0.00794167065471671,-5.41084037847335e-05,-0.00205655973834975,-0.00139453061804118
2.734067472186,0.00773341654302339,-0.000533948580398594,-0.00214870223958826,-0.0013084171119249
2.74019837232401,0.00743444904665744,-0.00101128221032671,-0.00222499033046821,-0.00122140442482611
2.74632961418917,0.00704463932579366,-0.00148277861922706,-0.00228556599812578,-0.00113422407940405
2.75246119762323,0.00656385858664021,-0.00194509861851414,-0.00233066864630792,-0.00104754359675801
2.75859312265533,0.00599197808177246,-0.00239489450701026,-0.00236063548945277,-0.000961967723698219
2.76472538948392,0.00532886911032387,-0.00282881007274771,-0.00237590194604049,-0.000878039634981033
2.77085799845882,0.00457440301832385,-0.00324348059475529,-0.00237700203237471,-0.000796242110564356
2.77699095006318,0.00372845119890465,-0.00363553284483113,-0.00236456875622202,-0.000716998688141358
2.78312424489546,0.00279088509261586,-0.00400158508942911,-0.00233933451011808,-0.000640674790243762
2.78925788365141,0.00176157618760409,-0.00433824709153942,-0.00230213146517351,-0.000567578826660736
2.79539186710602,0.000640396020021807,-0.00464212011241701,-0.00225389196448306,-0.0004979632717453
2.80152619609543,-0.000572783825932361,-0.00490979691366718,-0.00219564891639139,-0.000432025716431734
2.80766087149891,-0.00187809171749364,-0.00513786175912691,-0.00212853618828729,-0.000369909895513094
2.81379589422076,-0.00327565597326016,-0.00532289041677665,-0.00205378899951429,-0.000311706689563342
2.8199312651722,-0.00476560486284121,-0.00546145016077061,-0.00197274431513068,-0.000257455101691215
2.82606698525333,-0.00634806660663574,-0.00555009977343267,-0.00188684123889166,-0.000207143209450995
2.83220305533495,-0.00802316937547081,-0.00558538954725944,-0.00179762140670097,-0.000160709091045484
2.83833947624047,-0.00979104129050189,-0.00556386128706227,-0.00170672937961297,-0.000118041727117377
2.84447624872778,-0.0116518104227966,-0.00548204831195052,-0.00161591303711296,-7.8981876263618e-05
2.85061337347112,-0.0128097713951176,-0.00534295302773306,-0.00152699191032375,-4.33230471486785e-05
2.85675085104418,-0.0130770563166318,-0.00518776277733733,-0.00144104097713205,-1.08228971305093e-05
2.86288868191293,-0.0132961076114897,-0.00502522679123624,-0.00135825955035463,1.87623158672872e-05
2.86902686643847,-0.0134668178332274,-0.00485639265322629,-0.00127878214965441,4.56658334288928e-05
2.8751654048815,-0.0135890795459064,-0.00468231151011666,-0.00120272091321721,7.01103002857939e-05
2.88130429740668,-0.0136627853244286,-0.00450403807165737,-0.00113016548540376,9.23078436680369e-05
2.88744354408709,-0.0136878277545806,-0.00432263061018035,-0.00106118290391483,0.000112460147848933
2.89358314490862,-0.0136640994334557,-0.00413915096060757,-0.000995817487114595,0.000130758524112435
2.89972309977442,-0.0135914929694261,-0.00395466452004816,-0.000934090721286985,0.000147383975734029
2.90586340850932,-0.0134699009825698,-0.00377024024777983,-0.000876001147771304,0.000162507258254813
2.91200407086427,-0.0132992161047525,-0.00358695066487169,-0.000821524250510942,0.000176288934793534
2.91814508652076,-0.0130793309798146,-0.00340587185398672,-0.000770612343115865,0.000188879426919946
2.92428645509527,-0.0128101382638943,-0.00322808345914158,-0.000723194456147079,0.000200419060449731
2.93042817614369,-0.0124915306254919,-0.00305466868548351,-0.000679176224470467,0.000211038106729657
2.93657024916577,-0.0121234007458384,-0.00288671429897921,-0.000638439774388749,0.000220856818511414
2.9427126736096,-0.011705641318963,-0.00272531062612826,-0.000600843611052869,0.0002299854616156
2.94885544887599,-0.0112381450519654,-0.00257155155372485,-0.000566222505674246,0.000238524341826794
2.95499857432299,-0.0107208046651858,-0.00242653452851697,-0.000534387382792796,0.000246563826236238
2.96114204927027,-0.0101535128925124,-0.0022913605568684,-0.000505125207456671,0.000254184360868077
2.96728587300366,-0.00953616248147981,-0.00216713420457914,-0.000478198872578288,0.000261456482370992
2.97343004477953,-0.00886864619352743,-0.00205496359633629,-0.000453347086276015,0.000268440825736579
2.9795745638293,-0.00815085680417124,-0.00195596041561272,-0.000430284258961119,0.000275188126743388
2.98571942936388,-0.00738268710333481,-0.00187123990411618,-0.00040870039080098,0.0002817392196293
2.99186464057814,-0.00656402989531542,-0.00180192086156599,-0.000388260958912395,0.00028812503016629
2.9980101966554,-0.0056947779993386,-0.00174912564529239,-0.000368606804587966,0.000294366563660454
3.00415609677187,-0.00521483594794511,-0.00171170765923515,-0.000349362579902974,0.000300474913929617
3.01030234010085,-0.0051623411951544,-0.00167673686831669,-0.000330328446561003,0.000306453216177041
3.01644892581501,-0.00511001229771257,-0.00164198724822259,-0.000311494945797569,0.00031230260357446
3.0225958530866,-0.00505784914894279,-0.00160745819917647,-0.000292861050654152,0.000318024178434475
3.0287431210875,-0.00500585164200343,-0.00157314912175296,-0.000274425736629921,0.00032361903781721
3.03489072898921,-0.0049540196697763,-0.00153905941665886,-0.000256187981708512,0.000329088273842277
3.04103867596285,-0.00490235312490006,-0.00150518848506681,-0.000238146766463093,0.000334432973496579
3.04718696117915,-0.00485085189986356,-0.00147153572836192,-0.000220301073710178,0.000339654218653988
3.05333558380846,-0.00479951588689576,-0.00143810054828479,-0.000202649888938783,0.000344753086289187
3.05948454302074,-0.00474834497795125,-0.00140488234678816,-0.000185192200094132,0.000349730648262252
3.06563383798557,-0.00469733906478551,-0.00137188052626781,-0.000167926997432072,0.000354587971465352
3.07178346787216,-0.00464649803898142,-0.00133909448934287,-0.000150853273932383,0.000359326117695267
3.07793343184932,-0.00459582179181506,-0.00130652363892986,-0.000133970024951002,0.000363946143787716
3.0840837290855,-0.00454531021443495,-0.00127416737827448,-0.000117276248126943,0.000368449101673899
3.09023435874874,-0.0044949631976428,-0.00124202511098457,-0.000100770943863531,0.000372836038198386
3.09638532000672,-0.00444478063211329,-0.00121009624087673,-8.44531149246516e-05,0.000377107995354747
3.10253661202673,-0.00439476240824709,-0.001178380172159,-6.83217664578453e-05,0.000381266010031151
3.10868823397568,-0.0043449084162309,-0.00114687630933922,-5.23759062073486e-05,0.000385311114320818
3.1148401850201,-0.00429521854606767,-0.00111558405723804,-3.66145443075551e-05,0.000389244335388556
3.12099246432614,-0.00424569268742939,-0.0010845028210133,-2.10366933925524e-05,0.000393066695359421
3.12714507105956,-0.00419633072989392,-0.00105363200603816,-5.64136859287323e-06,0.000396779211534055
3.13329800438575,-0.0041471325627367,-0.00102297101816808,9.57241256463825e-06,0.00040038289634199
3.13945126346972,-0.00409809807501457,-0.000992519263452507,2.46056300503848e-05,0.000403878757208438
3.14560484747609,-0.00404922715555673,-0.000962276148292406,3.94592612754913e-05,0.000407267796867354
3.1517587555691,-0.00400051969303888,-0.00093224107946134,5.41342813531778e-05,0.000410551012998047
3.15791298691263,-0.00395197557578667,-0.000902413464009973,6.86316628533134e-05,0.000413729398640098
3.16406754067015,-0.00390359469201321,-0.000872792709316759,8.29523757661104e-05,0.000416803941752742
3.17022241600478,-0.00385537692965504,-0.000843378223106279,9.70973878901011e-05,0.000419775625666102
3.17637761207923,-0.00380732217643234,-0.000814169413426673,0.000111067664288018,0.00042264542884273
3.18253312805586,-0.00375943031985315,-0.000785165688605863,0.000124864167693271,0.000425414324870156
3.18868896309663,-0.00371170124719133,-0.000756366457401512,0.000138487858377076,0.000428083282579884
3.19484511636313,-0.00366413484548053,-0.000727771128788817,0.000151939694132206,0.000430653266082654
3.20100158701657,-0.00361673100159835,-0.000699379112187376,0.00016522063029202,0.000433125234617403
3.20715837421779,-0.003569489602085,-0.00067118981726326,0.000178331619713145,0.000435500142729173
3.21331547712723,-0.00352241053338329,-0.000643202654072802,0.000191273612811703,0.000437778940141781
3.21947289490496,-0.00347549368163948,-0.000615417032941028,0.000204047557519131,0.000439962571989923
3.2256306267107,-0.00342873893274844,-0.000587832364644262,0.000216654399393491,0.000442051978491525
3.23178867170374,-0.00338214617248638,-0.000560448060181968,0.000229095081451199,0.000444048095295124
3.23794702904304,-0.0033357152862982,-0.00053326353095836,0.000241370544271752,0.000445951853265637
3.24410569788716,-0.00328944615949345,-0.000506278188692943,0.000253481726056796,0.000447764178591635
3.25026467739428,-0.00324333867710032,-0.000479491445448899,0.000265429562389653,0.000449485992772087
3.25642396672221,-0.00319739272394652,-0.000452902713658284,0.000277214986525029,0.000451118212679175
3.26258356502839,-0.00315160818463723,-0.000426511406075686,0.000288838929295152,0.000452661750466513
3.26874347146986,-0.00310598494354913,-0.000400316935796932,0.000300302319003005,0.000454117513693211
3.2749036852033,-0.00306052288484677,-0.00037431871625891,0.000311606081544659,0.000455486405197253
3.28106420538502,-0.00301522189246227,-0.000348516161304864,0.000322751140328936,0.00045676932334511
3.28722503117094,-0.00297008185014222,-0.000322908685057297,0.000333738416359228,0.00045796716166718
3.29338616171661,-0.00292510264133841,-0.000297495701995176,0.000344568828163265,0.000459080809279462
3.2995475961772,-0.00288028414935205,-0.000272276627022417,0.000355243291800803,0.000460111150637879
3.30570933370751,-0.00283562625722932,-0.000247250875294227,0.000365762720990312,0.00046105906557733
3.31187137346197,-0.00279112884779403,-0.000222417862424443,0.000376128026869019,0.000461925429449593
3.3180337145946,-0.00274679180368274,-0.000197777004284552,0.000386340118245268,0.00046271111301253
3.3241963562591,-0.00270261500724181,-0.00017332771714319,0.000396399901420354,0.000463416982366651
3.33035929760874,-0.0026585983406973,-0.000149069417647561,0.000406308280239724,0.000464043899196902
3.33652253779646,-0.00261474168591696,-0.000125001522802251,0.00041606615620454,0.000464592720732907
3.3426860759748,-0.00257104492470007,-0.000101123449918084,0.000425674428241436,0.000465064299451255
3.34884991129593,-0.00252750793855573,-7.74346167501905e-05,0.000435133992980131,0.000465459483578432
3.35501404291165,-0.00248413060872761,-5.39344413204242e-05,0.000444445744497426,0.000465779116662705
3.36117846997337,-0.00244091281629864,-3.06223421329299e-05,0.000453610574464255,0.000466024037868714
3.36734319163216,-0.00239785444213291,-7.49773794350023e-06,0.000462629372200243,0.000466195081899569
3.37350820703868,-0.00235495536684695,1.54399520944766e-05,0.000471503024461256,0.000466293078952657
3.37967351534324,-0.00231221547083628,3.81913084168656e-05,0.000480232415623226,0.000466318854655673
3.38583911569576,-0.00226963463429919,6.07569111120775e-05,0.000488818427711761,0.000466273230603488
3.3920050072458,-0.0022272127372236,8.31373399181181e-05,0.000497261940170387,0.000466157023461643
3.39817118914255,-0.00218494965934088,0.000105333174174156,0.000505563830127434,0.000465971045842932
3.4043376605348,-0.0021428452801653,0.000127344992889737,0.000513724972222033,0.000465716105804035
3.410504420571,-0.00210089947902866,0.000149173374650517,0.000521746238649288,0.000465393006991165
3.41667146839921,-0.00205911213502856,0.000170818897703227,0.00052962849933553,0.000465002548739809
3.42283880316713,-0.00201748312700763,0.000192282139893038,0.000537372621561611,0.000464545526061029
3.42900642402206,-0.00197601233367232,0.000213563678706714,0.000544979470276864,0.000464022729472338
3.43517433011097,-0.00193469963341796,0.000234664091249216,0.00055244990808115,0.00046343494524204
3.44134252058042,-0.0018935449044715,0.000255583954226906,0.000559784795024737,0.00046278295526387
3.44751099457662,-0.00185254802483757,0.000276323844016155,0.000566984988799782,0.000462067537130171
3.45367975124541,-0.00181170887228713,0.000296884336564952,0.000574051344721937,0.000461289464037334
3.45984878973223,-0.00177102732439766,0.000317266007450903,0.00058098471555196,0.000460449505025252
3.4660181091822,-0.00173050325851122,0.000337469431843064,0.000587785951792986,0.000459548424748672
3.47218770874002,-0.00169013655175717,0.000357495184584664,0.000594455901431747,0.000458586983574602
3.47835758755005,-0.00164992708103926,0.000377343840060678,0.000600995410052599,0.000457565937651732
3.48452774475626,-0.0016098747230363,0.000397015972335374,0.000607405320821759,0.000456486038818907
3.49069817950226,-0.00156997935425816,0.000416512155049195,0.000613686474556811,0.000455348034688126
3.4968688909313,-0.00153024085095323,0.000435832961466805,0.000619839709521124,0.000454152668742113
3.50303987818624,-0.00149065908914721,0.000454978964426302,0.000625865861736634,0.00045290068000897
3.50921114040957,-0.00145123394468587,0.000473950736447473,0.000631765764710398,0.000451592803457593
3.51538267674344,-0.00141196529315988,0.000492748849545878,0.000637540249571233,0.000450229769899861
3.52155448632961,-0.00137285300995809,0.000511373875427345,0.000643190145020831,0.000448812305788061
3.52772656830945,-0.00133389697027672,0.000529826385401318,0.00064871627733726,0.000447341133583067
3.533898921824,-0.00129509704904559,0.000548106950351505,0.000654119470480236,0.000445816971483041
3.54007154601391,-0.00125645312103491,0.000566216140752246,0.000659400545863551,0.000444240533468408
3.54624444001947,-0.00121796506076088,0.000584154526722305,0.000664560322685018,0.000442612529497158
3.5524176029806,-0.0011796327425033,0.00060192267793185,0.00066959961756175,0.000440933665328358
3.55859103403683,-0.00114145604040856,0.00061952116366832,0.000674519244807794,0.000439204642544736
3.56476473232736,-0.00110343482833439,0.000636950552836288,0.000679320016298998,0.000437426158774254
3.57093869699101,-0.00106556897993127,0.000654211413931597,0.000684002741521622,0.000435598907328553
3.5771129271662,-0.00102785836867493,0.000671304314996016,0.000688568227600512,0.000433723577649204
3.58328742199104,-0.000990302867750852,0.000688229823717927,0.000693017279166774,0.000431800854898925
3.58946218060322,-0.000952902350212893,0.000704988507362674,0.000697350698614758,0.000429831420349154
3.59563720214009,-0.000915656688875542,0.000721580932779866,0.000701569285794913,0.000427815951026782
3.60181248573863,-0.000878565756311352,0.000738007666425089,0.000705673838256243,0.000425755120144872
3.60798803053546,-0.000841629424875826,0.00075426927431643,0.000709665151037721,0.000423649596667815
3.61416383566682,-0.000804847566743845,0.000770366322094432,0.000713544017010193,0.000421500045623347
3.62033990026858,-0.000768220053856246,0.000786299374948383,0.000717311226406857,0.000419307128055732
3.62651622347627,-0.000731746757965,0.000802068997679917,0.000720967567264146,0.000417071500899239
3.63269280442503,-0.000695427550571019,0.000817675754667071,0.000724513825119341,0.000414793817257557
3.63886964224965,-0.000659262302976506,0.00083312020987587,0.000727950783163358,0.000412474726112971
3.64504673608453,-0.000623250886255181,0.000848402926820932,0.000731279222222289,0.000410114872629989
3.65122408506374,-0.000587393171297541,0.000863524468653551,0.000734499920684019,0.000407714897735845
3.65740168832096,-0.000551689028786676,0.000878485398075046,0.000737613654624348,0.000405275438835664
3.66357954498952,-0.000516138329151577,0.000893286277344774,0.00074062119769934,0.000402797128922451
3.66975765420237,-0.000480740942594591,0.000907927668364304,0.000743523321202063,0.000400280597489246
3.6759360150921,-0.000445496739217674,0.000922410132496635,0.000746320793996635,0.000397726469823248
3.68211462679096,-0.00041040558875797,0.000936734230804512,0.000749014382705208,0.000395135367408107
3.68829348843079,-0.000375467360851929,0.000950900523860079,0.000751604851406846,0.000392507908001954
3.69447259914311,-0.00034068192486107,0.000964909571799717,0.000754092961925935,0.000389844705030854
3.70065195805906,-0.000306049149975269,0.000978761934371167,0.000756479473681632,0.000387146368631262
3.70683156430941,-0.000271568905165311,0.000992458170858935,0.000758765143711415,0.000384413504644808
3.71301141702458,-0.000237241059141065,0.00100599884011408,0.000760950726676234,0.000381646715257856
3.7191915153346,-0.000203065480459742,0.00101938450060279,0.000763036974894024,0.00037884659876873
3.72537185836918,-0.000169042037467626,0.00103261571030215,0.000765024638366153,0.00037601374967587
3.73155244525764,-0.000135170598272838,0.00104569302678664,0.000766914464627506,0.00037314875864788
3.73773327512894,-0.000101451030729799,0.00105861700716374,0.000768707198880882,0.0003702522125143
3.74391434711168,-6.7883202559116e-05,0.00107138820815623,0.000770403583990535,0.000367324694419133
3.7500956603341,-3.44669812751576e-05,0.00108400718598793,0.000772004360470544,0.000364366783638714
3.75627721392407,-1.20223408975701e-06,0.00109647449652685,0.000773510266445871,0.000361379055578205
3.76245900700912,3.19111718885208e-05,0.00110879069506196,0.000774922037701421,0.000358362082153967
3.7686410387164,6.48733698627373e-05,0.00112095633660944,0.000776240407671879,0.000355316431350149
3.77482330817271,9.76844931512172e-05,0.00113297197563472,0.000777466107428856,0.000352242667480482
3.78100581450447,0.000130344675345328,0.00114483816614416,0.000778599865701601,0.000349141351022159
3.78718855683776,0.00016285405022836,0.00115655546180005,0.000779642408789766,0.000346013038875253
3.79337153429829,0.00019521275180126,0.0011681244157182,0.000780594460784226,0.00034285828416582
3.79955474601141,0.000227420914255629,0.0011795455806603,0.000781456743332526,0.00033967763628592
3.80573819110212,0.000259478672009494,0.00119081950883262,0.000782229975740566,0.000336471641115763
3.81192186869506,0.000291386159683182,0.00120194675206309,0.000782914874994134,0.000333240840630579
3.81810577791449,0.00032314351212085,0.00121292786170459,0.000783512155732271,0.00032998577333709
3.82428991788432,0.000354750864342158,0.00122376338870056,0.000784022530257338,0.000326706973997926
3.83047428772812,0.000386208351604633,0.00123445388348309,0.000784446708438229,0.000323404973760219
3.83665888656908,0.000417516109372748,0.0012449998960589,0.000784785398016097,0.00032008030011063
3.84284371353003,0.00044867427331318,0.00125540197595479,0.00078503930416886,0.000316733477052428
3.84902876773346,0.000479682979289063,0.00126566067230181,0.000785209129845373,0.000313365024744704
3.85521404830149,0.000510542363392051,0.00127577653370312,0.000785295575688312,0.000309975460091649
3.86139955435588,0.000541252561909715,0.00128575010835665,0.000785299339895863,0.000306565295994997
3.86758528501803,0.00057181371135547,0.00129558194394433,0.000785221118452168,0.00030313504215874
3.87377123940901,0.000602225948452959,0.00130527258774916,0.000785061604976447,0.000299685204479363
3.87995741664948,0.000632489410071916,0.00131482258655681,0.000784821490696096,0.000296216285501825
3.88614381585979,0.000662604233337678,0.00132423248671452,0.000784501464607344,0.000292728784043765
3.89233043615992,0.000692570555623079,0.00133350283403865,0.000784102213296722,0.000289223195514638
3.89851727666949,0.000722388514438266,0.00134263417397497,0.000783624421099058,0.00028570001171945
3.90470433650775,0.000752058247530327,0.00135162705144506,0.000783068769962257,0.000282159721056566
3.91089161479362,0.000781579892842972,0.00136048201090071,0.000782435939563989,0.000278602808392857
3.91707911064565,0.000810953588548225,0.0013691995963652,0.000781726607241633,0.000275029755012971
3.92326682318203,0.000840179473005378,0.00137778035133018,0.000780941448020834,0.000271441038947045
3.9294547515206,0.000869257684776651,0.00138622481887746,0.000780081134593615,0.000267837134501429
3.93564289477885,0.000898188362655921,0.00139453354158485,0.000779146337372392,0.000264218512729145
3.94183125207391,0.000926971645598794,0.00140270706154453,0.000778137724395969,0.000260585641144804
3.94801982252255,0.000955607672824825,0.00141074592043031,0.000777055961453214,0.000256938983844405
3.95420860524119,0.000984096583703063,0.00141865065934625,0.000775901712039885,0.000253279001556824
3.9603975993459,0.00101243851784569,0.00142642181904012,0.000774675637254152,0.000249606151494734
3.96658680395239,0.00104063361504076,0.00143405993968859,0.000773378395939367,0.000245920887621199
3.97277621817601,0.00106868201533279,0.00144156556097126,0.000772010644723404,0.000242223660392233
3.97896584113177,0.00109658385888637,0.00144893922221514,0.000770573037768008,0.000238514916938345
3.98515567193433,0.00112433928614207,0.00145618146213907,0.000769066226969987,0.000234795100993902
3.99134570969796,0.00115194843774115,0.00146329281904403,0.000767490862073256,0.00023106465298922
3.99753595353663,0.00117941145449437,0.00147027383071037,0.00076584759036401,0.000227324010028939
4.00372640256392,0.0012067284774411,0.00147712503444436,0.000764137056897917,0.00022357360570679
4.00991705589306,0.00123389964778853,0.00148384696713792,0.000762359904367031,0.000219813870580869
4.01610791263695,0.00126092510701412,0.00149044016506152,0.000760516773382008,0.000216045231602833
4.02229897190811,0.00128780499675697,0.00149690516410072,0.000758608301932138,0.000212268112668467
4.02849023281873,0.0013145394588472,0.00150324249961964,0.000756635125986749,0.000208482934248631
4.03468169448064,0.00134112863533268,0.00150945270649843,0.000754597879148807,0.000204690113562752
4.04087335600531,0.00136757266846871,0.00151553631908452,0.000752497192741337,0.000200890064611684
4.04706521650388,0.00139387170072339,0.00152149387129975,0.000750333695690237,0.000197083198048693
4.05325727508711,0.00142002587473345,0.00152732589656594,0.000748108014803541,0.00019326992130326
4.05944953086543,0.00144603533338625,0.00153303292772019,0.000745820774552057,0.000189450638679229
4.06564198294891,0.00147190021972965,0.00153861549724301,0.000743472597116557,0.000185625751103429
4.07183463044729,0.00149762067702853,0.00154407413699559,0.000741064102377105,0.000181795656406146
4.07802747246993,0.00152319684875909,0.00154940937840011,0.000738595907937827,0.000177960749175718
4.08422050812585,0.00154862887857334,0.00155462175236824,0.000736068629223922,0.000174121420725541
4.09041373652374,0.00157391691034958,0.00155971178930085,0.000733482879284176,0.000170278059351625
4.0966071567719,0.00159906108816424,0.00156468001916945,0.000730839268977849,0.00016643104999725
4.10280076797833,0.00162406155629748,0.00156952697132128,0.000728138406791701,0.000162580774659593
4.10899456925064,0.0016489184592069,0.00157425317468158,0.000725380899026665,0.00015872761193311
4.11518855969612,0.00167363194157568,0.00157885915762538,0.000722567349735672,0.000154871937446989
4.12138273842168,0.00169820214828223,0.0015833454481019,0.000719698360644139,0.000151014123737282
4.12757710453392,0.00172262922440902,0.00158771257345625,0.000716774531242527,0.000147154540074614
4.13377165713906,0.00174691331518906,0.00159196106059917,0.000713796458830584,0.000143293552731668
4.13996639534298,0.00177105456615799,0.00159609143586587,0.000710764738322197,0.000139431524800824
4.14616131825124,0.00179505312296725,0.00160010422515422,0.000707679962458545,0.000135568816361273
4.152356424969,0.00181890913148155,0.0016039999538043,0.000704542721716019,0.000131705784450284
4.15855171460113,0.0018426227377782,0.00160777914662284,0.000701353604343083,0.000127842782907612
4.1647471862521,0.00186619408816389,0.00161144232795457,0.000698113196285782,0.000123980162621961
4.17094283902608,0.00188962332905458,0.00161499002165334,0.000694822081282598,0.000120118271427804
4.17713867202685,0.00191291060718502,0.00161842275091581,0.000691480840808672,0.000116257454164881
4.18333468435789,0.00193605606938871,0.00162174103858298,0.000688090054099554,0.000112398052508759
4.18953087512229,0.00195905986276252,0.00162494540694825,0.000684650298161698,0.000108540405255358
4.19572724342283,0.00198192213453197,0.00162803637766281,0.000681162147728976,0.000104684848212075
4.20192378836192,0.00200464303219753,0.00163101447202775,0.00067762617536396,0.000100831714087073
4.20812050904163,0.00202722270341625,0.00163388021070746,0.000674042951284206,9.69813326907735e-05
4.2143174045637,0.00204966129605716,0.00163663411385277,0.00067041304360464,9.31340309136929e-05
4.2205144740295,0.00207195895817181,0.00163927670116298,0.000666737018076733,8.9290132521965e-05
4.22671171654008,0.00209411583801243,0.00164180849175903,0.000663015438358607,8.54499585248713e-05
4.23290913119613,0.00211613208404618,0.00164423000422781,0.000659248865733322,8.16138268335291e-05
4.239106717098,0.00213800784489988,0.00164654175666727,0.000655437859397782,7.77820525801303e-05
4.2453044733457,0.00215974326945286,0.0016487442666001,0.000651582976249105,7.39549478493758e-05
4.25150239903889,0.00218133850673478,0.00165083805106156,0.000647684770911713,7.0132821910028e-05
4.2577004932769,0.00220279370599443,0.00165282362652885,0.000643743795886323,6.63159811716441e-05
4.26389875515869,0.00222410901664954,0.00165470150899135,0.000639760601455547,6.2504729025898e-05
4.2700971837829,0.00224528458834686,0.00165647221387088,0.000635735735609266,5.86993660747937e-05
4.27629577824783,0.00226632057092779,0.00165813625606226,0.000631669744191487,5.49001899986581e-05
4.28249453765142,0.00228721711438815,0.00165969414990959,0.000627563170771154,5.11074958168425e-05
4.28869346109128,0.00230797436895397,0.00166114640922529,0.000623416556746393,4.73215754379909e-05
4.29489254766468,0.00232859248507458,0.00166249354735831,0.000619230441334677,4.35427181606309e-05
4.30109179646853,0.00234907161332406,0.00166373607701705,0.000615005361475545,3.9771210275934e-05
4.30729120659942,0.00236941190451253,0.00166487451043034,0.000610741852014207,3.60073354785867e-05
4.31349077715359,0.00238961350963873,0.00166590935922318,0.000606440445419164,3.2251374429162e-05
4.31969050722694,0.00240967657989817,0.00166684113461075,0.000602101672124192,2.85036052310149e-05
4.32589039591503,0.00242960126668726,0.0016676703471373,0.000597726060306781,2.47643030241334e-05
4.33209044231307,0.00244938772160207,0.00166839750686472,0.000593314135920649,2.1033740281396e-05
4.33829064551595,0.00246903609635743,0.00166902312327429,0.000588866422766055,1.73121867467963e-05
4.34449100461821,0.00248854654297862,0.00166954770538572,0.000584383442436062,1.35999092179598e-05
4.35069151871404,0.00250791921362832,0.00166997176156927,0.00057986571431286,9.8971720652918e-06
4.35689218689729,0.00252715426062176,0.00167029579967922,0.000575313755635781,6.20423666809744e-06
4.36309300826151,0.00254625183653569,0.00167052032705989,0.000570728081431946,2.52136184431747e-06
4.36929398189985,0.00256521209410652,0.00167064585050208,0.000566109204507163,-1.15119640394065e-06
4.37549510690517,0.00258403518627334,0.00167067287619352,0.000561457635543359,-4.81318463913094e-06
4.38169638236997,0.00260272126613242,0.00167060190981195,0.000556773883033446,-8.46435220523344e-06
4.38789780738642,0.00262127048703707,0.00167043345646144,0.000552058453296071,-1.21044510572814e-05
4.39409938104633,0.00263968300248143,0.00167016802073669,0.000547311850446921,-1.57332359219902e-05
4.40030110244121,0.00265795896616406,0.00166980610665021,0.00054253457637521,-1.93504640343539e-05
4.40650297066221,0.00267609853197777,0.00166934821760865,0.000537727131028644,-2.29558953892741e-05
4.41270498480014,0.00269410185402363,0.00166879485652934,0.000532890011885064,-2.65492925778869e-05
4.41890714394548,0.00271196908653078,0.0016681465257854,0.000528023714424519,-3.01304207164744e-05
4.42510944718836,0.00272970038403458,0.00166740372711834,0.000523128731988221,-3.36990476553918e-05
4.43131189361861,0.00274729590112084,0.00166656696174813,0.000518205555668467,-3.72549438589851e-05
4.43751448232568,0.00276475579268672,0.00166563673037371,0.000513254674399117,-4.0797882283413e-05
4.44371721239871,0.00278208021373733,0.00166461353306571,0.000508276575020427,-4.43276384889128e-05
4.44992008292649,0.00279926931950712,0.00166349786935735,0.000503271742151646,-4.78439906841261e-05
4.45612309299749,0.0028163232654361,0.00166229023824659,0.000498240658326374,-5.13467195166873e-05
4.46232624169984,0.00283324220707828,0.00166099113812502,0.000493183803882083,-5.48356083057142e-05
4.46852952812132,0.00285002630028968,0.00165960106681877,0.000488101656994322,-5.83104428327206e-05
4.47473295134939,0.00286667570101245,0.00165812052161904,0.000482994693705744,-6.17710114118941e-05
4.48093651047119,0.00288319056543994,0.00165654999923324,0.000477863387894526,-6.52171049556063e-05
4.48714020457348,0.00289957104991609,0.00165488999580395,0.000472708211435618,-6.86485166671848e-05
4.49334403274274,0.00291581731099638,0.00165314100684788,0.000467529633828316,-7.20650425533161e-05
4.49954799406507,0.00293192950541769,0.00165130352740998,0.00046232812259956,-7.54664808391246e-05
4.50575208762627,0.00294790779012449,0.00164937805193891,0.000457104143101098,-7.88526324578524e-05
4.5119563125118,0.00296375232222862,0.00164736507420994,0.000451858158524415,-8.22233006181382e-05
4.51816066780677,0.00297946325898648,0.00164526508756781,0.000446590629969099,-8.55782910614743e-05
4.52436515259597,0.00299504075794047,0.00164307858463696,0.000441302016349218,-8.89174120254887e-05
4.53056976596385,0.00301048497674112,0.00164080605765169,0.000435992774522014,-9.22404740672591e-05
4.53677450699456,0.00302579607325215,0.00163844799806138,0.000430663359182363,-9.55472902876537e-05
4.54297937477186,0.00304097420552861,0.00163600489687103,0.000425314222918505,-9.88376761220936e-05
4.54918436837923,0.0030560195318046,0.00163347724447235,0.000419945816164027,-0.000102111449460571
4.5553894868998,0.00307093221049646,0.00163086553063029,0.00041455858725971,-0.000105368430556125
4.56159472941636,0.00308571240023196,0.00162817024464912,0.000409152982418113,-0.00010860844209384
4.56780009501138,0.00310036025977727,0.00162539187513457,0.000403729445746441,-0.000111831309071155
4.574005582767,0.00311487594811801,0.00162253091010902,0.000398288419257282,-0.000115036858898784
4.58021119176502,0.0031292596244254,0.00161958783711368,0.000392830342878092,-0.000118224921302144
4.58641692108693,0.00314351144806206,0.00161656314297021,0.000387355654312302,-0.000121395328417446
4.59262276981386,0.00315763157851835,0.0016134573140477,0.000381864789261507,-0.000124547914610204
4.59882873702664,0.00317162017556325,0.00161027083603396,0.000376358181334055,-0.0001276825166701
4.60503482180575,0.00318547739907346,0.00160700419406903,0.000370836261981425,-0.000130798973664681
4.61124102323136,0.00319920340914662,0.00160365787264783,0.000365299460605129,-0.000133897126988969
4.61744734038329,0.00321279836603891,0.00160023235576959,0.000359748204449111,-0.000136976820277002
4.62365377234104,0.0032262624302275,0.00159672812675241,0.000354182918727816,-0.000140037899459873
4.62986031818379,0.00323959576233749,0.00159314566838209,0.000348604026543367,-0.000143080212813208
4.63606697699039,0.00325279852318107,0.00158948546278879,0.000343011948891066,-0.000146103610831922
4.64227374783934,0.00326587087377926,0.00158574799162172,0.000337407104716002,-0.000149107946217155
4.64848062980885,0.00327881297533464,0.00158193373576017,0.000331789910852792,-0.000152093073939672
4.65468762197677,0.00329162498918233,0.00157804317566483,0.000326160782106952,-0.000155058851287997
4.66089472342065,0.00330430707688266,0.00157407679107439,0.000320520131080084,-0.000158005137713219
4.6671019332177,0.00331685940017488,0.00157003506120821,0.000314868368456123,-0.000160931794791187
4.67330925044478,0.0033292821209819,0.00156591846460253,0.00030920590278561,-0.0001638386864239
4.67951667417848,0.00334157540141714,0.00156172747924875,0.000303533140455982,-0.000166725678646253
4.685724203495,0.00335373940372905,0.00155746258262168,0.00029785048590726,-0.000169592639792653
4.69193183747027,0.00336577429039166,0.00155312425138293,0.000292158341472654,-0.000172439440177661
4.69813957517986,0.00337768022404599,0.00154871296172334,0.00028645710740222,-0.000175265952484644
4.70434741569903,0.00338945736750783,0.00154422918926503,0.000280747181933936,-0.000178072051342029
4.71055535810271,0.00340110588379438,0.00153967340896874,0.000275028961165088,-0.000180857613695157
4.7167634014655,0.00341262593607602,0.0015350460951584,0.000269302839193424,-0.000183622518555926
4.7229715448617,0.00342401768770671,0.00153034772155045,0.000263569208144013,-0.000186366647082387
4.72917978736525,0.00343528130225964,0.00152557876137074,0.00025782845788147,-0.00018908988247949
4.73538812804979,0.00344641694344806,0.00152073968707685,0.000252080976350378,-0.000191792110096253
4.74159656598864,0.00345742477513847,0.00151583097064897,0.000246327149553793,-0.000194473217417718
4.74780510025478,0.00346830496145288,0.00151085308335751,0.000240567361211061,-0.000197133093993804
4.75401372992088,0.00347905766662591,0.00150580649589697,0.000234801993171846,-0.000199771631415917
4.76022245405927,0.00348968305511882,0.00150069167834069,0.000229031425173972,-0.00020238872341932
4.76643127174199,0.00350018129152367,0.0014955091001996,0.000223256035026229,-0.000204984265662374
4.77264018204073,0.00351055254064062,0.00149025923027183,0.000217476198316076,-0.000207558155948877
4.77884918402686,0.0035207969674487,0.00148494253681944,0.000211692288732944,-0.000210110294104029
4.78505827677145,0.00353091473711146,0.00147955948748942,0.000205904677893629,-0.000212640581984168
4.79126745934522,0.00354090601492326,0.00147411054920662,0.000200113735468774,-0.000215148923469038
4.7974767308186,0.00355077096639629,0.00146859618839636,0.000194319829019806,-0.000217635224357955
4.80368609026166,0.0035605097572246,0.00146301687079417,0.000188523324008764,-0.000220099392573155
4.80989553674419,0.00357012255325418,0.00145737306154653,0.000182724584088534,-0.000222541337912805
4.81610506933564,0.00357960952054744,0.00145166522519897,0.000176923970709707,-0.000224960972223258
4.82231468710513,0.0035889708252733,0.00144589382554865,0.000171121843409253,-0.000227358209343261
4.82852438912149,0.00359820663385189,0.00144005932597617,0.000165318559636183,-0.000229732965022561
4.8347341744532,0.00360731711282213,0.00143416218901013,0.000159514474976111,-0.000232085156864113
4.84094404216845,0.00361630242891374,0.00142820287675589,0.000153709942829265,-0.000234414704570417
4.84715399133507,0.00362516274907364,0.00142218185051698,0.000147905314684795,-0.000236721529744517
4.85336402102062,0.00363389824034942,0.00141609957109667,0.000142100940031352,-0.000239005555803061
4.85957413029231,0.00364250907004692,0.00140995649865896,0.000136297166321599,-0.000241266708178442
4.86578431821705,0.00365099540555751,0.00140375309262021,0.000130494339013821,-0.000243504914198304
4.87199458386141,0.00365935741451695,0.0013974898118838,0.00012469280169335,-0.000245720103021923
4.87820492629167,0.00366759526469808,0.00139116711466131,0.000118892895768765,-0.000247912205705866
4.88441534457376,0.0036757091240737,0.0013847854586032,0.000113094960742973,-0.000250081155156341
4.89062583777333,0.00368369916076883,0.00137834530060103,0.000107299334193199,-0.000252226886213694
4.89683640495569,0.00369156554306287,0.00137184709701884,0.000101506351591715,-0.000254349335487575
4.90304704518585,0.00369930843946508,0.00136529130360154,9.57163465521904e-05,-0.000256448441585464
4.90925775752847,0.00370692801862009,0.00135867837533048,8.99296506520151e-05,-0.000258524144673496
4.91546854104794,0.00371442444935446,0.00135200876665067,8.41465934079443e-05,-0.000260576387011221
4.92167939480831,0.00372179790064512,0.00134528293132323,7.83675025363178e-05,-0.000262605112511215
4.92789031787331,0.00372904854167479,0.00133850132255141,7.25927037240212e-05,-0.000264610266963289
4.93410130930636,0.0037361765417603,0.00133166439275656,6.68225205602321e-05,-0.000266591797847061
4.94031236817058,0.00374318207043723,0.00132477259383033,6.1057274836589e-05,-0.000268549654619524
4.94652349352876,0.00375006529737551,0.00131782637697345,5.52972863217295e-05,-0.000270483788327235
4.95273468444338,0.00375682639240297,0.00131082619280027,4.95428727995584e-05,-0.000272394151831449
4.9589459399766,0.00376346552560196,0.00130377249117318,4.37943501419282e-05,-0.000274280699847821
4.96515725919028,0.00376998286708211,0.00129666572138643,3.80520322207694e-05,-0.00027614338874225
4.97136864114597,0.00377637858728875,0.00128950633209618,3.2316231027192e-05,-0.00027798217656931
4.97758008490488,0.00378265285669301,0.00128229477126092,2.65872565067827e-05,-0.0002797970232317
4.98379158952793,0.00378880584604095,0.00127503148625581,2.08654166998186e-05,-0.000281587890329206
4.99000315407573,0.00379483772615646,0.00126771692373964,1.51510178045537e-05,-0.000283354741086218
4.99621477760856,0.00380074866814485,0.00126035152972194,9.44436387491967e-06,-0.000285097540506443
5.00242645918641,0.00380653884315926,0.0012529357496414,3.74575719405864e-06,-0.00028681625524468
5.00863819786893,0.00381220842259648,0.00124547002820092,-1.94450196281405e-06,-0.000288510853690633
5.0148499927155,0.00381775757800445,0.00123795480949388,-7.6261152053517e-06,-0.000290181305755171
5.02106184278515,0.00382318648110199,0.0012303905369092,-1.32987861295422e-05,-0.000291827583253392
5.02727374713662,0.0038284953037598,0.00122277765326104,-1.89622202040581e-05,-0.000293449659408803
5.03348570482834,0.00383368421802932,0.00121511660067548,-2.46161248694107e-05,-0.00029504750930711
5.03969771491842,0.00383875339613176,0.00120740782053752,-3.026020946643e-05,-0.000296621109494494
5.04590977646466,0.00384370301046319,0.00119965175370998,-3.58941852708775e-05,-0.000298170438150967
5.05212188852456,0.00384853323359512,0.00119184884031431,-4.15177654363169e-05,-0.000299695475231629
5.05833405015532,0.00385324423815014,0.00118399951984798,-4.71306650508763e-05,-0.00030119620213825
5.0645462604138,0.00385783619712216,0.00117610423111303,-5.27326011581862e-05,-0.000302672601963217
5.07075851835658,0.00386230928348846,0.00116816341225226,-5.83232926056502e-05,-0.000304124659320881
5.07697082303991,0.00386666367049083,0.00116017750080505,-6.39024602676385e-05,-0.000305552360379435
5.08318317351976,0.00387089953151913,0.00115214693357338,-6.94698267734194e-05,-0.000306955693070141
5.08939556885177,0.00387501704010871,0.00114407214671096,-7.50251167947342e-05,-0.000308334646582189
5.09560800809128,0.00387901636996878,0.00113595357576965,-8.05680568397382e-05,-0.000309689211884838
5.10182049029332,0.00388289769497846,0.00112779165557859,-8.609837534538e-05,-0.000311019381401519
5.10803301451261,0.00388666118916897,0.00111958682025751,-9.16158025421146e-05,-0.000312325149119914
5.11424557980358,0.00389030702675089,0.00111133950334618,-9.71200706406103e-05,-0.000313606510515456
5.12045818522033,0.00389383538209982,0.00110305013767764,-0.000102610913746515,-0.000314863462617848
5.12667082981668,0.00389724642973343,0.00109471915544502,-0.000108088067732312,-0.000316096003984431
5.13288351264612,0.00390054034436935,0.001086346988068,-0.000113551270481488,-0.000317304134492873
5.13909623276186,0.00390371730082726,0.00107793406644852,-0.00011900026169743,-0.000318487855770656
5.14530898921678,0.00390677747416987,0.00106948082068466,-0.000124434782977382,-0.00031964717068093
5.15152178106346,0.00390972103953295,0.0010609876802735,-0.000129854577708602,-0.000320782083780017
5.1577346073542,0.00391254817229592,0.00105245507398912,-0.000135259391316356,-0.000321892600847946
5.16394746714096,0.00391525904798631,0.0010438834299801,-0.000140648970916466,-0.00032297872932567
5.17016035947543,0.00391785384221104,0.00103527317571511,-0.000146023065541962,-0.000324040477886491
5.17637328340898,0.00392033273085962,0.00102662473792152,-0.000151381426137695,-0.00032507785688808
5.18258623799267,0.00392269588987613,0.00101793854274027,-0.000156723805499437,-0.000326090877912836
5.18879922227726,0.00392494349546179,0.00100921501556189,-0.000162049958151095,-0.000327079553983548
5.19501223531322,0.00392707572387944,0.00100045458114815,-0.000167359640655056,-0.000328043899632646
5.20122527615072,0.00392909275163272,0.000991657663525809,-0.000172652611291542,-0.000328983930663816
5.2074383438396,0.00393099475537116,0.000982824686093163,-0.000177928630248395,-0.000329899664340833
5.21365143742942,0.00393278191183256,0.000973956071523441,-0.000183187459477934,-0.000330791119294678
5.21986455596945,0.00393445439803156,0.00096505224186517,-0.000188428862896583,-0.000331658315494409
5.22607769850862,0.00393601239103847,0.00095611361837239,-0.000193652606128237,-0.000332501274258525
5.23229086409561,0.00393745606812814,0.000947140621760697,-0.000198858456739842,-0.000333320018350375
5.23850405177875,0.00393878560674317,0.000938133671946085,-0.000204046184013169,-0.000334114571844301
5.24471726060611,0.00394000118445938,0.000929093188235429,-0.000209215559164033,-0.000334884960049351
5.25093048962543,0.00394110297906645,0.000920019589130253,-0.000214366355209913,-0.000335631209617024
5.25714373788417,0.00394209116838717,0.000910913292626862,-0.00021949834692911,-0.00033635334866792
5.26335700442948,0.00394296593056251,0.000901774715855328,-0.000224611311003723,-0.00033705140650555
5.26957028830822,0.00394372744377902,0.000892604275345183,-0.000229705025827107,-0.000337725413706492
5.27578358856695,0.00394437588640043,0.000883402386941712,-0.000234779271739637,-0.000338375402197632
5.28199690425192,0.00394491143696168,0.000874169465746773,-0.000239833830788565,-0.00033900140517487
5.28821023440909,0.00394533427417843,0.000864905926198181,-0.000244868486850968,-0.000339603457094165
5.29442357808412,0.00394564457686894,0.000855612182065557,-0.000249883025618524,-0.000340181593644352
5.30063693432238,0.00394584252404162,0.00084628864639397,-0.000254877234611792,-0.000340735851902357
5.30685030216895,0.00394592829485322,0.000836935731496804,-0.000259850903118885,-0.000341266269964775
5.31306368066857,0.00394590206861761,0.000827553849059504,-0.000264803822176558,-0.000341772887364462
5.31927706886575,0.00394576402482174,0.000818143410079089,-0.000269735784654816,-0.000342255744744637
5.32549046580465,0.00394551434305958,0.000808704824774932,-0.000274646585325985,-0.000342714884024889
5.33170387052915,0.00394515320311203,0.000799238502710595,-0.000279536020522145,-0.000343150348251135
5.33791728208284,0.0039446807849182,0.000789744852755254,-0.000284403888557505,-0.000343562181894917
5.34413069950901,0.00394409726855795,0.000780224283095029,-0.00028924998939708,-0.000343950430320704
5.35034412185067,0.00394340283427226,0.000770677201166081,-0.000294074124860801,-0.000344315140256406
5.3565575481505,0.00394259766244869,0.000761104013759365,-0.000298876098550344,-0.000344656359599722
5.36277097745093,0.00394168193363744,0.000751505126877621,-0.000303655715710298,-0.000344974137306281
5.36898440879406,0.00394065582852297,0.00074188094592753,-0.000308412783522951,-0.000345268523641781
5.37519784122172,0.00393951952799416,0.000732231875536577,-0.000313147110821474,-0.000345539569864193
5.38141127377542,0.00393827321300285,0.000722558319666272,-0.000317858508312228,-0.000345787328515064
5.38762470549641,0.00393691706473307,0.000712860681528069,-0.000322546788276634,-0.000346011853191278
5.39383813542562,0.00393545126447303,0.000703139363627258,-0.000327211764949231,-0.000346213198616723
5.4000515626037,0.00393387599369679,0.000693394767836343,-0.000331853254136602,-0.000346391420701845
5.40626498607102,0.00393219143401024,0.000683627295288907,-0.000336471073655446,-0.000346546576229782
5.41247840486763,0.00393039776714917,0.000673837346309346,-0.000341065042706348,-0.000346678723420839
5.4186918180333,0.00392849517506148,0.000664025320646158,-0.000345634982565062,-0.000346787921364427
5.42490522460752,0.00392648383978755,0.000654191617274963,-0.000350180716078326,-0.000346874230244432
5.43111862362948,0.0039243639435394,0.000644336634409354,-0.000354702067837831,-0.000346937711380181
5.43733201413808,0.00392213566865556,0.000634460769673653,-0.000359198864241183,-0.000346978427105585
5.44354539517193,0.00391979919767168,0.000624564419874124,-0.000363670933350164,-0.00034699644091191
5.44975876576934,0.003917354713254,0.000614647981167642,-0.000368118104956007,-0.000346991817174349
5.45597212496835,0.00391480239818311,0.000604711848934414,-0.000372540210594438,-0.000346964621453874
5.46218547180671,0.00391214243540371,0.000594756417871082,-0.000376937083601751,-0.000346914920223353
5.46839880532185,0.00390937500806192,0.000584782081982621,-0.000381308558884452,-0.000346842781079073
5.47461212455094,0.00390650029935336,0.000574789234490915,-0.000385654473156529,-0.000346748272545454
5.48082542853087,0.0039035184927345,0.000564778267992912,-0.000389974664799187,-0.000346631464212156
5.48703871629821,0.00390042977172399,0.000554749574217958,-0.00039426897400741,-0.000346492426631333
5.49325198688926,0.00389723432000988,0.000544703544366008,-0.00039853724253501,-0.00034633123134129
5.49946523934004,0.00389393232141728,0.000534640568765833,-0.000402779313883547,-0.000346147950921944
5.50567847268627,0.00389052395998006,0.000524561037069325,-0.000406995033351261,-0.000345942658874925
5.51189168596339,0.00388700941978693,0.000514465338225876,-0.000411184247846461,-0.000345715429578495
5.51810487820655,0.0038833888851364,0.00050435386045481,-0.00041534680592465,-0.000345466338590879
5.52431804845061,0.00387966254043832,0.000494226991221581,-0.000419482557963527,-0.000345195462147374
5.53053119573016,0.00387583057026523,0.000484085117296672,-0.000423591355912108,-0.000344902877602307
5.53674431907948,0.00387189315934729,0.000473928624731547,-0.000427673053499279,-0.000344588663297626
5.54295741753258,0.00386785049252048,0.000463757898814734,-0.000431727506024958,-0.000344252898228412
5.5491704901232,0.00386370275479516,0.000453573324139265,-0.00043575457057024,-0.000343895662582938
5.55538353588477,0.00385945013131664,0.000443375284539113,-0.000439754105845155,-0.000343517037270623
5.56159655385043,0.00385509280737408,0.000433164163169584,-0.000443725972153507,-0.000343117104183336
5.56780954305307,0.00385063096840427,0.000422940342371721,-0.000447670031674599,-0.000342695946142159
5.57402250252527,0.00384606480000008,0.000412704203856806,-0.000451586148040322,-0.000342253646687308
5.58023543129934,0.00384139448784504,0.000402456128499857,-0.000455474186669384,-0.000341790290424178
5.58644832840729,0.0038366202178203,0.000392196496575077,-0.00045933401459419,-0.000341305962702205
5.59266119288087,0.00383174217593094,0.000381925687493001,-0.000463165500478751,-0.000340800749830117
5.59887402375153,0.00382676054834168,0.000371644080019467,-0.000466968514691647,-0.000340274738798497
5.60508682005044,0.00382167552129011,0.000361352052102268,-0.000470742929216406,-0.000339728017592303
5.6112995808085,0.00381648728123476,0.000351049981047345,-0.00047448861771745,-0.000339160674940146
5.61751230505632,0.00381119601477884,0.000340738243343979,-0.000478205455430042,-0.000338572800436424
5.62372499182423,0.00380580190857844,0.000330417214796901,-0.000481893319328024,-0.000337964484530013
5.62993764014228,0.00380030514950462,0.000320087270468878,-0.000485552087961918,-0.000337335818346465
5.63615024904023,0.00379470592455647,0.000309748784645706,-0.000489181641528652,-0.000336686894002747
5.64236281754759,0.00378900442086591,0.000299402130891077,-0.000492781861770891,-0.00033601780426413
5.64857534469355,0.00378320082569321,0.000289047682081581,-0.000496352632260562,-0.000335328642665057
5.65478782950705,0.00377729532643173,0.000278685810296146,-0.000499893837954166,-0.000334619503639132
5.66100027101674,0.00377128811066935,0.000268316886822332,-0.000503405365606869,-0.000333890482272412
5.66721266825098,0.00376517936607483,0.000257941282341459,-0.000506887103483838,-0.000333141674497995
5.67342502023789,0.00375896928047682,0.000247559366659685,-0.000510338941536761,-0.000332373176953452
5.67963732600526,0.00375265804180332,0.000237171508915267,-0.000513760771337038,-0.000331585087025092
5.68584958458065,0.00374624583821855,0.00022677807749916,-0.000517152485920616,-0.000330777502826892
5.6920617949913,0.0037397328579103,0.000216379440037863,-0.000520513980083944,-0.000329950523260303
5.69827395626421,0.00373311928930472,0.000205975963409301,-0.000523845150150131,-0.000329104247875211
5.70448606742609,0.00372640532084371,0.000195568013727263,-0.00052714589405425,-0.000328238776971409
5.71069812750335,0.00371959114122271,0.000185155956399071,-0.00053041611141313,-0.000327354211555278
5.71691013552216,0.0037126769392366,0.000174740156040228,-0.000533655703195068,-0.000326450653345115
5.7231220905084,0.00370566290376759,0.000164320976563773,-0.000536864572182728,-0.000325528204664403
5.72933399148767,0.00369854922389297,0.000153898781123049,-0.000540042622736271,-0.000324586968659425
5.7355458374853,0.00369133608879989,0.000143473932059614,-0.000543189760613967,-0.000323627049035914
5.74175762752634,0.003684023687825,0.000133046791051385,-0.000546305893268113,-0.000322648550233607
5.74796936063557,0.00367661221041666,0.000122617718971086,-0.00054939092978539,-0.000321651577212342
5.7541810358375,0.00366910184617677,0.000112187075931531,-0.000552444780760011,-0.000320636235872308
5.76039265215636,0.00366149278481431,0.000101755221342842,-0.000555467358282227,-0.000319602632452596
5.76660420861611,0.00365378521619408,9.13225138215507e-05,-0.00055845857615114,-0.00031855087399869
5.77281570424042,0.00364597933035947,8.08893112129315e-05,-0.000561418349583224,-0.000317481068155983
5.77902713805273,0.00363807531739191,7.04559706518074e-05,-0.000564346595434277,-0.000316393323188326
5.78523850907615,0.00363007336755473,6.00228484996107e-05,-0.000567243232132509,-0.00031528774789804
5.79144981633357,0.00362197367125003,4.95903003332565e-05,-0.00057010817960886,-0.000314164451846002
5.79766105884758,0.00361377641900056,3.91586809812707e-05,-0.000572941359258368,-0.000313023544982397
5.80387223564051,0.00360548180146496,2.87283445851282e-05,-0.000575742694262671,-0.000311865138053439
5.81008334573439,0.00359709000944868,1.82996444151914e-05,-0.000578512109091764,-0.000310689342349176
5.81629438815104,0.00358860123385753,7.87293304150499e-06,-0.000581249529908496,-0.000309496269589222
5.82250536191194,0.00358001566573246,-2.55143773123543e-06,-0.00058395488434241,-0.000308286032207258
5.82871626603835,0.00357133349625553,-1.29731168398592e-05,-0.000586628101543622,-0.000307058743150574
5.83492709955124,0.00356255491676423,-2.33917540481759e-05,-0.000589269112219421,-0.000305814515862316
5.84113786147131,0.00355368011867673,-3.38069998315866e-05,-0.000591877848618126,-0.000304553464579001
5.847348550819,0.0035447092935546,-4.42185054286376e-05,-0.000594454244451192,-0.000303275703620854
5.85355916661447,0.0035356426331081,-5.46259228438199e-05,-0.000596998234957621,-0.000301981348287693
5.85976970787762,0.00352648032916023,-6.50289048722349e-05,-0.00059950975697827,-0.000300670514133031
5.86598017362808,0.00351722257367371,-7.54271050807794e-05,-0.000601988748717988,-0.000299343317356721
5.87219056288522,0.00350786955876067,-8.58201777137573e-05,-0.000604435149981079,-0.000297999874657117
5.87840087466811,0.00349842147659332,-9.62077779208634e-05,-0.000606848902072084,-0.000296640303097346
5.88461110799561,0.00348887851949252,-0.000106589561528208,-0.000609229947813496,-0.000295264720381069
5.89082126188625,0.00347924088001586,-0.000116965185155973,-0.00061157823146649,-0.000293873244738775
5.89703133535835,0.00346950875068454,-0.000127334306175061,-0.000613893698736052,-0.000292465994668193
5.90324132742993,0.00345968232421923,-0.000137696582788099,-0.000616176296956294,-0.000291043089289516
5.90945123711874,0.00344976179349778,-0.000148051673834668,-0.000618425974874073,-0.000289604648278245
5.9156610634423,0.00343974735148365,-0.000158399239070371,-0.000620642682706525,-0.000288150791505518
5.92187080541783,0.00342963919126859,-0.000168738938972252,-0.000622826372150969,-0.000286681639519281
5.92808046206229,0.00341943750608961,-0.000179070434762397,-0.000624976996398806,-0.000285197313196264
5.9342900323924,0.0034091424892568,-0.00018939338848405,-0.000627094510105577,-0.000283697933920684
5.9404995154246,0.00339875433431418,-0.000199707462875912,-0.000629178869443741,-0.000282183623456612
5.94670891017505,0.0033882732348103,-0.000210012321578632,-0.000631230031950284,-0.000280654503925838
5.95291821565968,0.00337769938447372,-0.000220307628867751,-0.000633247956688752,-0.000279110698068636
5.95912743089414,0.00336703297715786,-0.000230593049910379,-0.000635232604154707,-0.000277552328817077
5.9653365548938,0.00335627420683179,-0.000240868250574531,-0.000637183936292659,-0.000275979519655416
5.9715455866738,0.00334542326759732,-0.000251132897541922,-0.000639101916580747,-0.000274392394260426
5.97775452524901,0.00333448035363915,-0.000261386658251295,-0.000640986509837248,-0.00027279107699689
5.98396336963402,0.00332344565930955,-0.00027162920093701,-0.000642837682351971,-0.000271175692332368
5.99017211884317,0.00331231937911785,-0.000281860194631425,-0.000644655401915729,-0.000269546365277328
5.99638077189055,0.00330110170756005,-0.000292079309111961,-0.00064643963767741,-0.000267903221045002
6.00258932778998,0.00328979283938631,-0.00030228621491916,-0.000648190360215871,-0.000266246385414065
6.00879778555502,0.00327839296940853,-0.0003124805834683,-0.000649907541635732,-0.000264575984393357
6.01500614419896,0.00326690229258701,-0.000322662086841008,-0.000651591155390298,-0.000262892144258325
6.02121440273485,0.00325532100397307,-0.000332830397971192,-0.000653241176348236,-0.000261194991736747
6.02742256017547,0.00324364929874887,-0.000342985190574288,-0.000654857580869894,-0.000259484653958196
6.03363061553334,0.00323188737222895,-0.000353126139114995,-0.000656440346599941,-0.000257761258128945
6.03983856782073,0.00322003541982077,-0.000363252918870738,-0.000657989452735036,-0.00025602493203714
6.04604641604965,0.00320809363711209,-0.000373365205918839,-0.00065950487981992,-0.000254275803543632
6.05225415923184,0.00319606221968549,-0.000383462677059532,-0.000660986609795407,-0.000252514001041958
6.05846179637879,0.00318394136339282,-0.000393545009979758,-0.000662434625994038,-0.000250739653005329
6.06466932650175,0.00317173126412301,-0.000403611883034483,-0.00066384891324285,-0.000248952888395257
6.07087674861169,0.00315943211782838,-0.000413662975488423,-0.000665229457593065,-0.00024715383622777
6.07708406171932,0.00314704412072861,-0.000423697967276249,-0.000666576246634189,-0.000245342626026342
6.08329126483513,0.00313456746903366,-0.000433716539236577,-0.00066788926927357,-0.000243519387412231
6.08949835696932,0.00312200235908073,-0.00044371837289144,-0.000669168515832288,-0.000241684250398873
6.09570533713183,0.00310934898740816,-0.00045370315065155,-0.000670413977984372,-0.00023983734513753


==> data/HertzianContact/hertz_rgd_sym_gal_pe_pts_plus/hertz_rgd_sym_gal_pe_pts_plus_mesh_nel_u_50_mesh_nel_v_50.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,1.00134189646412,1.00043453340517,1.0008507809861,1.00044882530116
0.00580364018155278,1.00097280894214,1.00007276323041,1.00010852366621,0.999927460268202
0.0116079809982593,1.00060884039349,0.999740869787157,0.999592389814948,0.999522246981952
0.0174130191987724,1.00024998318534,0.999432677873987,0.999243426297825,0.999204395575711
0.0232187526792934,0.999896229673664,0.999142014242978,0.999009176649593,0.998948125987092
0.0290251803611244,0.99954757220321,0.998862707612516,0.998843685088795,0.998730561562912
0.034832302068134,0.99920400310754,0.99858858867984,0.998707500520126,0.998531626472238
0.0406401184041354,0.998865514708991,0.998313490133434,0.99856768052361,0.998333946928829
0.0464486306301794,0.998532099318708,0.9980312466656,0.998397795330216,0.998122756232885
0.0522578405417588,0.998203749236693,0.997735694985179,0.99817793178589,0.997885803631799
0.0580677503459278,0.997880456751688,0.997420673830153,0.997894697301076,0.997613267010222
0.0638783625383335,0.997562214141335,0.997080023979772,0.997541223788238,0.99729766940923
0.0696896797801618,0.997249013672072,0.996707588267749,0.997117171585945,0.996933799384808
0.0755017047750379,0.996876445751863,0.996297105535135,0.996628702392724,0.996518633649432
0.0813144401549108,0.996419835587486,0.995844501131012,0.996086663060509,0.996051147332502
0.0871278884284541,0.995931474969176,0.995350287548823,0.995501696873822,0.995531844571204
0.0929420519906199,0.995411358976085,0.994815352044904,0.994882821545185,0.994962428950903
0.0987569331405814,0.994859482716864,0.994240581805622,0.994237414571317,0.994345562530861
0.104572534099721,0.994275841329584,0.993626863945674,0.993571211386383,0.993684625125303
0.110388857029631,0.993660429981993,0.992975085506658,0.992888303518353,0.992983472645376
0.116205904050126,0.993013243871286,0.992286133455412,0.992191136747826,0.992246194500958
0.122023677257271,0.992334278224314,0.991560894682054,0.991480509268788,0.991476870061949
0.127842178741418,0.991623528297485,0.990800255998829,0.990755569852562,0.990679324179925
0.133661410605258,0.990880989376885,0.990005104138136,0.990013816012909,0.989856881768235
0.139481374981884,0.990106656778231,0.989176325751072,0.989251092175352,0.989012121442255
0.145302074052869,0.989297116618616,0.988314807129257,0.988461587848015,0.988146628217727
0.151123510066063,0.988326856745443,0.987420710773317,0.987638033596431,0.987260755016686
0.156945685346357,0.98733267703955,0.98649325207517,0.986773262895026,0.98635354099336
0.162768602289423,0.986314570927143,0.985531831266945,0.985861361104215,0.98542289225446
0.168592263349043,0.985272531854655,0.984535848503796,0.984897726544705,0.984465816676113
0.174416671024208,0.984206553288535,0.983504703865209,0.983879072636782,0.98347865872017
0.180241827846204,0.983116628715441,0.982437797355899,0.982803430038558,0.982457334959761
0.186067736365691,0.982002751642181,0.981334528906578,0.981670148783493,0.981397570314967
0.191894399139771,0.980864915595714,0.98019429837503,0.980479900415838,0.980295134999221
0.197721818719051,0.979703114123253,0.979016505547199,0.979234680125317,0.979146082174758
0.203549997634692,0.978517340792222,0.977800550138235,0.977937808880501,0.977946986318012
0.209378938385452,0.9773075891903,0.976545831793089,0.976593935560584,0.976695182295552
0.215208643424718,0.976073852925495,0.97525175008792,0.975209039085989,0.9753890051494
0.221039115147545,0.97473929986814,0.973917636087073,0.973790402608826,0.974028029959102
0.226870355880075,0.973311893225186,0.972542883850093,0.972345655162639,0.97261324967322
0.232702367884539,0.971856905718771,0.97112769718715,0.970881041888356,0.971146970278984
0.238535153378844,0.970374331632024,0.969672362323268,0.969401187896694,0.969632539068625
0.244368714558041,0.968864165272456,0.968177165617071,0.96790910060036,0.96807406637549
0.250203053615828,0.967326400972246,0.96664239356034,0.966406166386027,0.966476146633577
0.25603817276606,0.96576103308815,0.965068332777758,0.96489214728673,0.964843578612285
0.261874074264275,0.964168056001498,0.963455270026365,0.963365177655702,0.963181084825462
0.267710760429241,0.962547464118263,0.961803492195265,0.961821760840525,0.961493030115917
0.273548233664506,0.960899251869087,0.960113286305195,0.960256765858762,0.959783139414321
0.279386496479978,0.959223413709296,0.958384939508084,0.958663424074042,0.958054214673557
0.285225551513507,0.95751994411894,0.956618739086618,0.957033325873222,0.956307850977163
0.291065401552485,0.955781463379285,0.95481497188686,0.955356417376316,0.954544151824488
0.296906049554832,0.953874274131772,0.952973485623883,0.953621478544244,0.952761461702573
0.302747498655727,0.951937617007527,0.951093478072181,0.951818719347013,0.950956348264117
0.308589752141457,0.949971487560494,0.949174194907027,0.949940737589267,0.949123930794006
0.314432813411481,0.947975881372132,0.9472148816469,0.947982450627306,0.94725824928296
0.320276685940081,0.945950794051037,0.945214783654739,0.945941100887943,0.945352631330114
0.326121373237985,0.943896221233461,0.943173146139169,0.943816261387907,0.943400060178141
0.331966878813968,0.941812158583025,0.941089214155735,0.94160984125137,0.941393543880471
0.337813206136416,0.939698601790771,0.938962232607872,0.939326091227549,0.93932648560116
0.343660358594878,0.937555546575303,0.936791446248174,0.936971609207828,0.937193055046916
0.349508339461579,0.935382988682697,0.934576099679793,0.934555345741648,0.934988561030949
0.355357151852913,0.93318092388658,0.932315437357314,0.932088609552459,0.932709825169981
0.361206798690907,0.930949347988113,0.930008703588099,0.92958507305245,0.930355556712648
0.36705728266471,0.92859431377207,0.9276548657963,0.927060661057696,0.927926726395479
0.372908606200298,0.926135651234319,0.925252461701806,0.924530701889975,0.925426785069709
0.378760771481074,0.923646131098789,0.922801992984732,0.922006661961419,0.922861327054129
0.384613780513891,0.921125749060222,0.920304176485236,0.919496459743122,0.92023756335704
0.390467635200683,0.918574500842147,0.917759729862437,0.917004491022912,0.917563817530015
0.396322337410141,0.915992382197211,0.915169371594305,0.914531619711925,0.91484902037915
0.40217788904946,0.913379388906915,0.912533820976699,0.912075168652573,0.912102203034685
0.408034292136115,0.910735516781772,0.909853798122642,0.909628910426183,0.909331988377454
0.413891548869705,0.908060761661353,0.90713002396225,0.907183058160399,0.906546080822192
0.419749661703833,0.90535511941423,0.904363220241634,0.904724256337585,0.903750754457537
0.425608633418038,0.902618585938063,0.901554109522509,0.902235571602934,0.900950339543771
0.431468467189785,0.899851157159565,0.898703415181528,0.899696483573502,0.898146707366883
0.437329166666493,0.897039650487471,0.89581185896784,0.897082876085149,0.895338753450707
0.443190736035273,0.894029293044634,0.892879061374347,0.8943687774077,0.89252193363243
0.449053180043996,0.890977958686944,0.889902659627512,0.891533506236561,0.889688415477374
0.454916503915191,0.887885642394613,0.886880208859957,0.888562195239374,0.886827838961877
0.460780713223361,0.884752339187129,0.883809262215229,0.885445276171768,0.883928025093646
0.466645813771113,0.881578044122987,0.880687370851365,0.882178495099522,0.880975671847136
0.472511811465206,0.878362752299895,0.877512083942752,0.878762927621884,0.877957052526554
0.478378712192508,0.875106458854706,0.874280948683318,0.875204994096268,0.874858716556786
0.484246521695865,0.871809158963485,0.870991510289047,0.871516474863371,0.871668192702016
0.490115245449896,0.868470847841588,0.86764131200044,0.867714525473344,0.868374694713065
0.495984888536693,0.86509152074361,0.86422789508565,0.86382169191226,0.864969829402465
0.501855455521439,0.86167117296343,0.860748798842653,0.859865925830377,0.861448307148553
0.507726950327938,0.858209799834356,0.857201560602457,0.855880599769968,0.857808654828315
0.513599376114272,0.854580326957653,0.853583266676353,0.851904053753387,0.854053923920235
0.519472735176206,0.850830358556041,0.849892000019616,0.847970472277628,0.850191969491603
0.525347029013503,0.847051653217749,0.846130814170643,0.844103213357312,0.846234497317375
0.531222258535121,0.843244216085385,0.842303156389781,0.840317537790913,0.842195991223626
0.537098424280562,0.839408052334416,0.838412478855122,0.836620707211394,0.838092760865285
0.542975526641397,0.835543167173036,0.834462238660598,0.833011959090244,0.833941987254088
0.54885356608295,0.831649565842275,0.830455897813588,0.829482481737518,0.829760764672143
0.554732543366136,0.827727253615946,0.826396923232921,0.826015389300023,0.825565138971095
0.560612459769439,0.823776235800673,0.822288786746907,0.822585696755179,0.821369142256473
0.566493317311058,0.819796517735934,0.818134965090971,0.81916029490292,0.817183823956794
0.572375118971191,0.815788104793982,0.813938939905547,0.815697925354369,0.813016278276505
0.578257868914479,0.811751002379989,0.809704197733943,0.812149155517934,0.808868668031888
0.584141572712593,0.807660359196349,0.805434206603378,0.808456357307583,0.804737244880623
0.590026237558994,0.803283349899008,0.8011272251369,0.804559731909187,0.800611528725908
0.59591187232916,0.798815862234818,0.796774238005161,0.800416940013088,0.796475035076254
0.601798487316367,0.794257860240658,0.792366460088897,0.795999555535047,0.792307014503587
0.607686093862,0.789609308024705,0.787895095148808,0.791290998006536,0.7880837707297
0.613574703982682,0.784870169766737,0.783351335832108,0.786286573088422,0.783779935740919
0.619464329997152,0.780040409718091,0.778726363679215,0.780993513092968,0.779369750307121
0.625354984152878,0.775119992201829,0.774011349130254,0.775431017512357,0.774828349906081
0.631246678252429,0.770108881612842,0.769197451531529,0.769630293555626,0.770133056054976
0.637139423279578,0.765007042417886,0.764275819142576,0.763634596691936,0.765264673050348
0.643033229025162,0.759814439155811,0.759237589142286,0.757499271201085,0.760208790116876
0.648928103712684,0.754531036437504,0.754073887636265,0.751291790731018,0.75495708896731
0.654824053623655,0.749156798946065,0.748775829663039,0.745091798862269,0.749508656773826
0.660721082723431,0.743549574490241,0.743335039851997,0.738989455339909,0.743871280379209
0.666619192376045,0.737863275686327,0.737753808483816,0.733057752315101,0.738061560744439
0.672518381553763,0.732212352237218,0.732044033317546,0.727340172567798,0.732102320170997
0.678418647449534,0.726596912110849,0.726217956008388,0.721861828031504,0.726020492543009
0.684319986133619,0.721017063305095,0.720287842492156,0.716629751228864,0.719845437299772
0.690222393210744,0.715472913847561,0.714265982982399,0.711632830830252,0.713607248552595
0.696125864477696,0.709964571795503,0.708164691968521,0.706841747197658,0.707335056034354
0.702030396581372,0.70449214523563,0.701996308212924,0.702208907916939,0.701055317878356
0.707935987677266,0.699055742283897,0.695773194748571,0.697668383316442,0.694790105224495
0.713842638088414,0.693655471085419,0.689507738876296,0.693135841973006,0.68855537864885
0.719750350964776,0.688291439814222,0.683212352162258,0.688508486205882,0.682359256415418
0.725659132943067,0.682963756673169,0.676899470434925,0.68366498755835,0.676200274546416
0.731568994807031,0.677581584797087,0.670581261139221,0.678465444085988,0.670065638774907
0.737479952121771,0.671382360357175,0.664239365836723,0.672769890140016,0.663929952278063
0.743392025392059,0.664833711818236,0.657838769356866,0.666489692988677,0.657757863103715
0.749305239267303,0.657935300704386,0.651353898175132,0.65957057204434,0.651508053033717
0.755219621451463,0.650686788696006,0.64475912548993,0.651986518451496,0.64513554462936
0.761135201604715,0.643087837629996,0.638028771225978,0.643739893391529,0.638593881962311
0.767052010244355,0.635138109500725,0.631137102037854,0.634861526405198,0.631837324033716
0.772970077644976,0.626837266460582,0.624058331313581,0.625410813731962,0.624823050885445
0.778889432737883,0.618184970820629,0.616766619178665,0.615475816665296,0.61751338241117
0.784810102009774,0.609180885051299,0.609236072499647,0.605173359925216,0.609878009871092
0.790732108400675,0.599824671783033,0.601440744888757,0.594649130045757,0.601896240117801
0.796655470201135,0.590115993806913,0.59335463670752,0.584077773778854,0.593559252536093
0.802580199948667,0.580054514075337,0.584951695071631,0.57366299651257,0.584872368706048
0.808506303326387,0.570039331142939,0.576217917369228,0.563632731422879,0.575857247463598
0.814433778370365,0.560596013228076,0.567192062554132,0.554165917102725,0.566550478963327
0.820362616303475,0.551652756088909,0.557898711743972,0.545363408148367,0.556995591756709
0.82629280363436,0.543210470536822,0.548359706694564,0.537275621055104,0.547238277173094
0.832224324387239,0.535270067415335,0.538597018016829,0.529903150929418,0.53732304335007
0.838157162333403,0.527832457598518,0.528632745237271,0.523196638265767,0.527289856389401
0.844091303224203,0.520898551989514,0.518489116858112,0.517056635734585,0.517170760304069
0.850026737025557,0.514469261519027,0.508188490417405,0.511333474978055,0.506986475745527
0.855963460153956,0.508545497143776,0.497753352548683,0.505827133415662,0.496742977501847
0.861901477713971,0.503128169844932,0.487206319040415,0.50028710106032,0.486428050756188
0.867840805737266,0.498218190626759,0.476570134895031,0.494412247344521,0.476007826094677
0.873781473423111,0.493816470514928,0.465867674387919,0.487850687958274,0.46542329325534
0.87972352538039,0.489271548096743,0.45511709341645,0.480199702169381,0.454586794034382
0.885667023769495,0.480011895406934,0.444044741843113,0.471036522575481,0.44338012293342
0.891612048733827,0.468603457221572,0.432412680915448,0.46002168203637,0.431664633262749
0.897558695563298,0.455043898355312,0.420123787597658,0.446903458269206,0.419294084030035
0.903507070895108,0.439330884467966,0.407080469524454,0.431512185294016,0.40612203819124
0.909457288889542,0.421462082068972,0.393184664815011,0.41376034654441,0.392008894213962
0.915409467403173,0.40143515852194,0.378337841889227,0.393642667847865,0.37682894643332
0.921363724159506,0.379247782048854,0.36244099928416,0.371236210272972,0.360477474206393
0.927320172917031,0.354897621734698,0.345394665471869,0.346700462843936,0.342877859868796
0.933278919634727,0.32838234753179,0.327098898678242,0.320277435122625,0.323988735498413
0.939240058634969,0.299699630264182,0.307453286703229,0.292291749655873,0.30381115848923
0.945203668763895,0.268847141632189,0.286356946741498,0.263150734290019,0.282395815940532
0.951169809549183,0.235822554216763,0.263708525204863,0.233344514350002,0.259850257864802
0.957138517362045,0.200715345677147,0.239572555131378,0.20344802983851,0.236346013971838
0.963109802209081,0.167540507819099,0.214597524226935,0.174109078357238,0.212119614553984
0.969083647676008,0.137074816955608,0.189155101113192,0.14593488850261,0.187459275540711
0.975060013212479,0.109317275884539,0.16358252447611,0.119444762215419,0.162691447038958
0.981038836643969,0.0842668839493908,0.138217449306105,0.0950695823598216,0.138168673795122
0.987020036685582,0.061922637038982,0.11339794661652,0.0731518498551982,0.114257443107405
0.993003515457561,0.0422835275874017,0.0894625031607444,0.0539457210740961,0.091326012527477
0.998989161002488,0.0253485445738352,0.0667500211482851,0.0376170455081824,0.0697322173754954
1.00497684980419,0.0111166735223521,0.0455998179594569,0.0242434037000523,0.0498112580915595
1.01096644930831,-0.000413103498226713,0.0263516258585609,0.0138141454424324,0.0318634674493478
1.01695782044462,-0.00924180787450411,0.00934559170659112,0.00623042824446753,0.0161420576539556
1.02295082015098,-0.0153704644485898,-0.00507772332830092,0.00130525606491449,0.00284084735031691
1.028945303899,-0.017665222221556,-0.0165730148202602,-0.00123664477044029,-0.00791803169420845
1.03494112819818,-0.0137484970372837,-0.0247797134106316,-0.00179744255080743,-0.0160965608248174
1.0409381527361,-0.0102593852936238,-0.0298879255942812,-0.000898068047006162,-0.021749102147432
1.04693624185401,-0.00719665042986379,-0.0322641586497528,0.000978256991083705,-0.0250155184059043
1.05293526583713,-0.00455905470238491,-0.0322747625392995,0.00340642753958513,-0.0261078040611047
1.05893510220179,-0.00234535918611317,-0.0302859291478279,0.00601935078581771,-0.0252964901068602
1.06493563698347,-0.0005543237759154,-0.0266636915216429,0.00850784136752845,-0.0228970507699492
1.07093676602568,0.000815292811868731,-0.0217739231071237,0.0106205163662967,-0.0192563121462738
1.0769383962697,0.00176473303790712,-0.015982336989428,0.0121636900555237,-0.0147388628252402
1.08294044704512,0.00229524053849966,-0.00965448513107894,0.0130012684029164,-0.00971346655503419
1.08894285136133,0.0024080601240174,-0.00315575761032125,0.0130546433276132,-0.0045394770006454
1.09494555719973,0.00210443777746952,0.00314861814042162,0.0123025867125687,0.000446745352277508
1.10094852880694,0.00138562065291639,0.00889357809613761,0.0107811441718444,0.0049454140957821
1.10695174798341,0.000386735117138977,0.0135571600671042,0.00859033404013286,0.00870710005355223
1.11295521493136,-0.000515091742801296,0.0165656034153576,0.00594285025351944,0.0115510699484548
1.11895894701325,-0.00129724918528956,0.018073078769889,0.00308057979667034,0.013378658754274
1.12496297602794,-0.00195950925322365,0.0182750639965435,0.000214313211458503,0.0141664742827045
1.13096734535086,-0.00250164398264628,0.0173667652275448,-0.00247693295031422,0.0139557653263513
1.13697210707212,-0.00292342540299837,0.0155431163197933,-0.00484584123939649,0.0128417948571779
1.14297731913277,-0.00322462553757929,0.0129987783135545,-0.00677671827299062,0.0109632289921961
1.14898304245911,-0.00340501640397775,0.00992813889145849,-0.00818541954863817,0.00849154178190047
1.15498933809513,-0.00346437001432865,0.00652531183768724,-0.00901927411029186,0.00562043587675968
1.16099626433301,-0.0034024583758289,0.00298413649781313,-0.00925700906468029,0.00255527912731726
1.16700387384174,-0.0032190534910606,-0.000501822761208555,-0.00890867394972135,-0.000497442827215441
1.17301221079386,-0.00291392735838011,-0.00373927709059924,-0.00801556495442524,-0.00334065792642228
1.17902130799025,-0.00245103501305236,-0.00652763809570242,-0.00665023829963546,-0.00579722453789989
1.18503118409018,-0.00184017488089995,-0.00849629550962403,-0.00493152479676008,-0.00772216507240065
1.19104184241637,-0.00130275138922727,-0.00959986122525106,-0.00302029263560871,-0.00902067352890623
1.19705327250093,-0.00083859965169978,-0.00994609064812472,-0.00106315753377644,-0.00965200124150064
1.20306545236156,-0.0004475546093026,-0.0096425966982228,0.000814302389458029,-0.00962266871144365
1.20907835079353,-0.000129451030609884,-0.00879684951837219,0.00250750262110872,-0.00897922823912508
1.21509192966303,0.000115876488026084,-0.00751617618200703,0.00393280816872802,-0.00780104279857393
1.22110614620218,0.000288593522423038,-0.00590776040188515,0.00502748938176616,-0.00619308119710835
1.22712095530548,0.000388865820185183,-0.00407864223855181,0.00574967767951899,-0.00427872956370912
1.23313631182779,0.000416859300661892,-0.00213571780903171,0.00607832118574803,-0.0021926192087622
1.23915217288384,0.000372740054624269,-0.000185738995797789,0.00601314027057574,-7.34708983350055e-05
1.24516850014929,0.000256674344211743,0.0016646868440902,0.00557458299911409,0.00194304441460728
1.25118526216321,6.88286025962868e-05,0.00330909716967254,0.0048037804873459,0.00373142835835218
1.25720243662616,-6.22852628086579e-05,0.00459785384913568,0.00376460421616145,0.00518362765236501
1.26322001225114,-0.000142886116666149,0.00538627721920729,0.0025550727483616,0.00621997009892694
1.2692379886002,-0.000212874106205377,0.00572617085442588,0.00127710693344791,0.00679847445498049
1.27525637455669,-0.000272147710342783,0.00567861099047226,1.88684380100448e-05,0.00691207600929429
1.28127518668046,-0.00032060536151199,0.00530458613694898,-0.00114538431612565,0.00658356495470661
1.28729444756176,-0.000358145445789207,0.00466499690770929,-0.0021552678365021,0.00586053238718047
1.29331418417423,-0.000384666303032814,0.00382065585147147,-0.00296424518432593,0.0048103290663887
1.29933442622664,-0.000400066227022567,0.00283228728237874,-0.00353959753714721,0.00351503696646321
1.30535520451365,-0.000404243465664357,0.00176052711096878,-0.00386239569195782,0.00206645365036145
1.31137654926544,-0.000397096221080028,0.000665922674906533,-0.00392747150700079,0.000561089497922203
1.31739848849626,-0.000378522649835806,-0.000391067429978906,-0.00374338928344027,-0.000904822180835303
1.32342104635189,-0.000348420862967637,-0.00135007351847611,-0.00333241708662611,-0.00224030211593594
1.32944424145604,-0.000298879627915704,-0.00214861256692372,-0.0027305382387153,-0.00336459030279268
1.33546808531961,-0.000224737450814204,-0.00269123685179259,-0.00199198030903725,-0.00421298686910337
1.3414925816304,-0.000161698723425328,-0.00297592963810291,-0.00118392893162717,-0.00474532640494411
1.3475177270053,-0.000109704083075864,-0.00303614456545892,-0.000366647442210259,-0.0049474546721234
1.35354351211297,-6.86941219250818e-05,-0.00290529515842292,0.000408589841630973,-0.00482780990893464
1.35956992280375,-3.86093871789047e-05,-0.00261675473952241,0.00109948079441534,-0.00441381852007287
1.36559694124031,-1.93903811313005e-05,-0.00220385634247694,0.00167267861839157,-0.00374830016998575
1.37162454702906,-1.09775612333272e-05,-0.00169989262539703,0.00210377494191552,-0.00288588230272244
1.3776527183523,-1.33113401023801e-05,-0.00113811578398917,0.00237728287940537,-0.00188942410946441
1.38368143310112,-2.63320858207322e-05,-0.00055173746477673,0.00248662005445913,-0.000826449967721993
1.38971067000899,-4.99801217523535e-05,2.60713213474905e-05,0.00243409158438842,0.000234407626465556
1.39574040978621,-8.41957267747124e-05,0.000562180285964897,0.00223087302784469,0.00122695561076635
1.40177063625493,-0.000128919135352701,0.00102349994959112,0.00189699329428641,0.00209097837025251
1.40780133748167,-0.000129458264489515,0.00136904815466178,0.00146192591999091,0.00277584902467627
1.41383250668229,-0.000114194424913126,0.00157128650353801,0.000966310945221731,0.00324572310933471
1.41986414215375,-0.000101503318166428,0.00164670201826459,0.000450408301992755,0.00348345369552822
1.42589624657649,-9.1335264011219e-05,0.00161335246107906,-5.11910036170004e-05,0.00348897158660745
1.43192882626606,-8.36405520635789e-05,0.0014892741722281,-0.000509593351510479,0.00327671180280816
1.43796189042431,-7.83694418378595e-05,0.00129248202331298,-0.000901592553905298,0.0028730451365416
1.44399545038993,-7.54721627477346e-05,0.00104096937077494,-0.00120965987907243,0.00231371636348047
1.45002951888871,-7.48989142853282e-05,0.000752708009599578,-0.00142193405146123,0.0016412891259442
1.4560641092831,-7.6599866003832e-05,0.000445648126611366,-0.00153221122843008,0.000902597504408708
1.46209923482147,-8.05251575670836e-05,0.000137718254251223,-0.00153993495440479,0.000146204293173591
1.46813490788669,-8.662489897987e-05,-0.000153174775893849,-0.0014501860910632,-0.000580134004753904
1.47417113924442,-9.48491704579157e-05,-0.000409145879419483,-0.00127367272516727,-0.00123199544669515
1.48020793729074,-9.64253943267968e-05,-0.000611977762667269,-0.0010267331672602,-0.00177081491994839
1.48624530733067,-7.49192627093516e-05,-0.000743091342412372,-0.000732155662378805,-0.00216677676727209
1.49228325126034,-5.70968837208485e-05,-0.000806004081538567,-0.000415708866996628,-0.00240250215808901
1.49832176788905,-4.29237914639997e-05,-0.00080995141318318,-0.000100136700407061,-0.00247333842668872
1.5043608534156,-3.23654973573156e-05,-0.000764161159247574,0.000195351042889025,-0.00238560243998956
1.51040050190721,-2.53874901000719e-05,-0.000677853508727176,0.000455073177407769,-0.00215475617252908
1.51644070577889,-2.19552358332985e-05,-0.000560240996632654,0.00066687159682277,-0.00180358685792981
1.522481456273,-2.2034178142974e-05,-0.000420528482278239,0.000822105730541086,-0.00136039172712355
1.5285227439392,-2.55897380114554e-05,-0.000267913127921381,0.000915646986116134,-0.000857167346182166
1.53456455911471,-3.25873140719333e-05,-0.000111584377438594,0.000945873178414603,-0.000327803563189936
1.54060689240487,-4.29922824862851e-05,3.92760650623919e-05,0.000914662944526119,0.000193717924211028
1.54664973516397,-5.67699969967041e-05,0.000175494256768223,0.000827390145028096,0.000675120369500207
1.55269307997647,-7.38857891403614e-05,0.000287904037414012,0.000692918251855746,0.00108762413494734
1.55873692113681,-6.63458166994572e-05,0.000367058278079532,0.000523696104659944,0.00140776930768429
1.56478125502937,-5.27145592753989e-05,0.000410302616022869,0.000335213019091531,0.00161977876407847
1.57082608010252,-4.15840236446296e-05,0.000422182680615922,0.000142101495368252,0.00171698318621359
1.57687139659198,-3.29258932827301e-05,0.00040739843796103,-4.31521034311945e-05,0.00170089674107762
1.58291720622529,-2.67118336825858e-05,0.000370645865854683,-0.000210210730076588,0.00157993470601481
1.58896351192601,-2.29134926383236e-05,0.000316616942750263,-0.000350883615131326,0.00136813374709197
1.59501031751782,-2.15025000597975e-05,0.000249999636857312,-0.000459123220675173,0.0010838752696052
1.6010576274283,-2.24504681654225e-05,0.000175477895176309,-0.000531022186152347,0.00074861184856478
1.60710544639266,-2.57289915080514e-05,9.77316326595942e-05,-0.000564810265966763,0.000385596746250398
1.61315377915719,-3.13096469099863e-05,2.14367211626778e-05,-0.000560851259243833,1.86165247740038e-05
1.61920263018252,-3.91639936356118e-05,-4.87350214715689e-05,-0.000521639931083325,-0.000329273238962704
1.62525200334672,-4.92635733228142e-05,-0.000108115842300036,-0.000451798926063906,-0.000637009127844053
1.6313019016482,-5.40442961145325e-05,-0.000152081619375728,-0.000358077771482749,-0.000886778329601019
1.63735232692166,-4.11987265315118e-05,-0.000178565275271478,-0.00024925471576688,-0.00106540342016993
1.64340327971443,-3.05993105263585e-05,-0.000189450924713246,-0.000134429645770303,-0.00116579652486073
1.64945475940559,-2.22237647569777e-05,-0.000186949108457525,-2.15144096867374e-05,-0.00118686410250052
1.65550676438059,-1.6049791738054e-05,-0.000173269811721941,8.28580993114416e-05,-0.00113263893344221
1.66155929220687,-1.20550798020774e-05,-0.000150622459887608,0.000173332386283941,-0.00101139045851248
1.66761233980945,-1.02173032281317e-05,-0.000121215914328204,0.000245828793573958,-0.000834737133087655
1.67366590364678,-1.05141220747952e-05,-8.72584679792809e-05,0.000297541934949092,-0.000616760801864893
1.67971997988661,-1.2923182531304e-05,-5.09578412147847e-05,0.00032693912541483,-0.000373123099116093
1.685774564582,-1.74221166009023e-05,-1.45211775582721e-05,0.000333758806167269,-0.000120183879682034
1.69182965384746,-2.39885423473919e-05,1.98449606565188e-05,0.000319008965326464,0.000125878314380905
1.69788524403516,-3.26000639021073e-05,4.99345965562332e-05,0.000284965553342136,0.000349943745360701
1.70394133191133,-4.32342714367329e-05,7.35423429286243e-05,0.000235170894799263,0.000538826926810357
1.70999791483197,-3.69619296628872e-05,8.88745774099294e-05,0.000174413045334366,0.000682161964896537
1.71605499088095,-2.74529433877597e-05,9.63593103907139e-05,0.000108118318179502,0.000773405182236615
1.72211255886235,-1.97770734249524e-05,9.70785726523941e-05,4.11927259665308e-05,0.000810253180686956
1.72817061820685,-1.39159076498192e-05,9.21085817266922e-05,-2.22043538083874e-05,0.00079415071400121
1.73422916887216,-9.85102231454086e-06,8.25249800270852e-05,-7.86598134513703e-05,0.000729679782737054
1.74028821124327,-7.56398219989346e-06,6.94028328114682e-05,-0.000125506018040545,0.000623949934262827
1.74634774603273,-7.03634058065297e-06,5.38166256697571e-05,-0.000160820005121132,0.000485989860168696
1.75240777418076,-8.2496392424629e-06,3.68402624982845e-05,-0.000183422682231949,0.000326140294701342
1.75846829675542,-1.11854085907462e-05,1.95470631011157e-05,-0.000192878021858457,0.00015544821757861
1.76452931485258,-1.58251675780153e-05,3.00976088922029e-06,-0.000189492253280188,-1.49376362791542e-05
1.77059082949597,-2.21504237757909e-05,-1.16994992225082e-05,-0.000174313052659954,-0.000174369954580992
1.77665284153703,-3.01426734316853e-05,-2.3509163404916e-05,-0.000149128729691724,-0.000313304712383652
1.7827153515548,-3.36886224388843e-05,-3.14062640825265e-05,-0.000116466501297536,-0.000423901872316827
1.78877835976041,-2.46411825704972e-05,-3.56621041941866e-05,-7.94156125655268e-05,-0.000500654144197102
1.79484186595555,-1.72042911740099e-05,-3.69136226484258e-05,-4.09307979791987e-05,-0.000540895707872677
1.8009058695687,-1.13626654769952e-05,-3.56060854997203e-05,-3.54720500564783e-06,-0.000544653975926551
1.80697036970838,-7.10101330761924e-06,-3.2185109797245e-05,3.06242957616176e-05,-0.000514241443791889
1.8130353652166,-4.40403271561286e-06,-2.70966628355295e-05,5.98967434211088e-05,-0.000453841751434492
1.81910085472236,-3.25641251040037e-06,-2.07870615099198e-05,8.30067186413355e-05,-0.000369096562662262
1.82516683669521,-3.64283178529312e-06,-1.37029719326938e-05,9.91139735084211e-05,-0.000266693265293058
1.83123330949875,-5.54796027663797e-06,-6.29140871873568e-06,0.000107801060233086,-0.000153953492790412
1.8373002714443,-8.95645828308036e-06,1.00026547754432e-06,0.000109072958788837,-3.84224713305913e-05
1.84336772084452,-1.38529765983573e-05,7.72434063539689e-06,0.000103356702525385,7.25408066294593e-05
1.84943565606703,-2.0222156689955e-05,1.34327599225198e-05,9.15010027622112e-05,0.000172172579645224
1.85550407558819,-2.80486305947187e-05,1.76771201728056e-05,7.47758720823773e-05,0.000254712482613145
1.86157297804654,-2.29678730585602e-05,2.0176336917029e-05,5.48454979021614e-05,0.000315813407012865
1.86764236228471,-1.5969511974738e-05,2.11780711792022e-05,3.34420376317239e-05,0.000352936392727595
1.87371222734864,-1.03484441509583e-05,2.09054065962829e-05,1.20710539781844e-05,0.000365425707615252
1.87978257246271,-6.09176503692691e-06,1.957628817254e-05,-7.99707068046866e-06,0.000354264509260864
1.88585339700341,-3.18656194180255e-06,1.74085405882258e-05,-2.57268111280285e-05,0.000321796853636654
1.89192470047286,-1.6199143292001e-06,1.46198680505994e-05,-4.03173237950756e-05,0.00027145019373134
1.89799648247241,-1.3788936610807e-06,1.14278536170726e-05,-5.12022707812073e-05,0.000207458384636686
1.90406874267617,-2.45056349726441e-06,8.04995899438418e-06,-5.80496423248658e-05,0.000134585195524297
1.91014148080454,-4.82197947861267e-06,4.70352380566527e-06,-6.07615799715643e-05,5.78483314757658e-05
1.91621469659772,-8.48018941331849e-06,1.60576526045556e-06,-5.94741972322027e-05,-1.77560352804209e-05
1.92228838978923,-1.34122331431378e-05,-1.02622225528669e-06,-5.45574011069031e-05,-8.75282213788031e-05
1.92836256007934,-1.96051427654197e-05,-2.97546774557063e-06,-4.66147117232952e-05,-0.000147339475348548
1.9344372071086,-2.20350710162154e-05,-4.05619627236977e-06,-3.64820168102698e-05,-0.000193905939901946
1.94051233043249,-1.52900027946847e-05,-4.55533494299705e-06,-2.51260685583296e-05,-0.000225059536504113
1.94658792950988,-9.76431329705724e-06,-4.64430820358988e-06,-1.34044064147023e-05,-0.000239899102607588
1.95266400371032,-5.44700682881537e-06,-4.38163198212868e-06,-2.04689679088397e-06,-0.000238681987268247
1.95874055232519,-2.32708088605208e-06,-3.82608590068218e-06,8.33921530909904e-06,-0.00022264028691164
1.96481757457894,-3.93526222461047e-07,-3.03671289639236e-06,1.72692333827807e-05,-0.000193795958544008
1.97089506964035,3.64673112375459e-07,-2.07281956783016e-06,2.43809354294817e-05,-0.00015477623729691
1.97697303663378,-4.14601538627058e-08,-9.93976046203302e-07,2.94345003275792e-05,-0.000108629360135858
1.9830514746504,-1.60089664571194e-06,1.39983778645173e-07,3.23124333372588e-05,-5.86405962919415e-05
1.98913038275945,-4.30260030195304e-06,1.26896236596532e-06,3.30194913002938e-05,-8.14858573910626e-06
1.99520976001956,-8.13552833962825e-06,2.33259839641524e-06,3.16826077654246e-05,3.9638013694182e-05
2.00128960548996,-1.30886313979363e-05,3.27026667055625e-06,2.85508171297159e-05,8.18235697037306e-05
2.0073699182418,-1.91508533830278e-05,4.02107818065739e-06,2.39951791899539e-05,0.000116008207923335
2.0134506973694,-1.49534446751444e-05,4.54207628609703e-06,1.8494366952301e-05,0.000140469718168235
2.01953194199925,-9.62364360816449e-06,4.8542052266906e-06,1.2508755414627e-05,0.000154307348068828
2.02561365129137,-5.35425570724109e-06,4.98389877926075e-06,6.42750665955497e-06,0.000157425784706464
2.03169582443649,-2.13582229464029e-06,4.95718523036797e-06,5.83232221452146e-07,0.000150419579548173
2.03777846065296,4.1121088804489e-08,4.79998656095316e-06,-4.74788589159342e-06,0.000134450379099911
2.04386155918371,1.18604467142826e-06,4.53811855023726e-06,-9.34604778948871e-06,0.00011112433120237
2.04994511929317,1.30842438138347e-06,4.19729046437999e-06,-1.30477871062395e-05,8.23696689699813e-05
2.05602914026417,4.17741826199208e-07,3.80310498951789e-06,-1.57459232025585e-05,5.03144721870667e-05
2.06211362139492,-1.47651562581323e-06,3.38105826279409e-06,-1.73895122250022e-05,1.71646081858648e-05
2.06819856199586,-4.36485494872107e-06,2.95653952794958e-06,-1.7983798651077e-05,-1.49181493084525e-05
2.07428396138666,-8.23777750429585e-06,2.55483123558461e-06,-1.75901663574137e-05,-4.39378204645068e-05
2.08036981889307,-1.30857789115015e-05,2.20110881841315e-06,-1.63260896986861e-05,-6.81857397509613e-05
2.08645613384386,-1.46985002560473e-05,1.90434672587931e-06,-1.43645484404542e-05,-8.63618791020281e-05
2.09254290556784,-9.47184622455778e-06,1.50374660347343e-06,-1.18988105636935e-05,-9.76868734844792e-05
2.09863013339146,-5.20187619246411e-06,9.85165680459334e-07,-9.08917469799958e-06,-0.000101932689630403
2.10471781663746,-1.88039642694136e-06,3.91105242778565e-07,-6.0799915374628e-06,-9.93569614044122e-05
2.11080595462358,5.00791705951841e-07,-2.36048743646661e-07,-3.00234715585156e-06,-9.06209707423366e-05
2.11689454666136,1.94989185885956e-06,-8.540253564749e-07,2.58915481821751e-08,-7.6707614438029e-05
2.12298359205484,2.47511256473429e-06,-1.42066911321183e-06,2.9000310850668e-06,-5.88394668273813e-05
2.1290730900994,2.08466725815544e-06,-1.89394001864168e-06,5.52850590555549e-06,-3.83969380645015e-05
2.13516304008042,7.86774393640252e-07,-2.23191368710221e-06,7.83283265901544e-06,-1.68365289828466e-05
2.14125344127211,-1.41034279272707e-06,-2.39278156294504e-06,9.74756445817222e-06,4.39081747424777e-06
2.14734429293624,-4.49845609609248e-06,-2.33485100667499e-06,1.12202450851703e-05,2.39212681305108e-05
2.15343559432089,-8.46933248150106e-06,-2.01654536757941e-06,1.22113630285096e-05,4.05595527315558e-05
2.1595273446592,-1.33147340444677e-05,-1.39640434041384e-06,1.26943054435614e-05,5.3360321203832e-05
2.16561954316815,-9.90547700577973e-06,-4.67647395878935e-07,1.26535304536671e-05,6.17081596542743e-05
2.17171218904815,-5.85510893962303e-06,6.86309933010592e-07,1.20771394149287e-05,6.53641816856699e-05
2.1778052814853,-2.60718840927266e-06,1.98985775214853e-06,1.09673723998429e-05,6.44341205248951e-05
2.18389881965505,-1.5458639078112e-07,3.36771772702813e-06,9.34547806843594e-06,5.93119594622714e-05
2.18999280272594,1.5098301989197e-06,4.74443060564386e-06,7.25180037594524e-06,5.06235154253625e-05
2.19608722986334,2.39319875055311e-06,6.04435638200542e-06,4.74585683169249e-06,3.91700638676354e-05
2.20218210023316,2.50266082541718e-06,7.19167404526378e-06,1.90641652794773e-06,2.5872005929223e-05
2.20827741300565,1.84536216778299e-06,8.11038197224413e-06,-1.16842100980672e-06,1.1712577212253e-05
2.21437316735907,4.28452742304278e-07,8.72429766729735e-06,-4.36114773504172e-06,-2.31840051594142e-06
2.22046936248352,-1.74091336183362e-06,8.95705792832952e-06,-7.53476867871903e-06,-1.52807255488985e-05
2.22656599758462,-4.6555778545023e-06,8.73211881135551e-06,-1.05327235906546e-05,-2.633997996094e-05
2.2326630718873,-8.30837836074786e-06,7.97275576959944e-06,-1.31788083282383e-05,-3.4823649291115e-05
2.23876058463953,-9.11285610683514e-06,6.59582429884008e-06,-1.52774679320508e-05,-4.02771602029158e-05
2.24485853511573,-4.75243893837114e-06,4.54221892434815e-06,-1.66378384816124e-05,-4.25100252958823e-05
2.25095692261643,-1.22108645345943e-06,1.96417645244458e-06,-1.71209379654266e-05,-4.15863042515248e-05
2.25705574646338,1.4874434639007e-06,-9.51438729073569e-07,-1.66398575240927e-05,-3.77815321425685e-05
2.2631550059938,3.37939672436035e-06,-4.01763442428909e-06,-1.51588915354558e-05,-3.15412760544578e-05
2.26925470055461,4.46102304025173e-06,-7.04729126230909e-06,-1.26936687499871e-05,-2.3439878422248e-05
2.27535482949666,4.73857587007196e-06,-9.85316300075195e-06,-9.31128262070946e-06,-1.41392041850513e-05
2.28145539216892,4.21831241134961e-06,-1.22478766998431e-05,-5.13042186803689e-06,-4.34739187857957e-06
2.28755638791272,2.90649367604421e-06,-1.40439328131235e-05,-3.2150072252045e-07,5.2223918465043e-06
2.29365781605599,8.09384344782013e-07,-1.50537058057681e-05,4.89321049237087e-06,1.38931928374508e-05
2.29975967590743,-2.06674716201198e-06,-1.50894439904217e-05,1.02394551472635e-05,2.10655066723866e-05
2.30586196675071,-5.71562864908162e-06,-1.39632703108542e-05,1.53908598269719e-05,2.62585106436867e-05
2.31196468783874,-1.01309842892844e-05,-1.14871819916806e-05,1.99688044847454e-05,2.91512918833713e-05
2.31806783838785,-8.1347591439067e-06,-7.6250715826584e-06,2.35603009242936e-05,2.96223684955831e-05
2.32417141757455,-5.64435059384286e-06,-2.73450489282225e-06,2.58407090523109e-05,2.77567100510342e-05
2.33027542453987,-3.54313251044832e-06,2.84181291836318e-06,2.65935301716881e-05,2.3806326239449e-05
2.33637985839749,-1.8256124638966e-06,8.76194588835548e-06,2.56915136142574e-05,1.81545277414485e-05
2.34248471824206,-4.86295126021004e-07,1.46834004064386e-05,2.3096851437335e-05,1.12824541790015e-05
2.34859000315757,4.80317760132874e-07,2.02631257538646e-05,1.88614021542678e-05,3.73557439996601e-06
2.35469571222566,1.07972734671002e-06,2.51575141498833e-05,1.31269143167842e-05,-3.90983878707943e-06
2.36080184453396,1.31743766714169e-06,2.90224012827895e-05,6.12524921956764e-06,-1.10802627331324e-05
2.36690839918448,1.19895570411969e-06,3.15130664887328e-05,-1.82139536478456e-06,-1.72385039083111e-05
2.37301537530192,7.29791196935475e-07,3.22842329666848e-05,-1.03002626137275e-05,-2.19173054595266e-05
2.37912277204207,-8.45431138993431e-08,3.09900683034953e-05,-1.88078132939636e-05,-2.47529798027725e-05
2.38523058860016,-1.23853164937887e-06,2.72841846665596e-05,-2.67495030460166e-05,-2.55190687494407e-05
2.39133882421924,4.30751798721518e-07,2.08653983840904e-05,-3.34426042302756e-05,-2.41599496403151e-05
2.3974474781976,5.81569602594865e-06,1.21401974771077e-05,-3.82577411237014e-05,-2.08108219251059e-05
2.40355654988814,9.88843550616821e-06,1.81585443599807e-06,-4.07883968164981e-05,-1.5761411746596e-05
2.40966603868778,1.26535269827941e-05,-9.44166079230154e-06,-4.07762085560254e-05,-9.41328595288746e-06
2.41577594402527,1.41155306559437e-05,-2.09654201853518e-05,-3.81031318377064e-05,-2.24861432381602e-06
2.4218862653489,1.42790101638855e-05,-3.20875386287167e-05,-3.2791800705703e-05,5.20078598903958e-06
2.42799700211423,1.31485325567008e-05,-4.21391742770938e-05,-2.50058882707026e-05,1.23844620814612e-05
2.43410815377178,1.07286683037578e-05,-5.04505294189764e-05,-1.50504669854407e-05,1.87643925044075e-05
2.4402197197548,7.02399140466197e-06,-5.63508511633335e-05,-3.37236862615532e-06,2.38461092748762e-05
2.44633169946691,2.03907913866347e-06,-5.91684320137078e-05,9.4394558074343e-06,2.72098762863059e-05
2.45244409226986,-4.22148774344121e-06,-5.8230610402466e-05,2.26535759196605e-05,2.85419225161589e-05
2.45855689747115,-1.17531250858048e-05,-5.28637718341639e-05,3.53957228051006e-05,2.76657299509721e-05
2.46467011431175,-2.05512453404793e-05,-4.23933490465254e-05,4.66484288623809e-05,2.45733780086998e-05
2.47078374195396,-2.47777004389585e-05,-2.7040042119806e-05,5.53248456263698e-05,1.94537680245331e-05
2.47689777947472,-2.69761761662517e-05,-8.51334074257464e-06,6.06828751837339e-05,1.26716406633219e-05
2.4830122258759,-2.75761089015515e-05,1.19898034696019e-05,6.22756900242373e-05,4.70347817025745e-06
2.48912708010216,-2.65722470962072e-05,3.32761921638407e-05,5.98646305977445e-05,-3.89934790483719e-06
2.49524234105939,-2.39593386850465e-05,5.41505196625216e-05,5.34197170361258e-05,-1.25425861610285e-05
2.50135800763307,-1.97321310602475e-05,7.34153743313002e-05,4.31202162844735e-05,-2.0621200901638e-05
2.50747407870672,-1.38853709564205e-05,8.98712396438778e-05,2.93552091372091e-05,-2.75515524110744e-05
2.51359055318021,-6.41380462185793e-06,0.000102316494815009,1.27241565440621e-05,-3.28036615860258e-05
2.5197074299883,2.68782232654949e-06,0.000109547416096119,-5.96253331577348e-06,-3.59335595580419e-05
2.52582470811898,1.34247647819416e-05,0.000110358177821926,-2.5682939120781e-05,-3.66157224439858e-05
2.53194238663195,2.58022782110006e-05,0.0001035408533546,-4.52030603641984e-05,-3.46755901926907e-05
2.53806046467708,3.982561848954e-05,8.7885416000848e-05,-6.30762510749288e-05,-3.01221703413644e-05
2.54417894151287,5.70563099637381e-05,6.25554315429476e-05,-7.76549495388566e-05,-2.31805282032159e-05
2.5502978165227,7.26368581061585e-05,3.05522699436898e-05,-8.75534615368385e-05,-1.42981934301075e-05
2.55641708921246,8.22786708744619e-05,-5.5254196757925e-06,-9.2035455685569e-05,-4.06383797748278e-06
2.56253675918681,8.59814289850566e-05,-4.35807571775566e-05,-9.06866097710033e-05,6.85508440325301e-06
2.56865682612181,8.37448195064177e-05,-8.15129903817969e-05,-8.33890390858774e-05,1.77480154880687e-05
2.57477728973759,7.55685358482578e-05,-0.000117217496795527,-7.03221461664408e-05,2.78964836155176e-05
2.58089814977095,6.14522775540486e-05,-0.000148585785006607,-5.19634697745452e-05,3.66094080956056e-05
2.58701940594793,4.13957505180813e-05,-0.000173505496728716,-2.90895341525081e-05,4.32585190844494e-05
2.59314105795641,1.53986668535583e-05,-0.000189860408445981,-2.77669754617531e-06,4.73138905622908e-05
2.59926310541869,-1.65392549327264e-05,-0.000195530433167405,2.55979992083874e-05,4.83795889655314e-05
2.60538554786397,-5.44182901670294e-05,-0.000188391622219118,5.43559847501583e-05,4.62294350747518e-05
2.61150838470096,-9.82387077535471e-05,-0.000166316166917186,8.15163089163742e-05,4.08428802992228e-05
2.61763161519031,-0.000148000770424074,-0.000127172400604192,0.000104794795832512,3.24409974855378e-05
2.62375523841757,-0.000182840374890833,-7.33879696275173e-05,0.000121838036003062,2.15158835549057e-05
2.62987925327879,-0.000203098776272487,-1.21245451147311e-05,0.000131333791064584,8.76945352184326e-06
2.6360036585026,-0.000209534031606537,5.31411995820408e-05,0.000132637720809301,-5.00029634450847e-06
2.64212845268857,-0.000202130082870493,0.00011894211584586,0.00012550301274919,-1.89464545978572e-05
2.64825363434631,-0.000180870880099582,0.000181803940936702,0.000110081518629834,-3.22110096128204e-05
2.65437920193457,-0.000145740381651164,0.000238245300308007,8.69249538317068e-05,-4.39628012994285e-05
2.6605051539004,-9.67225539940793e-05,0.000284777710379052,5.69860959251961e-05,-5.34356119200843e-05
2.66663148871837,-3.38013719687123e-05,0.000317905580944755,2.16199830715868e-05,-5.99663934218273e-05
2.67275820492967,4.30391813562221e-05,0.000334126217907822,-1.7414887881495e-05,-6.30336333612531e-05
2.67888530118143,0.000133815114596974,0.000329929825886509,-5.7955363598951e-05,-6.22958578335617e-05
2.68501277626591,0.000238542427988277,0.000301799510828811,-9.74324370645657e-05,-5.76302724964512e-05
2.69114062915976,0.00035723711334095,0.000246211282752426,-0.000132870050419962,-4.91715405954746e-05
2.69726885906334,0.000464756854461819,0.000161575742601212,-0.000160922767142327,-3.73502642077925e-05
2.70339746543531,0.00052136833296811,6.18105180145366e-05,-0.00017909347717119,-2.28845760297661e-05
2.70952644799002,0.000544839184842957,-4.52624627921944e-05,-0.000186417123582444,-6.6362090418434e-06
2.71565580665405,0.000535135596708486,-0.000154261512083466,-0.000182473142131995,1.04743206397978e-05
2.72178554151629,0.00049222377718722,-0.000259793193749449,-0.000167322153464034,2.750407416186e-05
2.727915652778,0.000416069956929438,-0.000356452327622003,-0.000141507466849518,4.35232758450548e-05
2.73404614070274,0.000306640388754339,-0.000438821992478752,-0.000106056584811087,5.76510385398974e-05
2.7401770055664,0.000163901347625173,-0.000501473530402612,-6.2482706338905e-05,6.90912285293479e-05
2.74630824760707,-1.2180869183198e-05,-0.000538966550312834,-1.27862299629532e-05,7.71684699449022e-05
2.75243986697498,-0.000221639942050845,-0.000545848932157051,4.05437431557134e-05,8.13642884002561e-05
2.75857186368233,-0.000464509528928153,-0.000516656830275183,9.45279069569183e-05,8.13533942130919e-05
2.76470423755318,-0.000740823265310505,-0.000445914677929223,0.000145695248486893,7.70401049318674e-05
2.77083698817322,-0.00105061476405062,-0.000328135190865707,0.000190081546500993,6.85949070868353e-05
2.77697011484023,-0.00118144709982356,-0.000175704002522087,0.000223769664618854,5.64815015437894e-05
2.78310361653442,-0.00123387552856001,-1.19443917600704e-05,0.000245068274818638,4.13674255085178e-05
2.78923749194285,-0.00121410256550913,0.000155947859318314,0.00025332213256396,2.39912687253056e-05
2.79537173950696,-0.00112203204070788,0.000320784504595592,0.000248322602785065,5.12612616556924e-06
2.80150635747102,-0.000957567823982848,0.000475360657397682,0.000230309108021221,-1.4445206904619e-05
2.80764134393063,-0.00072061382493635,0.000612454795362314,0.000199970606014326,-3.39551444819821e-05
2.81377669688128,-0.00041107399336612,0.000724828765020083,0.000158447066940254,-5.26763252414409e-05
2.81991241426692,-2.88523193898479e-05,0.000805227786629224,0.000107330950459402,-6.9946733391043e-05
2.82604849402853,0.000426147166533158,0.000846380459209347,4.86686819667473e-05,-8.51949253570364e-05
2.83218493415279,0.000954020392986115,0.00084099876526886,-1.50378707452655e-05,-9.79653608449076e-05
2.83832173272069,0.00155486324787873,0.000781778075823076,-8.0829921852892e-05,-0.000107943840568743
2.84445888795625,0.00222877157793321,0.000661397155558112,-0.000145290292227216,-0.000114983048371386
2.85059639827519,0.00270282346786436,0.000478826383885394,-0.000204604329119834,-0.000119127794895042
2.8567342623293,0.0028041247008466,0.000273439790370162,-0.00025621025059635,-0.00012060372602215
2.86287247901766,0.00278295670340556,5.82843730560293e-05,-0.000299332213036992,-0.000119713361732687
2.86901104746337,0.00263914003421096,-0.000160673202387043,-0.00033352679199599,-0.000116788716447652
2.87514996698502,0.00237249531473849,-0.000377450999896956,-0.000358603954944334,-0.000112180107400522
2.88128923706814,0.00198284322958088,-0.000586051816156498,-0.000374627979554119,-0.000106245492865306
2.88742885733664,0.00147000452687338,-0.000780463184350203,-0.000381918372540532,-9.93397609387739e-05
2.89356882752425,0.000833800018640528,-0.000954657377364399,-0.000381050786771892,-9.18039678901664e-05
2.89970914744588,7.40505812467002e-05,-0.00110259141178589,-0.000372857940615081,-8.3954526714159e-05
2.90584981696907,-0.000809422844372982,-0.00121820705067849,-0.000358430534419922,-7.60723453807823e-05
2.91199083598529,-0.00181679925228571,-0.00129543080805631,-0.000339118169262251,-6.83919151710903e-05
2.91813220438132,-0.00294825757115581,-0.00132817395188625,-0.000316530263385386,-6.10903493849086e-05
2.92427392201059,-0.00420397666395128,-0.00131033250806338,-0.000292536970432965,-5.42763708666743e-05
2.93041598866478,-0.00447259150998977,-0.00125959434080328,-0.000268948409653226,-4.79824839423768e-05
2.936558404053,-0.00465918566364542,-0.0012001981702008,-0.000246395298994407,-4.2192455685129e-05
2.94270116780071,-0.00477647997275111,-0.00113415046409498,-0.000225128425841447,-3.68769871237072e-05
2.94884427945669,-0.00482433493092011,-0.00106346019493234,-0.000205337147448537,-3.19990664510585e-05
2.95498773850026,-0.00480261105394672,-0.000990142442147559,-0.000187149136900794,-2.75159909863185e-05
2.96113154434854,-0.00471116888034018,-0.000916218391300767,-0.000170630125889112,-2.33813995583532e-05
2.9672756963637,-0.00454986897151434,-0.000843715333453279,-0.00015578364977328,-1.9547315598946e-05
2.97342019386024,-0.00431857191186921,-0.000774666664010317,-0.000142550791031933,-1.59662017266331e-05
2.97956503611223,-0.00401713830941767,-0.000711111882517034,-0.000130809924363421,-1.25930242828706e-05
2.9857102223606,-0.00364542879574414,-0.000655096591169825,-0.000120376459648735,-9.38732944960517e-06
2.99185575182041,-0.00320330402649451,-0.000608672494571466,-0.000111002587389019,-6.31532948885974e-06
2.99800162368812,-0.00269062468146067,-0.00057389739829394,-0.000102377022025255,-3.35200068504154e-06
3.00414783714887,-0.00238475864649679,-0.000550981062309034,-9.41340242389023e-05,-4.83154405077699e-07
3.01029439138336,-0.00233891796513679,-0.000530090702371248,-8.60662772153538e-05,2.29535524095919e-06
3.0164412855714,-0.00229335569600646,-0.000509457101399864,-7.81631663551071e-05,4.98497804852464e-06
3.02258851889248,-0.00224807145299967,-0.000489078882670232,-7.04230286005809e-05,7.5871155632738e-06
3.02873609052566,-0.0022030648496406,-0.000468954671571032,-6.28442093858741e-05,1.01031560996534e-05
3.03488399964965,-0.0021583354989503,-0.000449083095295451,-5.54250621369297e-05,1.25344759775406e-05
3.04103224544279,-0.00211388301359325,-0.000429462783446682,-4.81639487965745e-05,1.48824386913442e-05
3.04718082708301,-0.00206970700568188,-0.000410092367324833,-4.10592395814115e-05,1.71483952563115e-05
3.0533297437479,-0.00202580708688194,-0.000390970480274994,-3.41093127211288e-05,1.93336845585137e-05
3.05947899461464,-0.00198218286842556,-0.0003720957579107,-2.73125550377038e-05,2.14396328046622e-05
3.06562857886004,-0.00193883396110191,-0.000353466837702376,-2.06673611647647e-05,2.34675542344779e-05
3.07177849566056,-0.00189575997523769,-0.000335082359301597,-1.41721344080441e-05,2.5418750747099e-05
3.07792874419224,-0.00185296052066801,-0.000316940964135811,-7.82528569019654e-06,2.72945121307527e-05
3.08407932363078,-0.0018104352068219,-0.000299041295946331,-1.62523492552929e-06,2.9096115791401e-05
3.09023023315147,-0.00176818364269288,-0.000281382000463606,4.42959055218463e-06,3.08248276750473e-05
3.09638147192925,-0.00172620543673326,-0.000263961725437887,1.03407548339513e-05,3.24819012189783e-05
3.10253303913867,-0.00168450019700854,-0.00024677912072796,1.61098139409847e-05,3.40685782854008e-05
3.1086849339539,-0.00164306753115116,-0.000229832838133427,2.17383157353997e-05,3.55860885486392e-05
3.11483715554875,-0.00160190704633786,-0.000213121531651621,2.72278000550198e-05,3.70356501110592e-05
3.12098970309663,-0.00156101834920709,-0.000196643857386555,3.25797984705253e-05,3.84184696108226e-05
3.1271425757706,-0.00152040104607544,-0.000180398473283147,3.77958346537058e-05,3.97357412642681e-05
3.13329577274331,-0.00148005474270447,-0.000164384039666809,4.28774239158682e-05,4.09886482086952e-05
3.13944929318707,-0.00143997904449111,-0.000148599218724778,4.78260735830885e-05,4.21783622182633e-05
3.14560313627378,-0.00140017355629498,-0.000133042674756912,5.26432831236602e-05,4.33060428137471e-05
3.151757301175,-0.00136063788264421,-0.000117713074264371,5.73305436036121e-05,4.43728386364402e-05
3.15791178706187,-0.00132137162749161,-0.000102609085678381,6.18893383624994e-05,4.53798868004691e-05
3.1640665931052,-0.00128237439444983,-8.77293797452882e-05,6.63211425049454e-05,4.63283130263843e-05
3.17022171847539,-0.00124364578661476,-7.30726290185863e-05,7.06274232022271e-05,4.72192318614448e-05
3.17637716234248,-0.00120518540669773,-5.8637508407214e-05,7.48096395260912e-05,4.80537466306061e-05
3.18253292387614,-0.00116699285687811,-4.44226947448104e-05,7.88692427941355e-05,4.88329493339166e-05
3.18868900224563,-0.00112906773901405,-3.04268671220255e-05,8.28076760830662e-05,4.95579210852413e-05
3.19484539661989,-0.00109140965442678,-1.66487065878172e-05,8.66263746893415e-05,5.02297317317462e-05
3.20100210616744,-0.00105401820398624,-3.08689647976363e-06,9.03267657003048e-05,5.08494404322037e-05
3.20715913005644,-0.00101689298816183,1.02598779956285e-05,9.3910268601959e-05,5.14180951061914e-05
3.21331646745468,-0.000980033607023289,2.33929291968368e-05,9.73782948108374e-05,5.19367329562927e-05
3.21947411752956,-0.000943439660071775,3.63135676579523e-05,0.00010073224759404,5.24063804370837e-05
3.22563207944812,-0.000907110746485629,4.90231016032139e-05,0.000103973522802743,5.28280530902465e-05
3.23179035237703,-0.000871046464932777,6.15228371613584e-05,0.000107103507872427,5.32027558178806e-05
3.23794893548256,-0.000835246413709522,7.38140783112513e-05,0.000110123582881414,5.35314829358074e-05
3.24410782793064,-0.000799710190582727,8.58981270368447e-05,0.000113035119582741,5.38152181206436e-05
3.25026702888678,-0.000764437392996169,9.77762830413545e-05,0.000115839482090492,5.40549345116773e-05
3.25642653751617,-0.000729427617810865,0.000109449843888585,0.000118538026713651,5.4251594720787e-05
3.26258635298358,-0.000694680461571062,0.000120920105019806,0.000121132101966786,5.44061511672191e-05
3.26874647445343,-0.000660195520340252,0.000132188359778224,0.00012362304829601,5.45195457044772e-05
3.27490690108976,-0.000625972389709854,0.000143255899295614,0.000126012198685734,5.45927099079619e-05
3.28106763205624,-0.000592010664930824,0.00015412401255149,0.000128300878173657,5.46265650348938e-05
3.28722866651616,-0.000558309940707373,0.000164793986385369,0.000130490404040241,5.4622022391541e-05
3.29339000363244,-0.000524869811386906,0.000175267105493831,0.000132582085661818,5.45799831089762e-05
3.29955164256762,-0.000491689870801151,0.000185544652319742,0.000134577224972258,5.45013380015159e-05
3.30571358248388,-0.000458769712503358,0.000195627907246156,0.000136477115938315,5.43869679437526e-05
3.31187582254302,-0.000426108929411156,0.000205518148441132,0.000138283045019437,5.42377440380024e-05
3.31803836190646,-0.000393707114203132,0.000215216651898994,0.000139996290638761,5.40545273073313e-05
3.32420119973526,-0.000361563858938252,0.00022472469143324,0.000141618123785843,5.38381689671014e-05
3.3303643351901,-0.000329678755377265,0.000234043538653201,0.000143149807951724,5.35895103996618e-05
3.33652776743127,-0.000298051394813938,0.000243174463005663,0.000144592598262719,5.33093832564997e-05
3.34269149561873,-0.000266681368105482,0.000252118731805013,0.000145947743118783,5.29986095507734e-05
3.34885551891203,-0.000235568265732614,0.000260877610001311,0.000147216482451668,5.26580016468094e-05
3.35501983647036,-0.000204711677611891,0.000269452360569904,0.000148400049184368,5.228836222916e-05
3.36118444745253,-0.000174111193350022,0.000277844244162117,0.000149499668288401,5.18904847414766e-05
3.367349351017,-0.000143766402126433,0.00028605451923607,0.000150516557267908,5.14651526857222e-05
3.37351454632184,-0.000113676892614323,0.000294084442115164,0.000151451925934325,5.10131406938729e-05
3.37968003252474,-8.38422531340061e-05,0.000301935266779623,0.00015230697672879,5.0535213587795e-05
3.38584580878305,-5.42620715004132e-05,0.000309608245147916,0.000153082904198797,5.00321272598017e-05
3.3920118742537,-2.49359351893626e-05,0.000317104626880903,0.000153780895784807,4.9504628017604e-05
3.39817822809331,4.13656880225006e-06,0.000324425659346545,0.000154402131042752,4.89534532489474e-05
3.40434486945806,3.2955853864528e-05,0.000331572587791678,0.00015494778223015,4.83793310067217e-05
3.41051179750382,6.15223338663026e-05,0.000338546655131576,0.000155419013880313,4.77829803580223e-05
3.41667901138605,8.98364230334233e-05,0.000345349102197141,0.000155816983364403,4.71651113979182e-05
3.42284651025985,0.000117898536084777,0.000351981167483882,0.000156142840151839,4.65264250508743e-05
3.42901429327995,0.000145709088081898,0.000358444087359797,0.000156397726655578,4.58676136112917e-05
3.43518235960072,0.000173268494631904,0.000364739095765875,0.000156582777720783,4.51893601501436e-05
3.44135070837614,0.000200577171630869,0.000370867424618421,0.000156699120581754,4.44923392577893e-05
3.44751933875983,0.00022763553541001,0.000376830303443939,0.000156747875307287,4.37772166404262e-05
3.45368824990504,0.000254444002836519,0.000382628959649251,0.000156730154303242,4.30446491884147e-05
3.45985744096464,0.000281002991057591,0.000388264618240321,0.000156647062764291,4.22952851953296e-05
3.46602691109114,0.000307312917748925,0.000393738502063437,0.000156499698604974,4.15297646529455e-05
3.47219665943668,0.00033337420095962,0.000399051831754259,0.000156289152194071,4.07487184631065e-05
3.47836668515303,0.000359187259117258,0.000404205825577857,0.000156016506444519,3.99527694569352e-05
3.48453698739157,0.000384752511065532,0.000409201699721847,0.000155682837180093,3.91425318778505e-05
3.49070756530335,0.000410070376223829,0.000414040667875984,0.000155289212819724,3.83186115921125e-05
3.49687841803901,0.000435141274206676,0.000418723941583036,0.000154836694552953,3.74816061037546e-05
3.50304954474885,0.000459965625171605,0.000423252730169834,0.000154326336076745,3.6632104791508e-05
3.50922094458278,0.000484543849679222,0.000427628240613275,0.000153759183952944,3.57706886187838e-05
3.51539261669035,0.000508876368668393,0.000431851677690617,0.000153136277425651,3.48979305197567e-05
3.52156456022075,0.000532963603510135,0.000435924243680504,0.000152458648544611,3.40143951350107e-05
3.52773677432278,0.000556805976016144,0.000439847138869076,0.000151727322039082,3.31206392467085e-05
3.5339092581449,0.000580403908363856,0.000443621561164963,0.000150943315627196,3.22172115146002e-05
3.54008201083516,0.000603757823146674,0.000447248706043203,0.000150107639575448,3.13046525180941e-05
3.54625503154128,0.000626868143396761,0.000450729766871271,0.000149221296936232,3.03834952167199e-05
3.5524283194106,0.000649735292575605,0.000454065934660387,0.000148285283813926,2.94542642823173e-05
3.55860187359008,0.000672359694462212,0.000457258398084686,0.000147300589032942,2.85174771445657e-05
3.56477569322633,0.000694741773370341,0.000460308343563134,0.000146268194189435,2.75736429904496e-05
3.57094977746557,0.000716881953919385,0.00046321695523501,0.000145189073922807,2.66232635196315e-05
3.57712412545367,0.000738780661138411,0.000465985414833231,0.000144064195549599,2.5666832792534e-05
3.58329873633613,0.000760438320611743,0.000468614901917457,0.000142894519312134,2.47048371434839e-05
3.58947360925808,0.000781855358110199,0.000471106593656286,0.000141680998688128,2.37377555212553e-05
3.59564874336427,0.000803032199997417,0.000473461664888834,0.000140424579660821,2.27660591585084e-05
3.60182413779911,0.000823969272941088,0.000475681288069708,0.000139126201275849,2.17902121726058e-05
3.60799979170661,0.000844667004003586,0.000477766633679071,0.000137786795537276,2.08106709547758e-05
3.61417570423045,0.000865125820720307,0.000479718869347373,0.000136407287493967,1.98278847737982e-05
3.6203518745139,0.000885346151012852,0.000481539160790302,0.000134988595117909,1.88422953579765e-05
3.62652830169991,0.000905328423141409,0.000483228671179324,0.000133531629351015,1.78543376445212e-05
3.63270498493102,0.000925073065835038,0.000484788561563588,0.000132037294161984,1.68644387593006e-05
3.63888192334943,0.000944580508230378,0.00048621999033794,0.000130506486657539,1.58730191866586e-05
3.64505911609697,0.000963851179860759,0.000487524113896327,0.000128940096743112,1.48804922563518e-05
3.65123656231509,0.000982885510567312,0.000488702086046671,0.000127339007551742,1.38872640097669e-05
3.65741426114488,0.00100168393069715,0.000489755058314201,0.000125704095378377,1.28937337174081e-05
3.66359221172709,0.00102024687103182,0.000490684180004121,0.000124036229304732,1.19002936262318e-05
3.66977041320206,0.00103857476257209,0.000491490597893879,0.000122336271747986,1.09073291154796e-05
3.6759488647098,0.00105666803687002,0.000492175456518893,0.00012060507821413,9.91521875400216e-06
3.68212756538993,0.00107452712587872,0.000492739897970663,0.000118843497211356,8.92433418265002e-06
3.68830651438171,0.00109215246185841,0.000493185062087395,0.000117052370481861,7.93504065025251e-06
3.69448571082406,0.00110954447752515,0.000493512086269348,0.000115232532959435,6.94769620426257e-06
3.70066515385549,0.00112670360598252,0.000493722105567213,0.000113384812717642,5.96265264745447e-06
3.70684484261419,0.00114363028070754,0.00049381625267398,0.000111510030950396,4.98025512620829e-06
3.71302477623794,0.00116032493560759,0.000493795657955348,0.000109609002116499,4.00084207638321e-06
3.71920495386421,0.0011767880048957,0.000493661449260256,0.000107682533997803,3.02474561593769e-06
3.72538537463005,0.0011930199233313,0.000493414752273459,0.00010573142738781,2.05229148704137e-06
3.73156603767217,0.00120902112594019,0.00049305669007773,0.000103756476493646,1.08379862867075e-06
3.73774694212693,0.00122479204816907,0.000492588383464368,0.000101758468690181,1.19580183279936e-07
3.74392808713031,0.00124033312592725,0.000492010950953534,9.97381846892038e-05,-8.40057281288378e-07
3.75010947181791,0.00125564479537347,0.00049132550852194,9.76963985436834e-05,-1.79481362325817e-06
3.756291095325,0.00127072749317772,0.000490533169801618,9.56338774762758e-05,-2.74439453267899e-06
3.76247295678647,0.00128558165632876,0.000489635046061662,9.35513820967511e-05,-3.68851198516435e-06
3.76865505533683,0.00130020772225945,0.000488632246155249,9.14496663782632e-05,-4.62688414780729e-06
3.77483739011026,0.00131460612875132,0.000487525876504979,8.93294777085557e-05,-5.55923517225434e-06
3.78101996024054,0.00132877731400989,0.000486317041146369,8.71915567429763e-05,-6.48529524700213e-06
3.78720276486112,0.00134272171656364,0.000485006841802317,8.50366375084876e-05,-7.40480051553445e-06
3.79338580310507,0.0013564397753906,0.00048359637764272,8.28654474405655e-05,-8.31749293085594e-06
3.79956907410509,0.00136993192979743,0.000482086745444817,8.06787074594848e-05,-9.22312035293356e-06
3.80575257699354,0.00138319861956013,0.000480479039676143,7.84771319427981e-05,-1.01214367135627e-05
3.81193631090239,0.00139624028474842,0.000478774352321509,7.62614286166003e-05,-1.10122012255221e-05
3.81812027496328,0.00140905736583818,0.000476973772989994,7.40322986654295e-05,-1.18951791500503e-05
3.82430446830744,0.00142165030375963,0.000475078388764648,7.17904368158438e-05,-1.27701413573309e-05
3.8304888900658,0.0014340195396782,0.00047308928439009,6.95365311916746e-05,-1.36368643434894e-05
3.83667353936887,0.00144616551532085,0.000471007542168634,6.72712635825344e-05,-1.44951300954319e-05
3.84285841534683,0.001458088672683,0.000468834241948631,6.49953091990414e-05,-1.53447262434771e-05
3.84904351712949,0.00146978945408408,0.00046657046115917,6.27093368459796e-05,-1.61854459109181e-05
3.8552288438463,0.00148126830240177,0.000464217274875077,6.04140086222366e-05,-1.70170875229836e-05
3.86141439462635,0.0014925256607161,0.000461775755548011,5.81099806716852e-05,-1.78394549690785e-05
3.86760016859836,0.00150356197259031,0.000459246973356722,5.5797902318165e-05,-1.86523574875497e-05
3.8737861648907,0.00151437768192446,0.000456631995958741,5.34784166944481e-05,-1.94556096120725e-05
3.87997238263137,0.00152497323301262,0.000453931888568088,5.11521604128616e-05,-2.02490312444864e-05
3.88615882094802,0.00153534907050823,0.000451147713930963,4.88197638901276e-05,-2.10324471355953e-05
3.89234547896792,0.00154550563944094,0.00044828053241893,4.64818509946754e-05,-2.18056876278181e-05
3.898532355818,0.00155544338526497,0.000445331401838318,4.41390395162486e-05,-2.25685877934584e-05
3.90471945062482,0.00156516275369619,0.000442301377657987,4.17919405937581e-05,-2.33209879234581e-05
3.91090676251458,0.00157466419092822,0.000439191512749512,3.94411593095778e-05,-2.40627336676805e-05
3.91709429061312,0.00158394814350817,0.000436002857666893,3.70872943273249e-05,-2.47936749795402e-05
3.92328203404592,0.00159301505830839,0.000432736460369566,3.47309382402976e-05,-2.55136671914423e-05
3.9294699919381,0.00160186538261193,0.000429393366466531,3.23726770089988e-05,-2.62225706236683e-05
3.93565816341442,0.00161049956403919,0.000425974618895456,3.00130907249885e-05,-2.69202497963122e-05
3.94184654759928,0.00161891805066717,0.00042248125840566,2.76527531091147e-05,-2.76065748978871e-05
3.94803514361672,0.00162712129082018,0.000418914323074096,2.52922316717787e-05,-2.82814201721816e-05
3.95422395059043,0.00163510973326136,0.000415274848439202,2.29320876468699e-05,-2.89446648810115e-05
3.96041296764373,0.0016428838271281,0.00041156386780851,2.05728762235532e-05,-2.95961929101267e-05
3.96660219389959,0.00165044402189033,0.000407782411773558,1.82151464080485e-05,-3.0235892590675e-05
3.9727916284806,0.00165779076737328,0.000403931508480253,1.58594409521216e-05,-3.08636571694616e-05
3.97898127050902,0.00166492451382845,0.000400012183705599,1.35062966198857e-05,-3.14793839806418e-05
3.98517111910674,0.00167184571183966,0.000396025460607448,1.11562439596935e-05,-3.20829752594472e-05
3.99136117339527,0.00167855481233633,0.000391972359853261,8.80980746788171e-06,-3.26743372587867e-05
3.99755143249581,0.00168505226666291,0.00038785389972244,6.46750553341488e-06,-3.3253380982639e-05
4.00374189552915,0.00169133852643997,0.000383671095931216,4.12985053727215e-06,-3.38200215302334e-05
4.00993256161576,0.00169741404370968,0.000379424961547604,1.79734872452301e-06,-3.43741785910644e-05
4.01612342987574,0.00170327927092979,0.000375116507368156,-5.29499662668474e-07,-3.49157757421943e-05
4.02231449942881,0.00170893466076838,0.000370746741499462,-2.85020038558187e-06,-3.5444741087117e-05
4.02850576939438,0.0017143806664237,0.000366316669723916,-5.16426508177691e-06,-3.59610067043118e-05
4.03469723889146,0.00171961774132196,0.000361827295138004,-7.47121163189531e-06,-3.64645089640405e-05
4.04088890703871,0.00172464633931689,0.000357279618359221,-9.77056378301091e-06,-3.69551881498549e-05
4.04708077295447,0.00172946691458303,0.000352674637510917,-1.20618510613278e-05,-3.74329886208087e-05
4.05327283575667,0.00173407992168767,0.000348013348211516,-1.43446092479879e-05,-3.78978589536919e-05
4.05946509456292,0.00173848581552638,0.000343296743478111,-1.66183797303262e-05,-3.83497514176707e-05
4.06565754849045,0.00174268505139342,0.00033852581393103,-1.88827100277389e-05,-3.8788622293636e-05
4.07185019665616,0.00174667808482121,0.000333701547504737,-2.11371534159806e-05,-3.92144317536267e-05
4.07804303817658,0.00175046537191401,0.000328824929771566,-2.33812690638912e-05,-3.96271437291027e-05
4.08423607216787,0.0017540473688767,0.000323896943599743,-2.56146221354552e-05,-4.00267259687321e-05
4.09042929774585,0.00175742453245559,0.000318918569450269,-2.78367833482649e-05,-4.04131501512057e-05
4.096622714026,0.00176059731963043,0.000313890785071308,-3.00473295354179e-05,-4.07863911851121e-05
4.1028163201234,0.00176356618784876,0.000308814565937976,-3.22458431148114e-05,-4.11464282349658e-05
4.10901011515282,0.0017663315947689,0.000303690884789842,-3.44319124560545e-05,-4.14932436668156e-05
4.11520409822865,0.00176889399854786,0.000298520711802518,-3.66051316729541e-05,-4.18268234302053e-05
4.12139826846493,0.00177125385757347,0.000293305014608847,-3.87651005148475e-05,-4.21471572869981e-05
4.12759262497534,0.00177341163060971,0.000288044758477556,-4.09114244933964e-05,-4.24542381862639e-05
4.13378716687322,0.00177536777683628,0.000282740905922223,-4.30437150420177e-05,-4.2748062752631e-05
4.13998189327155,0.00177712275568622,0.000277394416896572,-4.51615890858937e-05,-4.30286308809364e-05
4.14617680328294,0.00177867702702256,0.000272006248882501,-4.72646693040566e-05,-4.32959458720027e-05
4.15237189601967,0.0017800310509794,0.000266577356814831,-4.93525840392657e-05,-4.35500144456489e-05
4.15856717059365,0.00178118528806196,0.000261108692917209,-5.14249674323021e-05,-4.37908464917483e-05
4.16476262611643,0.00178214019914714,0.000255601207028126,-5.34814590451071e-05,-4.40184551512749e-05
4.17095826169924,0.00178289624544943,0.000250055846325018,-5.55217041047578e-05,-4.42328567792098e-05
4.1771540764529,0.00178345388851277,0.000244473555355846,-5.75453536133687e-05,-4.44340709186378e-05
4.18335006948794,0.00178381359020187,0.000238855276172274,-5.95520640582118e-05,-4.46221202861174e-05
4.18954623991449,0.00178397581271775,0.000233201948305912,-6.15414973515623e-05,-4.47970306351246e-05
4.19574258684235,0.00178394101870337,0.000227514508551792,-6.35133212603255e-05,-4.4958830720252e-05
4.20193910938096,0.00178370967100115,0.000221793891177093,-6.54672087781522e-05,-4.51075522292443e-05
4.2081358066394,0.00178328223289479,0.000216041027935925,-6.74028387562431e-05,-4.52432301482361e-05
4.21433267772642,0.00178265916794546,0.000210256847989783,-6.93198952173837e-05,-4.53659019577412e-05
4.22052972175038,0.00178184094010505,0.000204442277777478,-7.12180678562531e-05,-4.54756082958347e-05
4.22672693781933,0.00178082801361247,0.000198598241277381,-7.30970519176229e-05,-4.55723925357254e-05
4.23292432504094,0.00177962085304802,0.000192725659765019,-7.49565478475576e-05,-4.5656300917541e-05
4.23912188252254,0.00177821992337924,0.000186825452064154,-7.67962618437898e-05,-4.572738240411e-05
4.24531960937111,0.00177662568984722,0.000180898534314206,-7.8615905145738e-05,-4.5785688706797e-05
4.25151750469325,0.00177483861811066,0.000174945819960792,-8.04151947595891e-05,-4.58312741190809e-05
4.25771556759526,0.00177285917400528,0.000168968220085176,-8.21938529837274e-05,-4.58641958380358e-05
4.26391379718305,0.00177068782382998,0.000162966642847019,-8.39516073236325e-05,-4.58845134285033e-05
4.27011219256219,0.00176832503423892,0.000156941994083156,-8.5688190826988e-05,-4.58922890891724e-05
4.27631075283789,0.00176577127211137,0.000150895176832631,-8.74033416784851e-05,-4.58875875997334e-05
4.28250947711503,0.00176302700470812,0.000144827091572878,-8.9096803656591e-05,-4.58704761410838e-05
4.28870836449813,0.00176009269963556,0.000138738636241818,-9.07683257002479e-05,-4.58410245334467e-05
4.29490741409134,0.00175696882479277,0.000132630706022477,-9.24176618280043e-05,-4.57993047221109e-05
4.3011066249985,0.00175365584843439,0.000126504193601299,-9.40445717722209e-05,-4.57453913059573e-05
4.30730599632306,0.0017501542391684,0.000120359988983062,-9.56488201538727e-05,-4.56793611085094e-05
4.31350552716814,0.0017464644658316,0.000114198979457341,-9.72301768175356e-05,-4.5601293177583e-05
4.31970521663651,0.00174258699763142,0.000108022049933433,-9.87884172398945e-05,-4.55112690602985e-05
4.32590506383059,0.00173852230421643,0.00010183008239777,-0.000100323321611858,-4.54093723027554e-05
4.33210506785244,0.00173427085540321,9.56239563615166e-05,-0.000101834675506332,-4.52956888343532e-05
4.3383052278038,0.00172983312138261,8.94045487505798e-05,-0.00010332226971113,-4.51703063461464e-05
4.34450554278602,0.00172520957269418,8.31727336921993e-05,-0.000104785900186975,-4.50333153048598e-05
4.35070601190013,0.00172040068016127,7.69293827677285e-05,-0.000106225367751992,-4.48848076202735e-05
4.3569066342468,0.00171540691494664,7.06753649544363e-05,-0.00010764047872195,-4.47248775982433e-05
4.36310740892636,0.00171022874857552,6.44115465511019e-05,-0.000109031044227999,-4.45536214647676e-05
4.36930833503878,0.00170486665278025,5.81387911044364e-05,-0.000110396880680323,-4.43711373667922e-05
4.3755094116837,0.00169932109975248,5.18579596505063e-05,-0.000111737809308144,-4.41775254582348e-05
4.38171063796039,0.00169359256186718,4.55699105247418e-05,-0.000113053656617354,-4.39728877783295e-05
4.38791201296779,0.00168768151197289,3.92754994891614e-05,-0.000114344253995969,-4.375732811366e-05
4.39411353580448,0.00168158842302593,3.29755794545821e-05,-0.000115609438079203,-4.35309522266743e-05
4.4003152055687,0.00167531376851798,2.66710008240566e-05,-0.000116849049978646,-4.32938677349863e-05
4.40651702135834,0.00166885802209888,2.03626113412042e-05,-0.000118062936340872,-4.30461836862492e-05
4.41271898227095,0.00166222165779518,1.40512559907445e-05,-0.000119250948543797,-4.27880111772943e-05
4.41892108740372,0.00165540514996931,7.73777720825607e-06,-0.000120412942792667,-4.25194627553361e-05
4.4251233358535,0.00164840897321565,1.42301462835101e-06,-0.000121548780445921,-4.22406527427618e-05
4.4313257267168,0.00164123360252863,-4.89219454784352e-06,-0.000122658327583666,-4.19516971079397e-05
4.43752825908977,0.00163387951317243,-1.12070161548589e-05,-0.000123741455181943,-4.16527132993371e-05
4.44373093206823,0.00162634718070169,-1.7520618375397e-05,-0.000124798039298262,-4.13438202170768e-05
4.44993374474764,0.00161863708105598,-2.38321722873465e-05,-0.000125827960520012,-4.1025138518367e-05
4.45613669622312,0.00161074969040792,-3.01408513041916e-05,-0.00012683110452819,-4.06967902011945e-05
4.46233978558945,0.00160268548519742,-3.64458320641633e-05,-0.000127807361774964,-4.03588985667347e-05
4.46854301194105,0.00159444494235313,-4.27462934675085e-05,-0.00012875662731286,-4.00115885292832e-05
4.47474637437202,0.00158602853890776,-4.90414172106295e-05,-0.000129678801235486,-3.96549863926754e-05
4.48094987197608,0.00157743675229995,-5.53303877067219e-05,-0.00013057378836672,-3.92892195004767e-05
4.48715350384662,0.00156867006030247,-6.16123919593791e-05,-0.000131441498068894,-3.89144168336256e-05
4.49335726907671,0.00155972894088018,-6.78866198813442e-05,-0.000132281844693863,-3.85307083426307e-05
4.49956116675905,0.00155061387243704,-7.41522639166998e-05,-0.000133094747086529,-3.81382255190679e-05
4.50576519598599,0.00154132533355402,-8.04085191812663e-05,-0.000133880128842844,-3.77371007884643e-05
4.51196935584955,0.00153186380320487,-8.66545835179025e-05,-0.000134637918456437,-3.73274678852721e-05
4.5181736454414,0.00152222976063681,-9.28896575730027e-05,-0.000135368048686769,-3.69094616320451e-05
4.52437806385289,0.00151242368536657,-9.91129445529515e-05,-0.000136070457368822,-3.64832179520546e-05
4.53058261017497,0.00150244605723449,-0.000105323650478218,-0.000136745086505668,-3.60488737806523e-05
4.53678728349831,0.00149229735641263,-0.000111520983974886,-0.000137391883087785,-3.56065671951871e-05
4.5429920829132,0.00148197806330606,-0.000117704156456188,-0.000138010798497164,-3.51564372130123e-05
4.5491970075096,0.00147148865869219,-0.00012387238195092,-0.000138601788694473,-3.46986237899166e-05
4.55540205637711,0.00146082962357755,-0.000130024877449901,-0.000139164814413492,-3.42332678375578e-05
4.56160722860501,0.00145000143922009,-0.000136160862287264,-0.00013969984045974,-3.37605111561648e-05
4.56781252328223,0.00143900458731982,-0.000142279558806993,-0.000140206836546821,-3.32804965024454e-05
4.57401793949735,0.0014278395498437,-0.000148380191952088,-0.000140685776794068,-3.27933673799598e-05
4.58022347633861,0.00141650680883223,-0.000154461989339445,-0.000141136639774516,-3.22992680487316e-05
4.58642913289392,0.00140500684692443,-0.000160524181559374,-0.000141559408445025,-3.17983436951066e-05
4.59263490825084,0.00139334014684969,-0.000166566001554592,-0.000141954070335716,-3.1290740168855e-05
4.59884080149659,0.00138150719170192,-0.000172586685199242,-0.00014232061750882,-3.07766038353868e-05
4.60504681171804,0.00136950846488837,-0.000178585471173717,-0.000142659045986166,-3.02560822480209e-05
4.61125293800173,0.00135734445000436,-0.000184561600724073,-0.000142969356620122,-2.97293230647564e-05
4.61745917943386,0.00134501563098648,-0.000190514317983669,-0.000143251554514478,-2.91964747719895e-05
4.62366553510027,0.00133252249215938,-0.000196442869664327,-0.000143505649119227,-2.86576865816858e-05
4.6298720040865,0.00131986551799108,-0.000202346505252842,-0.000143731654047986,-2.81131080326352e-05
4.6360785854777,0.00130704519324568,-0.000208224477205919,-0.000143929587599445,-2.75628892174919e-05
4.64228527835871,0.00129406200311899,-0.000214076040319848,-0.000144099471954431,-2.70071808516548e-05
4.64849208181402,0.00128091643287928,-0.00021990045239696,-0.000144241333883559,-2.64461340982121e-05
4.6546989949278,0.00126760896827357,-0.000225696973994397,-0.000144355204379102,-2.58799004812197e-05
4.66090601678385,0.00125414009515426,-0.000231464868319699,-0.000144441118465197,-2.53086317574974e-05
4.66711314646566,0.00124051029980981,-0.000237203401359697,-0.00014449911561811,-2.47324805649303e-05
4.67332038305634,0.00122672006872459,-0.000242911841877261,-0.000144529239459559,-2.41515992156619e-05
4.67952772563871,0.00121276988868388,-0.000248589461344895,-0.000144531537796846,-2.3566140913368e-05
4.68573517329522,0.00119866024670992,-0.000254235534034528,-0.000144506062552022,-2.29762587459474e-05
4.691942725108,0.00118439163024007,-0.000259849336911688,-0.000144452869889699,-2.23821063986721e-05
4.69815038015881,0.00116996452679257,-0.000265430149772036,-0.000144372020088547,-2.17838373501091e-05
4.70435813752911,0.00115537942434838,-0.000270977255223078,-0.000144263577585384,-2.11816056817677e-05
4.7105659963,0.00114063681095889,-0.000276489938414399,-0.000144127610679083,-2.05755654659346e-05
4.71677395555224,0.00112573717516887,-0.000281967487493084,-0.000143964192117579,-1.99658708405087e-05
4.72298201436628,0.0011106810056525,-0.000287409193231809,-0.000143773398430648,-1.9352676284748e-05
4.72919017182218,0.0010954687914348,-0.000292814349319441,-0.000143555310311027,-1.87361358909833e-05
4.73539842699973,0.00108010102179255,-0.000298182252028506,-0.00014331001255785,-1.81164042962782e-05
4.74160677897833,0.00106457818619143,-0.000303512200450299,-0.000143037593711355,-1.74936360105115e-05
4.74781522683706,0.00104890077450407,-0.000308803496614793,-0.000142738146590944,-1.68679853472152e-05
4.75402376965467,0.00103306927676281,-0.000314055445136297,-0.000142411767809079,-1.62396069510681e-05
4.76023240650957,0.00101708418335612,-0.00031926735350969,-0.000142058558024246,-1.56086550238918e-05
4.76644113647982,0.00100094598487262,-0.000324438531933863,-0.000141678621733926,-1.49752837864572e-05
4.77264995864317,0.000984655172198393,-0.000329568293464613,-0.00014127206745797,-1.43396475432413e-05
4.77885887207701,0.000968212236461743,-0.000334655953922498,-0.000140839007622473,-1.37019001516756e-05
4.78506787585842,0.00095161766911387,-0.000339700831847585,-0.000140379558404912,-1.30621955874757e-05
4.79127696906411,0.000934871961844121,-0.000344702248693352,-0.00013989383979371,-1.242068725041e-05
4.79748615077048,0.000917975606507574,-0.000349659528645809,-0.000139381976110746,-1.17775288275149e-05
4.8036954200536,0.000900929095443502,-0.00035457199852017,-0.000138844094753271,-1.11328732688e-05
4.80990477598918,0.000883732921031601,-0.000359438988209237,-0.000138280327479343,-1.0486873561319e-05
4.81611421765261,0.000866387575978539,-0.000364259830194551,-0.000137690809606159,-9.83968210403292e-06
4.82232374411896,0.000848893553348966,-0.000369033859859747,-0.000137075680330556,-9.19145125426686e-06
4.82853335446294,0.000831251346393244,-0.000373760415331561,-0.000136435082500892,-8.54233292115114e-06
4.83474304775893,0.000813461448563041,-0.000378438837541451,-0.000135769162842653,-7.89247823885259e-06
4.840952823081,0.000795524353632039,-0.000383068470245858,-0.000135078071504205,-7.24203866060226e-06
4.84716267950286,0.000777440555680343,-0.000387648659997876,-0.000134361962672027,-6.59116458387601e-06
4.85337261609789,0.000759210548968033,-0.000392178756137402,-0.000133620993857769,-5.94000616407064e-06
4.85958263193916,0.000740834827953312,-0.000396658110830894,-0.000132855326712539,-5.28871313990099e-06
4.86579272609937,0.000722313887582783,-0.000401086079028572,-0.000132065125962592,-4.6374346169107e-06
4.87200289765092,0.000703648222763966,-0.000405462018534055,-0.000131250560376004,-3.98631911706971e-06
4.87821314566587,0.000684838328832037,-0.000409785289943731,-0.00013041180206786,-3.33551484849666e-06
4.88442346921593,0.000665884701440105,-0.00041405525659306,-0.000129549026963215,-2.68516907911385e-06
4.89063386737249,0.000646787836213462,-0.000418271284747355,-0.000128662414398655,-2.03542863766541e-06
4.89684433920662,0.000627548229319664,-0.000422432743473302,-0.000127752147248362,-1.3864398170187e-06
4.90305488378904,0.000608166377079977,-0.000426539004592184,-0.000126818411832743,-7.38348012903017e-07
4.90926550019014,0.000588642775946036,-0.000430589442795727,-0.000125861398361601,-9.12980165643825e-08
4.91547618747999,0.000568977922815862,-0.000434583435571105,-0.000124881299981495,5.54565928559969e-07
4.92168694472832,0.000549172314690976,-0.000438520363225783,-0.00012387831380201,1.19910055893652e-06
4.92789777100454,0.000529226448839674,-0.000442399608959953,-0.000122852640163329,1.84216338551996e-06
4.93410866537771,0.000509140822857076,-0.000446220558704563,-0.000121804482773887,2.48361232327095e-06
4.94031962691657,0.000488915934502659,-0.000449982601230717,-0.000120734048894986,3.12330659469823e-06
4.94653065468954,0.000468552281758984,-0.000453685128261944,-0.00011964154896046,3.76110605043833e-06
4.95274174776469,0.000448050362964363,-0.000457327534163003,-0.000118527197165169,4.39687129280364e-06
4.95895290520978,0.000427410676544899,-0.000460909216325928,-0.000117391210748519,5.0304639349053e-06
4.96516412609223,0.000406633721354701,-0.000464429574836187,-0.000116233810324077,5.66174651233769e-06
4.97137540947912,0.000385719996262824,-0.000467888012655206,-0.000115055219977803,6.29058231602821e-06
4.97758675443722,0.000364670000653243,-0.00047128393564969,-0.000113855666852862,6.91683596335418e-06
4.98379816003296,0.000343484233844691,-0.000474616752405967,-0.000112635381682156,7.54037262965425e-06
4.99000962533246,0.000322163195661637,-0.00047788587445358,-0.000111394598095114,8.16105877787011e-06
4.99622114940147,0.000300707385924296,-0.000481090716139267,-0.000110133553447292,8.77876156879219e-06
5.00243273130546,0.000279117304925228,-0.000484230694685117,-0.00010885248783123,9.3933495424432e-06
5.00864437010953,0.000257393452995539,-0.000487305230020985,-0.000107551644824876,1.00046922206011e-05
5.01485606487848,0.000235536330863331,-0.00049031374498817,-0.000106231271069304,1.06126601286802e-05
5.02106781467678,0.000213546439312993,-0.000493255665445836,-0.00010489161648262,1.12171249013542e-05
5.02727961856856,0.000191424279512867,-0.00049613041994123,-0.000103532934033652,1.18179594119586e-05
5.03349147561763,0.000169170352812602,-0.000498937439885003,-0.000102155479900339,1.24150374749749e-05
5.03970338488747,0.000146785160759676,-0.000501676159498964,-0.000100759513281956,1.30082343527653e-05
5.04591534544123,0.000124269205175624,-0.000504346016063809,-9.93452965949181e-05,1.35974263718947e-05
5.05212735634175,0.0001016229880801,-0.000506946449464496,-9.79130952090177e-05,1.41824909606854e-05
5.05833941665153,7.88470117242623e-05,-0.000509476902601155,-9.64631776465102e-05,1.47633069449319e-05
5.06455152543273,5.59417786100296e-05,-0.000511936821174652,-9.49958153254426e-05,1.53397543393959e-05
5.07076368174722,3.2907791418191e-05,-0.000514325653709139,-9.351128282136e-05,1.59117145362817e-05
5.07697588465651,9.74555319804443e-06,-0.000516642851768797,-9.20098576846251e-05,1.64790701322963e-05
5.0831881332218,-1.35444330595238e-05,-0.000518887869620692,-9.04918203818225e-05,1.70417048815644e-05
5.08940042650397,-3.69616638545272e-05,-0.000521060164381797,-8.89574543157893e-05,1.75995043322694e-05
5.09561276356357,-6.05056355938459e-05,-0.000523159196082466,-8.74070459659322e-05,1.81523549047845e-05
5.1018251434608,-8.41758444550585e-05,-0.00052518442776919,-8.58408845649617e-05,1.87001446333233e-05
5.10803756525559,-0.000107971786408436,-0.000527135325071241,-8.42592624282035e-05,1.92427630674387e-05
5.11425002800749,-0.000131892957234547,-0.000529011356714789,-8.26624746471684e-05,1.97801008323811e-05
5.12046253077576,-0.000155938852327812,-0.000530811994210635,-8.1050819063983e-05,2.03120503142287e-05
5.12667507261932,-0.000180108967046323,-0.000532536711965048,-7.94245966749271e-05,2.08385052907364e-05
5.13288765259678,-0.000204402796437015,-0.000534184987279519,-7.77841109349346e-05,2.13593608169943e-05
5.13910026976641,-0.000228819835442625,-0.000535756300227462,-7.61296684302841e-05,2.18745138102753e-05
5.14531292318616,-0.000253359578610317,-0.000537250133994453,-7.44615782120221e-05,2.23838622408639e-05
5.15152561191368,-0.00027802152043625,-0.000538665974348304,-7.27801523910333e-05,2.2887306062339e-05
5.15773833500626,-0.000302805155084481,-0.000540003310090473,-7.10857056788454e-05,2.33847464611552e-05
5.1639510915209,-0.000327709976626549,-0.000541261633071892,-6.93785556603522e-05,2.38760863582442e-05
5.17016388051425,-0.000352735478839929,-0.000542440437615266,-6.7659022405504e-05,2.43612301622118e-05
5.17637670104267,-0.000377881155223107,-0.000543539221335431,-6.59274286821622e-05,2.48400840643599e-05
5.18258955216216,-0.00040314649923857,-0.000544557484540362,-6.41841001427915e-05,2.53125556446702e-05
5.18880243292843,-0.000428531004054042,-0.000545494730503714,-6.24293650063561e-05,2.57785544168041e-05
5.19501534239684,-0.000454034162622707,-0.000546350465222531,-6.0663554076893e-05,2.62379912413142e-05
5.20122827962247,-0.000479655467654747,-0.000547124197774723,-5.88870007276274e-05,2.66907786732983e-05
5.20744124366003,-0.000505394411696785,-0.000547815440124129,-5.71000410688679e-05,2.71368314745173e-05
5.21365423356394,-0.000531250487114163,-0.000548423706907521,-5.53030137015224e-05,2.75760653980855e-05
5.2198672483883,-0.000557223186018558,-0.00054894851599681,-5.34962596913233e-05,2.80083984795164e-05
5.22608028718687,-0.000583312000361533,-0.000549389387826806,-5.16801228057342e-05,2.84337503025128e-05
5.2322933490131,-0.000609516421887278,-0.000549745846024253,-4.98549493751045e-05,2.88520419623517e-05
5.23850643292013,-0.000635835942056761,-0.000550017416898042,-4.80210879300288e-05,2.9263196859651e-05
5.24471953796078,-0.000662270052275462,-0.000550203629721258,-4.61788897445418e-05,2.96671397306019e-05
5.25093266318752,-0.000688818243592542,-0.000550304016684972,-4.43287084182903e-05,3.00637975618073e-05
5.25714580765253,-0.000715480007006816,-0.000550318112935737,-4.24709000210764e-05,3.04530986128135e-05
5.26335897040767,-0.00074225483318649,-0.000550245456356866,-4.06058232412138e-05,3.08349735801704e-05
5.26957215050447,-0.000769142212702791,-0.000550085588040776,-3.87338387736106e-05,3.12093544785228e-05
5.27578534699415,-0.000796141635869481,-0.000549838051620551,-3.68553099157899e-05,3.15761757221347e-05
5.2819985589276,-0.00082325259285627,-0.000549502393884786,-3.49706024957162e-05,3.19353732520309e-05
5.2882117853554,-0.000850474573587998,-0.000549078164399657,-3.30800843776266e-05,3.22868849855356e-05
5.29442502532782,-0.000877807067800468,-0.000548564915763551,-3.11841258621429e-05,3.2630650822736e-05
5.3006382778948,-0.000905249565074559,-0.000547962203465849,-2.92830996150545e-05,3.29666126224452e-05
5.30685154210596,-0.000932801554821259,-0.000547269585761689,-2.73773806181719e-05,3.32947141222444e-05
5.31306481701062,-0.000960462526157473,-0.000546486623951645,-2.54673457930896e-05,3.36149011732587e-05
5.31927810165776,-0.000988231968120456,-0.000545612882324747,-2.35533748179055e-05,3.39271215029551e-05
5.32549139509607,-0.00101610936947032,-0.000544647927814865,-2.16358492050976e-05,3.42313247455435e-05
5.33170469637389,-0.00104409421882751,-0.000543591330597749,-1.97151528283273e-05,3.45274628547046e-05
5.33791800453928,-0.0010721860046236,-0.000542442663559207,-1.77916716400085e-05,3.48154893989497e-05
5.34413131863996,-0.00110038421512124,-0.00054120150257828,-1.58657939718028e-05,3.50953603045315e-05
5.35034463772334,-0.00112868833834929,-0.000539867426386512,-1.39379100101266e-05,3.53670334609549e-05
5.35655796083651,-0.00115709786217815,-0.000538440016759473,-1.20084124250688e-05,3.56304687349168e-05
5.36277128702625,-0.00118561227434847,-0.000536918858302587,-1.00776955827274e-05,3.58856283349358e-05
5.36898461533903,-0.00121423106227339,-0.000535303538496641,-8.14615637391452e-06,3.61324761637963e-05
5.37519794482101,-0.00124295371331821,-0.000533593647968895,-6.21419344896067e-06,3.63709787326321e-05
5.381411274518,-0.00127177971470059,-0.00053178877997128,-4.28220743272999e-06,3.6601104161298e-05
5.38762460347553,-0.00130070855326716,-0.00052988853093738,-2.35060136082189e-06,3.68228231380425e-05
5.39383793073882,-0.00132973971589228,-0.000527892500086553,-4.19779894980271e-07,3.70361082286871e-05
5.40005125535274,-0.00135887268916023,-0.00052580028964837,1.50984985024871e-06,3.7240934277597e-05
5.40626457636189,-0.00138810695949884,-0.000523611504753237,3.43787943223113e-06,3.74372782246918e-05
5.41247789281052,-0.00141744201315328,-0.000521325753420354,5.36389796656769e-06,3.76251193953249e-05
5.41869120374259,-0.0014468773362018,-0.000518942646584301,7.28749267654936e-06,3.78044390521988e-05
5.42490450820173,-0.00147641241458759,-0.000516461798251088,9.20824908306999e-06,3.79752207337474e-05
5.43111780523127,-0.00150604673400803,-0.000513882825293352,1.1125750666049e-05,3.81374504446696e-05
5.43733109387422,-0.001535779780071,-0.000511205347449353,1.30395790656139e-05,3.82911161247496e-05
5.44354437317329,-0.00156561103818686,-0.000508428987465994,1.49493141484391e-05,3.84362081039421e-05
5.44975764217087,-0.00159553999347988,-0.000505553371022859,1.68545338046005e-05,3.85727188480481e-05
5.45597089990902,-0.00162556613110114,-0.000502578126743844,1.87548140812207e-05,3.87006433381036e-05
5.46218414542952,-0.00165568893589159,-0.000499502886056665,2.06497294695943e-05,3.88199785823032e-05
5.46839737777383,-0.00168590789257083,-0.000496327283632584,2.25388524391492e-05,3.89307241021875e-05
5.47461059598307,-0.0017162224857352,-0.00049305095686349,2.44217538678002e-05,3.90328814841788e-05
5.4808237990981,-0.00174663219971867,-0.000489673546022542,2.62980027850601e-05,3.91264548411272e-05
5.48703698615942,-0.00177713651879861,-0.000486194694508019,2.81671666087371e-05,3.92114504981803e-05
5.49325015620725,-0.00180773492696554,-0.00048261404858594,3.00288110282879e-05,3.92878770802506e-05
5.49946330828149,-0.00183842690818492,-0.000478931257425058,3.18824999072737e-05,3.93557457106063e-05
5.50567644142173,-0.00186921194615377,-0.000475145973243896,3.37277956305415e-05,3.94150697361267e-05
5.51188955466725,-0.00190008952448605,-0.00047125785108694,3.55642589263694e-05,3.94658649683512e-05
5.51810264705703,-0.00193105912658681,-0.000467266549044328,3.73914489042569e-05,3.95081494161352e-05
5.52431571762973,-0.00196212023568369,-0.000463171728126015,3.9208922887148e-05,3.95419437285565e-05
5.5305287654237,-0.00199327233492617,-0.000458973052247328,4.10162368963808e-05,3.95672707348556e-05
5.53674178947699,-0.00202451490722459,-0.000454670188355602,4.28129452833479e-05,3.95841558057057e-05
5.54295478882733,-0.00205584743535562,-0.000450262806296522,4.45986007272514e-05,3.95926266356031e-05
5.54916776251216,-0.00208726940201954,-0.000445750578868625,4.63727546839156e-05,3.95927133733678e-05
5.55538070956859,-0.00211878028964562,-0.000441133181878765,4.81349567781138e-05,3.95844485886594e-05
5.56159362903344,-0.00215037958053546,-0.000436410293976438,4.98847553483834e-05,3.95678673869757e-05
5.56780651994321,-0.00218206675697106,-0.000431581596953672,5.16216973704756e-05,3.95430071196513e-05
5.5740193813341,-0.0022138413008832,-0.000426646775323036,5.33453279966286e-05,3.95099078565106e-05
5.58023221224201,-0.00224570269415614,-0.000421605516738525,5.50551914538927e-05,3.9468611871064e-05
5.58644501170251,-0.00227765041856537,-0.000416457511727187,5.67508302201233e-05,3.94191641256672e-05
5.59265777875089,-0.00230968395565486,-0.000411202453841237,5.84317853258283e-05,3.93616118900651e-05
5.59887051242212,-0.00234180278686879,-0.000405840039491276,6.009759694061e-05,3.92960050869589e-05
5.60508321175087,-0.00237400639350263,-0.000400369968168278,6.1747803319144e-05,3.92223960814057e-05
5.61129587577149,-0.00240629425668026,-0.000394791942204018,6.33819417769583e-05,3.91408395814391e-05
5.61750850351804,-0.00243866585740188,-0.000389105667019494,6.49995480466452e-05,3.90513930570412e-05
5.62372109402426,-0.00247112067656322,-0.000383310850875518,6.66001568446673e-05,3.89541163692044e-05
5.62993364632362,-0.00250365819480582,-0.000377407205119131,6.81833014227794e-05,3.88490719615688e-05
5.63614615944923,-0.00253627789273754,-0.000371394443882333,6.97485139198259e-05,3.87363245471483e-05
5.64235863243395,-0.0025689792508063,-0.000365272284491845,7.12953251339014e-05,3.86159419043988e-05
5.6485710643103,-0.00260176174931574,-0.000359040447052744,7.28232647802605e-05,3.84879939172961e-05
5.65478345411051,-0.0026346248683601,-0.000352698654780805,7.4331861294723e-05,3.83525531802793e-05
5.6609958008665,-0.00266756808800339,-0.000346246633722368,7.58206420423246e-05,3.82096947945926e-05
5.66720810360989,-0.00270059088810518,-0.000339684113020231,7.72891330976984e-05,3.80594965378689e-05
5.67342036137201,-0.00273369274842574,-0.000333010824674948,7.87368597188952e-05,3.790203868184e-05
5.67963257318385,-0.00276687314858815,-0.000326226503707908,8.01633457067007e-05,3.77374039513524e-05
5.68584473807615,-0.00280013156805065,-0.000319330888127542,8.15681138356625e-05,3.75656778412336e-05
5.69205685507929,-0.00283346748618727,-0.000312323718920264,8.29506859729265e-05,3.73869484405176e-05
5.6982689232234,-0.00286688038214045,-0.000305204739950784,8.43105830563663e-05,3.72013064423233e-05
5.70448094153828,-0.00290036973508331,-0.00029797369820742,8.56473244991149e-05,3.70088448504055e-05
5.71069290905342,-0.00293393502391933,-0.000290630343496352,8.69604292482871e-05,3.68096596504136e-05
5.71690482479803,-0.00296757572753126,-0.000283174428743711,8.8249414997989e-05,3.66038491702409e-05
5.72311668780101,-0.00300129132454573,-0.000275605709745104,8.95137984836762e-05,3.63915145057042e-05
5.72932849709096,-0.00303508129360039,-0.000267923945340159,9.07530955693486e-05,3.61727593969125e-05
5.73554025169618,-0.00306894511304515,-0.000260128897173676,9.19668211724628e-05,3.59476899912989e-05
5.74175195064467,-0.00310288226134323,-0.000252220330157802,9.31544892239152e-05,3.57164152959611e-05
5.74796359296412,-0.0031368922166036,-0.000244198011951252,9.43156129671732e-05,3.54790467583556e-05
5.75417517768194,-0.00317097445688751,-0.000236061713298929,9.54497044452949e-05,3.52356986631136e-05
5.76038670382522,-0.00320512846025624,-0.000227811207873749,9.65562753429478e-05,3.49864877334248e-05
5.76659817042076,-0.00323935370441809,-0.000219446272398053,9.76348360580472e-05,3.47315336374249e-05
5.77280957649506,-0.00327364966719995,-0.000210966686435354,9.86848963848167e-05,3.44709582139788e-05
5.77902092107432,-0.00330801582613175,-0.000202372232531913,9.97059653184334e-05,3.42048863807955e-05
5.78523220318445,-0.00334245165874552,-0.000193662696533784,0.000100697551073329,3.39334455523888e-05
5.79144342185105,-0.00331206219107664,-0.000184929800421054,0.000101659274649459,3.36567655430444e-05
5.79765457609943,-0.00327840752550262,-0.000176284744267427,0.000102591283458476,3.33749772562455e-05
5.80386566495459,-0.00324490502556745,-0.000167727364296266,0.000103493876431312,3.30882101981149e-05
5.81007668744124,-0.003211554467953,-0.000159257242480296,0.000104367351305899,3.27965927510591e-05
5.81628764258381,-0.00317835562918517,-0.000150873961534497,0.000105212004430228,3.25002519529829e-05
5.8224985294064,-0.00314530828556055,-0.000142577104897386,0.000106028130195301,3.21993134644769e-05
5.82870934693284,-0.00311241221328377,-0.000134366256607977,0.000106816022020716,3.18939017433025e-05
5.83492009418666,-0.00307966718826512,-0.00012624100151244,0.000107575971421521,3.15841401569941e-05
5.84113077019109,-0.0030470729863222,-0.000118200924930218,0.000108308269053168,3.12701504179167e-05
5.84734137396905,-0.00301462938314558,-0.000110245613112968,0.000109013203356805,3.09520532163929e-05
5.8535519045432,-0.00298233615411541,-0.000102374652858118,0.000109691061804914,3.06299680727132e-05
5.85976236093588,-0.00295019307450985,-9.45876316323225e-05,0.000110342130423259,3.03040129627477e-05
5.86597274216915,-0.00291819991939905,-8.68841376098012e-05,0.000110966693495266,2.99743049021068e-05
5.87218304726476,-0.00288635646374639,-7.92637597496255e-05,0.00011156503392206,2.96409595084883e-05
5.87839327524418,-0.0028546624821984,-7.17260876809416e-05,0.000112137433488581,2.93040912011078e-05
5.8846034251286,-0.00282311774945156,-6.42707115656504e-05,0.000112684171920628,2.89638131858272e-05
5.89081349593888,-0.0027917220397605,-5.68972223704092e-05,0.000113205528144958,2.86202375053151e-05
5.89702348669563,-0.00276047512740192,-4.9605211780474e-05,0.000113701779254575,2.82734748143434e-05
5.90323339641914,-0.00272937678640092,-4.23942721293044e-05,0.000114173200840374,2.79236348744571e-05
5.90944322412943,-0.00269842679062032,-3.52639963966269e-05,0.00011462006748259,2.75708258694109e-05
5.91565296884621,-0.0026676249137362,-2.82139784148628e-05,0.000115042651787446,2.7215155120529e-05
5.92186262958891,-0.00263697092928503,-2.12438125583608e-05,0.000115441225307313,2.68567285496951e-05
5.92807220537667,-0.00260646461057237,-1.43530938895395e-05,0.000115816057894002,2.64956509241429e-05
5.93428169522835,-0.00257610573079459,-7.5414182934685e-06,0.000116167418347382,2.61320260235288e-05
5.9404910981625,-0.00254589406296872,-8.08382275368543e-07,0.000116495573610495,2.57659563005725e-05
5.94670041319741,-0.00251582937987997,5.84641693985135e-06,0.000116800789436238,2.53975429751496e-05
5.95290963935104,-0.00248591145423123,1.24233814508657e-05,0.000117083330282144,2.50268862081102e-05
5.95911877564111,-0.00245614005848904,1.89229127443333e-05,0.000117343458750557,2.46540852096074e-05
5.96532782108503,-0.00242651496488376,2.53454113653215e-05,0.000117581436496964,2.42792376132285e-05
5.97153677469991,-0.00239703594570276,3.169127739299e-05,0.000117797523498353,2.39024402865884e-05
5.9777456355026,-0.00236770277281924,3.79609101120196e-05,0.0001179919783435,2.35237889429772e-05
5.98395440250965,-0.00233851521808656,4.41547080412711e-05,0.000118165058288309,2.31433777639035e-05
5.99016307473733,-0.00230947305307773,5.02730691260458e-05,0.000118317019242188,2.27613003304926e-05
5.99637165120162,-0.00228057604934848,5.63163905568464e-05,0.00011844811553999,2.23776489671747e-05
6.00258013091822,-0.00225182397817563,6.22850686873442e-05,0.000118558600141312,2.19925146480563e-05
6.00878851290254,-0.00222321661063391,6.8179499448765e-05,0.000118648724689102,2.16059875752558e-05
6.01499679616971,-0.00219475371777668,7.4000077801518e-05,0.00011871873951895,2.12181566915331e-05
6.02120497973458,-0.00216643507032721,7.97471981802387e-05,0.000118768893379486,2.0829109849683e-05
6.02741306261171,-0.0021382604389643,8.54212541838912e-05,0.000118799433704393,2.0438933877343e-05
6.03362104381538,-0.0021102295941276,9.10226387187235e-05,0.000118810606543052,2.00477144718529e-05
6.03982892235959,-0.00208234230614641,9.65517440348284e-05,0.000118802656547843,1.96555362799611e-05
6.04603669725807,-0.00205459834513423,0.000102008961656471,0.000118775827048648,1.92624830356103e-05
6.05224436752424,-0.00202699748109986,0.000107394682402496,0.00011873035989151,1.88686371565433e-05
6.05845193217126,-0.00199953948383606,0.00011270929636784,0.000118666495692564,1.84740802364202e-05
6.06465939021201,-0.00197222412295559,0.000117953192940519,0.000118584473599252,1.80788927657983e-05
6.07086674065908,-0.00194505116796589,0.000123126760856887,0.000118484531322855,1.76831539859388e-05
6.07707398252478,-0.00191802038818716,0.000128230387924832,0.000118366905312393,1.72869425488313e-05
6.08328111482116,-0.00189113155279517,0.000133264461549033,0.000118231830626903,1.68903355188642e-05
6.08948813655998,-0.00186438443078134,0.000138229368132316,0.000118079540990392,1.64934095314243e-05
6.09569504675271,-0.00183777879092112,0.000143125493644416,0.000117910268614666,1.60962398215158e-05


==> data/HertzianContact/hertz_rgd_sym_modcoll/hertz_rgd_sym_modcoll_mesh_nel_u_100_mesh_nel_v_100.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.987631127563033,0.990445418844262,0.988787736749948,0.988084342317076
0.00580450895266901,0.987597417283034,0.990428241734351,0.988770530626615,0.988067121934832
0.0116097007898513,0.987537388679012,0.9903767189581,0.98871890706058,0.988015450959239
0.0174155777164262,0.987451033552513,0.9902908290017,0.988632846763644,0.98792931199268
0.0232221419393376,0.987338343726658,0.990170550443834,0.988512327907349,0.987808684104281
0.029029395667881,0.987199311045985,0.990015861955719,0.988357326121682,0.98765354282332
0.0348373411139902,0.987033927376498,0.989826742301634,0.988167814494187,0.987463860131212
0.0406459804925245,0.986793606750912,0.989603155911528,0.987943763143479,0.987239604453104
0.0464553160215571,0.986513635792016,0.989345040825855,0.98768513601541,0.986980740642321
0.0522653499226678,0.986209993427777,0.98905236229206,0.987391892663479,0.986687229950779
0.0580760844212375,0.985882671781196,0.988725087022016,0.987063990065843,0.986359030012945
0.0638875217467442,0.985531662994141,0.988363181817728,0.986701382637851,0.985996094830611
0.0696996641330586,0.985156959227496,0.987966613569861,0.986304022231246,0.985598374759461
0.0755125138187397,0.984724898437234,0.987535335831554,0.985871857973131,0.985165816493537
0.0813260730473322,0.984236519687026,0.987069232928636,0.985404832951998,0.984698363040114
0.0871403440676696,0.983723636302749,0.986568244561058,0.984902884291913,0.984195953668624
0.0929553291341838,0.983186240841613,0.986032322029571,0.984365946350417,0.983658523876793
0.0987710305072158,0.982624325880951,0.985461416717127,0.983793950854625,0.983086005364264
0.104587450453326,0.982037884018323,0.984855480089407,0.983186826899732,0.982478326008945
0.110404591245607,0.981409133057134,0.984214458463279,0.982544500924045,0.981835409840258
0.116222455163991,0.98070731359392,0.98353819778758,0.981866894324871,0.981157177006993
0.122041044495575,0.979980688697377,0.982826594787069,0.981153921323697,0.980443543706594
0.127860361534946,0.979229251346745,0.982079583401232,0.980405492825183,0.979694422131651
0.13368040858451,0.978452994541913,0.981297097645911,0.979621516888811,0.978909720436652
0.139501187954833,0.977651911303502,0.980479071614247,0.978801898726799,0.97808934270645
0.145322701964965,0.976824314263234,0.979625439416448,0.977946540703756,0.977233188924831
0.151144952942776,0.975906120354456,0.978736032001509,0.977055340907775,0.976341154937097
0.156967943225297,0.974962648991137,0.977810677283149,0.976128189205501,0.975413132362396
0.162791675159076,0.973993893493083,0.97684929094555,0.975164971181939,0.974449008499657
0.168616151100539,0.972999847201971,0.975851788743996,0.974165569350028,0.973448666274285
0.174441373416355,0.971980503480617,0.974818086504212,0.973129863150427,0.972411984189627
0.180267344483801,0.970935855713545,0.973748100124268,0.972057728949089,0.971338836278601
0.186094066691124,0.969812161233637,0.972641670045052,0.970949039345412,0.970229092052458
0.191921542437909,0.968647614097801,0.971498535425669,0.96980365835421,0.969082616407048
0.197749774135469,0.967457193937027,0.970318586114547,0.968621444070407,0.96789926949981
0.20357876420724,0.966240894412602,0.969101717782545,0.9674022511706,0.966678906679269
0.209408515089185,0.964998709208259,0.96784782616601,0.9661459309256,0.965421378428718
0.215239029230186,0.963730632029774,0.966556807066795,0.964852331200671,0.964126530308745
0.22107030909245,0.962398789664905,0.965228512555944,0.963521296202006,0.962794202898707
0.22690235715191,0.961007933189892,0.963862602639317,0.962152661796504,0.96142423169365
0.232735175898655,0.959590481333761,0.962458918939141,0.960746255716275,0.960016446914288
0.238568767837386,0.958146428049591,0.96101733475152,0.959301901713198,0.958570673396515
0.244403135487869,0.956675767313662,0.959537723431056,0.957819419715995,0.957086730520689
0.250238281385397,0.955178493125457,0.95801995839193,0.956298625828684,0.955564432137833
0.256074208081247,0.953633312289231,0.956463897329964,0.954739332282695,0.954003586498713
0.261910918143137,0.952009785636519,0.954869147905734,0.953141343664035,0.952403996157903
0.267748414155707,0.950358792169099,0.953235468955938,0.951504453884148,0.950765457774438
0.273586698721018,0.948680326101268,0.951562708433054,0.949828451851315,0.94908776193223
0.279425774459065,0.946974381671887,0.949850714342056,0.948113122105038,0.947370693006767
0.28526564400828,0.945240953144096,0.94809933474009,0.94635824481395,0.945614029033628
0.291106310026046,0.943476290854157,0.946308417190686,0.944563595774642,0.943817541576382
0.296947775189204,0.941612469098751,0.944477565248924,0.942728943947305,0.94198099557716
0.30279004219459,0.939720138828531,0.942606404949898,0.940854045193479,0.940104149066612
0.308633113759631,0.937799294486074,0.940694755085343,0.938938648547486,0.938186752953801
0.314476992622955,0.935849930539558,0.93874243449133,0.936982497991386,0.936228550994457
0.320321681545009,0.933872041482697,0.936749262048544,0.93498533245411,0.934229279771434
0.326167183308676,0.931865621834905,0.934715056683247,0.932946885809202,0.93218866867586
0.332013500719887,0.929767498988196,0.932639464891162,0.930866885571692,0.930106439882954
0.337860636608254,0.927624565813345,0.930521938789515,0.928745044538884,0.927982308161943
0.343708593827742,0.925451879814773,0.928362253346414,0.926581065485189,0.925815980397468
0.349557375257357,0.923249435652103,0.926160193311456,0.924374645160105,0.92360715511112
0.355406983801852,0.921017228011989,0.923915543470071,0.922125474305865,0.921355521998635
0.361257422392423,0.918755251608255,0.921628088643857,0.919833237653656,0.919060761466918
0.367108693987404,0.916417457537098,0.919297514119418,0.917497613399344,0.916722544168065
0.372960801572982,0.914012948126452,0.916923118661287,0.915118264445158,0.914340530491286
0.378813748163964,0.91157721505885,0.914504587600251,0.912694839163357,0.911914370312124
0.384667536804609,0.909110253140583,0.912041665230443,0.910226978665845,0.909443703343348
0.390522170569462,0.906612057206649,0.909534095871493,0.907714317043994,0.906928159625138
0.39637765256419,0.904082622120734,0.906981623868886,0.905156481366631,0.904367360014637
0.402233985926419,0.901494527532077,0.904383955633416,0.902553091562985,0.901760916678521
0.408091173826582,0.898815457885811,0.901740285487991,0.899903752626003,0.899108433366268
0.413949219468884,0.89610341647083,0.89905013931705,0.897208048817313,0.896409504329926
0.419808126092426,0.893358398185484,0.896313212636073,0.894465554362324,0.893663712447737
0.425667896972369,0.89058039795876,0.893529200973268,0.891675834549877,0.890870627433476
0.43152853542109,0.887769410750512,0.890697799869349,0.888838445729859,0.888029804051304
0.437390044789351,0.884918611291812,0.887818702375801,0.885952935306634,0.88514078032222
0.443252428467451,0.88194959407352,0.8848910856962,0.883018836422587,0.882203075844377
0.449115689886312,0.878945520385716,0.881914213271649,0.88003565576417,0.879216191669397
0.454979832518366,0.87590638515028,0.878887720829965,0.877002886398699,0.876179612392098
0.460844859878399,0.872832183322113,0.875811244095026,0.873920011073043,0.87309280857291
0.466710775524378,0.869722909888894,0.872684418787098,0.870786502210948,0.869955239158761
0.47257758305829,0.86657855987104,0.869506880623988,0.867601821910187,0.866766353914296
0.478445286126983,0.863317627614629,0.866277888349723,0.864365418578626,0.863525595690215
0.484313888423318,0.860002801878672,0.862996337392513,0.861076706968177,0.860232398977365
0.490183393688434,0.856650414367949,0.859661773717165,0.857735079470322,0.856886183301909
0.496053805714602,0.853260459974738,0.856273758444665,0.854339914888713,0.853486347879977
0.501925128348129,0.849832933626778,0.852831852671264,0.850890578461211,0.850032266701112
0.507797365492259,0.846367830287192,0.849335617468699,0.847386421852707,0.846523283588974
0.513670521110073,0.842803248907081,0.845784386303289,0.843826781886817,0.842958707319198
0.519544599227069,0.839155246779,0.842176701508643,0.840210960878986,0.839337810802895
0.525419603931863,0.835466660467996,0.838511919922996,0.83653822679851,0.835659839504007
0.531295539375277,0.831737484685861,0.834789507840593,0.832807827215466,0.831924017160813
0.537172409769247,0.827967714183171,0.831008931501699,0.829018989708873,0.828129549663971
0.543050219385728,0.824157343748936,0.827169657093422,0.825170921855348,0.824275628951229
0.548928972555598,0.820267104887484,0.823271055600124,0.821262810801331,0.820361436910419
0.554808673667957,0.816258839526005,0.819311387597382,0.817293801392231,0.816386144000031
0.560689327173482,0.812206298461378,0.815289658284454,0.813262990123192,0.812348889130869
0.566570937593174,0.808109476063768,0.811205210737074,0.809169460640126,0.80824877041191
0.572453509528191,0.803968366745554,0.80705738793686,0.805012286788706,0.804084846138401
0.57833704766969,0.799782964961461,0.802845532772106,0.800790532632645,0.799856136042023
0.584221556808677,0.795540755035707,0.798568978073456,0.796503252461755,0.795561622504268
0.590107041845596,0.791139156411426,0.794225857756189,0.792149472060146,0.791200255730597
0.595993507794602,0.786688714328031,0.7898145664767,0.787728127517072,0.786770982294038
0.601880959776716,0.782189422585503,0.785334284033023,0.783238075767904,0.782272747073594
0.607769403009342,0.77764127503046,0.78078419007146,0.778678100950633,0.777704461107258
0.613658842795692,0.773044265556201,0.776163464087625,0.774046914278006,0.773064967261149
0.619549284514195,0.76839838810268,0.771471285428488,0.769343153909462,0.768353005895554
0.625440733608057,0.763582470698433,0.766705887093068,0.764565382557331,0.763567177819768
0.631333195581423,0.758692034431945,0.76186471039878,0.759712111334964,0.758705879332829
0.637226676017724,0.753747003767502,0.75694668286249,0.754781890146199,0.753767302042713
0.643121180609532,0.748747371652982,0.751950757653965,0.749773329951918,0.748749544207922
0.649016715189104,0.743693131088386,0.746875887706672,0.744685103120073,0.743650735401477
0.654913285758944,0.738584275125926,0.74172102571866,0.739515943749177,0.738469161367752
0.660810898522352,0.733323098192016,0.736484501047746,0.734264630188516,0.733203389979374
0.666709559908777,0.727939575561062,0.731162684623284,0.72892969749156,0.727852407353257
0.672609276570333,0.722494088750002,0.725753982097232,0.723509319625154,0.722415585972315
0.678510055354838,0.716986629301664,0.720257040540651,0.718001430455346,0.716892359879527
0.684411903276261,0.711417188817776,0.714670506665198,0.712403726673049,0.711281845423945
0.690314827485164,0.705785758959137,0.708993026826228,0.706713666934147,0.705582460968273
0.69621883523912,0.700024861115107,0.703222947916315,0.700928477999316,0.699791545670052
0.702123933876023,0.694079861665074,0.697355539434824,0.695045496088544,0.693904991887814
0.7080301308154,0.688063208634971,0.691388114432975,0.68906240485576,0.68791726574273
0.713937433595386,0.68197489135839,0.685318829506187,0.682976861281847,0.681822166373474
0.719845849916408,0.675814899236853,0.679145840668892,0.676786463804244,0.675613778739876
0.725755387684968,0.669583221739645,0.672867303357834,0.670488753701013,0.669287431731509
0.731666055057452,0.663253040196222,0.666481325582136,0.664081215411711,0.662840658661982
0.737577860484173,0.656656138907213,0.65998226538325,0.657560577602239,0.656274111204725
0.743490812757198,0.649974440817291,0.653365394192419,0.650922056335693,0.649591602596892
0.749404921065704,0.64320793171758,0.646628192378506,0.644161616011358,0.642798417743816
0.755320195053688,0.636356597478718,0.639768139216222,0.637276367590843,0.635899087837618
0.761236644877777,0.629420424050886,0.632782712889325,0.630264567733268,0.628895145498667
0.767154281265076,0.622399397463957,0.625669390494832,0.623125617926612,0.621782873745695
0.773073115569572,0.615057605863892,0.618422298868136,0.615860601521777,0.61455110599065
0.778993159771968,0.607581951532807,0.61103290660009,0.608472515388887,0.607180590859083
0.784914426298392,0.600003116892031,0.60349728902537,0.600959230748226,0.599647256241582
0.790836927749534,0.592321081882725,0.59581157859176,0.59331142306502,0.591926878025245
0.796760676624721,0.58453582654131,0.587971907204386,0.585512562667572,0.583999795769097
0.802685685045816,0.576647330999516,0.579974406232518,0.577538907274387,0.575855642417098
0.808611964482105,0.568440642474214,0.571811916408645,0.569359122662956,0.567498045722284
0.814539525600801,0.559985277232965,0.56346913760116,0.560935717567962,0.558946912687344
0.820468378778779,0.551398290067711,0.554942023634355,0.552246267225944,0.550232456600231
0.826398535128669,0.542679649081652,0.546227607115091,0.543293198719154,0.541385826577875
0.832330007578244,0.533829322495787,0.537322915632959,0.534103964651951,0.53242977092364
0.838262811950612,0.524847278649235,0.528224971760332,0.524731084618386,0.523369274224599
0.844196968044856,0.515558822830853,0.518929933515795,0.515252187813828,0.514182178619453
0.850132500566767,0.50584041664273,0.509416927317589,0.505758588986831,0.504812534308723
0.856069438693955,0.495948216628956,0.499652803751188,0.496296219356894,0.495178910974648
0.862007813980511,0.485882169870451,0.489604596397082,0.486834949291804,0.48519148755635
0.867947657964807,0.475642223597605,0.479239318146044,0.477267485569337,0.474768781265356
0.873888999773301,0.465228325190694,0.4685239612414,0.467409219652055,0.46385438331034
0.879831863722742,0.454551960135332,0.457424823226545,0.456998093117099,0.452433743669231
0.885776267044915,0.443144839686735,0.445899538817213,0.445719163537953,0.440548671809544
0.891722219701385,0.431467244359891,0.434006316575849,0.433354532471146,0.428289150964469
0.897669728191359,0.419519130046141,0.421840585396585,0.419874961389491,0.415763497661201
0.903618800536023,0.407300452893414,0.409497906281244,0.405444078921493,0.403068853937695
0.909569451293636,0.394811169307109,0.397073972269991,0.390418798256898,0.390261911956667
0.915521706577998,0.382051235949848,0.384664608374687,0.37534973442072,0.377329574022532
0.92147560904148,0.367906027256345,0.372221862210271,0.360942536777849,0.364160248520935
0.927431221496424,0.35381665137787,0.35936710607329,0.347705478909658,0.350532507141931
0.933388626382319,0.339920088910435,0.345749848289535,0.335703068724966,0.336144044785849
0.939347923274194,0.326216286955113,0.331019944128278,0.324554121013448,0.3206538415363
0.945309226289927,0.312705192376565,0.314826707832519,0.313430863656807,0.303724542533566
0.951272661495807,0.299386751802773,0.296818912827413,0.3010580228471,0.285064826297567
0.957238364298203,0.283513562310762,0.276680186690748,0.285735201557806,0.264472203326277
0.963206475697245,0.262483623442349,0.254471706638112,0.265834640339772,0.241887024159412
0.969177132871593,0.236890120002553,0.230481823654083,0.240499620710777,0.217437125467817
0.975150455550863,0.206727889844777,0.205001365818887,0.209715867987777,0.191433158997394
0.981126531973802,0.171991772541112,0.178320591991678,0.174311473225064,0.164353929882725
0.987105404836662,0.13267660939174,0.150729190873945,0.135957827585994,0.136831901288134
0.993087057235632,0.0896097822617249,0.122587253825083,0.0971707477031959,0.10963875560281
0.999071400117089,0.0516631606983191,0.094963413957113,0.0611023639506711,0.0836510990942769
1.00505827269368,0.0211841636444571,0.0687848270199984,0.030484953525336,0.0597485736626654
1.01104745791903,-0.00182777465943248,0.0448729842065518,0.00710058089860695,0.0387276865931322
1.01703870051195,-0.0173732281843395,0.0240505794901262,-0.0082342069229728,0.0212369064272522
1.02303172501048,-0.025452779115741,0.00714150907396349,-0.0156683477083268,0.00771200399766131
1.02902625383794,-0.0251613281936116,-0.00502516418524022,-0.0163167575049363,-0.00168885504486576
1.03502202508064,-0.0183037801791213,-0.0119038015248043,-0.012310938601538,-0.00714582525735568
1.04101880554636,-0.0127774142608594,-0.0143033536037655,-0.00619873470918404,-0.00917979338557605
1.04701639521274,-0.0085803386379688,-0.0133411637906889,-6.80009428242056e-06,-0.0085627048729474
1.05301462926802,-0.00571065898602455,-0.0101342817241236,0.00485111080142638,-0.00620638689128366
1.0590133801017,-0.00416647845885395,-0.00579946113015698,0.00757348974818822,-0.00305103528624131
1.06501255929648,-0.00394589769073363,-0.001453157640453,0.00797041892157948,4.63492038753666e-05
1.07101211954572,-0.00323145980962325,0.00168358460151624,0.00648888799898541,0.00242518609067524
1.07701205411532,-0.00253609497515775,0.00327925354079926,0.00405854000936763,0.00373166298792375
1.08301238918084,-0.00195125407723686,0.00369733140485436,0.00149385904210332,0.00392626246988668
1.08901317295828,-0.00147590558614249,0.00330267432955851,-0.00063124328479952,0.00320377862073791
1.09501446467633,-0.00110901724992749,0.00245977265225577,-0.00198308001986998,0.00190631440079565
1.10101632354134,-0.000849556095924863,0.00153275000224994,-0.00246781813451226,0.000436380265250493
1.10701879771621,-0.000688948411686054,0.000839931852820151,-0.00223042406726563,-0.000830451897935857
1.11302191506486,-0.000566157784969643,0.000407746792266744,-0.00158358763235499,-0.00164033617937758
1.11902568228071,-0.000472266410426528,0.000176416816318417,-0.000813265287433435,-0.00191076928896579
1.12503008996211,-0.000406867479103273,8.863323288429e-05,-0.000124932796828746,-0.00169755388931075
1.13103511822981,-0.000369553913820801,8.70156217943472e-05,0.000356672388542395,-0.0011481958177317
1.13704074234857,-0.000359918370248,0.000114111883446751,0.000587465778715716,-0.000455357734093837
1.14304693835145,-0.000341042570758332,0.000118645630896134,0.000603385070171385,0.000189636987491117
1.14905368828261,-0.000294876188495173,0.00011130454770783,0.000491554749631112,0.000644989518612936
1.15506098233496,-0.000263675520269454,0.000101316305239792,0.000327917898735642,0.000851066483570685
1.16106881754292,-0.000247190124379745,9.11904339461381e-05,0.000167192881733828,0.000819657332549983
1.16707719592413,-0.000245169398168306,8.34350712322786e-05,4.3231202939907e-05,0.000611334520181438
1.17308612261649,-0.000257362578151658,8.05569557081338e-05,-3.09716507164797e-05,0.000312703345661415
1.17909560401402,-0.000266530609235896,8.47681026574401e-05,-6.32316829930033e-05,1.36959664857096e-05
1.18510564594615,-0.00022136627300893,8.85705381445438e-05,-7.33797086549911e-05,-0.000215140609417862
1.19111625251291,-0.000189561329241219,8.85678247840828e-05,-7.20827182391232e-05,-0.000339196167517552
1.19712742606211,-0.000170934824354294,8.58979324543034e-05,-6.56697075874469e-05,-0.000357277822945916
1.20313916747036,-0.000165305686486283,8.16825885293578e-05,-5.77736729570138e-05,-0.000291621700551743
1.20915147643024,-0.000172492725413348,7.70272641799063e-05,-4.93234271212074e-05,-0.000177687940732163
1.21516435173764,-0.000192314633118839,7.3021160635098e-05,-3.85354154937678e-05,-5.39739605441283e-05
1.22117779157842,-0.000159457673255483,6.91552915283044e-05,-2.25779540423435e-05,4.80692923844495e-05
1.22719179379035,-0.000134030008444301,6.42814306611718e-05,-4.09024429242494e-06,0.000111389767720531
1.23320635605616,-0.000118832250507595,5.892533743891e-05,1.31897616980951e-05,0.000132868034490101
1.23922147606722,-0.000113727321117121,5.36080989254445e-05,2.64218994436938e-05,0.000119375967240456
1.24523715168599,-0.000118578052650659,4.88429783538379e-05,3.36590186662423e-05,8.36794222721078e-05
1.2512533811086,-0.000133247188478381,4.51354089436748e-05,3.3842048993112e-05,4.03466362666143e-05
1.25727016302698,-0.000119378706850018,4.24763848458127e-05,2.70221214487115e-05,1.68683113593669e-06
1.26328749675007,-9.85476204172335e-05,3.98006964480788e-05,1.59948090255013e-05,-2.52420612630823e-05
1.26930538214076,-8.58833434691573e-05,3.72102568193878e-05,4.21861020214412e-06,-3.84194009809413e-05
1.27532381942809,-8.12786549421301e-05,3.48799073533623e-05,-5.76060744412054e-06,-3.94350670753241e-05
1.28134280900864,-8.46262639190056e-05,3.29791228417503e-05,-1.23233657894585e-05,-3.20709712604472e-05
1.28736235124779,-9.58188102077036e-05,3.16720078094739e-05,-1.4773619260376e-05,-2.08841228267955e-05
1.29338244628096,-9.41595599727728e-05,3.09445285022176e-05,-1.33490917020449e-05,-9.79394491195236e-06
1.29940309383331,-7.62103694483348e-05,2.98072650600617e-05,-9.38320862924547e-06,-1.01399169203926e-06
1.30542429318125,-6.50040119879759e-05,2.82800638886608e-05,-4.5340439565395e-06,4.70220767866914e-06
1.31144604326428,-6.04541742719727e-05,2.66053567855828e-05,-5.69227005014919e-08,7.53002218239033e-06
1.31746834281957,-6.247448712572e-05,2.50216970288653e-05,3.22268792577453e-06,8.20157552987291e-06
1.32349119051676,-7.09785257699579e-05,2.37637558199512e-05,4.90850836943372e-06,7.63722859434555e-06
1.32951458509289,-7.75695354458345e-05,2.3031963889964e-05,5.03304845609731e-06,6.5769549997995e-06
1.33553852548254,-6.15261150791625e-05,2.22297669582652e-05,4.05451898578121e-06,5.29648583971368e-06
1.34156301088216,-5.11944991209698e-05,2.11674891054998e-05,2.58790795709655e-06,3.82255986560664e-06
1.34758804070475,-4.65036120369787e-05,2.00067810058462e-05,1.10970288015543e-06,2.18009902382307e-06
1.35361361450696,-4.73823324246205e-05,1.8906413912963e-05,-6.42885121889995e-08,4.28497475386491e-07
1.35963973191553,-5.37594930541432e-05,1.80222774651579e-05,-7.78544133638253e-07,-1.31304682950061e-06
1.36566639255375,-6.55638809069327e-05,1.75073773634812e-05,-1.03743271313838e-06,-2.83982507126805e-06
1.37169359596862,-5.14775470027857e-05,1.70716269391651e-05,-9.83021364248538e-07,-3.85165148650671e-06
1.37772134158078,-4.1727825934889e-05,1.6379505228267e-05,-7.62517727776377e-07,-4.11001588389331e-06
1.38374962869389,-3.68488046001106e-05,1.55623511457136e-05,-4.83881382394369e-07,-3.58731633441528e-06
1.38977845652851,-3.67808560079077e-05,1.47494677250326e-05,-2.23338648593273e-07,-2.43115845809979e-06
1.395807824257,-4.14643149591947e-05,1.40679606580274e-05,-2.53046233000329e-08,-9.09712304215918e-07
1.40183773103834,-5.08394777838166e-05,1.36427362014955e-05,9.76929907578605e-08,6.42630663038149e-07
1.407868176053,-4.44200455059721e-05,1.33981005221869e-05,1.63208589361995e-07,1.88143527057817e-06
1.41389915853173,-3.50839046028225e-05,1.29422978319602e-05,1.95286007268985e-07,2.55306023553979e-06
1.41993067775886,-3.00170333573431e-05,1.23564998668435e-05,2.08644152259771e-07,2.58757001617467e-06
1.42596273305897,-2.91687048786553e-05,1.17451471388504e-05,2.11424449026764e-07,2.0700290354905e-06
1.4319953237822,-3.24881596139068e-05,1.12109583019983e-05,2.05315655761641e-07,1.18942185857534e-06
1.43802844928969,-3.99246055327577e-05,1.08549285972365e-05,1.85622733986425e-07,1.87699828355518e-07
1.44406210893886,-3.93753627470965e-05,1.07043921246095e-05,1.42218045751987e-07,-6.91178044571897e-07
1.45009630206996,-3.03485235844555e-05,1.04111489017662e-05,7.95670128574819e-08,-1.26180312931639e-06
1.45613102800137,-2.51101053129857e-05,9.9874635911515e-06,1.69587064096455e-08,-1.4525314447241e-06
1.46216628603365,-2.36164235495918e-05,9.51948282267333e-06,-3.17775417986888e-08,-1.29342800746903e-06
1.46820207545491,-2.58237658249944e-05,9.09197805117054e-06,-5.91560243806288e-08,-8.83829297861188e-07
1.47423839554615,-3.16883918069583e-05,8.78834453138869e-06,-6.39659327849487e-08,-3.59760511416582e-07
1.48027524558663,-3.57290893143155e-05,8.67539827127395e-06,-5.11820110129051e-08,1.38562775435864e-07
1.48631262485908,-2.69435816989797e-05,8.49771131561426e-06,-2.88577932047735e-08,5.00417019459971e-07
1.49235053265254,-2.15546010838269e-05,8.19221115129796e-06,-2.25668669088768e-09,6.73508131399803e-07
1.49838896826178,-1.95241375231893e-05,7.8309363929085e-06,2.40661466382282e-08,6.6129845788074e-07
1.50442793098561,-2.08141568949582e-05,7.48480884114816e-06,4.58447226654327e-08,5.06373654075321e-07
1.51046742012543,-2.53866008845528e-05,7.22363269265834e-06,5.91410650821593e-08,2.73416806585634e-07
1.51650743498355,-3.30811140160856e-05,7.11608538341746e-06,6.03844436030599e-08,3.22179981250423e-08
1.52254797486167,-2.44905334530089e-05,7.02287086226718e-06,4.87133450533616e-08,-1.59365754468692e-07
1.52858903905974,-1.8971925260369e-05,6.80569858491481e-06,3.15687386889371e-08,-2.69893262937727e-07
1.53463062687575,-1.64919227209621e-05,6.52563554644984e-06,1.58650185795809e-08,-2.9505649770719e-07
1.54067273760601,-1.70171379208016e-05,6.24282832975686e-06,5.52091056498865e-09,-2.50163074537611e-07
1.54671537054539,-2.0514161581112e-05,6.01650305493309e-06,1.49438517646127e-09,-1.62148332178013e-07
1.55275852498755,-2.69495631453951e-05,5.90496385415904e-06,1.81917647043005e-09,-6.16040929466903e-08
1.55880220022524,-2.27341949080064e-05,5.86491648958254e-06,2.37919862440069e-09,2.51501393250665e-08
1.56484639555048,-1.71049092487431e-05,5.71523636654143e-06,2.77549942751755e-09,8.2511603975633e-08
1.57089111025474,-1.42456369112885e-05,5.49852410368994e-06,4.34348269656934e-09,1.06204475665843e-07
1.57693634362907,-1.41268419099745e-05,5.26634841539749e-06,7.40627834751595e-09,1.00369397007737e-07
1.58298209496416,-1.6718969557244e-05,5.06950990413893e-06,1.12795016556843e-08,7.44018480967877e-08
1.58902836355051,-2.19924464312323e-05,4.95804049331848e-06,1.42976012002006e-08,3.97936412764581e-08
1.59507514867847,-2.14981405578047e-05,4.94126817056543e-06,1.40211335693488e-08,6.98198096866008e-09
1.6011224496384,-1.57745135247077e-05,4.84423318578623e-06,1.08419507123971e-08,-1.73504156674632e-08
1.60717026572059,-1.25927839069332e-05,4.67796060102403e-06,7.57431779779721e-09,-3.07370715124394e-08
1.61321859621517,-1.19266461592536e-05,4.48709919816253e-06,5.877618890826e-09,-3.38732385586766e-08
1.61926744041194,-1.37497780312259e-05,4.31565021677755e-06,6.13221066716285e-09,-2.94630918528021e-08
1.62531679760027,-1.80358405427851e-05,4.20696652882572e-06,7.45997377248799e-09,-2.10726676737726e-08
1.63136666706889,-2.06577297046391e-05,4.19404016569513e-06,7.76892436129155e-09,-1.19831399364122e-08
1.63741704810582,-1.48534303474382e-05,4.13877468277847e-06,5.98219898364324e-09,-4.21950369287389e-09
1.64346793999827,-1.13953654821469e-05,4.01337664753228e-06,3.97393611047618e-09,1.38472179859881e-09
1.64951934203275,-1.025996592979e-05,3.8568345390205e-06,3.07023916697602e-09,4.72481151955624e-09
1.65557125349512,-1.1423647314694e-05,3.70758549451053e-06,3.6454325329741e-09,6.1677700116948e-09
1.66162367367073,-1.48628105790559e-05,3.60351496080908e-06,5.13976263612201e-09,6.30519755391555e-09
1.66767660184452,-2.01232801524333e-05,3.58184668798218e-06,6.07585491447303e-09,5.70759492136765e-09
1.6737300373011,-1.42494912070255e-05,3.56022212803268e-06,5.06030202421466e-09,4.69919792118501e-09
1.6797839793248,-1.05526722385228e-05,3.46845900040236e-06,3.41576801149854e-09,3.39233591006874e-09
1.68583842719971,-9.01159222599535e-06,3.34086023049676e-06,2.45780229676264e-09,1.8596518290327e-09
1.69189338020954,-9.60500648141721e-06,3.21125582061189e-06,2.69661744910157e-09,1.82500386423721e-10
1.69794883763764,-1.23116571201856e-05,3.11300187650369e-06,3.85096596877655e-09,-1.51690483359966e-09
1.70400479876687,-1.71102727589356e-05,3.07898068901076e-06,4.86230873478801e-09,-3.04206676526554e-09
1.71006126287963,-1.3894946015664e-05,3.08035184409374e-06,4.28084643799181e-09,-4.09835889190952e-09
1.71611822925775,-9.9900778570533e-06,3.01663603868567e-06,2.78090742648105e-09,-4.41770874233362e-09
1.72217569718249,-8.09544868818372e-06,2.91376508649099e-06,1.6603311079885e-09,-3.95842352371069e-09
1.72823366593461,-8.191829082344e-06,2.80171249447211e-06,1.53470919577774e-09,-2.8747021511042e-09
1.73429213479436,-1.02599772983706e-05,2.71004219249376e-06,2.34147343123177e-09,-1.44262846044133e-09
1.74035110304154,-1.42806396440618e-05,2.66790818157452e-06,3.35172614808923e-09,1.1971123790677e-11
1.74641056995547,-1.37393660433116e-05,2.67821032724353e-06,3.28490529379975e-09,1.18554118159409e-09
1.75247053481509,-9.65156743704989e-06,2.63815278149353e-06,2.17002945163205e-09,1.87134907932995e-09
1.75853099689889,-7.44637118513642e-06,2.55664251481898e-06,1.17228690532452e-09,1.99924670332447e-09
1.76459195548498,-7.10629555093397e-06,2.46039406058678e-06,9.35864353524044e-10,1.62052160163811e-09
1.77065340985101,-8.61384767315446e-06,2.37576537053192e-06,1.53309184894262e-09,8.75574155007689e-10
1.77671535927419,-1.19515235364405e-05,2.32875713552196e-06,2.47401345107001e-09,-3.57332832097345e-11
1.78277780303127,-1.37448455797965e-05,2.33800928373693e-06,2.7307421916725e-09,-8.85002032974409e-10
1.78884074039855,-9.49465103498548e-06,2.31810597500627e-06,1.87832274339082e-09,-1.46274819319016e-09
1.79490417065183,-7.01447366505549e-06,2.25522220451327e-06,9.12031836668593e-10,-1.67035044755469e-09
1.80096809306647,-6.2883568297551e-06,2.17329401360662e-06,5.11779283183066e-10,-1.53047578928305e-09
1.80703250691733,-7.30033374601193e-06,2.09594496122904e-06,8.62417854557453e-10,-1.14596103226568e-09
1.81309741147883,-1.00344276696796e-05,2.04648567755432e-06,1.66209946150444e-09,-6.56216958525835e-10
1.81916280602493,-1.38826960980654e-05,2.04769382891795e-06,2.13040188967398e-09,-1.94347726030952e-10
1.82522868982913,-9.48683685973731e-06,2.04510509617798e-06,1.57124836450529e-09,1.51963365522224e-10
1.83129506216448,-6.76121586007475e-06,1.99859361899639e-06,7.11559004249078e-10,3.45418248561507e-10
1.8373619223036,-5.69121513519128e-06,1.92970735970761e-06,2.38463419406281e-10,3.80309112791222e-10
1.84342926951863,-6.26220736188371e-06,1.85971916541804e-06,4.11611981927213e-10,2.77559351775295e-10
1.84949710308128,-8.45955613313568e-06,1.80962616294313e-06,1.06963532572454e-09,7.91652227918972e-11
1.85556542226278,-1.22686158758339e-05,1.80015009446422e-06,1.63740284745909e-09,-1.55495873675497e-10
1.86163422633394,-9.6031447482312e-06,1.81034049049917e-06,1.35124083972491e-09,-3.56855467237693e-10
1.86770351456507,-6.65661339983768e-06,1.77831672481095e-06,6.0516649545431e-10,-4.71441426701816e-10
1.87377328622607,-5.27810082879263e-06,1.72135738497765e-06,8.4649143974894e-11,-4.88662662173728e-10
1.87984354058634,-5.45416130059724e-06,1.65869916072013e-06,1.04892141663623e-10,-4.30673044593775e-10
1.88591427691486,-7.17134076776162e-06,1.60933502948724e-06,6.13587643385287e-10,-3.35476157729319e-10
1.89198549448013,-1.04161768607924e-05,1.59201376663228e-06,1.19712524502864e-09,-2.39981760741689e-10
1.89805719255021,-9.82432990942988e-06,1.60692519362086e-06,1.15124252932745e-09,-1.63852381741572e-10
1.90412937039268,-6.67723100604403e-06,1.58779282442512e-06,5.3510018034846e-10,-1.06858862034066e-10
1.91020202727469,-5.01993960526027e-06,1.54177644584401e-06,1.22038674565136e-12,-6.86498269434368e-11
1.91627516246293,-4.8400571620018e-06,1.48633725690523e-06,-9.68374725863352e-11,-5.30029373897105e-11
1.92234877522361,-6.12517755567926e-06,1.43871980065067e-06,2.72088254793428e-10,-6.28693660725174e-11
1.92842286482253,-8.86288668729893e-06,1.41595137008033e-06,8.2209836400287e-10,-9.55462354527725e-11
1.934497430525,-1.01355978846796e-05,1.42942196308057e-06,9.65488566561172e-10,-1.38418159246037e-10
1.94057247159588,-6.80472088550898e-06,1.42181210537868e-06,4.90331282979977e-10,-1.69300100082221e-10
1.94664798729958,-4.89364346959162e-06,1.38586171638158e-06,-3.06376335775151e-11,-1.7728927459552e-10
1.95272397690005,-4.39089906888493e-06,1.33747359151732e-06,-2.17542979036019e-10,-1.66188199728607e-10
1.9588004396608,-5.28501396102371e-06,1.29235750966226e-06,2.49516756083531e-11,-1.4788126238234e-10
1.96487737484487,-7.56450716983703e-06,1.26602877959413e-06,5.12565869583334e-10,-1.34644897357073e-10
1.97095478171484,-1.05256665295771e-05,1.27350083483331e-06,7.84904693333424e-10,-1.30718742038025e-10
1.97703265953285,-7.0247475187318e-06,1.27622573245748e-06,4.57267705191705e-10,-1.28439747849825e-10
1.98311100756057,-4.88084497887104e-06,1.24955158848663e-06,-3.00619674025759e-11,-1.19243206236889e-10
1.98918982505922,-4.0833247136101e-06,1.2080061737714e-06,-2.80269317722138e-10,-1.0467810940363e-10
1.99526911128957,-4.62154586369535e-06,1.16594297232347e-06,-1.48259888409418e-10,-9.13732359985312e-11
2.00134886551193,-6.48486095253262e-06,1.137541908931e-06,2.61976401809019e-10,-8.65459277094972e-11
2.00742908698615,-9.66261595519072e-06,1.13680893763791e-06,6.02130299650376e-10,-9.2011754084358e-11
2.01350977497162,-7.32619045766813e-06,1.14770184347134e-06,4.25785693029396e-10,-1.00498466392507e-10
2.0195909287273,-4.96695112449584e-06,1.12958717092564e-06,-1.05639858550146e-11,-1.01895078133599e-10
2.02567254751167,-3.89847075703273e-06,1.09464684889922e-06,-3.00816912404628e-10,-9.50950879087623e-11
2.03175463058275,-4.11085499345791e-06,1.05603075578615e-06,-2.62538469977364e-10,-8.54142559685395e-11
2.03783717719813,-5.59420334795045e-06,1.02673194261583e-06,6.51907306813596e-11,-7.99500767364275e-11
2.04392018661492,-8.3386091300951e-06,1.0195870286381e-06,4.25064133188604e-10,-8.26454613355933e-11
2.0500036580898,-7.70054931163806e-06,1.03354666664727e-06,3.9015550848544e-10,-8.97438561569893e-11
2.05608759087896,-5.14043192325217e-06,1.02333366682178e-06,1.85844586424931e-11,-9.16688109835692e-11
2.06217198423817,-3.82111372748608e-06,9.94740827116195e-07,-2.92118798160195e-10,-8.57044799973636e-11
2.06825683742271,-3.73337154368898e-06,9.59842492619384e-07,-3.30801534039287e-10,-7.55287513141729e-11
2.07434214968744,-4.86797634377826e-06,9.30571730006729e-07,-8.48247667836048e-11,-6.75027580973805e-11
2.08042792028672,-7.2156933096753e-06,9.18720206515177e-07,2.6299317277367e-10,-6.62764902636751e-11
2.0865141484745,-8.14150055658471e-06,9.31566446826552e-07,3.45550871510086e-10,-7.07622282096501e-11
2.09260083350425,-5.39228295318767e-06,9.28646743267519e-07,4.98889966657971e-11,-7.3272448267471e-11
2.09868797462898,-3.83901497525151e-06,9.06128752947603e-07,-2.63910364009173e-10,-6.97057959921287e-11
2.10477557110125,-3.47307830171467e-06,8.75121385940254e-07,-3.63402182924829e-10,-6.22059197810571e-11
2.11086362217318,-4.28584913183375e-06,8.46605805041746e-07,-1.94381946018814e-10,-5.60145348713069e-11
2.1169521270964,-6.26869827475662e-06,8.31435306957082e-07,1.21638430405949e-10,-5.53440843001756e-11
2.12304108512211,-8.64456674880313e-06,8.39965253493722e-07,2.89522605859042e-10,-6.00373010018612e-11
2.12913049550104,-5.71561945907068e-06,8.43770746306789e-07,7.86574715847456e-11,-6.4451901557294e-11
2.13522035748349,-3.94242036719237e-06,8.27043952786854e-07,-2.23451218717384e-10,-6.32271562914397e-11
2.14131067031926,-3.31689764042199e-06,8.0002295766501e-07,-3.68582347145979e-10,-5.72738729530338e-11
2.14740143325773,-3.83097418688936e-06,7.72829780465016e-07,-2.69303997213227e-10,-5.05312427755318e-11
2.1534926455478,-5.47656782022022e-06,7.55470491072605e-07,2.92088034373173e-12,-4.75496507112516e-11
2.15958430643794,-8.24559148778459e-06,7.5783476318444e-07,2.2022467032399e-10,-4.98190032507045e-11
2.16567641517613,-6.10537092031501e-06,7.67259885168975e-07,1.00766023554324e-10,-5.35251553292279e-11
2.17176897100992,-4.12367788296745e-06,7.56032059373573e-07,-1.77178591432077e-10,-5.31865994425003e-11
2.17786197318639,-3.25421741275019e-06,7.33030016088882e-07,-3.54068053301064e-10,-4.86847739134391e-11
2.18395542095216,-3.48940725522056e-06,7.07596516173678e-07,-3.16137915691e-10,-4.28034631618053e-11
2.19004931355342,-4.82166054119909e-06,6.88968980306006e-07,-9.31621098823254e-11,-3.97316241098081e-11
2.19614365023586,-7.24338549322821e-06,6.86278871143509e-07,1.42732717960298e-10,-4.1587524220371e-11
2.20223843024475,-6.5580541995569e-06,6.97918325390505e-07,1.13454864546574e-10,-4.56986720457125e-11
2.20833365282488,-4.37694678273497e-06,6.91889636129136e-07,-1.29193806623426e-10,-4.704064645356e-11
2.2144293172206,-3.2765252771896e-06,6.7288719709103e-07,-3.25206660816024e-10,-4.40971049431637e-11
2.22052542267579,-3.24965594833069e-06,6.49543961298818e-07,-3.39415435716861e-10,-3.89735738155744e-11
2.22662196843387,-4.28920071682058e-06,6.3039647635887e-07,-1.67290690648404e-10,-3.52565613679152e-11
2.23271895373781,-6.38801689476539e-06,6.23884708134663e-07,6.60339736810947e-11,-3.546254163812e-11
2.23881637783013,-7.07161024245766e-06,6.34751923618168e-07,1.15058087694654e-10,-3.86058332007093e-11
2.24491423995288,-4.69798068658592e-06,6.33615162520148e-07,-8.31131365099058e-11,-4.03271909485353e-11
2.25101253934765,-3.37712874431013e-06,6.18550165217978e-07,-2.86765164514725e-10,-3.82496280932821e-11
2.25711127525558,-3.10232763889694e-06,5.97539374921231e-07,-3.43778400649672e-10,-3.36627787553805e-11
2.26321044691736,-3.86684656508561e-06,5.78477572584328e-07,-2.21392494340775e-10,-2.98944546438821e-11
2.2693100535732,-5.66395027959771e-06,5.69171299258178e-07,-5.03050788099331e-12,-2.9251013127519e-11
2.27541009446287,-7.64529365115257e-06,5.7693196447354e-07,1.03848132253461e-10,-3.19231148384095e-11
2.28151056882567,-5.08396965925205e-06,5.80372519607006e-07,-4.19339751453255e-11,-3.44215704784147e-11
2.28761147590045,-3.55094360104323e-06,5.69145409808039e-07,-2.42867695104516e-10,-3.35391722753035e-11
2.2937128149256,-3.03985813446931e-06,5.50635229911455e-07,-3.33464078773932e-10,-3.02827486437606e-11
2.29981458513904,-3.54435200337107e-06,5.32145769042868e-07,-2.57517503829005e-10,-2.69248244598391e-11
2.30591678577826,-5.05805986957463e-06,5.20900375947731e-07,-6.71053541818144e-11,-2.59734224594995e-11
2.31201941608026,-7.5746125514358e-06,5.24041418928164e-07,7.92143917034456e-11,-2.83406172765561e-11
2.3181224752816,-5.53343487757023e-06,5.31459508451642e-07,-7.24663754069437e-12,-3.13544008394502e-11
2.32422596261836,-3.79434110259572e-06,5.23938321863349e-07,-1.96190386551953e-10,-3.1805054919553e-11
2.3303298773262,-3.05630616030675e-06,5.08033391221918e-07,-3.11415137141898e-10,-2.91266860985473e-11
2.33643421864027,-3.3133041503513e-06,4.90502440773024e-07,-2.77346500735124e-10,-2.53509588435341e-11
2.34253898579531,-4.55930564791598e-06,4.78028887929244e-07,-1.17849382795849e-10,-2.26234243134195e-11
2.34864417802557,-6.78827726319697e-06,4.77222542807492e-07,4.53831288894612e-11,-2.19951362285311e-11
2.35474979456484,-6.04616914584333e-06,4.86284557029543e-07,1.96903918004936e-11,-2.24329101608853e-11
2.36085583464646,-4.10504543234606e-06,4.82307383670138e-07,-1.49144314141045e-10,-2.1019726051411e-11
2.36696229750333,-3.14720453902464e-06,4.69057935759323e-07,-2.81175924894988e-10,-1.76360639890691e-11
2.37306918236784,-3.16692518394295e-06,4.52785851420077e-07,-2.84772318866751e-10,-1.44681109520349e-11
2.37917648847196,-4.15848221039814e-06,4.39673129945879e-07,-1.59527494871601e-10,-1.44839161440031e-11
2.38528421504719,-6.11614715465544e-06,4.35833831939201e-07,4.66486268636277e-12,-1.9075771215137e-11
2.39139236132457,-6.62322688623478e-06,4.44347232839502e-07,3.39880903769849e-11,-2.71463210619664e-11
2.39750092653468,-4.48207965499967e-06,4.43724262862124e-07,-1.0670719686764e-10,-3.50299042906774e-11
2.40360990990763,-3.30946232645932e-06,4.33131689144849e-07,-2.46086037759e-10,-3.93281101958102e-11
2.40971931067309,-3.0999291245529e-06,4.18344810561492e-07,-2.79106070439786e-10,-3.88025846806711e-11
2.41582912806024,-3.84803083810453e-06,4.05076906414767e-07,-1.85111808822751e-10,-3.38011773677043e-11
2.42193936129783,-5.54831475696882e-06,3.9897872148426e-07,-2.7757033454167e-11,-2.50272091157383e-11
2.42805000961413,-7.26696799438219e-06,4.05221979486234e-07,4.71897424948961e-11,-1.29661382458064e-11
2.43416107223695,-4.92576497658253e-06,4.07735037911238e-07,-5.95242383565995e-11,2.17524443444106e-12
2.44027254839365,-3.54131951584186e-06,3.99756879456299e-07,-2.02273652235397e-10,1.78520124287562e-11
2.44638443731112,-3.10843457785898e-06,3.86616815747894e-07,-2.64757334264231e-10,2.91107998208101e-11
2.45249673821579,-3.62190982583205e-06,3.7358753571233e-07,-2.08580102718993e-10,2.97260258593846e-11
2.45860945033363,-5.07654162635692e-06,3.65884288430704e-07,-7.28194076013314e-11,1.58038308673789e-11
2.46472257289015,-7.4671230117398e-06,3.68665516169478e-07,2.72541076188533e-11,-1.32100391789477e-11
2.47083610511039,-5.43778320025543e-06,3.73947132979749e-07,-4.04360633886187e-11,-5.0746180076961e-11
2.47695004621894,-3.84235992269692e-06,3.68499318205767e-07,-1.75667379239457e-10,-8.6637333596032e-11
2.48306439543992,-3.18993193343536e-06,3.57109706134399e-07,-2.52567664951479e-10,-1.10776676599354e-10
2.48917915199699,-3.47552265529844e-06,3.44634082593795e-07,-2.18725117893463e-10,-1.1517199501017e-10
2.49529431511334,-4.69415233805517e-06,3.35875705276886e-07,-9.41940841724586e-11,-9.43866564047824e-11
2.50140988401173,-6.84083814178652e-06,3.35585457275176e-07,2.94609427742521e-11,-4.85022374220716e-11
2.50752585791441,-6.02132726656253e-06,3.42016072847486e-07,1.16210406267811e-11,1.68566164029566e-11
2.51364223604322,-4.21360055637856e-06,3.38974218503717e-07,-1.07248451548833e-10,8.89762886608082e-11
2.5197590176195,-3.34332209429178e-06,3.29386213592393e-07,-1.95732898593987e-10,1.49833065885516e-10
2.52587620186416,-3.40571506871494e-06,3.17709879553192e-07,-1.88437145046045e-10,1.80828832439056e-10
2.53199378799761,-4.39600003302243e-06,3.08355500861226e-07,-8.87894243926573e-11,1.67361445603617e-10
2.53811177523983,-6.30939430795935e-06,3.05685067466654e-07,3.27210160339832e-11,1.04107035655077e-10
2.54423016281032,-6.68139039450268e-06,3.11634186274425e-07,4.36361686623582e-11,-2.57993972838224e-13
2.55034894992812,-4.6576957931144e-06,3.10830368991143e-07,-8.10435964061681e-11,-1.22183249146146e-10
2.55646813581178,-3.56905383905011e-06,3.03044324218513e-07,-2.17292495296274e-10,-2.32507041614604e-10
2.56258771967941,-3.41086515748923e-06,2.92350680048657e-07,-2.86033770302374e-10,-3.0538317582073e-10
2.56870770074867,-4.1785273079566e-06,2.82780352387449e-07,-2.65728805056434e-10,-3.21573201681021e-10
2.57482807823672,-5.86743491626939e-06,2.7832019143689e-07,-1.90925287293586e-10,-2.73295752456525e-10
2.58094885136032,-7.42528734427518e-06,2.82520594143853e-07,-1.52062170677322e-10,-1.6681580755129e-10
2.58707001933574,-5.17932674817721e-06,2.83739667878087e-07,-1.93087093715312e-10,-2.56112503745901e-11
2.59319158137881,-3.86941608629953e-06,2.77709532439412e-07,-1.87171986914762e-10,1.21844823790853e-10
2.5993135367049,-3.49111106476025e-06,2.68128782180118e-07,-5.31063285022667e-11,2.53212387379606e-10
2.60543588452892,-4.03996417585771e-06,2.58655672412394e-07,2.09800962016622e-10,3.53105396455087e-10
2.61155862406532,-5.51152533142742e-06,2.52908710697282e-07,5.22700037326524e-10,4.14775716935067e-10
2.61768175452806,-7.90134122421862e-06,2.54466490872229e-07,7.27264174167211e-10,4.40795543383872e-10
2.62380527513061,-5.78592152607155e-06,2.57378528576004e-07,6.42396837483006e-10,4.4351860039113e-10
2.62992918508597,-4.24910136126219e-06,2.52995735154771e-07,3.00091888933335e-10,4.18079148792206e-10
2.63605348360665,-3.64882006434571e-06,2.44599729912814e-07,-1.97856394423739e-10,3.25975270386029e-10
2.64217816990471,-3.98076353540881e-06,2.35478106586926e-07,-7.53642926900362e-10,1.13864363756009e-10
2.64830324319174,-5.24061491007754e-06,2.28882491423313e-07,-1.2719047565682e-09,-2.63297931458602e-10
2.65442870267893,-7.42405451934797e-06,2.28028072549203e-07,-1.65928029121668e-09,-8.18933600467512e-10
2.66055454757701,-6.48900138335238e-06,2.31484402878155e-07,-1.81535092849156e-09,-1.51032567351726e-09
2.66668077709634,-4.7162813544775e-06,2.2864623385854e-07,-1.58413038670576e-09,-2.19243791802033e-09
2.67280739044683,-3.88950899597347e-06,2.21516661770985e-07,-8.75966701462973e-10,-2.59640825586954e-09
2.67893438683797,-4.00448195569661e-06,2.12961954320694e-07,2.56826053132546e-10,-2.4107144704007e-09
2.68506176547878,-5.05699519025485e-06,2.05815601054426e-07,1.61955790576063e-09,-1.37907570882417e-09
2.69118952557775,-7.04284083985898e-06,2.02878830660099e-07,2.87482025428801e-09,6.00368304994451e-10
2.69731766634289,-7.30679202930687e-06,2.05246694508662e-07,3.55710865397335e-09,3.37434637018729e-09
2.70344618698164,-5.28472098717301e-06,2.03256251362722e-07,3.49528654298346e-09,6.42216984341342e-09
2.7095750867009,-4.22370646396115e-06,1.96991743655024e-07,2.92048330297281e-09,8.82361555808643e-09
2.71570436470706,-4.11963660674844e-06,1.89002111218107e-07,2.03142013166094e-09,9.49532508108531e-09
2.72183402020606,-4.96839695721271e-06,1.81807714581538e-07,9.69893550318788e-10,7.50192167433831e-09
2.72796405240341,-6.76587037886557e-06,1.77900236379493e-07,-1.77702092877334e-10,2.3689079151364e-09
2.73409446050421,-8.26985479345234e-06,1.79453344573498e-07,-1.38107494948769e-09,-5.60407406863488e-09
2.74022524371323,-5.97831557747584e-06,1.79701956978336e-07,-2.97578789709444e-09,-1.50359628220557e-08
2.74635640123491,-4.6708471227606e-06,1.76137219745949e-07,-5.69886182674811e-09,-2.34146206119438e-08
2.75248793227333,-4.3434076505692e-06,1.70436111908987e-07,-9.69816514547018e-09,-2.76923039904504e-08
2.7586198360322,-4.99195254482602e-06,1.64250177932155e-07,-1.44093576220875e-08,-2.51100696873071e-08
2.76475211171483,-6.61243473117296e-06,1.59205938201041e-07,-1.85558119403374e-08,-1.40288877009728e-08
2.77088475852408,-9.20080429291056e-06,1.56904502782421e-07,-2.01480543694258e-08,5.23610026871174e-09
2.77701777566237,-6.83907093874935e-06,1.54673170897468e-07,-1.60718026837568e-08,2.96078718004627e-08
2.78315116233158,-5.26513930073871e-06,1.48786190523957e-07,-2.14725434152849e-09,5.30957382856778e-08
2.78928491773304,-4.70654627465072e-06,1.40204156092742e-07,2.27353658907848e-08,6.81914598127645e-08
2.79541904106737,-5.1592973008348e-06,1.29869220407975e-07,5.56561348464109e-08,6.78158431715313e-08
2.80155353153441,-6.61939473318204e-06,1.18698968339547e-07,8.96606065950181e-08,4.72895579716936e-08
2.80768838833309,-9.0828386396171e-06,1.07586617370996e-07,1.1375671294573e-07,6.3070935591371e-09
2.81382361066136,-7.94671082105503e-06,9.82995345006086e-08,1.12894461725118e-07,-4.91181293351873e-08
2.81995919771616,-6.0703330556238e-06,9.30074893596927e-08,7.16077617121163e-08,-1.06074666061097e-07
2.82609514869377,-5.25978650969223e-06,9.04434667431603e-08,-1.48771064962545e-08,-1.47906111596023e-07
2.83223146279042,-5.51110770691423e-06,8.91729501641322e-08,-1.37481173767398e-07,-1.5845225380146e-07
2.83836813920293,-6.82033053774388e-06,8.77611691955968e-08,-2.73230494955684e-07,-1.26233800744358e-07
2.84450517712932,-9.18348617748887e-06,8.47739259972513e-08,-3.85230944780065e-07,-4.86470981315744e-08
2.85064257576945,-9.38208152389878e-06,7.48485599522743e-08,-4.22896731143003e-07,6.38505247236456e-08
2.85678033432546,-7.17501643210597e-06,4.39289859553649e-08,-3.35399910237143e-07,1.8588629637265e-07
2.86291845200094,-6.14733215556497e-06,2.12088302679421e-08,-1.03957194015365e-07,2.84082861909869e-07
2.86905692799873,-6.29515774345445e-06,4.23443185703403e-08,2.50568859515372e-07,3.25739913315099e-07
2.87519576151851,-7.61461952980711e-06,1.42948637090106e-07,6.67606377096392e-07,2.86454317528529e-07
2.8813349517544,-1.01018409793741e-05,3.58591140796132e-07,1.04679037259284e-06,1.57740510674871e-07
2.88747449789254,-1.20787562129335e-05,7.29125990867048e-07,1.24807799635029e-06,-4.53308518050066e-08
2.89361439910889,-9.76875832956349e-06,1.31329877616098e-06,1.13026272547098e-06,-2.79342169889488e-07
2.8997546545699,-8.80813196483717e-06,1.88575631041133e-06,6.48183150770154e-07,-4.85086204275383e-07
2.90589526343788,-9.19374708539145e-06,2.13925382247217e-06,-1.53806504167704e-07,-6.03238374150569e-07
2.91203622487747,-1.09224707529175e-05,1.76618107688137e-06,-1.14655958084321e-06,-5.83921141442542e-07
2.91817753806226,-1.39911677257165e-05,4.58563131411312e-07,-2.11593478844575e-06,-3.959569442252e-07
2.9243192021813,-1.83966997976517e-05,-2.09193949267054e-06,-2.76259295288495e-06,-3.61568756114299e-08
2.93046121644557,-1.44485640027808e-05,-5.72877007980635e-06,-2.76189639831714e-06,4.63058877391249e-07
2.93660358009136,-1.48929165789751e-05,-9.41029404887501e-06,-2.00991908672276e-06,1.045661289342e-06
2.94274629237577,-1.98706961397317e-05,-1.21353410078346e-05,-5.4031297031531e-07,1.65291973833047e-06
2.948889352569,-2.93801876423862e-05,-1.29010808736015e-05,1.52524244174009e-06,2.23097565478919e-06
2.95503275994646,-4.3419671121805e-05,-1.07029847199943e-05,3.97678468018926e-06,2.73683286248831e-06
2.96117651378094,-6.19874207494024e-05,-4.53482489036137e-06,6.51581069142296e-06,3.14437440517348e-06
2.96732061333478,-6.39863454720579e-05,5.26347746798316e-06,8.78488018659159e-06,3.45002590743747e-06
2.97346505785335,-4.88688857840549e-05,1.54863169847023e-05,1.06296563804864e-05,3.66872177630102e-06
2.97960984656432,-2.17708144454044e-05,2.5324258048137e-05,1.20471658827764e-05,3.81908149855442e-06
2.98575497868057,1.73297994288996e-05,3.41078083822556e-05,1.30677040919921e-05,3.91915601731501e-06
2.99190045340336,6.84548819737196e-05,4.1165755086512e-05,1.37538179615809e-05,3.98489383319359e-06
2.99804626992557,0.000131626354515891,4.58251662345676e-05,1.42004268893664e-05,4.02860117472824e-06
3.00419242743485,0.000173003457483672,4.78407316799835e-05,1.45315437341232e-05,4.0574161385078e-06
3.0103389251167,0.000183360669474659,4.93665360568868e-05,1.48210586357107e-05,4.07333801573811e-06
3.01648576215596,0.000193482317978274,5.08048780930577e-05,1.50732237053724e-05,4.07694592872705e-06
3.02263293773714,0.000203368977049271,5.21569437103759e-05,1.52890528409133e-05,4.0687876750558e-06
3.0287804510443,0.000213021220709011,5.34239145385466e-05,1.54695482008142e-05,4.04939998548076e-06
3.03492830126112,0.000222439623921408,5.46069694130041e-05,1.56157008221975e-05,4.01930853229806e-06
3.04107648757091,0.000231624761844433,5.57072824802991e-05,1.57284900773847e-05,3.97902665666823e-06
3.04722500915656,0.000240577210204202,5.67260244662177e-05,1.58088845054186e-05,3.9290575586347e-06
3.05337386520056,0.000249297545315843,5.76643624575506e-05,1.58578407311417e-05,3.86989291232708e-06
3.05952305488503,0.00025778634384021,5.85234595872593e-05,1.58763048586699e-05,3.80201392484086e-06
3.06567257739166,0.000266044182915031,5.93044754037199e-05,1.58652112683557e-05,3.72589007553407e-06
3.07182243190177,0.000274071640227814,6.00085655939827e-05,1.58254833187781e-05,3.64198137239036e-06
3.07797261759627,0.00028186929403439,6.06368820178761e-05,1.57580330513916e-05,3.55073624079072e-06
3.08412313365571,0.000289437722912426,6.11905729995054e-05,1.56637620058198e-05,3.45259347790751e-06
3.09027397926019,0.000296777505808014,6.16707826261844e-05,1.55435599383425e-05,3.34798052313263e-06
3.09642515358945,0.000303889222568627,6.20786517851831e-05,1.53983060653791e-05,3.23731605777354e-06
3.10257665582284,0.000310773453168004,6.2415316961898e-05,1.52288685271656e-05,3.12100716136077e-06
3.1087284851393,0.000317430778114263,6.26819114591634e-05,1.50361044724836e-05,2.9994521705249e-06
3.11488064071737,0.000323861778461752,6.28795642382667e-05,1.48208601418562e-05,2.87303860063886e-06
3.12103312173521,0.00033006703561287,6.30094009417785e-05,1.45839709974697e-05,2.74214466181484e-06
3.12718592737059,0.000336047131704163,6.30725428609635e-05,1.43262615879037e-05,2.60713882563744e-06
3.13333905680087,0.000341802649056956,6.30701082349155e-05,1.40485456756713e-05,2.46838017693292e-06
3.13949250920301,0.000347334170567208,6.30032106773228e-05,1.37516263513805e-05,2.32621821140248e-06
3.14564628375361,0.000352642279811777,6.28729606086865e-05,1.34362959682484e-05,2.18099320030755e-06
3.15180037962885,0.000357727560420727,6.26804642716564e-05,1.31033362120718e-05,2.0330359325782e-06
3.15795479600451,0.000362590596720582,6.24268241117863e-05,1.2753518076935e-05,1.88266862463697e-06
3.164109532056,0.000367231973825076,6.21131391598698e-05,1.23876021560986e-05,1.73020425983567e-06
3.17026458695832,0.000371652276590231,6.17405039937154e-05,1.20063381358443e-05,1.57594677849848e-06
3.17641995988607,0.000375852091034546,6.13100097770925e-05,1.16104654394287e-05,1.42019164608662e-06
3.18257565001348,0.00037983200331931,6.08227437959187e-05,1.12007130545628e-05,1.26322554901437e-06
3.18873165651438,0.000383592600005648,6.0279789450312e-05,1.07777994787735e-05,1.10532649309964e-06
3.19488797856218,0.000387134468213739,5.96822261963152e-05,1.03424326457958e-05,9.4676443801805e-07
3.20104461532993,0.000390458195697786,5.90311297642808e-05,9.8953103667069e-06,7.87800602830656e-07
3.20720156599027,0.000393564370283493,5.83275720670894e-05,9.43711998803025e-06,6.28688227290514e-07
3.21335882971546,0.000396453580739329,5.75726208492938e-05,8.96853860547689e-06,4.69672711625721e-07
3.21951640567736,0.000399126415875724,5.67673405516452e-05,8.49023311534472e-06,3.10990649365907e-07
3.22567429304742,0.000401583465235932,5.59127913554016e-05,8.00286013106275e-06,1.52871762902454e-07
3.23183249099673,0.000403825318637486,5.50100295795398e-05,7.50706613788589e-06,-4.46328313657186e-09
3.23799099869596,0.000405852566507608,5.40601078656638e-05,7.00348737619547e-06,-1.60799965783419e-07
3.24414981531542,0.000407665799660851,5.30640748298402e-05,6.49275040478003e-06,-3.15932596361402e-07
3.25030894002498,0.000409265609272865,5.20229753335083e-05,5.97547127600389e-06,-4.69662363673811e-07
3.25646837199417,0.000410652587263845,5.09378503024038e-05,5.45225617978041e-06,-6.21797964710669e-07
3.26262811039208,0.000411827325599986,4.98097367202198e-05,4.92370131169902e-06,-7.7215550712369e-07
3.26878815438745,0.000412790417138976,4.86396677289397e-05,4.39039316109658e-06,-9.20557993727535e-07
3.2749485031486,0.000413542454756793,4.74286726300431e-05,3.8529079228275e-06,-1.06683544116352e-06
3.28110915584347,0.000414084032129796,4.61777768618154e-05,3.31181236569655e-06,-1.21082547020172e-06
3.28727011163961,0.000414415743412921,4.48880018134634e-05,2.76766311540642e-06,-1.3523716938003e-06
3.29343136970418,0.000414538182766781,4.35603650912876e-05,2.22100720205788e-06,-1.49132492354715e-06
3.29959292920392,0.000414451945208301,4.21958802617142e-05,1.67238194568414e-06,-1.62754254673797e-06
3.30575478930523,0.000414157626161002,4.07955573190903e-05,1.12231477202393e-06,-1.76088872151347e-06
3.31191694917408,0.000413655821308996,3.93604019500209e-05,5.71323738156394e-07,-1.89123364977574e-06
3.31807940797606,0.000412947126997568,3.78914161785889e-05,1.9916836803475e-08,-2.01845412442066e-06
3.32424216487637,0.000412032139824222,3.63895980126562e-05,-5.31406731319833e-07,-2.14243326877442e-06
3.33040521903982,0.000410911457007695,3.48559415541676e-05,-1.08215816135203e-06,-2.26306036617094e-06
3.33656856963083,0.000409585676092813,3.32914370536054e-05,-1.63185785854022e-06,-2.38023016240737e-06
3.34273221581343,0.000408055395122157,3.16970707379098e-05,-2.18003525646762e-06,-2.49384443271058e-06
3.34889615675125,0.000406321212550308,3.0073824854972e-05,-2.72622978350985e-06,-2.6038098470496e-06
3.35506039160754,0.00040438372724337,2.84226779289012e-05,-3.26998992165071e-06,-2.71003935936369e-06
3.36122491954516,0.000402243538696528,2.67446044100446e-05,-3.8108735900688e-06,-2.81245128411999e-06
3.36738973972658,0.000399901246629068,2.50405746731654e-05,-4.34844789057759e-06,-2.91097004665069e-06
3.37355485131388,0.00039735745121955,2.33115554701445e-05,-4.882289520047e-06,-3.00552471804712e-06
3.37972025346873,0.000394612753162873,2.15585093306083e-05,-5.41198380128155e-06,-3.09605074475205e-06
3.38588594535244,0.000391667753572446,1.97823950736546e-05,-5.9371258617798e-06,-3.18248772980055e-06
3.39205192612592,0.000388523054091382,1.79841673186396e-05,-6.45731955491828e-06,-3.26478140771614e-06
3.39821819494968,0.000385179256544445,1.61647768272597e-05,-6.97217800602332e-06,-3.34288210934714e-06
3.40438475098386,0.000381636963449332,1.43251703162422e-05,-7.48132327285145e-06,-3.41674563797326e-06
3.4105515933882,0.000377896777652278,1.24662907435216e-05,-7.9843866183837e-06,-3.48633176945421e-06
3.41671872132204,0.000373959302382688,1.0589077188843e-05,-8.48100784712069e-06,-3.55160632575883e-06
3.42288613394435,0.000369825141451528,8.6944642374119e-06,-8.9708363261657e-06,-3.61253899012005e-06
3.4290538304137,0.000365494898817327,6.78338299418482e-06,-9.45352993608655e-06,-3.66910427169897e-06
3.43522180988828,0.000360969179233456,4.85676027649704e-06,-9.92875532765681e-06,-3.72128152828566e-06
3.44139007152588,0.000356248587697697,2.91551930778345e-06,-1.0396188183385e-05,-3.76905391402122e-06
3.44755861448391,0.000351333729591076,9.60578803499231e-07,-1.08555130538392e-05,-3.81240976247582e-06
3.4537274379194,0.000346225210786255,-1.00714595626648e-06,-1.13064227297371e-05,-3.85134110157516e-06
3.45989654098896,0.000340923637558878,-2.98674401725538e-06,-1.1748619259115e-05,-3.88584444023023e-06
3.46606592284884,0.000335429616652502,-4.97730853681284e-06,-1.21818128197721e-05,-3.91591996541189e-06
3.4722355826549,0.000329743755166597,-6.97793630153849e-06,-1.26057227539847e-05,-3.94157248704597e-06
3.47840551956261,0.000323866660671091,-8.9877282019435e-06,-1.30200764116262e-05,-3.96281021418693e-06
3.48457573272704,0.000317798941221911,-1.10057894955554e-05,-1.34246100667483e-05,-3.97964545514352e-06
3.49074622130289,0.000311541205096199,-1.3031228882557e-05,-1.38190684464071e-05,-3.9920940322524e-06
3.49691698444445,0.000305094061336432,-1.50631595537733e-05,-1.42032044332663e-05,-4.00017577678409e-06
3.50308802130565,0.000298458118923578,-1.71006982375325e-05,-1.45767796521859e-05,-4.00391375122717e-06
3.50925933104001,0.000291633987736507,-1.91429662420142e-05,-1.49395639114158e-05,-4.00333475816603e-06
3.51543091280069,0.000284622277755645,-2.11890883418777e-05,-1.52913352554674e-05,-3.99846866594409e-06
3.52160276574042,0.000277423599486464,-2.32381937402601e-05,-1.56318802528612e-05,-3.98934920468818e-06
3.52777488901158,0.000270038563934107,-2.52894154302257e-05,-1.59609935960838e-05,-3.97601260498646e-06
3.53394728176616,0.000262467782325354,-2.73418906703143e-05,-1.62784781106204e-05,-3.95849898250055e-06
3.54011994315574,0.00025471186644296,-2.93947602941246e-05,-1.65841447776559e-05,-3.93685092964945e-06
3.54629287233154,0.000246771428563306,-3.14471698037145e-05,-1.68778128640007e-05,-3.91111436821167e-06
3.55246606844437,0.000238647081135638,-3.34982681023277e-05,-1.71593095718879e-05,-3.88133791007001e-06
3.55863953064468,0.000230339437148423,-3.55472085890196e-05,-1.7428469974707e-05,-3.84757325830304e-06
3.5648132580825,0.000221849110011702,-3.75931485862154e-05,-1.76851376757432e-05,-3.80987446771114e-06
3.57098724990752,0.000213176713603281,-3.96352492973958e-05,-1.79291635320833e-05,-3.76829853130557e-06
3.57716150526899,0.000204322862037533,-4.16726762707724e-05,-1.81604069346445e-05,-3.72290474230538e-06
3.58333602331583,0.000195288170021272,-4.37045987482921e-05,-1.83787347112177e-05,-3.67375540730954e-06
3.58951080319652,0.00018607325250398,-4.573019030621e-05,-1.85840216365188e-05,-3.62091476276152e-06
3.59568584405919,0.00017667872510349,-4.77486285015294e-05,-1.87761503450228e-05,-3.56444944013452e-06
3.60186114505159,0.000167105203359023,-4.97590949432285e-05,-1.89550111519207e-05,-3.50442845767261e-06
3.60803670532105,0.000157353303830212,-5.17607752900933e-05,-1.912050216317e-05,-3.44092281954421e-06
3.61421252401454,0.00014742364296537,-5.37528592413005e-05,-1.92725290090305e-05,-3.37400604284949e-06
3.62038860027864,0.00013731683797621,-5.57345406040649e-05,-1.9411005023755e-05,-3.30375320539509e-06
3.62656493325956,0.000127033506031999,-5.77050173122866e-05,-1.95358510525097e-05,-3.23024136166118e-06
3.63274152210309,0.000116574265332764,-5.9663491353498e-05,-1.96469954440516e-05,-3.15354993980416e-06
3.63891836595467,0.00010593973386105,-6.16091686390294e-05,-1.97443743163241e-05,-3.07375932480954e-06
3.64509546395933,9.5130530429094e-05,-6.35412594067212e-05,-1.98279308128823e-05,-2.99095265187678e-06
3.65127281526174,8.41472739966554e-05,-6.54589778231251e-05,-1.98976157983502e-05,-2.90521363703192e-06
3.65745041900617,7.29905840867118e-05,-6.73615421250576e-05,-1.99533874258001e-05,-2.81662831365378e-06
3.6636282743365,6.16610804064202e-05,-6.9248174748019e-05,-1.99952111296625e-05,-2.72528385343301e-06
3.66980638039624,5.01593833538206e-05,-7.11181021409313e-05,-2.00230596442357e-05,-2.63126903811917e-06
3.67598473632851,3.84861134944076e-05,-7.29705549331415e-05,-2.00369128833502e-05,-2.53467358447847e-06
3.68216334127605,2.6641891766406e-05,-7.48047677109348e-05,-2.00367582993871e-05,-2.43558927743999e-06
3.68834219438122,1.46273395818853e-05,-7.66199792911662e-05,-2.00225898300467e-05,-2.33410824648914e-06
3.69452129478598,2.44307893062875e-06,-7.84154324850862e-05,-1.99944091280952e-05,-2.2303241848726e-06
3.70070064163192,-9.91026818453762e-06,-8.01903745189379e-05,-1.99522247866056e-05,-2.1243318464537e-06
3.70688023406026,-2.24320791644641e-05,-8.19440562531603e-05,-1.98960522720479e-05,-2.01622677679589e-06
3.7130600712118,-3.51217309593285e-05,-8.36757328626762e-05,-1.98259140926167e-05,-1.90610583955069e-06
3.71924015222698,-4.79786003111142e-05,-8.53846638691401e-05,-1.97418397647556e-05,-1.79406605973276e-06
3.72542047624587,-6.10020633525726e-05,-8.70701125884457e-05,-1.96438656827742e-05,-1.68020588920176e-06
3.73160104240814,-7.41914960963052e-05,-8.87313466342921e-05,-1.9532034962934e-05,-1.56462423032796e-06
3.73778184985307,-8.7546273993493e-05,-9.03676376849482e-05,-1.94063978450268e-05,-1.44742064568773e-06
3.74396289771958,-0.000101065772121635,-9.19782615144395e-05,-1.92670111518097e-05,-1.32869507711902e-06
3.75014418514619,-0.000114749365214346,-9.35624982169655e-05,-1.91139383401145e-05,-1.20854852266137e-06
3.75632571127105,-0.000128596427690457,-9.51196317659289e-05,-1.89472496168449e-05,-1.08708160295103e-06
3.76250747523192,-0.000142606333451003,-9.66489503848691e-05,-1.87670222234146e-05,-9.64396014638299e-07
3.76868947616619,-0.000156778456026135,-9.81497465113161e-05,-1.85733392311524e-05,-8.40593363472246e-07
3.77487171321084,-0.000171112168824536,-9.96213164631543e-05,-1.83662910076683e-05,-7.15775828540952e-07
3.7810541855025,-0.000185606844508744,-0.00010106296115026,-1.81459740613786e-05,-5.90045327119492e-07
3.78723689217741,-0.000200261855661523,-0.000102473985159226,-1.79124913236991e-05,-4.63504244454661e-07
3.79341983237142,-0.000215076574249629,-0.00010385369752021,-1.76659524337046e-05,-3.36254737357349e-07
3.79960300522,-0.000230050372052649,-0.000105201411305434,-1.74064735262606e-05,-2.08399485842256e-07
3.80578640985825,-0.000245182620485705,-0.00010651644377813,-1.71341763010934e-05,-8.00401796729062e-08
3.81197004542089,-0.000260472690331342,-0.000107798116324678,-1.6849189681558e-05,4.87207779544889e-08
3.81815391104223,-0.000275919952298142,-0.000109045754537474,-1.65516484231597e-05,1.77781695176759e-07
3.82433800585625,-0.000291523776675186,-0.000110258688120278,-1.62416932933204e-05,3.07040831827443e-07
3.8305223289965,-0.000307283533212069,-0.000111436250993268,-1.59194720238361e-05,4.36397180296199e-07
3.83670687959618,-0.000323198591458879,-0.000112577781297865,-1.558513740551e-05,5.65749675996805e-07
3.8428916567881,-0.000339268320575496,-0.00011368262104301,-1.52388493492817e-05,6.94997795523549e-07
3.84907665970469,-0.000355492089243666,-0.00011475011686974,-1.48807729426794e-05,8.24041866832866e-07
3.85526188747801,-0.000371869265830684,-0.000115779619309733,-1.45110798232496e-05,9.52782550984987e-07
3.86144733923972,-0.000388399218578571,-0.000116770482939363,-1.41299474516181e-05,1.08112096425796e-06
3.86763301412112,-0.000405081314936569,-0.000117722066983583,-1.3737559122879e-05,1.20895900763882e-06
3.87381891125312,-0.000421914922321204,-0.000118633734352991,-1.33341041831286e-05,1.33619980739207e-06
3.88000502976626,-0.000438899407595253,-0.00011950485248001,-1.29197776539921e-05,1.46274643820487e-06
3.88619136879069,-0.000456034137568043,-0.000120334792907795,-1.2494780269158e-05,1.58850350416033e-06
3.89237792745619,-0.000473318478160766,-0.000121122931148115,-1.20593187846262e-05,1.71337617409448e-06
3.89856470489215,-0.000490751795429333,-0.000121868647293919,-1.16136053726373e-05,1.83727096273336e-06
3.9047517002276,-0.000508333454839217,-0.000122571325304554,-1.11578581963353e-05,1.96009478178755e-06
3.91093891259117,-0.000526062821687008,-0.000123230353515631,-1.06923006702412e-05,2.08175609644787e-06
3.91712634111113,-0.000543939260634385,-0.000123845124330375,-1.02171618388038e-05,2.2021646979723e-06
3.92331398491536,-0.000561962136146378,-0.000124415034577502,-9.73267658305435e-06,2.32123088798343e-06
3.92950184313137,-0.000580130812385056,-0.000124939485071885,-9.23908509375226e-06,2.43886690058484e-06
3.93568991488629,-0.000598444653089345,-0.00012541788095967,-8.73663274046469e-06,2.55498566139546e-06
3.94187819930686,-0.000616903021623578,-0.000125849631427746,-8.22557081245317e-06,2.66950179353991e-06
3.94806669551947,-0.000635505281043887,-0.000126234150184762,-7.70615557491928e-06,2.78233140554779e-06
3.9542554026501,-0.00065425079405085,-0.000126570854859222,-7.17864841968235e-06,2.89339187801734e-06
3.96044431982438,-0.000673138923120647,-0.000126859167551623,-6.64331660498299e-06,3.00260196639487e-06
3.96663344616754,-0.00069216903012804,-0.000127098514252062,-6.10043221383029e-06,3.10988223279277e-06
3.97282278080446,-0.000711340476783631,-0.000127288325498817,-5.55027254805141e-06,3.21515489604752e-06
3.97901232285962,-0.000730652624437486,-0.000127428035953173,-4.99312001152114e-06,3.31834333069339e-06
3.98520207145713,-0.000750104834052108,-0.000127517084442752,-4.42926229442972e-06,3.4193731031389e-06
3.99139202572073,-0.000769696466237986,-0.000127554913981712,-3.85899203684614e-06,3.51817156994382e-06
3.99758218477377,-0.000789426881322426,-0.000127540971949446,-3.28260662196334e-06,3.6146671422418e-06
4.00377254773924,-0.000809295439312751,-0.000127474709950646,-2.70040880820729e-06,3.70879121927659e-06
4.00996311373975,-0.00082930149971864,-0.00012735558377608,-2.11270618790323e-06,3.80047612463306e-06
4.01615388189752,-0.000849444421925001,-0.000127183053556301,-1.51981097853121e-06,3.88965665463812e-06
4.0223448513344,-0.000869723564824858,-0.000126956583229983,-9.22040268944396e-07,3.97626912719341e-06
4.02853602117189,-0.000890138287039706,-0.000126675641740502,-3.19716339543532e-07,4.06025240461575e-06
4.03472739053109,-0.000910687946937363,-0.000126339701666918,2.86834321504747e-07,4.14154710208645e-06
4.04091895853271,-0.000931371902249875,-0.000125948239926968,8.97280329211957e-07,4.22009620453945e-06
4.04711072429712,-0.000952189510771759,-0.000125500738033409,1.51128535234016e-06,4.29584442293737e-06
4.0533026869443,-0.000973140129734961,-0.000124996681426027,2.12850882526571e-06,4.36873910125133e-06
4.05949484559384,-0.000994223116075501,-0.000124435559801205,2.74860556087209e-06,4.43872943509777e-06
4.06568719936498,-0.00101543782644816,-0.000123816867213737,3.3712258760412e-06,4.50576740484279e-06
4.07187974737658,-0.0010367836171273,-0.000123140102062241,3.99601521622217e-06,4.56980686554985e-06
4.07807248874711,-0.00105825984405727,-0.000122404766991285,4.62261510668025e-06,4.63080431560047e-06
4.08426542259468,-0.00107986586282859,-0.000121610368605081,5.25066268154392e-06,4.68871845774876e-06
4.09045854803703,-0.0011016010289223,-0.000120756418103315,5.87979014703986e-06,4.74351078375755e-06
4.0966518641915,-0.00112346469722114,-0.000119842430868162,6.50962592703635e-06,4.79514494712521e-06
4.1028453701751,-0.00114545622246601,-0.000118867926473902,7.1397940519869e-06,4.84358709020456e-06
4.10903906510442,-0.00116757495877602,-0.000117832428955775,7.7699146043544e-06,4.88880617411157e-06
4.11523294809572,-0.0011898202604711,-0.000116735466327226,8.39960267903296e-06,4.93077392255364e-06
4.12142701826484,-0.00121219148109716,-0.000115576571206154,9.02847030832878e-06,4.9694640708149e-06
4.12762127472729,-0.00123468797411526,-0.00011435528029093,9.65612475464548e-06,5.00485377460782e-06
4.13381571659819,-0.00125730909260846,-0.000113071134603353,1.02821696133188e-05,5.03692253444316e-06
4.14001034299227,-0.00128005418929437,-0.000111723679371175,1.09062040488812e-05,5.06565222907858e-06
4.14620515302393,-0.00130292261653934,-0.000110312464427088,1.15278235903124e-05,5.09102827419043e-06
4.15240014580715,-0.00132591372659185,-0.000108837043402759,1.21466200120835e-05,5.1130385177722e-06
4.15859532045557,-0.0013490268712189,-0.000107296974616204,1.27621807811915e-05,5.13167392836438e-06
4.16479067608244,-0.00137226140198424,-0.000105691820481524,1.3374090141817e-05,5.14692798352533e-06
4.17098621180065,-0.00139561666997351,-0.000104021147715469,1.39819279836935e-05,5.15879708122307e-06
4.17718192672272,-0.00141909202617574,-0.000102284527608345,1.45852707145616e-05,5.16728127033269e-06
4.18337781996078,-0.00144268682108796,-0.000100481535247074,1.51836913746012e-05,5.17238277066925e-06
4.18957389062662,-0.00146640040500181,-9.86117502826396e-05,1.57767587151726e-05,5.17410725202868e-06
4.19577013783162,-0.00149023212784725,-9.66747569084006e-05,1.63640386185441e-05,5.17246347526693e-06
4.20196656068681,-0.00151418133938488,-9.46701432011959e-05,1.69450927855163e-05,5.16746312073495e-06
4.20816315830287,-0.00153824738888155,-9.25975018428011e-05,1.7519479900612e-05,5.15912104386954e-06
4.21435992979006,-0.00156242962540026,-9.04564295606643e-05,1.80867549618897e-05,5.14745536113602e-06
4.22055687425832,-0.00158672739766093,-8.8246527787523e-05,1.86464694379799e-05,5.13248727751851e-06
4.22675399081717,-0.00161114005416437,-8.59674019002873e-05,1.91981717489336e-05,5.11424123064349e-06
4.23295127857582,-0.00163566694305819,-8.36186616694877e-05,1.97414068393186e-05,5.09274460549881e-06
4.23914873664304,-0.00166030741211377,-8.11999213103339e-05,2.02757162810703e-05,5.06802881178051e-06
4.2453463641273,-0.00168506080892146,-7.8710799330615e-05,2.0800638577751e-05,5.04012768588465e-06
4.25154416013664,-0.00170992648079433,-7.61509183167527e-05,2.13157089584649e-05,5.00907914667618e-06
4.25774212377877,-0.00173490377459636,-7.35199053533725e-05,2.18204595413816e-05,4.97492395269443e-06
4.26394025416101,-0.00175999203709888,-7.08173921181985e-05,2.23144192958707e-05,4.93770632343144e-06
4.27013855039032,-0.00178519061454199,-6.80430142067365e-05,2.27971142862392e-05,4.89747402892759e-06
4.2763370115733,-0.00181049885307038,-6.51964116148433e-05,2.32680674382865e-05,4.85427813991258e-06
4.28253563681617,-0.00183591609854506,-6.22772288309081e-05,2.37267987823715e-05,4.80817350106711e-06
4.28873442522476,-0.00186144169639614,-5.92851147271696e-05,2.41728250486489e-05,4.75921776983601e-06
4.29493337590458,-0.00188707499178974,-5.62197221137728e-05,2.46056610079201e-05,4.70747274368827e-06
4.30113248796072,-0.00191281532970242,-5.30807085004006e-05,2.50248177615409e-05,4.65300362620397e-06
4.30733176049795,-0.00193866205475378,-4.98677355572694e-05,2.54298039112397e-05,4.59587879714887e-06
4.31353119262063,-0.00196461451132952,-4.65804695778882e-05,2.58201253884733e-05,4.5361706390881e-06
4.31973078343278,-0.001990672043447,-4.32185808971701e-05,2.61952853285353e-05,4.47395484214756e-06
4.32593053203805,-0.00201683399492939,-3.9781744068546e-05,2.65547842162344e-05,4.40931078919565e-06
4.3321304375397,-0.00204309970925501,-3.62696383685332e-05,2.68981200016729e-05,4.34232159311171e-06
4.33833049904065,-0.00206946852960464,-3.26819473033628e-05,2.72247883436989e-05,4.27307394982765e-06
4.34453071564344,-0.0020959397990322,-2.90183584792549e-05,2.75342817490083e-05,4.2016583070314e-06
4.35073108645024,-0.00212251286016401,-2.52785641936616e-05,2.78260908415786e-05,4.12816852067044e-06
4.35693161056286,-0.00214918705522272,-2.1462261048495e-05,2.80997036521615e-05,4.05270238325519e-06
4.36313228708273,-0.00217596172656561,-1.7569149495966e-05,2.8354605479675e-05,3.97536163121844e-06
4.36933311511095,-0.0022028362159156,-1.35989351976522e-05,2.85902798668984e-05,3.89625110890395e-06
4.3755340937482,-0.00222980986483433,-9.55132745936652e-06,2.8806207878466e-05,3.81548018614191e-06
4.38173522209485,-0.00225688201462682,-5.42604021425902e-06,2.90018681757501e-05,3.73316128481852e-06
4.38793649925085,-0.00228405200622013,-1.2227918568593e-06,2.91767372399809e-05,3.64941131212969e-06
4.39413792431582,-0.0022660044026264,3.01128358595057e-06,2.93303556388798e-05,3.56435041601582e-06
4.40033949638901,-0.00223103160422822,7.15066480637841e-06,2.94628863059034e-05,3.47810053433794e-06
4.4065412145693,-0.00219634790547683,1.11895439986177e-05,2.95748317433804e-05,3.39078129397572e-06
4.4127430779552,-0.00216195267230864,1.51289412098912e-05,2.9666693317619e-05,3.30250944085072e-06
4.41894508564485,-0.00212784527007675,1.8969873714296e-05,2.97389666718426e-05,3.21339869252441e-06
4.42514723673605,-0.00209402506390267,2.27133560110043e-05,2.97921424532123e-05,3.12355999544151e-06
4.43134953032622,-0.00206049141790569,2.63603994414856e-05,2.98267059540302e-05,3.03310122368004e-06
4.43755196551242,-0.00202724369648215,2.99120125871319e-05,2.9843137192081e-05,2.94212768022279e-06
4.44375454139132,-0.00199428126309288,3.3369201042692e-05,2.98419110745068e-05,2.85074199609047e-06
4.44995725705928,-0.00196160348089126,3.67329675467691e-05,2.98234972665603e-05,2.75904326499822e-06
4.45616011161225,-0.00192920971251454,4.00043120835463e-05,2.97883603085339e-05,2.66712869460952e-06
4.46236310414584,-0.00189709932027034,4.31842315302132e-05,2.97369595996107e-05,2.57509247491576e-06
4.46856623375529,-0.00186527166588534,4.62737199607487e-05,2.9669749227716e-05,2.48302595637975e-06
4.47476949953547,-0.0018337261108265,4.92737683759929e-05,2.95871782794459e-05,2.39101796926302e-06
4.48097290058091,-0.00180246201586332,5.21853651643369e-05,2.94896908796568e-05,2.29915475089479e-06
4.48717643598576,-0.00177147874147012,5.50094954051911e-05,2.93777258181886e-05,2.20752007914534e-06
4.49338010484382,-0.0017407756477338,5.77471415094345e-05,2.92517167107964e-05,2.11619486622677e-06
4.49958390624851,-0.00171035209417618,6.03992830519917e-05,2.91120924616323e-05,2.02525804451622e-06
4.50578783929291,-0.00168020743991459,6.29668964492115e-05,2.89592770149324e-05,1.93478526628135e-06
4.51199190306973,-0.00165034104368399,6.54509551651454e-05,2.8793688714149e-05,1.84485036956045e-06
4.51819609667132,-0.00162075226366179,6.78524299930827e-05,2.86157414990119e-05,1.75552473276556e-06
4.52440041918967,-0.00159144045763812,7.01722887029794e-05,2.84258437320971e-05,1.66687675665584e-06
4.53060486971642,-0.0015624049831582,7.24114960848278e-05,2.82243994892826e-05,1.57897341010518e-06
4.53680944734282,-0.0015336451970546,7.45710137592085e-05,2.80118074232871e-05,1.49187816752595e-06
4.54301415115981,-0.00150516045589363,7.6651800856402e-05,2.7788461201179e-05,1.40565348756842e-06
4.54921898025791,-0.00147695011556689,7.86548131802119e-05,2.75547500698006e-05,1.3203584662891e-06
4.55542393372735,-0.00144901353193625,8.05810038693045e-05,2.73110577113656e-05,1.23605059801822e-06
4.56162901065794,-0.00142135006008747,8.2431322840728e-05,2.70577634484519e-05,1.1527847673663e-06
4.56783421013916,-0.00139395905485505,8.4206717497206e-05,2.67952413862437e-05,1.07061394026932e-06
4.57403953126014,-0.00136683987050575,8.59081316422278e-05,2.65238609546634e-05,9.89588814160399e-07
4.58024497310964,-0.0013399918609948,8.75365067192528e-05,2.62439868639643e-05,9.09757935914609e-07
4.58645053477607,-0.00131341437994856,8.90927808416834e-05,2.59559787392976e-05,8.31168020893172e-07
4.59265621534746,-0.0012871067802445,9.05778894289734e-05,2.56601916678852e-05,7.53863040387046e-07
4.59886201391152,-0.00126106841458855,9.19927647395802e-05,2.53569755660903e-05,6.77886001421627e-07
4.60506792955557,-0.00123529863531255,9.33383361812169e-05,2.50466761443202e-05,6.03276750709979e-07
4.61127396136661,-0.00120979679407445,9.46155300391751e-05,2.47296337574795e-05,5.30073862584441e-07
4.61748010843124,-0.00118456224231395,9.58252697370726e-05,2.44061845197905e-05,4.58313714643461e-07
4.62368636983574,-0.00115959433094137,9.69684758595693e-05,2.40766597263214e-05,3.8803088988628e-07
4.62989274466602,-0.00113489241058648,9.80460657550884e-05,2.37413857101431e-05,3.192580985191e-07
4.63609923200763,-0.00111045583127426,9.90589539832816e-05,2.34006843105725e-05,2.52025850196405e-07
4.64230583094578,-0.00108628394274785,0.000100008052078432,2.3054872840243e-05,1.86362991092369e-07
4.64851254056533,-0.00106237609431594,0.000100894268410977,2.27042636988165e-05,1.22297052033438e-07
4.65471935995074,-0.00103873163480195,0.000101718508918538,2.23491649679994e-05,5.98528562369825e-08
4.66092628818619,-0.00101534991278377,0.000102481675764642,2.19898798105872e-05,-9.45666522343423e-10
4.66713332435544,-0.000992230276112238,0.000103184668731891,2.16267068535496e-05,-6.00767929814643e-08
4.67334046754192,-0.000969372072658755,0.000103828384291661,2.12599405542386e-05,-1.17520630487302e-07
4.67954771682873,-0.000946774649419044,0.000104413716293525,2.08898701227505e-05,-1.73258653460052e-07
4.68575507129859,-0.000924437353287947,0.000104941554972745,2.05167808359015e-05,-2.27273979465754e-07
4.69196253003387,-0.000902359530804265,0.00010541278820929,2.01409531582518e-05,-2.79551394874245e-07
4.6981700921166,-0.000880540527838175,0.000105828300504604,1.97626629906851e-05,-3.300770072533e-07
4.70437775662844,-0.000858979690017219,0.000106188973401097,1.93821821592958e-05,-3.78839635916304e-07
4.71058552265072,-0.000837676362609447,0.000106495685594458,1.89997773669585e-05,-4.25828017981033e-07
4.7167933892644,-0.000816629890211602,0.000106749312642457,1.86157114590356e-05,-4.7103338005926e-07
4.72300135555011,-0.00079583961742266,0.000106950727007284,1.82302425067313e-05,-5.14448141544156e-07
4.72920942058811,-0.000775304888069757,0.000107100798439111,1.78436244292537e-05,-5.56066486139937e-07
4.73541758345831,-0.000755025045875246,0.000107200393491795,1.74561064393874e-05,-5.9588363044901e-07
4.74162584324029,-0.000734999433933085,0.000107250375546204,1.70679335432141e-05,-6.33896601704147e-07
4.74783419901325,-0.00071522739502579,0.000107251605244124,1.66793463841539e-05,-6.70103275719519e-07
4.75404264985607,-0.000695708271762938,0.000107204940019997,1.62905812550221e-05,-7.04503166810074e-07
4.76025119484727,-0.000676441405868409,0.000107111234336287,1.59018700624685e-05,-7.37097371553875e-07
4.76645983306501,-0.000657426139003405,0.000106971339664058,1.55134405278587e-05,-7.67887799808999e-07
4.77266856358711,-0.000638661812465198,0.000106786104507958,1.51255160069364e-05,-7.96878106238127e-07
4.77887738549104,-0.000620147767077339,0.000106556374195176,1.47383155587267e-05,-8.24072659406104e-07
4.78508629785394,-0.000601883343204587,0.000106282991154847,1.43520538075779e-05,-8.49477442770936e-07
4.79129529975258,-0.000583867880906778,0.00010596679465722,1.39669416887675e-05,-8.73099591185233e-07
4.79750439026337,-0.000566100719873446,0.000105608620952646,1.35831852776349e-05,-8.94947377912495e-07
4.80371356846242,-0.000548581199390294,0.000105209303463085,1.32009870098293e-05,-9.15030163790308e-07
4.80992283342545,-0.000531308658258851,0.000104769672299553,1.2820544496726e-05,-9.33358566470302e-07
4.81613218422785,-0.000514282435011636,0.000104290554634484,1.24420518522235e-05,-9.49944035526936e-07
4.82234161994467,-0.00049750186774609,0.000103772774590154,1.20656986966282e-05,-9.64799327630087e-07
4.82855113965059,-0.000480966294181794,0.000103217153248659,1.16916705373814e-05,-9.77938238172682e-07
4.83476074241998,-0.000464675051744449,0.00010262450873621,1.13201485965639e-05,-9.8937525369174e-07
4.84097042732683,-0.000448627477432222,0.000101995656102085,1.09513104856316e-05,-9.99126643291793e-07
4.84718019344481,-0.000432822907676573,0.000101331407092827,1.05853292756806e-05,-1.00720869598118e-06
4.85339003984724,-0.000417260678708236,0.000100632570843693,1.0222374176001e-05,-1.01363920496637e-06
4.85959996560707,-0.000401940126462405,9.98999527879594e-05,9.86261039774473e-06,-1.01843703781826e-06
4.86580996979696,-0.000386860586376774,9.91343561081332e-05,9.50619917352173e-06,-1.0216210965624e-06
4.87202005148916,-0.000372021393580298,9.83365803184847e-05,9.15329707932907e-06,-1.02321232222321e-06
4.87823020975564,-0.000357421882731771,9.75074220581662e-05,8.80405803447605e-06,-1.02323154301344e-06
4.88444044366798,-0.000343061388061937,9.66476750233001e-05,8.45863060736725e-06,-1.02170127770469e-06
4.89065075229743,-0.000328939243717765,9.5758129594465e-05,8.11716031693825e-06,-1.0186441646415e-06
4.89686113471492,-0.000315054783228131,9.48395732940639e-05,7.77978822350799e-06,-1.01408346261109e-06
4.903071589991,-0.000301407339753924,9.38927904854516e-05,7.44665188187312e-06,-1.00804419206858e-06
4.90928211719591,-0.000287996246355762,9.29185625386511e-05,7.11788466919976e-06,-1.00055128621284e-06
4.91549271539952,-0.000274820835367126,9.19176676147012e-05,6.7936160698321e-06,-9.91630257442369e-07
4.92170338367139,-0.000261880438931311,9.08908808023029e-05,6.47397194936455e-06,-9.81308053224665e-07
4.92791412108072,-0.000249174388992301,8.98389743379393e-05,6.15907423433685e-06,-9.69611885485712e-07
4.93412492669637,-0.00023670201667775,8.8762717079699e-05,5.84904083342841e-06,-9.5656956626432e-07
4.94033579958686,-0.000224462653249488,8.76628751363979e-05,5.54398597507105e-06,-9.42209219160289e-07
4.94654673882038,-0.000212455629357786,8.65402110679239e-05,5.24402040584626e-06,-9.26560496801998e-07
4.95275774346476,-0.00020068027532083,8.53954847649631e-05,4.94925051144806e-06,-9.09652661372811e-07
4.95896881258751,-0.000189135921147685,8.42294528937854e-05,4.65977931187316e-06,-8.91516045160486e-07
4.96517994525579,-0.00017782189635648,8.30428688902071e-05,4.37570604142123e-06,-8.72181599615257e-07
4.97139114053643,-0.000166737530225761,8.18364835024264e-05,4.09712620443632e-06,-8.51680256424464e-07
4.9776023974959,-0.00015588215180322,8.0611043944057e-05,3.82413180526098e-06,-8.30043712385391e-07
4.98381371520037,-0.000145255089468507,7.93672943572856e-05,3.55681049666174e-06,-8.07304612712135e-07
4.99002509271563,-0.000134855671547634,7.81059761135116e-05,3.29524706687674e-06,-7.83495223310073e-07
4.99623652910716,-0.00012468322573296,7.68278272743849e-05,3.03952225735042e-06,-7.58648660808284e-07
5.0024480234401,-0.000114737079733638,7.55335828256151e-05,2.78971337244984e-06,-7.32798668880685e-07
5.00865957477924,-0.000105016560676691,7.42239745178201e-05,2.54589368730612e-06,-7.05978970794477e-07
5.01487118218904,-9.55209951663266e-05,7.28997313473564e-05,2.30813358281827e-06,-6.78223770028306e-07
5.02108284473363,-8.62497099512315e-05,7.15615787562704e-05,2.07649925023459e-06,-6.49567753527222e-07
5.02729456147679,-7.72020310235724e-05,7.02102395530248e-05,1.85105353694644e-06,-6.2004564254465e-07
5.03350633148199,-6.83772840263948e-05,6.8846432958093e-05,1.63185599370395e-06,-5.89692567623719e-07
5.03971815381232,-5.97747945851782e-05,6.7470875424778e-05,1.41896221218784e-06,-5.58544171272603e-07
5.04593002753058,-5.13938877995473e-05,6.60842801097152e-05,1.21242468714893e-06,-5.26636313683377e-07
5.05214195169921,-4.32338882042041e-05,6.46873573074775e-05,1.01229212305228e-06,-4.94004755680521e-07
5.05835392538033,-3.52941205981066e-05,6.32808136950623e-05,8.18610324642098e-07,-4.60685724236892e-07
5.06456594763571,-2.75739086888464e-05,6.18653532794043e-05,6.31420860877048e-07,-4.26715238831346e-07
5.07077801752679,-2.00725764983562e-05,6.04416769257729e-05,4.507622547477e-07,-3.92130275286492e-07
5.07699013411469,-1.2789447166417e-05,5.90104822019058e-05,2.76669857230831e-07,-3.56967842913742e-07
5.08320229646019,-5.7238440313027e-06,5.75724634274889e-05,1.09175348832276e-07,-3.21264219765121e-07
5.08941450362373,1.12491034135862e-06,5.61283122049019e-05,-5.16928315959202e-08,-2.85056395797778e-07
5.09562675466542,7.75749339431688e-06,5.46787166502751e-05,-2.05909809693942e-07,-2.48381729726445e-07
5.10183904864504,1.41745832083863e-05,5.32243619877544e-05,-3.53453912950977e-07,-2.11277165699552e-07
5.10805138462204,2.03768577990327e-05,5.17659300977879e-05,-4.9430637069658e-07,-1.73780029740048e-07
5.11426376165553,2.63649959847404e-05,5.03040998869552e-05,-6.28452396628736e-07,-1.35927414620811e-07
5.1204761788043,3.21396763757215e-05,4.88395469631749e-05,-7.55880217795e-07,-9.7756790425892e-08
5.1266886351268,3.77015784904759e-05,4.73729439964095e-05,-8.765810191306e-07,-5.93051826871889e-08
5.13290112968116,4.30513816784545e-05,4.59049603492048e-05,-9.90549580083938e-07,-2.06100994842872e-08
5.13911366152516,4.81897658742733e-05,4.44362624239158e-05,-1.09778377437633e-06,1.82914029297847e-08
5.14532622971627,5.3117411211993e-05,4.2967513208409e-05,-1.19828468633279e-06,5.73621706614104e-08
5.15153883331163,5.78349981635321e-05,4.14993729817783e-05,-1.29205659585646e-06,9.65650211507845e-08
5.15775147136802,6.23432077031167e-05,4.00324983862229e-05,-1.37910688246734e-06,1.35863041017235e-07
5.16396414294194,6.6642720844541e-05,3.85675432363568e-05,-1.4594460903052e-06,1.75219238457213e-07
5.17017684708952,7.07342190499088e-05,3.7105157931783e-05,-1.53308783117428e-06,2.1459702334788e-07
5.17638958286658,7.46183841456875e-05,3.56459900734443e-05,-1.60004919506197e-06,2.53959425324866e-07
5.18260234932861,7.82958981849682e-05,3.41906837717967e-05,-1.66034989923117e-06,2.93270415733429e-07
5.18881514553076,8.17674435116189e-05,3.27398803192277e-05,-1.71401284115552e-06,3.32493398044057e-07
5.19502797052788,8.50337029459065e-05,3.12942176671401e-05,-1.76106401644195e-06,3.71592153615358e-07
5.20124082337447,8.8095359289315e-05,2.98543304018831e-05,-1.8015324957541e-06,4.10531200173609e-07
5.2074537031247,9.09530961230422e-05,2.84208502943262e-05,-1.83545046283836e-06,4.49274621551418e-07
5.21366660883244,9.3607596849111e-05,2.6994405856713e-05,-1.86285273397096e-06,4.87787182949853e-07
5.2198795395512,9.60595455293015e-05,2.55756224119617e-05,-1.88377757235852e-06,5.26033640492983e-07
5.22609249433418,9.830962644593e-05,2.41651219848369e-05,-1.89826556531104e-06,5.63979070128675e-07
5.23230547223428,0.000100358523997542,2.27635236333301e-05,-1.90636104233847e-06,6.01589005705225e-07
5.23851847230402,0.000102206923108872,2.13714432822524e-05,-1.90811069407509e-06,6.38829258460605e-07
5.24473149359564,0.000103855508940264,1.99894934221255e-05,-1.90356420422154e-06,6.75665718207076e-07
5.25094453516103,0.000105304966902843,1.86182836400539e-05,-1.89277419693152e-06,7.12064996306237e-07
5.25715759605178,0.000106555982734776,1.72584202971063e-05,-1.87579628073058e-06,7.47993833486967e-07
5.26337067531914,0.000107609242568179,1.59105063786332e-05,-1.85268849579427e-06,7.83419547652289e-07
5.26958377201403,0.000108465432552682,1.45751419738164e-05,-1.82351229911667e-06,8.18309491277481e-07
5.27579688518705,0.000109125239447439,1.32529238132384e-05,-1.78833153428224e-06,8.52631583517693e-07
5.2820100138885,0.0001095893500981,1.19444455438049e-05,-1.74721282824244e-06,8.86354438379573e-07
5.28822315716834,0.000109858451789158,1.06502977556171e-05,-1.70022590548739e-06,9.19447106415562e-07
5.29443631407619,0.000109933232010349,9.37106744785767e-06,-1.64744282574608e-06,9.51878330472598e-07
5.30064948366138,0.000109814378509266,8.10733864450456e-06,-1.58893859606047e-06,9.83618417768323e-07
5.3068626649729,0.000109502579427383,6.85969250217744e-06,-1.52479116435957e-06,1.01463733896524e-06
5.31307585705942,0.000108998523077141,5.62870665260413e-06,-1.45508068983745e-06,1.04490601956704e-06
5.31928905896929,0.000108302898151761,4.41495559553399e-06,-1.37989025642033e-06,1.07439570123502e-06
5.32550226975056,0.000107416393449651,3.21901058493579e-06,-1.29930571846871e-06,1.10307810419487e-06
5.33171548845091,0.000106339698356463,2.04143992114375e-06,-1.21341529734328e-06,1.13092584861388e-06
5.33792871411776,0.000105073502298881,8.82808305592062e-07,-1.1223100683366e-06,1.15791170928107e-06
5.34414194579817,0.000103618495034779,-2.56322042739846e-07,-1.02608364748192e-06,1.18400929923835e-06
5.35035518253889,0.000101975366753523,-1.37539304695755e-06,-9.24832229869022e-07,1.20919250176639e-06
5.35656842338635,0.000100144807579166,-2.4738490381388e-06,-8.18654382847521e-07,1.23343612364488e-06
5.36278166738668,9.81275082496198e-05,-3.55113787343763e-06,-7.07651236320983e-07,1.25671566208767e-06
5.36899491358566,9.59241596135274e-05,-4.6067106119324e-06,-5.91927070630524e-07,1.27900690485189e-06
5.37520816102878,9.35354529141856e-05,-5.6400215778809e-06,-4.71587785733885e-07,1.30028654161408e-06
5.3814214087612,9.09620794912958e-05,-6.65052784541038e-06,-3.4674241049085e-07,1.32053184402117e-06
5.38763465582776,8.820473104365e-05,-7.63769036980655e-06,-2.17501900292206e-07,1.33972070891057e-06
5.39384790127298,8.5264099561371e-05,-8.60097270135154e-06,-8.39800309492606e-08,1.35783168048568e-06
5.40006114414108,8.21408772374403e-05,-9.53984216545698e-06,5.37068856530708e-08,1.37484437029711e-06
5.40627438347596,7.88357566612472e-05,-1.04537688252849e-05,1.954403083656e-07,1.39073846887789e-06
5.41248761832119,7.53494306460628e-05,-1.13422260443238e-05,3.41099544287479e-07,1.40549499778174e-06
5.41870084772003,7.16825921207557e-05,-1.22046904489044e-05,4.90561261075141e-07,1.41909539009716e-06
5.42491407071543,6.78359343948294e-05,-1.30406419365451e-05,6.43699811187508e-07,1.43152185156778e-06
5.43112728635002,6.38101510861092e-05,-1.38495637112322e-05,8.00387001873205e-07,1.44275750378216e-06
5.43734049366613,5.96059359945869e-05,-1.46309417519603e-05,9.60492807136406e-07,1.45278612493273e-06
5.44355369170576,5.52239831190489e-05,-1.53842656819175e-05,1.12388466261883e-06,1.46159213835411e-06
5.44976687951058,5.0664986967922e-05,-1.61090282706362e-05,1.29042737464071e-06,1.4691612118474e-06
5.455980056122,4.59296420044481e-05,-1.68047253367328e-05,1.45998416764861e-06,1.47547943368607e-06
5.46219322058105,4.1018643109786e-05,-1.7470855976215e-05,1.63241549286583e-06,1.48053373944374e-06
5.46840637192851,3.59326854379926e-05,-1.81069227058666e-05,1.80757987215092e-06,1.48431193149835e-06
5.4746195092048,3.06724641609358e-05,-1.8712430845634e-05,1.98533352748102e-06,1.48680334020757e-06
5.48083263145005,2.52386751864042e-05,-1.92868892681752e-05,2.16553044787673e-06,1.48799663095324e-06
5.48704573770407,1.96320141468936e-05,-1.98298100386933e-05,2.34802257766863e-06,1.48788294900928e-06
5.49325882700638,1.38531771995982e-05,-2.03407082920685e-05,2.53265958342195e-06,1.48645350362639e-06
5.49947189839615,7.90286075932825e-06,-2.08191025150296e-05,2.71928910723469e-06,1.48370005732232e-06
5.50568495091227,1.78176129690091e-06,-2.12645144795879e-05,2.90775690341131e-06,1.4796163300706e-06
5.51189798359331,-4.50942411619771e-06,-2.1676468810457e-05,3.09790598590906e-06,1.47419604288803e-06
5.51811099547754,-1.09699987447471e-05,-2.20544938435527e-05,3.28957802493025e-06,1.46743427221186e-06
5.5243239856029,-1.75992649179128e-05,-2.23981209383062e-05,3.48261213607688e-06,1.45932708562697e-06
5.53053695300703,-2.43965251302992e-05,-2.27068846654883e-05,3.67684585535631e-06,1.44987119652782e-06
5.53674989672726,-3.13610818517951e-05,-2.29803227647275e-05,3.87211422957426e-06,1.43906436838086e-06
5.54296281580063,-3.84922366807217e-05,-2.32179762439187e-05,4.06825077561039e-06,1.42690530068129e-06
5.54917570926384,-4.57892914862579e-05,-2.34193894656854e-05,4.26508652460262e-06,1.41339412362185e-06
5.5553885761533,-5.32515478276424e-05,-2.3584109920329e-05,4.46245118572157e-06,1.39853141980443e-06
5.56160141550511,-6.08783068185342e-05,-2.37116883307342e-05,4.66017195407934e-06,1.38231888123002e-06
5.56781422635507,-6.86688694609546e-05,-2.38016787345689e-05,4.8580745586026e-06,1.36475931029094e-06
5.57402700773866,-7.66225367368182e-05,-2.38536381911944e-05,5.05598246968576e-06,1.34585648676251e-06
5.58023975869105,-8.47386089325889e-05,-2.38671274221542e-05,5.25371748463688e-06,1.32561522127179e-06
5.58645247824713,-9.30163866452445e-05,-2.38417098528838e-05,5.45109971928443e-06,1.30404155588679e-06
5.59266516544145,-0.0001014551697433,-2.37769524786897e-05,5.64794695297522e-06,1.28114214914644e-06
5.59887781930828,-0.00011005425825418,-2.36724256224272e-05,5.84407545577626e-06,1.25692500407164e-06
5.60509043888158,-0.000118812951671466,-2.35277024308697e-05,6.03930009122624e-06,1.23139925777574e-06
5.61130302319499,-0.000127730549543561,-2.33423597500984e-05,6.23343307545163e-06,1.20457484105065e-06
5.61751557128186,-0.000136806351120907,-2.3115977577454e-05,6.42628545715931e-06,1.17646307996835e-06
5.62372808217524,-0.000146039655264201,-2.28481387857308e-05,6.61766665824582e-06,1.14707602187733e-06
5.62994055490787,-0.000155429760797286,-2.25384299377507e-05,6.80738397999041e-06,1.11642717711419e-06
5.63615298851217,-0.000164975966214866,-2.21864406307231e-05,6.99524320615154e-06,1.08453109992526e-06
5.64236538202028,-0.000174677569922696,-2.17917638337422e-05,7.1810484733649e-06,1.05140332551174e-06
5.64857773446404,-0.000184533869985374,-2.13539955631655e-05,7.36460214092938e-06,1.01706066475e-06
5.65479004487496,-0.000194544164232775,-2.08727352002215e-05,7.54570490978929e-06,9.815205792741e-07
5.66100231228428,-0.000204707750507625,-2.03475854474124e-05,7.72415616954168e-06,9.44802364420673e-07
5.66721453572291,-0.000215023926223756,-1.9778152231371e-05,7.89975326314369e-06,9.06926201318803e-07
5.67342671422149,-0.000225491988661251,-1.91640445202374e-05,8.0722923506246e-06,8.6791305009458e-07
5.67963884681032,-0.000236111234952232,-1.8504874872099e-05,8.24156782686105e-06,8.27785801472708e-07
5.68585093251944,-0.000246880961762692,-1.7800258669462e-05,8.40737242137782e-06,7.86567688754887e-07
5.69206297037856,-0.00025780046589676,-1.70498152909384e-05,8.56949754859284e-06,7.44283456353879e-07
5.6982749594171,-0.0002688690436286,-1.62531664543389e-05,8.72773309277073e-06,7.00959439279847e-07
5.70448689866419,-0.000280085991446012,-1.54099378257961e-05,8.88186717780485e-06,6.5662256913387e-07
5.71069878714864,-0.000291450605132518,-1.45197579511924e-05,9.0316870276249e-06,6.1130124557833e-07
5.71691062389898,-0.000302962180815605,-1.35822586801333e-05,9.17697778018704e-06,5.65025068046269e-07
5.72312240794343,-0.000314620013888178,-1.2597075345793e-05,9.31752354000686e-06,5.17824666179127e-07
5.72933413830993,-0.000326423399916022,-1.1563846456634e-05,9.45310695916939e-06,4.69732127549695e-07
5.73554581402609,-0.000338371634189376,-1.04822135850553e-05,9.58350907077888e-06,4.20780809011778e-07
5.74175743411926,-0.000350464011556238,-9.35182161796004e-06,9.70850993095983e-06,3.71004917885925e-07
5.74796899761646,-0.000362699827129397,-8.17231906362828e-06,9.82788782580181e-06,3.20440252745947e-07
5.75418050354443,-0.000375078375399151,-6.943357194799e-06,9.94141987378464e-06,2.69123454236625e-07
5.76039195092962,-0.000387598950989634,-5.66459087608197e-06,1.00488820112448e-05,2.17093300754101e-07
5.76660333879818,-0.000400260848066712,-4.33567811577279e-06,1.01500487307702e-05,1.64388239061409e-07
5.77281466617594,-0.000413063360807435,-2.95628002810141e-06,1.02446933409903e-05,1.11049929040096e-07
5.77902593208847,-0.000426005783098038,-1.52606151498088e-06,1.03325877937302e-05,5.711976347109e-08
5.78523713556103,-0.000439087408639547,-4.46900930833e-08,1.04135026821591e-05,2.64106135376111e-09
5.79144827561858,-0.000431511141617884,1.44825509055424e-06,1.04872621253416e-05,-5.23418201269693e-08
5.7976593512858,-0.000422934246064712,2.904701466351e-06,1.05539398933911e-05,-1.07784399105986e-07
5.80387036158706,-0.000414449934710808,4.32489650112681e-06,1.0613681558913e-05,-1.63642267857468e-07
5.81008130554645,-0.000406058006467481,5.70919819662813e-06,1.06666319903931e-05,-2.19872882765669e-07
5.81629218218776,-0.00039775826042761,7.05796340369743e-06,1.071293414763e-05,-2.76434064382946e-07
5.82250299053448,-0.000389550495477197,8.37154789755664e-06,1.07527297998878e-05,-3.33284335209757e-07
5.82871372960984,-0.000381434510160679,9.65030713364413e-06,1.07861592938181e-05,-3.90382997039466e-07
5.83492439843673,-0.000373410103298486,1.08945956309798e-05,1.08133622140139e-05,-4.4769082905968e-07
5.84113499603779,-0.000365477073333823,1.21047667998418e-05,1.08344758496875e-05,-5.05168979589116e-07
5.84734552143535,-0.000357635218648408,1.32811737902738e-05,1.08496370713644e-05,-5.62779262448272e-07
5.85355597365146,-0.000349884337341743,1.44241685639429e-05,1.08589807755819e-05,-6.2048465232327e-07
5.85976635170786,-0.000342224227783834,1.5534102475553e-05,1.08626410033958e-05,-6.78248753505228e-07
5.86597665462602,-0.000334654687899749,1.66113260408544e-05,1.08607503438795e-05,-7.3603605279254e-07
5.87218688142711,-0.000327175515718889,1.7656189090282e-05,1.0853440083199e-05,-7.93811735872987e-07
5.87839703113202,-0.000319786508951896,1.86690402779239e-05,1.08408401082959e-05,-8.51541831831132e-07
5.88460710276134,-0.000312487465146011,1.96502281349655e-05,1.08230790736382e-05,-9.09193104930201e-07
5.89081709533539,-0.000305278182314733,2.06000995790635e-05,1.08002844457648e-05,-9.66733330413348e-07
5.89702700787418,-0.000298158457569693,2.1519001548588e-05,1.077258229798e-05,-1.02413056232914e-06
5.90323683939745,-0.000291128088378894,2.24072794874216e-05,1.07400972234462e-05,-1.08135390599583e-06
5.90944658892465,-0.000284186871896217,2.32652786106458e-05,1.07029529816291e-05,-1.13837318646844e-06
5.91565625547493,-0.000277334605363405,2.40933429244591e-05,1.06612718406947e-05,-1.19515920068448e-06
5.92186583806718,-0.000270571086020277,2.48918157606764e-05,1.06151746007845e-05,-1.2516833031974e-06
5.92807533571997,-0.000263896110349915,2.56610396903845e-05,1.05647809725381e-05,-1.30791692492322e-06
5.93428474745161,-0.000257309475449982,2.64013566140987e-05,1.05102095907505e-05,-1.36383324334081e-06
5.94049407228013,-0.000250810977875138,2.71131073220303e-05,1.04515772720729e-05,-1.41940584140351e-06
5.94670330922326,-0.000244400414229719,2.77966320023311e-05,1.03890001501811e-05,-1.47460864358714e-06
5.95291245729844,-0.000238077581113172,2.84522701752469e-05,1.03225927274085e-05,-1.52941647046954e-06
5.95912151552285,-0.000231842274698477,2.90803601474275e-05,1.02524685817401e-05,-1.5838048734186e-06
5.96533048291336,-0.000225694291454108,2.96812399649322e-05,1.01787396576065e-05,-1.63775009158835e-06
5.97153935848659,-0.000219633427339187,3.02552461864426e-05,1.01015167158838e-05,-1.6912291426346e-06
5.97774814125884,-0.000213659478543352,3.08027154338209e-05,1.00209097870686e-05,-1.74421957575714e-06
5.98395683024617,-0.000207772240902298,3.13239825985586e-05,9.93702697925239e-06,-1.79669926362623e-06
5.99016542446431,-0.000201971510258626,3.18193826026226e-05,9.84997546482722e-06,-1.8486474631833e-06
5.99637392292875,-0.000196257082416554,3.22892488764099e-05,9.75986142153708e-06,-1.90004345292192e-06
6.00258232465468,-0.000190628752843863,3.27339143558964e-05,9.6667890541655e-06,-1.9508676148999e-06
6.00879062865701,-0.000185086317226968,3.31537113936574e-05,9.57086218856031e-06,-2.00110046931344e-06
6.01499883395038,-0.000179629570860329,3.35489711155531e-05,9.47218319847615e-06,-2.05072347533965e-06
6.02120693954915,-0.000174258309123832,3.39200241113532e-05,9.37085273811852e-06,-2.09971863923016e-06
6.02741494446738,-0.00016897232710676,3.4267199981084e-05,9.26697063200236e-06,-2.1480687358933e-06
6.03362284771887,-0.000163771419941346,3.45908277225903e-05,9.16063596332085e-06,-2.19575687224125e-06
6.03983064831715,-0.000158655382633225,3.48912352901441e-05,9.05194536272731e-06,-2.24276684577816e-06
6.04603834527546,-0.00015362401009381,3.51687499259611e-05,8.94099579748782e-06,-2.28908326413932e-06
6.05224593760674,-0.00014867709702042,3.54236981733067e-05,8.82788173950862e-06,-2.33469082694739e-06
6.05845342432371,-0.000143814438175471,3.56564056196095e-05,8.71269710837045e-06,-2.37957523758436e-06
6.06466080443876,-0.00013903582809692,3.58671970927762e-05,8.59553441150167e-06,-2.4237227720238e-06
6.07086807696403,-0.000134341061209666,3.60563966368618e-05,8.47648523472392e-06,-2.46712002545333e-06
6.07707524091137,-0.00012972993196434,3.62243274518485e-05,8.35563943760863e-06,-2.50975408921425e-06
6.08328229529238,-0.000125202234710056,3.63713119220853e-05,8.23308644573571e-06,-2.5516128353837e-06
6.08948923911835,-0.000120757763330701,3.64976712949583e-05,8.10891383998409e-06,-2.59268484569323e-06
6.09569607140033,-0.000116396312183285,3.66037267819673e-05,7.98320834242756e-06,-2.63295867684209e-06


==> data/HertzianContact/hertz_rgd_sym_modcoll/hertz_rgd_sym_modcoll_mesh_nel_u_25_mesh_nel_v_25.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.972357889348686,0.995996796922368,0.990981216658415,0.993598614919644
0.00580431494110983,0.972237979987752,0.995981624313125,0.990975446517663,0.993523874268192
0.0116093362516752,0.972093425521721,0.995931865636138,0.990926906501957,0.993475294131068
0.0174150618620987,0.97192421835006,0.995847554577827,0.990837319267025,0.993433980553825
0.0232214901072924,0.971730350892408,0.995728724908698,0.990708275362797,0.993383850369357
0.0290286197108846,0.971511815588586,0.99557541048319,0.990541233042566,0.993311458452366
0.0348364497694165,0.971268604898561,0.995387645239964,0.990337518072126,0.993205824590805
0.0406449797365269,0.971000711302553,0.995165463201581,0.990098323539274,0.993058259972808
0.0464542094071254,0.970708127300965,0.994908898474727,0.989824709662994,0.992862193290241
0.0522641389015542,0.97039084541451,0.994617985250144,0.989517603603406,0.992612996458745
0.0580747686497392,0.97004885818416,0.994292757802585,0.989177799271232,0.992307809954567
0.0638860993753292,0.969682158171159,0.993933250490971,0.988805957138103,0.991945367767933
0.0696981320798235,0.969290737957134,0.993539497758199,0.988402604046248,0.991525821973837
0.075510868026689,0.968874590144013,0.993111534131293,0.987968133019063,0.991050566919987
0.0813243087254651,0.968433707354148,0.992649394221297,0.987502803071315,0.990522063031902
0.0871384559158579,0.967968082230259,0.992153112723382,0.987006739019707,0.989943660235979
0.0929533115518229,0.967477707435508,0.991622724416791,0.986479931293767,0.989319420999869
0.0987688777856359,0.966962575653476,0.99105826416479,0.98592223574635,0.988653942991557
0.104585156951954,0.966422679588243,0.990459766914788,0.985333373465045,0.987952181355654
0.110402151551862,0.965858011964365,0.989827267698296,0.984712930583103,0.987219270608729
0.116219864236915,0.965268565526949,0.989160801630817,0.984060358090884,0.986460346153061
0.122038297793156,0.964654333041599,0.988460403912072,0.983374971647187,0.985680365408799
0.127857455125142,0.964015307294493,0.987726109825698,0.982655951391192,0.984883928565536
0.133677339239935,0.963351481092447,0.986957954739606,0.981902341753984,0.984075098952489
0.139497953231107,0.962662847262807,0.986155974105656,0.981113051270663,0.98325722302849
0.14531930026271,0.961942345157387,0.985320203424146,0.980286852392089,0.982432749991118
0.151141383553304,0.960921650644553,0.984450547773342,0.979422365990516,0.981603052613371
0.156964206361178,0.959875573255217,0.983546649117712,0.978518122340476,0.980768303705924
0.162787771972503,0.958804106744875,0.982608139877963,0.977572775946815,0.979927514465127
0.168612083690588,0.957707244890795,0.981634652512744,0.976585141915863,0.979078643897358
0.174437144825152,0.95658498149224,0.980625819519202,0.975554196252485,0.978218711630617
0.180262958681611,0.95543731037027,0.979581273433792,0.97447907615712,0.977343911008319
0.186089528550332,0.954264225367996,0.978500646832811,0.973359080322617,0.976449722465967
0.191916857695904,0.953065720350386,0.977383572333143,0.972193669231008,0.975531027190384
0.197744949346381,0.951841789204447,0.976229682592945,0.970982465450133,0.97458222106143
0.203573806682531,0.950592425839146,0.97503861031216,0.969725253930168,0.973597328876034
0.209403432827075,0.94931762418551,0.973809988233468,0.968421982300102,0.972570118854927
0.215233830833909,0.948017378196586,0.972543449142705,0.967072761163812,0.971494217431084
0.221065003677336,0.946691681847497,0.971238625869579,0.965677864396359,0.970363224320761
0.226896954241271,0.945340529135464,0.969895151288466,0.964237729439961,0.969170827876474
0.232729685308458,0.943963914079831,0.968512658318975,0.962752957599838,0.967910920722107
0.23856319954966,0.94256183072204,0.967090779926646,0.961224314340082,0.96657771566932
0.244397499512857,0.941134273125739,0.965629149123518,0.959652729579067,0.965165861916724
0.250232587612434,0.939681235376754,0.964127398969109,0.958039297985207,0.963670561530109
0.256068466118349,0.93820271158307,0.96258516257071,0.956385279272192,0.96208768620438
0.261905137145311,0.936698695874953,0.961002073084293,0.954692098494164,0.960413894307201
0.26774260264194,0.935169182404897,0.959377763715062,0.952961346340923,0.958646748203948
0.273580864379924,0.933614165347659,0.957711867718328,0.95119477943283,0.956784831863996
0.279419923943161,0.932033638900313,0.956004018399942,0.949394320615582,0.95482786874831
0.285259782716907,0.930427597282229,0.954253849116962,0.947562059255098,0.952776839978145
0.291100441876906,0.928780157634775,0.95246098826443,0.945700251526755,0.950634102784631
0.296941902379059,0.926804006357415,0.95062312556942,0.943811249249315,0.94840349743595
0.302784164961322,0.924799427803259,0.948739252028743,0.941897141167343,0.946090312008097
0.308627230173803,0.922766416941513,0.946810375958901,0.939959653339495,0.9437011002345
0.314471098418978,0.920704968767277,0.944837506195675,0.938000164722764,0.94124351256457
0.320315769992263,0.918615078301559,0.94282165209259,0.936019706469699,0.938726130838247
0.326161245122613,0.916496740591324,0.94076382351974,0.934018961226033,0.936158302513389
0.332007524013152,0.914349950709459,0.938665030862272,0.931998262428319,0.933549974445607
0.337854606881833,0.912174703754875,0.936526285019147,0.929957593601866,0.93091152622146
0.343702494002117,0.909970994852448,0.934348597401767,0.927896587658912,0.928253603044031
0.34955118574369,0.907738819153119,0.932132979932606,0.925814526197126,0.925586948172358
0.355400682613206,0.90547817183387,0.929880445043845,0.923710338797984,0.922922234913165
0.361250985295053,0.903189048097729,0.927592005675962,0.921582602325708,0.92026989816624
0.367102094692153,0.900871443173865,0.925268675276552,0.91942954022634,0.917639965523558
0.372954011966786,0.89852535231755,0.922911467798711,0.917249021826932,0.915041887921093
0.378806738581445,0.896150770810205,0.920521397699858,0.915038561635108,0.912484369844609
0.384660276339719,0.893747693959415,0.918099479940266,0.912795318638864,0.909975199089252
0.390514627427198,0.891316117098966,0.915646729981766,0.910516095606386,0.907521076072467
0.396369794452416,0.888856035588851,0.913164163786285,0.908197338386421,0.905127442701416
0.402225780487814,0.886367444815291,0.910652797814603,0.905835135208544,0.902798310793633
0.408082589110734,0.883850340190777,0.908113649024793,0.903425215984264,0.900536090052513
0.413940224444441,0.8813047171541,0.905547734870947,0.900962951607408,0.898341415596506
0.419798691199171,0.878730571170345,0.90295607330189,0.898443353255822,0.896212975042864
0.425657994713212,0.876127897730908,0.900339682759567,0.895861071692468,0.894147335145966
0.431518140994003,0.873496692353567,0.89769958217785,0.893210396567458,0.892138767989828
0.437379136759277,0.870809792914683,0.895036805865372,0.890485255788013,0.890179076736647
0.443240989476494,0.86774859062309,0.892353999679149,0.887679469936468,0.8882574526952
0.449103707366638,0.8646387159089,0.889648270696532,0.884787703996315,0.886360653790947
0.454967299329501,0.86148016196918,0.886913430842668,0.88180540610736,0.884473400769957
0.460831774842179,0.858272922047048,0.884143287775474,0.878728715654086,0.882578676683377
0.46669714385668,0.855016989431682,0.881331644892864,0.875554464760816,0.880658015380443
0.472563416697468,0.85171235745833,0.878472301340218,0.872280179786279,0.878691790792229
0.478430603958934,0.848359019508417,0.875559052017793,0.86890408281777,0.876659507005579
0.484298716402791,0.844956969009498,0.87258568758796,0.865425093165182,0.874540089126571
0.49016776485541,0.841506199435417,0.869545994482855,0.86184282885432,0.872312174933971
0.496037760105073,0.838006704306183,0.866433754911685,0.85815760812021,0.86995440732241
0.501908712799162,0.834458477188138,0.863242746868083,0.854370450899868,0.867445727534577
0.50778063334128,0.830861511693944,0.859966744137855,0.850483080324434,0.864765669182947
0.513653531788291,0.827215801482643,0.856599516306197,0.846497924211412,0.861894653060636
0.519527417747303,0.823521340259652,0.85313482876523,0.842418116556098,0.85881428274073
0.525402300272572,0.819778121776851,0.849566442721715,0.838247499022686,0.855507640964535
0.531278187762335,0.815986139832579,0.845888115204358,0.833990622435276,0.851959586818478
0.537155087855581,0.812145388271695,0.842093599071396,0.829652748267861,0.848157053698785
0.543033007328739,0.808255860985617,0.838176643018327,0.825239850134598,0.844089348064665
0.54891195199231,0.804317551912355,0.834130991585208,0.820758615279055,0.83974844897907
0.55479192658742,0.800330455036529,0.829950385164472,0.8162164460633,0.835129308437302
0.560672934682299,0.796294564389422,0.825628560008481,0.811621461456679,0.830230152483078
0.566554978568705,0.792209874049065,0.821159248237046,0.806982498523811,0.825052783111457
0.572438059158263,0.788076378140147,0.816536177845195,0.802309113912448,0.81960288095914
0.57832217587874,0.7838940708342,0.81175307271077,0.797611585340628,0.813890308781377
0.584207326570251,0.779598772827138,0.806803536609278,0.792900912531385,0.80792941571116
0.590093507385795,0.774723211571022,0.801673194797958,0.788187970526606,0.801739269318017
0.595980712776924,0.769882715098352,0.796370379510487,0.783481032445481,0.795343224546853
0.601868935658146,0.765077329662001,0.790916586810892,0.778786665809218,0.788768149555901
0.607758167629443,0.760307101506663,0.785333336456991,0.77411006931632,0.782043892218494
0.613648399200555,0.755572076868712,0.779642171881641,0.769455070487335,0.775202769183839
0.619539620015413,0.750872301976167,0.773864660173758,0.764824123310938,0.768279053678525
0.625431819076731,0.746207823048593,0.768022392059383,0.760218305891337,0.761308462049191
0.631324984970749,0.741578686297028,0.762136981882551,0.755637318097111,0.754327639047197
0.637219106092131,0.736984937923839,0.756230067586253,0.751079479211377,0.747373641855043
0.643114170869019,0.732426624122812,0.750323310693111,0.746541725583289,0.740483422855872
0.649010167988233,0.727903791078853,0.744438396286253,0.74201960828119,0.733693311145937
0.654907086620631,0.723416484968056,0.738597032989794,0.737507290746801,0.727038492790993
0.66080491664662,0.71896475195758,0.732820952949551,0.732997546451173,0.720552489826867
0.666703648881823,0.714548638205554,0.727131911813553,0.728481756551838,0.714266638004552
0.67260327530289,0.710168189861016,0.721551688712317,0.723949907551539,0.708209563280973
0.678503789273475,0.705823453063827,0.716102086239427,0.719390588958323,0.702406657055596
0.684405185770355,0.70151447394458,0.710804930431714,0.714790990947094,0.696879550152948
0.690307461609707,0.69724129862453,0.705682070749419,0.710136902022752,0.691645585552664
0.696210615673537,0.693003973215516,0.700755380056468,0.705412706684618,0.686717289866741
0.702114649136258,0.688802543819855,0.696046754600456,0.700601383092491,0.682101843564766
0.708019565691429,0.684637056530293,0.691578113992733,0.695684500734119,0.677800549948095
0.713925371778633,0.680507557429898,0.687371401188273,0.690642218094275,0.673808302872887
0.719832076810523,0.676414092592014,0.68344858246549,0.685453280325175,0.670113053223279
0.725739693400003,0.672356708080121,0.67983164740619,0.680095016918595,0.666695274134721
0.731648237587579,0.668162736805818,0.676542219725187,0.67454333989809,0.663527424982392
0.737557729060994,0.662518576544219,0.67355347687165,0.668773312645043,0.660573524668136
0.74346819123334,0.656417192044403,0.670791838963296,0.662761470014605,0.657789701920306
0.749379651037662,0.649858147368227,0.668191528976543,0.656486308372546,0.655125324144181
0.755292138633854,0.642841006786409,0.66568669239972,0.649928199437279,0.652523860527979
0.761205687113106,0.635365334779414,0.663211397288322,0.64306938992014,0.64992371945465
0.767120332202152,0.6274306960383,0.660699634320481,0.635894001160372,0.647259087291152
0.773036111967322,0.619036655465565,0.658085316852584,0.628388028754798,0.644460768554064
0.778953066518381,0.610182778175989,0.655302280975197,0.620539342182225,0.64145702744861
0.784871237712175,0.600868629497505,0.652284285569399,0.612337684422579,0.638174430780844
0.790790668856069,0.591093774972056,0.648965012362841,0.603774671570563,0.634538692240621
0.796711404411191,0.580857780356385,0.645278065986634,0.59484379244434,0.630475518053946
0.802633489695464,0.570160211622955,0.641156974032132,0.585540408188524,0.625911454003327
0.808556970586446,0.55900063496079,0.63653518710789,0.575861751872071,0.620774733813357
0.814481893223964,0.547378616776297,0.631346078897101,0.565806928080909,0.614996128901877
0.820408303712544,0.535293723694159,0.625522946215159,0.55537691250498,0.608509799492722
0.826336247823651,0.522745522558146,0.618999009067356,0.54457455152037,0.601254147090551
0.832265770697714,0.509733580432033,0.611707410706902,0.533404561765592,0.593172668314499
0.838196916545959,0.496257464600362,0.603581217693157,0.52187352971307,0.584214810089207
0.844129728352041,0.482316742569373,0.594553419950295,0.509989911234979,0.574336826193093
0.850064247573472,0.467910982067858,0.584556930825688,0.497764031163701,0.563502635159577
0.856000513842855,0.45303975104796,0.573524587149183,0.485208082847308,0.551684679531741
0.861938564668905,0.437702617686097,0.561389149291981,0.472336127699275,0.538864786467551
0.867878435137286,0.421899150383759,0.548083301226291,0.459164094743078,0.525035029694463
0.873820157611239,0.405628917768412,0.533539650584905,0.445709780151524,0.510198592811053
0.879763761432009,0.388741534734495,0.517691314759968,0.431992852197192,0.494370633931887
0.88570927262495,0.371012522442291,0.50054354984304,0.418037126548712,0.477579113204672
0.891656713704329,0.353642871810219,0.482207674476063,0.403873252795657,0.45986503711542
0.89760610366683,0.336632222387214,0.462798145176162,0.3895326135222,0.441281670929857
0.903557458040567,0.319980213123451,0.442429467828368,0.375046287804435,0.421893473183214
0.909510788935423,0.303686482370671,0.421216197521721,0.360445056141663,0.401775024223509
0.915466105093434,0.287750667882464,0.399272938385054,0.345759405393487,0.381009954182742
0.921423411939202,0.272172406814552,0.376714343422482,0.331019533721948,0.359689870380074
0.927382711630346,0.256951335725099,0.353655114348906,0.316255355538779,0.337913284159989
0.933344003107993,0.242087090574945,0.330210001425057,0.301496506458352,0.315784537168636
0.9393072821473,0.227579306727986,0.306493803292357,0.286772348255395,0.293412727072244
0.945272541408014,0.213427618951401,0.282621366807601,0.272111973828263,0.270910632720457
0.951239770485071,0.199631661415973,0.258707586877456,0.257544212167363,0.24839363875848
0.957208955959225,0.186191067696407,0.234867406292459,0.243097633328584,0.225978659691188
0.963180081447723,0.173105470771582,0.211215815561246,0.228800553412257,0.203783063402327
0.969153127655002,0.160374503024898,0.187867852744044,0.214681039546983,0.181923594132665
0.975128072423439,0.147997796244548,0.164938603286314,0.200766914878908,0.160515294920573
0.98110489078412,0.135974981623839,0.142543199851979,0.187085763565761,0.139670429507856
0.987083555007657,0.124305689761478,0.120796822156448,0.173664935776505,0.119497403714881
0.99306403465504,0.112989550661924,0.0998146967994572,0.160531552695735,0.100099686287969
0.999046296628515,0.102026193735627,0.0797120970976446,0.1477125115333,0.0815747292229215
1.00503030522251,0.0914152477994147,0.060604342916896,0.135234490539144,0.0640128875677859
1.0110160221746,0.0811563410767214,0.0426068005044573,0.123123954022996,0.0474963387083967
1.01700340671647,0.0712491011979813,0.0258348823208413,0.111407157379323,0.0320980011403428
1.02299241562499,0.0616931552008706,0.0104040468715091,0.100110152117191,0.0178804527304122
1.02898300327324,0.0527789067277409,-0.00356717803263991,0.0892587835360595,0.00489484838436636
1.03497512168586,0.0455678189142718,-0.0158821154448516,0.078876377556985,-0.00682030666491316
1.04096872066106,0.0386762821619368,-0.0265356140589802,0.0689797008897968,-0.0172408332986423
1.04696374801407,0.0321043975942165,-0.0356124132116483,0.0595827170906198,-0.0263570719000104
1.0529601498547,0.0258522660575289,-0.0431972208775122,0.0506973105922203,-0.0341729745542901
1.05895787086588,0.019919988120788,-0.04937471349673,0.0423332837184096,-0.0407051469231549
1.06495685458229,0.0143076640751481,-0.0542295358024018,0.0344983537013581,-0.0459818906641397
1.07095704366926,0.0090153939336725,-0.0578463006481261,0.0271981497017871,-0.0500422463998085
1.07695838020176,0.00404327743099753,-0.0603095888352623,0.0204362098321071,-0.0529350372400707
1.0829608059437,-0.000608585976947238,-0.0617039489404484,0.0142139781823017,-0.0547179128624758
1.08896426262732,-0.00494009711328872,-0.0621138971428526,0.00853080184884792,-0.0554563941539125
1.09496869223279,-0.00895115708055347,-0.0616239170515771,0.00338392796648464,-0.0552229184184324
1.10097403726803,-0.0126416672609195,-0.0603184595329122,-0.00123149925697705,-0.054095885155033
1.10698024104866,-0.0160115293165742,-0.0582819425375979,-0.00532244150306616,-0.0521587024094706
1.11298724797817,-0.0190606451900409,-0.055598750928138,-0.00889796930192341,-0.0494988337043666
1.1189950038283,-0.0217889171044958,-0.052353236305919,-0.011969264988761,-0.0462068455515936
1.12500345601955,-0.0241962475640318,-0.0486297168384889,-0.0145496256572115,-0.0423754555513263
1.13101255390188,-0.0262825393540756,-0.0445124770866504,-0.0166544661097174,-0.0380985810815964
1.13702224903569,-0.0280476955415759,-0.0400857678316519,-0.0183013218049157,-0.0334703885824525
1.14303249547281,-0.0294916194754684,-0.035433805902267,-0.0195098518020688,-0.0285843434392218
1.14904325003787,-0.0306142147868633,-0.0306407740019516,-0.0203018417022871,-0.023532260468749
1.1550544726097,-0.031415385389431,-0.0257908205357678,-0.0207012065868625,-0.0184033550124692
1.16106612640301,-0.031895035479709,-0.0209680594375795,-0.0207339939524318,-0.0132832946410817
1.16707817825021,-0.0320530695373946,-0.0162565699970244,-0.0204283866431482,-0.00825325147438568
1.1730905988834,-0.0318893923256795,-0.011740396686427,-0.0198147057796909,-0.00338895512072858
1.17910336321661,-0.0310504211418909,-0.00750623806428989,-0.0189254222268156,0.0012402539562266
1.18511645061666,-0.0287299492342695,-0.00370093443718677,-0.0177966512138614,0.00557259676760271
1.19112984500501,-0.0265113462589508,-0.00035516421594066,-0.0164681096678769,0.00955593287054335
1.19714353466546,-0.0243944435393918,0.0025549042870239,-0.0149779882338469,0.0131484359292806
1.20315751197343,-0.0223790721940577,0.00505308543116125,-0.013362314029012,0.0163180444308287
1.20917177312355,-0.0204650631366522,0.00716317619337139,-0.0116549520744552,0.0190418577504011
1.21518631785711,-0.0186522470762497,0.00890895611356002,-0.00988760673338991,0.0213055330968464
1.22120114918922,-0.0169404545174893,0.0103141872401718,-0.00808982315667902,0.0231026833421763
1.22721627313594,-0.0153295157607679,0.0114026140757869,-0.00628898873504889,0.0244342757377501
1.23323169844106,-0.0138192609024079,0.0121979635227005,-0.00451033455850074,0.0253080315201887
1.23924743630287,-0.0124095198348708,0.012723944828545,-0.00277693688253279,0.0257378264107445
1.24526350010056,-0.0111001222468753,0.0130042495318609,-0.0011097186013898,0.0257430920102908
1.25127990512063,-0.0098908976236572,0.0130625514077487,0.000472549271711088,0.0253482180941182
1.25729666828296,-0.00878167524710782,0.0129225064134662,0.00195324611749595,0.0245819558086225
1.26331380786678,-0.00777228419598611,0.0126077526341031,0.00331790021642383,0.0234768217739773
1.26933134323647,-0.00686255334608004,0.0121419102282141,0.00455418724762788,0.022068503094887
1.27534929456711,-0.00605231137039605,0.0115485813734879,0.00565192878089341,0.0203952632834636
1.2813676825699,-0.00534138673936964,0.0108513502124302,0.0066030907615928,0.01849734909686
1.2873865282174,-0.00472960772102031,0.0100737827980315,0.00740178198878413,0.0164163982925651
1.29340585246856,-0.00421680238116379,0.00923942703950923,0.00804425258624637,0.0141948483050845
1.29942567599357,-0.00380279858360707,0.00837181264796384,0.00852889246655423,0.0118753458465371
1.30544601889859,-0.00348742399031137,0.00749445108214668,0.00885622978824676,0.00950015743454129
1.31146690045022,-0.00327050606159319,0.00663083549416769,0.0090289294060705,0.00711058085040455
1.31748833879979,-0.00315187205631757,0.00580444067527244,0.00905179131410668,0.00474635753085158
1.32351035070757,-0.003131349032084,0.00503872300159373,0.00893174908213011,0.00244508589613591
1.3295329512667,-0.00314678506411098,0.00435614066872471,0.00867788290280705,0.000241635433709409
1.33555615363583,-0.00299038710273184,0.00374736639087874,0.00830346236498063,-0.0018325822537431
1.34157996889447,-0.00284003800042193,0.00320027319930557,0.00782674431749258,-0.00375087139493689
1.34760440610175,-0.00269566647128883,0.00271169261612041,0.00726561924742137,-0.00549166441118623
1.35362947240689,-0.0025572011830258,0.00227845162322094,0.00663695425343649,-0.0070382462068508
1.3596551731606,-0.00242457075707142,0.0018973726648983,0.00595659461422137,-0.00837845043847225
1.36568151202648,-0.00229770376865499,0.00156527365008624,0.00523936536078964,-0.00950435635056689
1.37170849109267,-0.00217652874691167,0.00127896795499067,0.00449907285282925,-0.0104119861799982
1.37773611098336,-0.00206097417499686,0.00103526442544775,0.0037485063591223,-0.0111010031298087
1.38376437097056,-0.00195096849016651,0.0008309673794348,0.0029994396419339,-0.0115744099149757
1.38979326908581,-0.00184644008387352,0.00066287660956838,0.00226263254541114,-0.0118382478811958
1.39582280223206,-0.00174731730193474,0.000527787385603392,0.00154783258797706,-0.011901296699008
1.40185296629554,-0.00165352844448388,0.00042249045695715,0.000863776558814183,-0.0117747746340799
1.40788375625781,-0.0015650017662232,0.000343772055239363,0.000218192118273993,-0.0114720393962057
1.41391516630776,-0.00148166547648516,0.000288413896802658,-0.00038220059781777,-0.0110082895679364
1.41994718995378,-0.00140344773923491,0.000253193185296675,-0.000931687369595122,-0.0104002666150732
1.42597982013593,-0.00133027667331329,0.00023488261425612,-0.00142555828077664,-0.00966595748037293
1.4320130493383,-0.00126208035243151,0.000230250369647162,-0.00186010610237104,-0.00882429776222156
1.43804686970127,-0.00119878680535221,0.000236060132541201,-0.00223262467210491,-0.00789487547995021
1.44408127313403,-0.00114032401591561,0.000249071081642432,-0.00254140727029895,-0.00689763542744491
1.450116251427,-0.00108661992318616,0.00026603789598088,-0.00278574499123562,-0.00585258411666074
1.45615179636448,-0.0010376024215656,0.000283710757543487,-0.00296592511100058,-0.00477949531285026
1.46218789983726,-0.000993199360835021,0.00029883535384381,-0.00308322945122373,-0.00369761616292171
1.46822455395535,-0.00095333854633642,0.000308152880762929,-0.00313993273864351,-0.00262537391897401
1.47426175116079,-0.000917947739005063,0.000308400045037262,-0.00313930096095135,-0.00158008325795668
1.4802994843405,-0.000881338201307234,0.000296783751023517,-0.00308559456222934,-0.000577654108292244
1.48633774693568,-0.000831637262402604,0.000281344443789013,-0.00298453584599926,0.0003677480245656
1.49237653300502,-0.00078531376693642,0.000266106085728351,-0.00284311232441953,0.00124416938119189
1.4984158372148,-0.000742338404955299,0.000251133893829899,-0.00266807474351337,0.00204197295609173
1.50445565481144,-0.000702681846947469,0.000236493654105972,-0.00246578256393059,0.00275370725068316
1.51049598159364,-0.00066631474386133,0.000222251721843873,-0.00224220446787004,0.00337396670032562
1.5165368138846,-0.000633207727101358,0.000208475021947281,-0.00200291886762487,0.00389925235446766
1.52257814850418,-0.000603331408648564,0.000195231049131903,-0.00175311441542022,0.00432783281063087
1.52861998274105,-0.000576656381020597,0.000182587868244468,-0.00149759051480414,0.00465960540283357
1.53466231432481,-0.000553153217370633,0.000170614114499367,-0.00124075783346113,0.00489595764531136
1.54070514139813,-0.000532792471520363,0.000159378993723609,-0.00098663881745072,0.00503962893213948
1.54674846248879,-0.00051554467797052,0.000148952282722187,-0.000738868206848324,0.00509457249377282
1.55279227648181,-0.000501380351952843,0.000139404329382752,-0.000500693552970317,0.00506581761101497
1.55883658259148,-0.000490269989519419,0.00013080605307904,-0.00027497573687828,0.0049593320872717
1.56488138033339,-0.000482184067504413,0.000123228944812712,-6.41894894692056e-05,0.00478188497991875
1.57092666949647,-0.000477093043614963,0.000116745067607388,0.000129576087188801,0.00454090959124749
1.57697245011497,-0.000474967356470296,0.00011142705661215,0.000304616996833919,0.00424436672021974
1.58301872244046,-0.000475777425658832,0.00010734811946979,0.000459613824690204,0.0039006081753126
1.58906548691379,-0.000479493651706531,0.000104582036491876,0.000593631211830798,0.00351824054938143
1.59511274413702,-0.000486086416211153,0.000103203161017841,0.0007061173276895,0.00310598925744497
1.60116049484538,-0.000495526081841413,0.000103286419531129,0.000796903341726343,0.00267256283802712
1.60720873987915,-0.000507782992355566,0.000104907312001178,0.000866202893144718,0.00222651751836238
1.61325748015557,-0.000522827472684882,0.000108141912125148,0.000914611559358227,0.00177612204532892
1.61930671664069,-0.000540629828970321,0.000113066867510279,0.000943106323184991,0.00132922278146446
1.62535645032125,-0.000561160348566817,0.000119759400023509,0.000953045038349629,0.000893109068049518
1.6314066821765,-0.000568443065251454,0.000128184679762023,0.000946165995822005,0.000474378833630303
1.63745741315078,-0.000536281873037136,0.000136332708486443,0.0009245537200408,7.87989283143994e-05
1.64350864413515,-0.00050665439355124,0.000143481428548094,0.000890370827388094,-0.000288815187914665
1.64956037596271,-0.000479542121379117,0.000149689300355735,0.000845667354210511,-0.000624595220906811
1.6556126094071,-0.000454926538603753,0.000155014148453284,0.000792371045039741,-0.000925563217650925
1.66166534518102,-0.000432789114789106,0.000159513161143336,0.000732287484700923,-0.00118957335678139
1.66771858393474,-0.000413111307102289,0.000163242889837775,0.000667100230670237,-0.00141525383236176
1.67377232625464,-0.000395874560252178,0.000166259248628345,0.00059837094621346,-0.00160194883165802
1.67982657266171,-0.00038106030652479,0.00016861751374089,0.000527539533621035,-0.001749660606909
1.68588132361007,-0.000368649965859509,0.000170372322996393,0.000455924268084694,-0.00185899164149712
1.69193657948551,-0.000358624945833921,0.000171577675341595,0.000384721931813928,-0.00193108691074843
1.69799234060397,-0.00035096664169215,0.000172286930335353,0.000315007948714338,-0.00196757623778116
1.70404860721007,-0.000345656436416003,0.00017255280756693,0.000247736519488869,-0.00197051674465186
1.71010537947567,-0.000342675700665507,0.000172427386276258,0.000183740757084589,-0.00194233539905897
1.71616265749829,-0.00034200579288658,0.000171962104724563,0.00012373282269228,-0.0018857716568608
1.7222204412997,-0.000343628059290277,0.000171207759733521,6.83040619889369e-05,-0.00180382020095073
1.72827873082442,-0.000347523833900472,0.000170214506224344,1.79251419623859e-05,-0.00169967377638009
1.7343375259382,-0.000353674438601595,0.000169031856636278,-2.70538118132167e-05,-0.00157666612265066
1.74039682642655,-0.000362061183097548,0.000167708680501718,-6.64030776755256e-05,-0.00143821500257102
1.74645663199326,-0.000372665364996402,0.000166293203873204,-0.000100013199777061,-0.00128776532893241
1.75251694225889,-0.000385468269811848,0.000164833008901686,-0.000127894849551068,-0.00112873238867772
1.75857775675927,-0.000400451171018821,0.000163375033258041,-0.000150178686925492,-0.000964445165027461
1.76463907494405,-0.000417595330055933,0.000161965569682061,-0.000167115220873173,-0.000798089758139831
1.77070089617514,-0.000436881996330542,0.000160650265516927,-0.000179074669742455,-0.0006326529038544
1.77676321972528,-0.000458292407295466,0.000159474122172202,-0.000186546821030427,-0.000470865591889516
1.78282604477651,-0.000465309248263709,0.00015845274406382,-0.000190139564732817,-0.000315146798713428
1.78888937041893,-0.000436069547009736,0.000157173106869296,-0.000190464198898321,-0.000167554694783464
1.79495319565258,-0.000409138407595492,0.000155511770908901,-0.000187983303794439,-2.97845865304909e-05
1.80101751939372,-0.000384502835188625,0.000153500666700981,-0.000183118737982424,9.68057114709822e-05
1.80708234048207,-0.000362149825880074,0.000151171483269539,-0.000176266404603743,0.000211174310158615
1.81314765768813,-0.000342066366546754,0.000148555667859703,-0.000167796245814699,0.000312574023812783
1.81921346972041,-0.000324239435063985,0.000145684425799372,-0.000158052237675719,0.000400531173396115
1.82527977523274,-0.000308656000137365,0.000142588720240373,-0.000147352384725631,0.000474824415546492
1.83134657283156,-0.000295303021461292,0.000139299271908864,-0.000135988715032775,0.000535463597262078
1.83741386108321,-0.000284167449649331,0.000135846559000374,-0.0001242272748834,0.000582668636638257
1.84348163852124,-0.000275236226327946,0.000132260816941106,-0.000112308123876416,0.000616848429301373
1.8495499036537,-0.00026849628404347,0.000128572038114508,-0.000100445329976242,0.000638579781053543
1.85561865497044,-0.000263934546406147,0.000124809971706986,-8.8826964446557e-05,0.000648586366690144
1.86168789095046,-0.000261537928037318,0.000121004123575506,-7.7615097174356e-05,0.000647717715015922
1.86775761006919,-0.000261293334603902,0.000117183755858794,-6.69457918120505e-05,0.000636928220263185
1.87382781080582,-0.000263187662810908,0.000113377886976797,-5.69291010668881e-05,0.000617256180111679
1.87989849165066,-0.000267207800513659,0.000109615291274097,-4.76490621124839e-05,0.000589802859684926
1.88596965111243,-0.000273340626551836,0.000105924498931777,-3.91636919214715e-05,0.000555711583267285
1.8920412877256,-0.000281573011018315,0.000102333795629643,-3.15049828494407e-05,0.000516146851658785
1.89811340005778,-0.00029189181504584,9.88712225134e-05,-2.46788980983689e-05,0.000472273487237493
1.90418598671699,-0.000304283890951474,9.55645758358582e-05,-1.86653674126339e-05,0.000425235805550211
1.91025904635908,-0.000318736082257801,9.24414068648162e-05,-1.34182826669299e-05,0.000376136814105743
1.91633257769505,-0.000335235223631003,8.9529021590548e-05,-8.8654937748279e-06,0.000326017438310017
1.9224065794984,-0.000353768141001018,8.68544806650118e-05,-4.90880423149162e-06,0.000275835774707139
1.92848105061254,-0.000374321651493788,8.44445990293226e-05,-1.42396736097141e-06,0.000226446371722818
1.93455598995809,-0.000380773363465569,8.23120046684948e-05,1.73833701465379e-06,0.000178579564424967
1.94063139653987,-0.000355822895204768,8.02864314092277e-05,4.6882927911566e-06,0.000132828826395674
1.946707269449,-0.000332948617334205,7.8312728319061e-05,7.44504063557712e-06,8.96734438246192e-05
1.95278360785835,-0.000312140977142573,7.63939900418205e-05,1.00181116736624e-05,4.94979400426958e-05
1.95886041101673,-0.000293390414849698,7.45331601483309e-05,1.24158561641928e-05,1.25986928738531e-05
1.96493767824294,-0.000276687363781622,7.27330311772108e-05,1.46454313603974e-05,-2.08099078594486e-05
1.97101540891988,-0.000262022250319028,7.09962443097272e-05,1.67127896704849e-05,-5.05893053266313e-05
1.97709360248867,-0.000249385493873598,6.93252894801534e-05,1.86226664017091e-05,-7.66706237802159e-05
1.98317225844271,-0.000238767506973263,6.77225051863939e-05,2.03785678548156e-05,-9.90485199434489e-05
1.98925137632178,-0.000230158695230952,6.61900783946455e-05,2.19827592154993e-05,-0.000117775036833687
1.99533095570614,-0.000223549457385192,6.47300444848221e-05,2.34362525911177e-05,-0.000132953461293189
2.00141099621057,-0.000218930185280585,6.33442870739502e-05,2.47387948187641e-05,-0.00014473218420176
2.00749149747848,-0.000216291263912125,6.20345380270288e-05,2.58888554421308e-05,-0.0001532985639143
2.01357245917599,-0.000215623071426442,6.08023772973576e-05,2.68836146399131e-05,-0.00015887279283029
2.01965388098596,-0.000216915979118828,5.96492328111695e-05,2.77189512431114e-05,-0.00016170176714339
2.02573576260208,-0.000220160351501897,5.85763804381639e-05,2.83894305012653e-05,-0.000162052959652829
2.03181810372293,-0.000225346546227791,5.75849438687801e-05,2.8888292017302e-05,-0.000160208296143801
2.03790090404605,-0.000232464914222909,5.66758944642157e-05,2.92074377783418e-05,-0.000156458034485411
2.04398416326195,-0.000241505799555763,5.58500512813442e-05,2.93374199325585e-05,-0.000151094647435263
2.05006788104822,-0.000252459539596074,5.51080808613925e-05,2.92674287588852e-05,-0.000144406708476002
2.05615205706351,-0.000265316464930633,5.44504972168225e-05,2.89852804719555e-05,-0.000136672781189051
2.06223669094164,-0.000280066899420979,5.38776617325406e-05,2.84774051612406e-05,-0.000128155311528329
2.06832178228558,-0.00029670116018876,5.33897830270926e-05,2.77288347249386e-05,-0.000119094524152534
2.07440733066153,-0.00031520955765503,5.29869168249001e-05,2.67231905888345e-05,-0.000109702321455891
2.08049333559292,-0.0003355823955534,5.26689660757888e-05,2.54426718290458e-05,-0.000100156186546335
2.08657979655447,-0.000341374033210201,5.24241013082255e-05,2.38686416822286e-05,-9.05931138863362e-05
2.0926667129665,-0.000318584478645417,5.21170440010347e-05,2.20127519675827e-05,-8.11090458458593e-05
2.09875408419292,-0.000297776761328476,5.17154596235165e-05,1.99310359109164e-05,-7.17783900571305e-05
2.10484190954369,-0.000278943505445024,5.12274636177436e-05,1.76795990890737e-05,-6.26646700463789e-05
2.11093018827828,-0.000262077329452326,5.06610704860159e-05,1.53107672608021e-05,-5.38215313744083e-05
2.11701891960915,-0.000247170846207727,5.0024193480926e-05,1.287309785845e-05,-4.52934663744532e-05
2.12310810270518,-0.000234216662909824,4.932464470951e-05,1.04113912015863e-05,-3.71165421289379e-05
2.12919773669513,-0.000223207381112343,4.85701349132345e-05,7.96670199468354e-06,-2.93191297971096e-05
2.13528782067114,-0.000214135596745784,4.77682735785263e-05,5.57635067212699e-06,-2.1922637373602e-05
2.14137835369214,-0.000206993900135561,4.69265686801817e-05,3.27393487831509e-06,-1.49422441216435e-05
2.14746933478734,-0.000201774875979151,4.60524267247253e-05,1.08934088032999e-06,-8.38763778811499e-06
2.1535607629597,-0.00019847110343789,4.51531526138247e-05,-9.51245056491989e-07,-2.26375402102378e-06
2.15965263718941,-0.000197075156039916,4.42359496402886e-05,-2.82532496360131e-06,3.42848154577725e-06
2.16574495643733,-0.000197579601759193,4.33079193503008e-05,-4.5140778980125e-06,8.69140908639868e-06
2.17183771964851,-0.00019997700300989,4.23760614641485e-05,-6.00234836125614e-06,1.35298879249328e-05
2.17793092575561,-0.000204259916641827,4.14472739048998e-05,-7.27863475883848e-06,1.79505471201547e-05
2.18402457368245,-0.000210420894005654,4.05283526188699e-05,-8.33507777473308e-06,2.19610341200588e-05
2.19011866234741,-0.000218452480871886,3.96259915169901e-05,-9.16744890654509e-06,2.55692609959454e-05
2.19621319066699,-0.000228347217530328,3.87467824888574e-05,-9.77513893945184e-06,2.8782647629791e-05
2.20230815755924,-0.000240097638737893,3.78972152240512e-05,-1.01611461027946e-05,3.160736343958e-05
2.20840356194728,-0.000253696273785798,3.70836772272757e-05,-1.03320646851688e-05,3.40475658816273e-05
2.21449940276277,-0.000269135646439393,3.63124537065777e-05,-1.02980733224525e-05,3.61046371382433e-05
2.22059567894941,-0.00028640827502777,3.55897274732193e-05,-1.00729233187285e-05,3.77764181567642e-05
2.22669238946644,-0.00030550667239547,3.49215789458659e-05,-9.67392696156402e-06,3.90564400935348e-05
2.23278953329213,-0.000326423345913894,3.43139860276656e-05,-9.12194586749313e-06,3.99331538569744e-05
2.23888710942729,-0.00033160509328528,3.37670723398578e-05,-8.44159132278989e-06,4.03891735506482e-05
2.24498511689852,-0.000309479663923871,3.32252275215223e-05,-7.66970730039177e-06,4.04034426608841e-05
2.25108355475968,-0.000289343741187199,3.26742806284254e-05,-6.8543252623468e-06,3.99623687612408e-05
2.25718242209073,-0.000271191295398617,3.21157090793311e-05,-6.03977705960639e-06,3.90641178688671e-05
2.26328171799635,-0.000255016291891015,3.15509335763373e-05,-5.26562691801196e-06,3.77177484859715e-05
2.26938144160438,-0.000240812691079731,3.09813181029494e-05,-4.56666899791669e-06,3.5942217357678e-05
2.27548159206432,-0.000228574448544951,3.04081700455119e-05,-3.97292529300405e-06,3.3765386731608e-05
2.28158216854587,-0.000218295514895338,2.98327399617921e-05,-3.50964313957823e-06,3.12230333691469e-05
2.28768317023742,-0.000209969835876165,2.92562215851284e-05,-3.19729305806788e-06,2.83578589341289e-05
2.29378459634454,-0.000203591352355002,2.86797519219009e-05,-3.05156655813726e-06,2.5218502128147e-05
2.29988644608845,-0.000199154000329978,2.81044110475964e-05,-3.08337370732059e-06,2.18585524023052e-05
2.30598871870462,-0.000196651710921037,2.75312222041062e-05,-3.29884100792098e-06,1.83355651456371e-05
2.31209141344113,-0.000196078410402137,2.69611516568356e-05,-3.69930913078092e-06,1.47100786064769e-05
2.31819452955729,-0.000197428020181449,2.63951087423225e-05,-4.28133078662393e-06,1.10446323255435e-05
2.32429806632205,-0.000200694456860214,2.58339458238665e-05,-5.03666838418262e-06,7.40278731018488e-06
2.33040202301256,-0.000205871632183978,2.52784581916184e-05,-5.95229191947012e-06,3.84814751662785e-06
2.3365063989126,-0.000212953453084871,2.47293841222733e-05,-7.01037679647947e-06,4.43383581978135e-07
2.34261119331113,-0.000221933821692754,2.41874047709647e-05,-8.18830159578791e-06,-2.75074276717126e-06
2.34871640550074,-0.000232806635315816,2.36531442366552e-05,-9.45864595990986e-06,-5.6763516475463e-06
2.35482203477619,-0.000245565786478219,2.31271693219137e-05,-1.07891884227423e-05,-8.27941705087684e-06
2.36092808043284,-0.000260205162925135,2.26099898003937e-05,-1.21429043826287e-05,-1.0510737035136e-05
2.36703454176518,-0.00027671864759667,2.21020581240586e-05,-1.3477963737417e-05,-1.23269020779214e-05
2.3731414180653,-0.000295100118679515,2.16037694979193e-05,-1.47477289821242e-05,-1.3691261894229e-05
2.37924870862141,-0.00031534344960321,2.1115461896127e-05,-1.59007530372078e-05,-1.45748908574467e-05
2.38535641271629,-0.000337442509046486,2.06374159108973e-05,-1.68807771209865e-05,-1.495755136296e-05
2.39146452962576,-0.000341963797132224,2.0164163816202e-05,-1.76266916268761e-05,-1.48286613504103e-05
2.3975730586173,-0.000319378413785883,1.96474502627455e-05,-1.80728280363439e-05,-1.41889985388234e-05
2.40368199894892,-0.000298903819278666,1.90867294431061e-05,-1.8157159607591e-05,-1.30538177247212e-05
2.40979134986873,-0.000280534783551976,1.84949904426055e-05,-1.78274697166659e-05,-1.14528313451554e-05
2.41590111061455,-0.000264266071938412,1.78851777062594e-05,-1.70416263566838e-05,-9.42864182836495e-06
2.42201128041347,-0.000250092445174915,1.72701909711428e-05,-1.57675974496359e-05,-7.03514153232927e-06
2.42812185848149,-0.000238008659459076,1.66628852720293e-05,-1.3983466122476e-05,-4.33591133413982e-06
2.43423284402308,-0.00022800946641118,1.60760707463542e-05,-1.16774460259296e-05,-1.40261845958216e-06
2.44034423623082,-0.000220089613037953,1.55225128135602e-05,-8.8478965271941e-06,1.68658719879074e-06
2.44645603428501,-0.000214243841871463,1.50149319091764e-05,-5.50333804477748e-06,4.84867739381693e-06
2.4525682373532,-0.000210466890865418,1.45660036300584e-05,-1.66246728525073e-06,7.99735144877933e-06
2.45868084458988,-0.000208753493392354,1.41883584516403e-05,2.64582764184142e-06,1.10446426103061e-05
2.46479385513601,-0.000209098378358958,1.38945819673741e-05,7.38245192521036e-06,1.39025260199458e-05
2.47090726811868,-0.000211496270125967,1.36972146065813e-05,1.24980889241837e-05,1.648452751543e-05
2.47702108265065,-0.000215941888509015,1.36087517097597e-05,1.79331849760052e-05,1.87073334024667e-05
2.48313529782999,-0.00022242994884804,1.36416434188742e-05,2.36179342186284e-05,2.04924014378714e-05
2.48924991273968,-0.000230955161986406,1.38082947107433e-05,2.94722635850977e-05,2.1767572987942e-05
2.49536492644716,-0.00024151223421496,1.41210652545174e-05,3.54058175534048e-05,2.24686856944229e-05
2.50148033800401,-0.000254095867439363,1.45922694136771e-05,4.13179431159758e-05,2.25411878921403e-05
2.50759614644549,-0.000268700758981323,1.52341762380244e-05,4.70976747080432e-05,2.19417534927436e-05
2.51371235079013,-0.000285321601727612,1.60590093392679e-05,5.26237191122724e-05,2.06398980168351e-05
2.51982895003938,-0.000303953084137773,1.70789469013122e-05,5.77644405221743e-05,1.86195960103848e-05
2.52594594317717,-0.000324589890181133,1.83061215672288e-05,6.23778453506472e-05,1.58808989489039e-05
2.53206332916952,-0.000347226699378562,1.97526205361044e-05,6.63115673936786e-05,1.2441554466982e-05
2.53818110696413,-0.000371858186817567,2.14304853352929e-05,6.94028527251587e-05,8.33862657323158e-06
2.54429927548998,-0.000376385698162546,2.33805597121297e-05,7.14795820258704e-05,3.63010122455673e-06
2.55041783365711,-0.000353240458259162,2.58080233021272e-05,7.23978976387754e-05,-1.60549177987572e-06
2.55653678035794,-0.000332403255018258,2.8653188639632e-05,7.2067880276564e-05,-7.27557169633917e-06
2.56265611447029,-0.000313869555215087,3.17961805962718e-05,7.04224830711842e-05,-1.3277449045131e-05
2.56877583486073,-0.000297634821139793,3.51169905085011e-05,6.74152555140046e-05,-1.94999580043593e-05
2.57489594038793,-0.000283694510714398,3.84954763208311e-05,6.30203911006591e-05,-2.582504323172e-05
2.58101642990602,-0.000272044077470893,4.1811362755078e-05,5.72327750250746e-05,-3.2129350402354e-05
2.58713730226794,-0.000262678970534241,4.49442414207634e-05,5.0068031920848e-05,-3.82858203938562e-05
2.59325855632876,-0.000255594634650838,4.77735710263336e-05,4.15625734608345e-05,-4.41652871220223e-05
2.59938019094908,-0.000250786510204724,5.01786774300107e-05,3.17736459952134e-05,-4.96380789927169e-05
2.60550220499836,-0.000248250033168107,5.20387538638331e-05,2.07793782274874e-05,-5.45756242098e-05
2.61162459735829,-0.000247980635213664,5.32328610208132e-05,8.67882872595982e-06,-5.88520593578606e-05
2.61774736692613,-0.000249973743571077,5.36399273012911e-05,-4.40796656532933e-06,-6.2345842166e-05
2.62387051261812,-0.00025422478120229,5.31387487778606e-05,-1.83399466749047e-05,-6.49413673877328e-05
2.62999403337278,-0.000260729166663723,5.16079895650501e-05,-3.29549782096393e-05,-6.65305867327585e-05
2.63611792815434,-0.000269482314183876,4.89261817807155e-05,-4.80698078157612e-05,-6.70146322242413e-05
2.64224219595607,-0.000280479633691529,4.49717258285705e-05,-6.34800147946535e-05,-6.6305443101877e-05
2.64836683580367,-0.000293716530731112,3.96228904241875e-05,-7.89599636618421e-05,-6.43273967953315e-05
2.65449184675862,-0.000309188406591313,3.27578128771895e-05,-9.42627567184602e-05,-6.10189429614225e-05
2.66061722792158,-0.00032689065817748,2.42544991400196e-05,-0.000109120186729039,-5.63342416560302e-05
2.66674297843578,-0.000346818678155569,1.39908240166706e-05,-0.000123242689579404,-5.02448047600181e-05
2.67286909749034,-0.000368967854836236,1.84453124107818e-06,-0.000136319296942502,-4.27411411144283e-05
2.67899558432372,-0.000393333572233004,-1.2306766273991e-05,-0.000148017589146746,-3.38344054870415e-05
2.68512243822705,-0.000419911210141188,-2.85855863737516e-05,-0.000157983647622267,-2.35580509725039e-05
2.69124965854757,-0.000448696144002932,-4.71145774415205e-05,-0.000165842008027893,-1.19694848600421e-05
2.69737724469195,-0.000449947751735284,-6.79401837040982e-05,-0.000171200908027748,8.48311341000128e-07
2.70350519612932,-0.000418798383280655,-9.0434272328823e-05,-0.000173808225714624,1.47892970269636e-05
2.70963351239103,-0.000392249754710282,-0.000114097373532869,-0.000173597871263774,2.97376609018885e-05
2.71576219306685,-0.000370297800510017,-0.00013851639216285,-0.000170533295572125,4.55736196188976e-05
2.72189123780062,-0.000352938448568353,-0.000163277530871098,-0.000164598177253399,6.21743929188039e-05
2.72802064628597,-0.000340167620224021,-0.000187966290752715,-0.000155796488482974,7.94150953752132e-05
2.73415041826192,-0.000331981230198806,-0.000212167471707336,-0.000144152560634659,9.71696319270757e-05
2.74028055350853,-0.000328375186662669,-0.000235465172698701,-0.00012971115004181,0.00011531159609661
2.74641105184259,-0.000329345391186687,-0.000257442792235275,-0.000112537503807723,0.000133715172607813
2.75254191311325,-0.000334887738814763,-0.000277683028804878,-9.27174251309608e-05,0.000152256042666309
2.75867313719765,-0.000344998117993274,-0.000295767881188237,-7.03573394329807e-05,0.000170812293067175
2.76480472399657,-0.000359672410657428,-0.000311278648875974,-4.55843596708464e-05,0.000189265328667869
2.77093667343007,-0.000378906492122281,-0.000323795932545656,-1.85463521233843e-05,0.000207500788610928
2.77706898543315,-0.000402696231228578,-0.000332899634349418,1.05879979622269e-05,0.000225409465069402
2.78320165995135,-0.000431037490216044,-0.000338168958396319,4.16291209247593e-05,0.000242888226719031
2.78933469693637,-0.000463926124809496,-0.000339182411221213,7.43664969389157e-05,0.000259840944555638
2.79546809634177,-0.000501357984180009,-0.000335517801992256,0.000108568590516961,0.00027617942181154
2.80160185811851,-0.000543328911034351,-0.000326752243100469,0.000143982785011395,0.000291824327012784
2.80773598221063,-0.000589834741446148,-0.000312462150562921,0.00018033531688648,0.000306706130517912
2.81387046855085,-0.000640871305056523,-0.000292223244363697,0.000217331210616695,0.000320766044628994
2.8200053170562,-0.000696434424960402,-0.000265610548898065,0.000254654212599548,0.000333956966954419
2.82614052762361,-0.000756519917762551,-0.000232198393468041,0.000291966726330866,0.000346244427241407
2.83227610012556,-0.000821123593493364,-0.000191560412535282,0.000328909746271149,0.000357607537999418
2.83841203440566,-0.00089024125577262,-0.000143269546381575,0.00036510279310067,0.000368039947704285
2.84454833027427,-0.000963868701656672,-8.68980413187398e-05,0.000400143847722834,0.000377550798489793
2.8506849875041,-0.000995807358838864,-2.29441051727602e-05,0.00043361703169342,0.000386165650014471
2.85682200582617,-0.000972058082170981,4.26247041104343e-05,0.000465289512777451,0.000393924192389303
2.8629593849284,-0.000940410416179356,0.000108470687114819,0.000495141812177404,0.000400870433177568
2.86909712445694,-0.000900844795699282,0.000174356798695071,0.000523171292563396,0.000407049002727337
2.8752352240179,-0.000853341656544292,0.00024004516823839,0.000549381902901896,0.000412504902400033
2.88137368317913,-0.000797881435549655,0.000305297099539104,0.0005737842117677,0.000417283305360836
2.88751250147193,-0.000734444570557577,0.00036987307105175,0.000596395439999789,0.000421429355802916
2.89365167839287,-0.000663011500537637,0.000433532735693123,0.000617239493619241,0.000424987967404337
2.89979121340547,-0.000583562665551969,0.000496034921046676,0.000636346996738039,0.000428003620541501
2.905931105942,-0.000496078506845055,0.000557137629289261,0.000653755324696911,0.000430520158016811
2.91207135540522,-0.000400539466845587,0.00061659803730315,0.000669508636635676,0.000432580579846411
2.91821196117015,-0.000296925989217463,0.000674172496713424,0.000683657908605584,0.000434226836856874
2.92435292258579,-0.000185218518901413,0.000729616533941358,0.000696260966550463,0.000435499623030105
2.93049423897694,-6.53975021301113e-05,0.000782684850185218,0.000707382518933315,0.000436438166789275
2.93663590964591,6.25566134615108e-05,0.000833131321556961,0.000717094190062155,0.000437080020764542
2.9427779338743,0.000198663378944043,0.000880708999103339,0.000725474552556612,0.000437460850661696
2.94892031092476,0.000342942343874621,0.000925170108873706,0.000732609160624566,0.000437614223105113
2.95506304004276,0.000495413056458385,0.000966266051898362,0.000738590582735768,0.000437571391760352
2.96120612045833,0.000656095063278259,0.00100374740444784,0.000743518434665558,0.000437361082787179
2.96734955138787,0.000825007909468184,0.00103736391784338,0.000747499412414553,0.000437009278677618
2.97349333203585,0.00100217113855214,0.00106686451874131,0.000750647324969285,0.000436539001572168
2.97963746159667,0.0011876042924981,0.00109199730904907,0.000753083127394002,0.000435970094376593
2.98578193925632,0.0013813269115108,0.00111250956608516,0.000754934953660695,0.000435319001672904
2.99192676419425,0.00158335853428668,0.00112814774263167,0.000756338149472439,0.000434598548832588
2.99807193558507,0.00179371869759443,0.00113865746690689,0.000757435305352077,0.000433817720195626
3.00421745260036,0.00191040335434261,0.00114446600893387,0.000758373008028685,0.000432981447651069
3.0103633144103,0.00192707045604428,0.00114950844090763,0.000759228652394982,0.000432091270359141
3.01650952018461,0.00194362640012902,0.00115445690539137,0.000760006068104541,0.000431147856286785
3.0226560690926,0.00196007129124674,0.00115931176104817,0.00076070583994229,0.000430151858521428
3.0288029603032,0.00197640523405215,0.00116407336620562,0.000761328551019066,0.000429103926470167
3.03495019298497,0.00199262833350706,0.00116874207907039,0.000761874782684799,0.000428004706236896
3.04109776630607,0.0020087406946892,0.00117331825740979,0.000762345114470575,0.000426854840211923
3.04724567943431,0.00202474242279123,0.00117780225876502,0.000762740124213215,0.000425654967292443
3.05339393153707,0.00204063362323855,0.00118219444032932,0.000763060388038316,0.000424405722860815
3.05954252178138,0.00205641440161149,0.00118649515912413,0.00076330648027528,0.000423107738979453
3.0656914493339,0.00207208486367195,0.00119070477171217,0.000763478973595401,0.000421761644012728
3.07184071336087,0.00208764511525948,0.00119482363444717,0.000763578438831252,0.000420368062938964
3.07799031302819,0.00210309526250258,0.00119885210342372,0.000763605445107029,0.000418927617288078
3.08414024750134,0.00211843541159708,0.00120279053436909,0.000763560559940282,0.00041744092503034
3.09029051594544,0.00213366566896683,0.00120663928272641,0.000763444348867668,0.000415908600839239
3.09644111752524,0.00214878614115261,0.00121039870368872,0.000763257375856876,0.000414331255862792
3.10259205140508,0.00216379693490847,0.00121406915209839,0.000763000203155603,0.000412709497684022
3.10874331674895,0.00217869815713503,0.00121765098250288,0.000762673391176672,0.000411043930742663
3.11489491272044,0.00219348991486404,0.00122114454916482,0.000762277498737202,0.000409335155890928
3.12104683848276,0.00220817231536524,0.00122455020603338,0.000761813082769836,0.000407583770425974
3.12719909319875,0.00222274546597529,0.00122786830679342,0.000761280698543761,0.000405790368667923
3.13335167603087,0.00223720947429029,0.00123109920474115,0.000760680899703579,0.000403955541119373
3.13950458614119,0.0022515644480231,0.00123424325298491,0.000760014237965424,0.000402079875073498
3.1456578226914,0.00226581049503828,0.00123730080423595,0.000759281263440395,0.000400163954547245
3.15181138484284,0.002279947723409,0.0012402722109437,0.000758482524543671,0.000398208360032616
3.15796527175642,0.00229397624133417,0.0012431578252024,0.000757618567868774,0.000396213668790169
3.16411948259272,0.00230789615718003,0.00124595799887983,0.000756689938300877,0.000394180454561705
3.17027401651191,0.00232170757952246,0.00124867308346964,0.000755697179078341,0.000392109288016397
3.1764288726738,0.0023354106170433,0.00125130343017348,0.0007546408316881,0.000390000736230458
3.18258405023781,0.00234900537861029,0.00125384938992763,0.000753521435852576,0.000387855363175638
3.18873954836298,0.00236249197326554,0.00125631131327026,0.00075233952955679,0.000385673729321748
3.19489536620798,0.00237587051019879,0.00125868955054609,0.000751095649197008,0.000383456391972999
3.20105150293111,0.00238914109875378,0.00126098445164024,0.000749790329275077,0.000381203905125894
3.20720795769027,0.0024023038485024,0.00126319636626274,0.000748424102709649,0.00037891681940408
3.213364729643,0.00241535886906272,0.00126532564373158,0.000746997500654851,0.000376595682237911
3.21952181794645,0.00242830627033139,0.00126737263311847,0.000745511052532553,0.00037424103780061
3.22567922175741,0.00244114616232184,0.00126933768307239,0.000743965286099585,0.000371853426928873
3.23183694023228,0.00245387865517321,0.00127122114202139,0.00074236072730884,0.000369433387233859
3.23799497252708,0.00246650385925514,0.00127302335804964,0.000740697900496791,0.00036698145320333
3.24415331779747,0.00247902188503794,0.00127474467893869,0.000738977328310135,0.000364498155872321
3.25031197519871,0.00249143284321394,0.00127638545211504,0.000737199531517306,0.000361984023229664
3.25647094388572,0.0025037368445919,0.00127794602471842,0.0007353650293034,0.000359439580057553
3.26263022301299,0.00251593400015965,0.00127942674356075,0.000733474339211893,0.000356865347792598
3.2687898117347,0.00252802442105845,0.00128082795512929,0.000731527976922212,0.000354261844745847
3.27494970920459,0.00254000821862334,0.00128215000560572,0.000729526456521475,0.000351629586058912
3.28110991457606,0.00255188550430483,0.00128339324082752,0.000727470290310161,0.00034896908376995
3.28727042700215,0.00256365638974577,0.00128455800631491,0.000725359988984216,0.000346280846512649
3.29343124563548,0.00257532098672571,0.00128564464731851,0.000723196061431677,0.000343565380006024
3.29959236962832,0.00258687940720612,0.00128665350866916,0.000720979014860647,0.000340823186652936
3.30575379813258,0.00259833176332798,0.00128758493496676,0.000718709354890271,0.000338054765798963
3.31191553029977,0.00260967816735498,0.0012884392703924,0.000716387585267319,0.000335260613650641
3.31807756528103,0.00262091873171094,0.00128921685888167,0.000714014208158678,0.000332441223261992
3.32423990222713,0.00263205356901829,0.00128991804404552,0.000711589724038499,0.000329597084505752
3.33040254028848,0.00264308279202756,0.00129054316912777,0.000709114631598492,0.000326728684193979
3.3365654786151,0.00265400651369676,0.00129109257700357,0.000706589427892147,0.000323836506207321
3.34272871635663,0.00266482484705152,0.00129156661032755,0.000704014608262919,0.000320921031008607
3.34889225266235,0.00267553790537429,0.00129196561134273,0.000701390666411257,0.000317982736248003
3.35505608668116,0.00268614580204583,0.00129228992200194,0.000698718094273346,0.000315022096315442
3.3612202175616,0.00269664865064858,0.00129253988389429,0.000695997382083678,0.000312039582649051
3.36738464445181,0.00270704656489164,0.00129271583827909,0.000693229018497134,0.000309035663658473
3.37354936649959,0.00271733965867333,0.00129281812617455,0.000690413490406046,0.000306010804629542
3.37971438285234,0.00272752804602043,0.00129284708812844,0.000687551282952656,0.0003029654677551
3.38587969265711,0.00273761184115735,0.00129280306442598,0.000684642879747228,0.000299900112293092
3.39204529506056,0.00274759115840155,0.00129268639503134,0.000681688762570527,0.0002968151944791
3.39821118920898,0.00275746611232648,0.00129249741951231,0.000678689411614913,0.000293711167489993
3.4043773742483,0.00276723681759804,0.0012922364771779,0.000675645305301115,0.000290588481535404
3.41054384932407,0.00277690338903092,0.00129190390696181,0.000672556920415593,0.000287447583723042
3.41671061358147,0.00278646594165712,0.00129150004743575,0.000669424732175185,0.000284288918303101
3.4228776661653,0.00279592459062187,0.00129102523687807,0.000666249213903071,0.000281112926522868
3.42904500622002,0.00280527945123143,0.00129047981319731,0.000663030837380542,0.000277920046619424
3.43521263288968,0.00281453063896215,0.00128986411399448,0.000659770072689311,0.000274710713882782
3.44138054531798,0.00282367826946583,0.00128917847645142,0.000656467388260532,0.000271485360645001
3.44754874264825,0.00283272245850962,0.0012884232375357,0.000653123250764178,0.000268244416301917
3.45371722402344,0.00284166332205189,0.00128759873379101,0.000649738125317312,0.000264988307297856
3.45988598858615,0.00285050097619524,0.0012867053014072,0.000646312475238357,0.000261717457154123
3.46605503547858,0.00285923553723545,0.00128574327626683,0.000642846762250748,0.000258432286462922
3.47222436384257,0.00286786712154857,0.00128471299390234,0.000639341446424436,0.000255133213007651
3.47839397281962,0.00287639584572803,0.00128361478947685,0.000635796986115581,0.000251820651494877
3.48456386155083,0.00288482182655035,0.00128244899784249,0.000632213838006751,0.000248495013862998
3.49073402917693,0.00289314518086212,0.00128121595347982,0.000628592457194407,0.000245156709126624
3.4969044748383,0.00290136602572892,0.00127991599054989,0.000624933296948061,0.000241806143493508
3.50307519767493,0.0029094844783818,0.00127854944284021,0.000621236809090887,0.000238443720137806
3.50924619682647,0.0029175006561491,0.0012771166438013,0.000617503443639856,0.000235069839492443
3.51541747143217,0.00292541467656467,0.00127561792652149,0.000613733648938221,0.000231684899232289
3.52158902063093,0.00293322665733057,0.0012740536237352,0.000609927871782467,0.000228289293956318
3.52776084356128,0.00294093671626753,0.00127242406787366,0.00060608655715786,0.000224883415653818
3.53393293936137,0.00294854497137204,0.00127072959096304,0.000602210148564174,0.000221467653365151
3.54010530716902,0.00295605154078323,0.00126897052470208,0.000598299087678011,0.000218042393357066
3.54627794612163,0.00296345654282033,0.0012671472004334,0.000594353814711575,0.000214608019069107
3.55245085535628,0.00297076009592392,0.00126525994914485,0.000590374768010602,0.000211164911134341
3.55862403400964,0.00297796231870861,0.0012633091014658,0.00058636238439167,0.000207713447417588
3.56479748121805,0.0029850633299544,0.00126129498768528,0.000582317099046758,0.000204254003068649
3.57097119611747,0.00299206324859152,0.0012592179377236,0.00057823934542633,0.000200786950343904
3.57714517784349,0.00299896219369117,0.00125707828111896,0.000574129555399838,0.000197312658785138
3.58331942553133,0.003005760284525,0.00125487634713192,0.000569988159139328,0.000193831495205928
3.58949393831586,0.00301245764043874,0.00125261246457555,0.000565815585225282,0.000190343823633122
3.59566871533158,0.00301905438099319,0.00125028696195479,0.000561612260598335,0.000186850005413238
3.6018437557126,0.00302555062589254,0.00124790016740605,0.000557378610477229,0.000183350399097521
3.60801905859271,0.00303194649501643,0.00124545240869591,0.000553115058520796,0.000179845360567291
3.61419462310528,0.0030382421083442,0.00124294401326329,0.000548822026700948,0.000176335242950329
3.62037044838337,0.00304443758603958,0.00124037530811787,0.000544499935366764,0.000172820396684161
3.62654653355964,0.00305053304843929,0.00123774661998319,0.000540149203265259,0.000169301169489467
3.6327228777664,0.00305652861599172,0.00123505827516973,0.000535770247395269,0.000165777906502395
3.63889948013558,0.00306242440935218,0.00123231059966105,0.000531363483276308,0.000162250950059768
3.64507633979877,0.00306822054929062,0.00122950391901041,0.000526929324662144,0.00015872063990706
3.65125345588718,0.00307391715674369,0.00122663855850736,0.000522468183735874,0.000155187313037596
3.65743082753166,0.00307951435277387,0.0012237148430074,0.00051798047110758,0.000151651303914014
3.66360845386269,0.00308501225864925,0.00122073309698065,0.000513466595567257,0.000148112944269451
3.6697863340104,0.00309041099578238,0.00121769364460958,0.00050892696450472,0.00014457256326144
3.67596446710455,0.00309571068565466,0.00121459680961172,0.000504361983530274,0.000141030487337649
3.68214285227454,0.00310091145002216,0.001211442915412,0.00049977205670815,0.000137487040374612
3.6883214886494,0.00310601341070119,0.00120823228506382,0.000495157586406471,0.000133942543758186
3.6945003753578,0.00311101668973477,0.00120496524117272,0.000490518973458911,0.000130397315936935
3.70067951152805,0.00311592140924772,0.00120164210607018,0.00048585661702259,0.000126851673214353
3.70685889628811,0.00312072769155217,0.00119826320164735,0.000481170914585652,0.000123305928946921
3.71303852876556,0.00312543565912289,0.001194828849468,0.000476462262169975,0.000119760394106844
3.71921840808763,0.00313004543456403,0.00119133937071,0.000471731053997955,0.00011621537700894
3.72539853338117,0.00313455714064234,0.00118779508615744,0.000466977682844494,0.000112671183488712
3.73157890377269,0.0031389709002522,0.00118419631625108,0.000462202539776317,0.000109128116743193
3.73775951838834,0.00314328683650671,0.00118054338100836,0.000457406014214627,0.000105586477499626
3.7439403763539,0.00314750507258332,0.00117683660013957,0.000452588494056695,0.000102046563920917
3.75012147679477,0.00315162573186666,0.00117307629293448,0.000447750365533458,9.8508671655997e-05
3.75630281883604,0.00315564893787303,0.00116926277829634,0.000442892013292617,9.49730938112928e-05
3.76248440160239,0.00315957481427691,0.00116539637478684,0.00043801382038519,9.14401210133364e-05
3.76866622421817,0.00316340348490791,0.00116147740058492,0.000433116168216574,8.79100413479948e-05
3.77484828580736,0.00316713507371397,0.00115750617344915,0.000428199436642204,8.43831405785482e-05
3.78103058549357,0.00317076970484669,0.00115348301079078,0.00042326400386643,8.08597016976279e-05
3.78721312240008,0.00317430750255683,0.00114940822964051,0.000418310246484246,7.73400054781774e-05
3.79339589564979,0.00317774859128084,0.0011452821466537,0.00041333853954371,7.38243300499128e-05
3.79957890436524,0.00318109309559807,0.00114110507811119,0.000408349256471881,7.03129512471827e-05
3.80576214766861,0.00318434114020136,0.00113687733983897,0.000403342769080726,6.68061423040499e-05
3.81194562468173,0.00318749284999076,0.00113259924736365,0.000398319447599779,6.33041741018983e-05
3.81812933452609,0.00319054834997304,0.00112827111579925,0.000393279660687194,5.98073151283267e-05
3.82431327632277,0.00319350776533145,0.00112389325988412,0.000388223775400724,5.63158313138753e-05
3.83049744919255,0.00319637122136663,0.00111946599395342,0.000383152157124505,5.2829986259104e-05
3.83668185225582,0.00319913884355377,0.00111498963198718,0.000378065169806927,4.93500412215616e-05
3.84286648463261,0.00320181075753158,0.00111046448748826,0.000372963175690047,4.58762549113279e-05
3.84905134544261,0.00320438708902219,0.00110589087370277,0.000367846535471719,4.2408883807321e-05
3.85523643380515,0.0032068679639856,0.00110126910341481,0.00036271560829975,3.89481818852225e-05
3.86142174883919,0.00320925350843225,0.00109659948903181,0.000357570751585544,3.5494400775063e-05
3.86760728966334,0.00321154384862471,0.00109188234253341,0.000352412321388716,3.20477897623978e-05
3.87379305539587,0.00321373911091036,0.00108711797560245,0.000347240672030107,2.86085958136303e-05
3.87997904515468,0.00321583942177279,0.0010823066994502,0.000342056156280896,2.51770634746789e-05
3.8861652580573,0.00321784490786206,0.00107744882493418,0.00033685912537339,2.1753434984066e-05
3.89235169322093,0.00321975569600462,0.00107254466247581,0.00033164992893002,1.83379502824178e-05
3.8985383497624,0.00322157191313719,0.00106759452215896,0.00032642891499733,1.49308469275348e-05
3.9047252267982,0.00322329368636166,0.00106259871364696,0.000321196430081534,1.15323601780687e-05
3.91091232344444,0.00322492114289261,0.00105755754620129,0.000315952819100456,8.14272306075392e-06
3.9170996388169,0.00322645441015049,0.00105247132872482,0.000310698425397865,4.76216614160824e-06
3.92328717203098,0.00322789361567164,0.00104734036966109,0.000305433590733864,1.39091793337444e-06
3.92947492220176,0.00322923888710654,0.00104216497711669,0.000300158655359761,-1.9707955761221e-06
3.93566288844395,0.00323049035232814,0.00103694545879611,0.000294873957896919,-5.32275048695033e-06
3.94185106987188,0.00323164813925419,0.00103168212195191,0.000289579835418822,-8.66472532157354e-06
3.94803946559957,0.00323271237606492,0.00102637527352209,0.00028427662345532,-1.19965006775236e-05
3.95422807474066,0.00323368319098902,0.00102102521993857,0.000278964656018034,-1.53178595543292e-05
3.96041689640845,0.00323456071244895,0.00101563226735929,0.000273644265475442,-1.86285871272929e-05
3.96660592971587,0.0032353450689866,0.00101019672144594,0.000268315782648496,-2.19284707769635e-05
3.97279517377552,0.00323603638934294,0.00100471888747579,0.0002629795369391,-2.52173001307646e-05
3.97898462769962,0.00323663480232263,0.000999199070358655,0.000257635855978316,-2.84948670865822e-05
3.98517429060008,0.00323714043691528,0.000993637574610444,0.00025228506597135,-3.17609657165805e-05
3.99136416158841,0.00323755342229798,0.000988034704270202,0.00024692749162169,-3.50153921910294e-05
3.9975542397758,0.00323787388773713,0.000982390763034875,0.000241563455980897,-3.82579449531061e-05
4.00374452427307,0.00323810196264936,0.000976706054158631,0.000236193280610391,-4.14884246870331e-05
4.00993501419071,0.00323823777659235,0.000970980880562724,0.000230817285470772,-4.47066341612335e-05
4.01612570863885,0.00323828145931167,0.000965215544712498,0.000225435789125532,-4.79123783865919e-05
4.02231660672725,0.00323823314066325,0.000959410348605049,0.000220049108331924,-5.11054643784843e-05
4.02850770756535,0.00323809295062805,0.000953565593957936,0.000214657558554542,-5.42857014790865e-05
4.03469901026222,0.00323786101935416,0.000947681581982105,0.000209261453648548,-5.7452901023554e-05
4.04089051392658,0.00323753747713051,0.000941758613503855,0.000203861105936881,-6.06068766131999e-05
4.04708221766682,0.00323712245440796,0.000935796988982604,0.000198456826061629,-6.3747443909629e-05
4.05327412059095,0.00323661608174455,0.000929797008435911,0.000193048923352981,-6.68744206523641e-05
4.05946622180666,0.00323601848986978,0.00092375897142987,0.000187637705491667,-6.99876267630597e-05
4.06565852042127,0.00323532980962329,0.00091768317720875,0.000182223478640983,-7.30868841540367e-05
4.07185101554175,0.00323455017202785,0.00091156992453045,0.000176806547466265,-7.61720169907761e-05
4.07804370627475,0.003233679708236,0.00090541951177187,0.000171387215019311,-7.92428513290562e-05
4.08423659172654,0.00323271854949557,0.000899232236902607,0.000165965782936544,-8.22992154931026e-05
4.09042967100306,0.00323166682728628,0.000893008397442083,0.000160542551318349,-8.53409397073338e-05
4.09662294320989,0.00323052467314408,0.000886748290562563,0.000155117818631567,-8.83678564462878e-05
4.10281640745226,0.00322929221880056,0.000880452212949236,0.000149691881925232,-9.13797998817364e-05
4.10901006283508,0.0032279695961151,0.000874120460896652,0.000144265036734482,-9.43766067037942e-05
4.11520390846288,0.00322655693705317,0.000867753330320423,0.000138837577009719,-9.73581152721328e-05
4.12139794343985,0.0032250543737918,0.000861351116685557,0.000133409795284599,-0.000100324166107212
4.12759216686986,0.00322346203858351,0.000854914114985527,0.000127981982404552,-0.000103274601717475
4.13378657785639,0.00322178006382763,0.000848442619943927,0.000122554427972367,-0.000106209266647004
4.13998117550261,0.00322000858212768,0.000841936925682341,0.000117127419804037,-0.00010912800746186
4.14617595891133,0.0032181477261691,0.000835397326057987,0.000111701244381318,-0.00011203067263208
4.15237092718501,0.00321619762878134,0.000828824114425726,0.000106276186624781,-0.000114917112708814
4.15856607942577,0.00321415842293684,0.000822217583719134,0.000100852529948759,-0.000117787180154938
4.16476141473538,0.00321203024179073,0.000815578026458918,9.54305562771449e-05,-0.00012064072949417
4.17095693221528,0.00320981321855994,0.000808905734815652,9.00105460444294e-05,-0.000123477617065033
4.17715263096654,0.00320750748666382,0.000802201000387295,8.45927781188892e-05,-0.000126297701201364
4.18334851008991,0.00320511317964638,0.000795464114507164,7.91775299775331e-05,-0.000129100842311168
4.18954456868577,0.00320263043118316,0.000788695368000124,7.37650774962054e-05,-0.00013188690263555
4.19574080585419,0.00320005937506632,0.000781895051241101,6.8355695143434e-05,-0.000134655746284291
4.20193722069486,0.00319740014527677,0.000775063454266154,6.29496558539709e-05,-0.000137407239420893
4.20813381230716,0.00319465287590804,0.000768200866614758,5.75472310437662e-05,-0.000140141250022973
4.21433057979009,0.00319181770118632,0.000761307577399624,5.21486907060389e-05,-0.000142857648025398
4.22052752224234,0.00318889475547728,0.000754383875354528,4.67543032802358e-05,-0.00014555630519397
4.22672463876223,0.00318588417328897,0.000747430048779469,4.13643358132543e-05,-0.000148237095371022
4.23292192844777,0.00318278608927607,0.000740446385472047,3.5979053713795e-05,-0.000150899893957971
4.23911939039659,0.00317960063820771,0.000733433172902595,3.05987211402703e-05,-0.000153544578473065
4.24531702370601,0.00317632795502819,0.000726390698030423,2.52236005431526e-05,-0.000156171028226121
4.25151482747298,0.00317296817477502,0.000719319247422496,1.98539529743831e-05,-0.000158779124451588
4.25771280079413,0.00316952143266098,0.000712219107196371,1.44900380423981e-05,-0.000161368750040643
4.26391094276574,0.00316598786399845,0.000705090563095135,9.1321139033049e-06,-0.000163939789970371
4.27010925248376,0.00316236760426823,0.000697933900348238,3.78043715808443e-06,-0.000166492130897313
4.27630772904377,0.00315866078908438,0.0006907494038191,-1.56473697330077e-06,-0.00016902566138125
4.28250637154103,0.0031548675541759,0.000683537357855436,-6.90315485329621e-06,-0.000171540271618042
4.28870517907047,0.00315098803540824,0.00067629804646317,-1.22345642311498e-05,-0.000174035853929405
4.29490415072666,0.00314702236883411,0.000669031753150104,-1.75587142896308e-05,-0.000176512302114917
4.30110328560384,0.0031429706905831,0.000661738761047742,-2.28753557421607e-05,-0.00017896951200236
4.3073025827959,0.00313883313694348,0.000654419352766378,-2.81842407377819e-05,-0.000181407381051532
4.31350204139641,0.00313460984431516,0.00064707381052295,-3.34851228839773e-05,-0.000183825808554008
4.31970166049857,0.00313030094928054,0.000639702416157155,-3.87777572975561e-05,-0.000186224695630161
4.32590143919528,0.00312590658852479,0.000632305450975809,-4.4061900427397e-05,-0.000188603945069562
4.33210137657907,0.00312142689888886,0.000624883195881117,-4.93373103057094e-05,-0.00019096346146194
4.33830147174214,0.00311686201729734,0.000617435931332465,-5.4603746350673e-05,-0.000193303151037288
4.34450172377636,0.00311221208087096,0.000609963937417364,-5.98609694276217e-05,-0.000195622922030907
4.35070213177325,0.00310747722684974,0.000602467493656621,-6.51087418950401e-05,-0.000197922684095695
4.35690269482401,0.00310265759257787,0.00059494687920561,-7.03468274766093e-05,-0.000200202348811008
4.36310341201947,0.0030977533155476,0.000587402372800413,-7.55749914350862e-05,-0.000202461829360081
4.36930428245017,0.00309276453341296,0.000579834252678862,-8.07930004316474e-05,-0.000204701040675354
4.37550530520626,0.0030876913839331,0.000572242796667857,-8.60006225563547e-05,-0.000206919899407669
4.3817064793776,0.00308253400497699,0.000564628282131981,-9.11976273624468e-05,-0.000209118323866331
4.38790780405369,0.00307729253461566,0.000556990985989296,-9.63837858083192e-05,-0.00021129623403119
4.39410927832368,0.00307196711099567,0.000549331184767721,-0.000101558870312601,-0.000213453551613338
4.40031090127642,0.00306655787243053,0.000541649154470007,-0.00010672265475599,-0.00021559019991056
4.4065126720004,0.00306106495730912,0.000533945170692141,-0.000111874914348345,-0.000217706103911504
4.41271458958378,0.00305548850423609,0.000526219508575077,-0.000117015425867164,-0.000219801190383359
4.41891665311438,0.00304982865188355,0.000518472442865613,-0.000122143967384946,-0.000221875387463612
4.42511886167969,0.00304408553909672,0.00051070424774977,-0.000127260318486561,-0.000223928625122726
4.43132121436687,0.00303825930479878,0.000502915197052645,-0.000132364260187241,-0.000225960835016417
4.43752371026273,0.00303235008812688,0.000495105564158177,-0.000137455574837066,-0.000227971950187473
4.44372634845378,0.00302635802825855,0.000487275621944221,-0.000142534046270036,-0.000229961905516563
4.44992912802614,0.0030202832645713,0.000479425642842498,-0.000147599459743672,-0.000231930637355617
4.45613204806565,0.00301412593654234,0.000471555898909107,-0.000152651601908515,-0.000233878083728693
4.46233510765779,0.0030078861837741,0.00046366666164706,-0.00015769026083308,-0.000235804184107354
4.46853830588772,0.0030015641460344,0.000455758202165151,-0.000162715226007087,-0.000237708879769337
4.47474164184024,0.00299515996317886,0.0004478307911254,-0.000167726288300043,-0.000239592113393611
4.48094511459985,0.0029886737752268,0.000439884698697061,-0.000172723240058652,-0.000241453829356195
4.4871487232507,0.00298210572230154,0.000431920194647396,-0.000177705874901529,-0.000243293973366503
4.49335246687661,0.0029754559446584,0.000423937548209347,-0.000182673988006954,-0.000245112492930922
4.49955634456108,0.00296872458270391,0.000415937028245824,-0.000187627375881917,-0.000246909336961078
4.50576035538725,0.00296191177697301,0.00040791890313996,-0.000192565836413202,-0.000248684455981221
4.51196449843797,0.00295501766811368,0.000399883440771442,-0.000197489168867133,-0.000250437801952339
4.51816877279571,0.0029480423968957,0.000391830908625558,-0.000202397174031438,-0.000252169328426192
4.52437317754266,0.00294098610423486,0.000383761573676215,-0.000207289653966911,-0.000253878990491283
4.53057771176064,0.00293384893117429,0.000375675702529859,-0.000212166412149382,-0.000255566744587309
4.53678237453115,0.00292663101887484,0.000367573561178365,-0.000217027253486413,-0.000257232548905182
4.54298716493538,0.00291933250864254,0.000359455415311113,-0.000221871984185755,-0.00025887636288535
4.54919208205416,0.00291195354189554,0.000351321530076085,-0.000226700411941139,-0.000260498147515282
4.55539712496801,0.00290449426019279,0.000343172170136194,-0.000231512345773094,-0.000262097865312911
4.56160229275711,0.00289695480521652,0.00033500759981356,-0.00023630759615382,-0.00026367548026259
4.56780758450133,0.00288933531874318,0.00032682808282715,-0.000241085974824584,-0.000265230957746135
4.57401299928019,0.00288163594272932,0.00031863388248936,-0.000245847294986374,-0.000266764264675752
4.58021853617288,0.00287385681923919,0.000310425261703026,-0.000250591371097624,-0.000268275369310942
4.58642419425829,0.0028659980904746,0.000302202482803967,-0.000255318019208387,-0.000269764241423079
4.59262997261494,0.00285805989869765,0.00029396580776169,-0.000260027056546151,-0.000271230852155819
4.59883587032107,0.00285004238639676,0.000285715498038434,-0.000264718301803501,-0.00027267517408414
4.60504188645455,0.00284194569611738,0.000277451814608355,-0.000269391574978893,-0.000274097181312307
4.61124802009294,0.00283376997057627,0.000269175018000571,-0.000274046697459333,-0.000275496849154746
4.61745427031349,0.00282551535255849,0.000260885368300147,-0.000278683492071189,-0.000276874154455584
4.6236606361931,0.00281718198503243,0.000252583125094364,-0.000283301782871235,-0.000278229075445052
4.62986711680834,0.00280877001105652,0.000244268547500749,-0.000287901395393057,-0.000279561591687861
4.63607371123549,0.00280027957381113,0.000235941894198603,-0.000292482156414788,-0.000280871684138308
4.64228041855045,0.00279171081663972,0.000227603423378106,-0.000297043894169076,-0.000282159335159937
4.64848723782884,0.00278306388299328,0.000219253392752235,-0.000301586438207385,-0.000283424528378224
4.65469416814593,0.00277433891640128,0.000210892059575579,-0.000306109619359468,-0.00028466724889963
4.66090120857669,0.00276553606059161,0.000202519680640253,-0.000310613269972659,-0.000285887483125798
4.66710835819573,0.00275665545936218,0.000194136512275122,-0.000315097223548611,-0.000287085218718655
4.67331561607736,0.00274769725665562,0.000185742810254759,-0.000319561315021628,-0.000288260444791189
4.67952298129557,0.00273866159655848,0.000177338829984276,-0.000324005380747038,-0.000289413151645151
4.685730452924,0.00272954862323205,0.00016892482643593,-0.000328429258285988,-0.000290543331155652
4.691938030036,0.00272035848099364,0.000160501053909603,-0.000332832786595442,-0.000291650976136322
4.69814571170456,0.00271109131428185,0.000152067766392322,-0.000337215805988243,-0.000292736081111721
4.70435349700238,0.00270174726764628,0.000143625217386113,-0.00034157815805207,-0.000293798641441103
4.71056138500181,0.00269232648577961,0.000135173659896434,-0.000345919685812727,-0.000294838654190463
4.71676937477491,0.00268282911345912,0.000126713346388662,-0.000350240233477525,-0.000295856117555415
4.72297746539338,0.00267325529562974,0.000118244528922555,-0.000354539646694141,-0.000296851030860982
4.72918565592863,0.00266360517734126,0.000109767459118421,-0.000358817772420158,-0.000297823394889167
4.73539394545173,0.00265387890375597,0.000101282387995409,-0.000363074458912199,-0.000298773211552091
4.74160233303343,0.00264407662014007,9.27895662331608e-05,-0.000367309555690367,-0.000299700484085227
4.74781081774416,0.00263419847194264,8.42892439329857e-05,-0.000371522913757714,-0.000300605217023922
4.75401939865404,0.00262424460465686,7.57816707531976e-05,-0.000375714385284614,-0.000301487415956801
4.76022807483285,0.00261421516395718,6.72670958604481e-05,-0.000379883823818665,-0.000302347087914089
4.76643684535007,0.00260411029562297,5.87457679804402e-05,-0.000384031084159487,-0.000303184240964746
4.77264570927484,0.00259393014553005,5.02179353064044e-05,-0.000388156022495739,-0.000303998884442408
4.77885466567601,0.00258367485969823,4.16838455864745e-05,-0.000392258496333073,-0.000304791028979133
4.78506371362207,0.0025733445842836,3.31437460802394e-05,-0.000396338364413169,-0.000305560686333017
4.79127285218122,0.00256293946549686,2.45978835244307e-05,-0.000400395486766897,-0.000306307869438818
4.79748208042132,0.00255245964973772,1.60465042305485e-05,-0.000404429724796141,-0.000307032592432682
4.80369139740995,0.00254190528348815,7.48985399931405e-06,-0.000408440941229737,-0.000307734870676852
4.80990080221433,0.00253127651337362,-1.07182186331297e-06,-0.000412428999970038,-0.000308414720566078
4.81611029390137,0.00252057348612583,-9.63827847286006e-06,-0.000416393766301732,-0.000309072159839241
4.82231987153768,0.00250979634858354,-1.82092715722869e-05,-0.00042033510683676,-0.000309707207285994
4.82852953418955,0.00249894524772653,-2.67845571760334e-05,-0.000424252889380692,-0.000310319882874494
4.83473928092292,0.00248802033061574,-3.53638920211776e-05,-0.000428146983031443,-0.000310910207658114
4.84094911080346,0.00247702174446858,-4.39470331228391e-05,-0.000432017258257222,-0.000311478203865903
4.8471590228965,0.00246594963662415,-5.25337381455177e-05,-0.000435863586801377,-0.000312023894907507
4.85336901626704,0.00245480415449712,-6.11237651487211e-05,-0.000439685841614595,-0.000312547305237735
4.85957908997979,0.00244358544566934,-6.97168726559064e-05,-0.000443483896988258,-0.000313048460430019
4.86578924309913,0.00243229365779064,-7.83128198177581e-05,-0.000447257628467287,-0.000313527387209023
4.87199947468912,0.00242092893867187,-8.69113661209747e-05,-0.000451006912817085,-0.000313984113393251
4.87820978381353,0.00240949143620041,-9.55122716373565e-05,-0.000454731628188234,-0.000314418667833164
4.88442016953578,0.00239798129842608,-0.000104115296865644,-0.000458431653965251,-0.000314831080473882
4.89063063091899,0.00238639867347179,-0.000112720202876229,-0.000462106870740883,-0.000315221382438946
4.89684116702598,0.00237474370959182,-0.000121326751153299,-0.000465757160458118,-0.000315589605748802
4.90305177691924,0.00236301655516533,-0.000129934703668182,-0.000469382406240066,-0.000315935783738934
4.90926245966095,0.00235121735870384,-0.000138543822971786,-0.000472982492514926,-0.000316259950511456
4.91547321431297,0.00233934626878274,-0.000147153872040888,-0.000476557305009223,-0.000316562141395079
4.92168403993685,0.00232740343412473,-0.000155764614369391,-0.000480106730631871,-0.000316842392781187
4.92789493559384,0.00231538900357168,-0.000164375813893324,-0.000483630657577026,-0.000317100741938924
4.93410590034487,0.00230330312605605,-0.000172987235141049,-0.00048712897532052,-0.000317337227234891
4.94031693325054,0.00229114595066891,-0.000181598643057327,-0.000490601574539958,-0.000317551888294316
4.94652803337116,0.00227891762657867,-0.000190209803109386,-0.000494048347188435,-0.000317744765350924
4.95273919976672,0.0022666183030385,-0.000198820481237937,-0.000497469186496712,-0.000317915899865417
4.95895043149689,0.00225424812952166,-0.00020743044394817,-0.000500863986850722,-0.000318065334367967
4.96516172762106,0.00224180725548274,-0.000216039458165374,-0.000504232643963516,-0.000318193112243092
4.97137308719827,0.00222929583061207,-0.00022464729134751,-0.000507575054708478,-0.000318299277831763
4.97758450928726,0.00221671400460006,-0.000233253711457655,-0.000510891117291082,-0.000318383876603104
4.98379599294648,0.0022040619273463,-0.000241858486903751,-0.000514180731093246,-0.000318446954917005
4.99000753723405,0.00219133974880106,-0.00025046138668123,-0.000517443796672536,-0.000318488560125916
4.99621914120778,0.00217854761908155,-0.000259062180258757,-0.000520680215965234,-0.000318508740504494
5.00243080392518,0.00216568568832858,-0.000267660637533059,-0.000523889892033272,-0.000318507545247762
5.00864252444345,0.00215275410689357,-0.0002762565290008,-0.00052707272915072,-0.000318485024662759
5.01485430181948,0.00213975302517508,-0.000284849625581977,-0.000530228632829259,-0.000318441229736595
5.02106613510984,0.00212668259372235,-0.000293439698775069,-0.000533357509841749,-0.000318376212636009
5.0272780233708,0.00211354296315512,-0.000302026520471834,-0.000536459268143205,-0.0003182900262606
5.03348996565834,0.00210033428424453,-0.000310609863190813,-0.000539533816924645,-0.000318182724612214
5.03970196102809,0.00208705670784145,-0.000319189499892846,-0.000542581066562204,-0.000318054362403736
5.04591400853541,0.00207371038494637,-0.000327765204040193,-0.000545600928688016,-0.000317904995370487
5.05212610723534,0.00206029546663615,-0.000336336749590587,-0.000548593316085375,-0.000317734680143569
5.05833825618262,0.00204681210407879,-0.000344903911016722,-0.000551558142809123,-0.000317543474240413
5.06455045443166,0.00203326044861585,-0.000353466463332099,-0.000554495324063731,-0.000317331436019154
5.07076270103659,0.0020196406516575,-0.00036202418203928,-0.000557404776260075,-0.000317098624764258
5.07697499505123,0.00200595286470009,-0.000370576843074112,-0.000560286417039713,-0.000316845100530509
5.08318733552908,0.0019921972394099,-0.000379124223003381,-0.000563140165212916,-0.000316570924423385
5.08939972152334,0.00197837392753179,-0.000387666098813349,-0.000565965940789015,-0.000316276158210483
5.09561215208692,0.00196448308089594,-0.000396202248026758,-0.00056876366501259,-0.000315960864630518
5.1018246262724,0.00195052485146784,-0.000404732448655834,-0.000571533260276398,-0.000315625107198664
5.10803714313207,0.00193649939132207,-0.000413256479277997,-0.000574274650133357,-0.000315268950337188
5.11424970171793,0.00192240685264,-0.00042177411891417,-0.000576987759374102,-0.000314892459189762
5.12046230108164,0.00190824738770468,-0.000430285147117324,-0.000579672513977958,-0.000314495699876166
5.12667494027459,0.00189402114891531,-0.00043878934393775,-0.00058232884103433,-0.000314078739242592
5.13288761834785,0.00187972828875907,-0.000447286490020467,-0.000584956668872528,-0.000313641644823571
5.13910033435219,0.00186536895985099,-0.000455776366390784,-0.000587555926988264,-0.000313184485188641
5.14531308733808,0.00185094331490862,-0.000464258754672061,-0.000590126546056683,-0.000312707329536607
5.15152587635568,0.00183645150673198,-0.000472733436994446,-0.000592668457866005,-0.000312210247978866
5.15773870045486,0.00182189368826698,-0.000481200195976701,-0.000595181595515486,-0.000311693311323961
5.16395155868517,0.00180727001255957,-0.000489658814778717,-0.000597665893078009,-0.000311156591143559
5.17016445009588,0.00179258063272889,-0.000498109077003444,-0.00060012128586621,-0.000310600159807023
5.17637737373595,0.00177782570201701,-0.000506550766874866,-0.000602547710439595,-0.000310024090515307
5.18259032865402,0.00176300537379269,-0.000514983669061331,-0.000604945104483294,-0.000309428457145299
5.18880331389847,0.00174811980151624,-0.000523407568752699,-0.000607313406674436,-0.000308813334282397
5.19501632851734,0.00173316913870581,-0.000531822251662259,-0.000609652557083988,-0.000308178797381427
5.2012293715584,0.00171815353907958,-0.000540227504058549,-0.000611962496776639,-0.000307524922567335
5.2074424420691,0.00170307315638994,-0.000548623112646267,-0.000614243168057825,-0.000306851786651784
5.21365553909659,0.00168792814449951,-0.000557008864733436,-0.000616494514273459,-0.000306159467301136
5.21986866168774,0.00167271865739269,-0.000565384548057351,-0.000618716480051219,-0.00030544804270711
5.2260818088891,0.00165744484916966,-0.000573749950993374,-0.000620909011030462,-0.000304717591956969
5.23229497974694,0.00164210687398454,-0.000582104862291714,-0.000623072054072248,-0.000303968194714865
5.23850817330722,0.00162670488613728,-0.00059044907132426,-0.000625205557129073,-0.000303199931489301
5.2447213886156,0.00161123904004315,-0.000598782367945256,-0.000627309469319814,-0.000302412883282674
5.25093462471745,0.00159570949020633,-0.000607104542564807,-0.000629383740871303,-0.000301607131873616
5.25714788065784,0.00158011639116782,-0.000615415386031013,-0.000631428323184024,-0.000300782759823887
5.26336115548155,0.00156445989768982,-0.000623714689811911,-0.000633443168714579,-0.000299939850226042
5.26957444823305,0.00154874016453801,-0.000632002245840138,-0.000635428231102699,-0.000299078486901295
5.27578775795652,0.00153295734661908,-0.00064027784656561,-0.000637383465096697,-0.000298198754282187
5.28200108369584,0.00151711159894736,-0.000648541285005734,-0.00063930882655156,-0.00029730073750088
5.28821442449461,0.00150120307663705,-0.000656792354659276,-0.000641204272432411,-0.000296384522399908
5.29442777939611,0.00148523193490171,-0.000665030849547392,-0.000643069760835265,-0.000295450195254605
5.30064114744335,0.00146919832901695,-0.000673256564233136,-0.000644905251008076,-0.000294497843279772
5.30685452767902,0.0014531024144348,-0.000681469293839534,-0.000646710703231464,-0.000293527553960684
5.31306791914554,0.00143694434664233,-0.000689668833951827,-0.000648486078919641,-0.000292539415730146
5.31928132088502,0.0014207242812613,-0.00069785498067423,-0.00065023134061231,-0.00029153351743319
5.32549473193928,0.00140444237399968,-0.00070602753068319,-0.000651946451993597,-0.0002905099485877
5.33170815134985,0.00138809878066084,-0.000714186281181512,-0.000653631377672391,-0.000289468799290217
5.33792157815796,0.00137169365716825,-0.000722331029892201,-0.000655286083614468,-0.000288410160347427
5.34413501140455,0.00135522715951853,-0.000730461575001891,-0.000656910536616613,-0.000287334122966213
5.35034845013027,0.00133869944384215,-0.000738577715320433,-0.000658504704804178,-0.000286240779108842
5.35656189337548,0.00132211066631785,-0.000746679250111711,-0.000660068557232434,-0.000285130221186728
5.36277534018023,0.00130546098328211,-0.000754765979258467,-0.00066160206406725,-0.000284002542257386
5.36898878958431,0.00128875055110318,-0.0007628377030604,-0.000663105196653457,-0.000282857835980011
5.37520224062719,0.00127197952631198,-0.000770894222378505,-0.000664577927290346,-0.000281696196420756
5.38141569234806,0.00125514806549673,-0.000778935338682684,-0.000666020229477191,-0.000280517718354705
5.38762914378583,0.00123825632534217,-0.000786960853867939,-0.000667432077648692,-0.000279322497056308
5.39384259397909,0.00122130446266966,-0.000794970570470329,-0.000668813447488874,-0.000278110628334072
5.40005604196618,0.00120429263434928,-0.000802964291421886,-0.000670164315569344,-0.000276882208510829
5.40626948678511,0.00118722099739311,-0.00081094182026155,-0.000671484659710528,-0.000275637334408776
5.41248292747363,0.00117008970883813,-0.000818902961110318,-0.000672774458653888,-0.000274376103508199
5.41869636306919,0.00115289892592285,-0.000826847518520904,-0.000674033692315903,-0.000273098613666695
5.42490979260894,0.00113564880589493,-0.000834775297619098,-0.000675262341580923,-0.000271804963235854
5.43112321512976,0.00111833950613708,-0.000842686104136804,-0.000676460388456297,-0.000270495251279814
5.43733662966824,0.00110097118410083,-0.000850579744197488,-0.000677627815993061,-0.000269169577066061
5.44355003526067,0.00108354399736279,-0.000858456024566101,-0.000678764608300331,-0.000267828040625981
5.44976343094306,0.00106605810358202,-0.000866314752504285,-0.000679870750472425,-0.000266470742322228
5.45597681575114,0.00104851366051936,-0.000874155735811459,-0.000680946228738363,-0.000265097782993229
5.46219018872034,0.00103091082596605,-0.000881978782818734,-0.00068199103037491,-0.000263709264023821
5.46840354888579,0.00101324975795297,-0.000889783702417839,-0.000683005143659055,-0.000262305287251931
5.47461689528238,0.000995530614427731,-0.000897570304014317,-0.000683988557913857,-0.000260885954904825
5.48083022694468,0.000977753553605946,-0.000905338397516704,-0.000684941263483551,-0.000259451369718729
5.48704354290697,0.000959918733657791,-0.000913087793491256,-0.000685863251863276,-0.000258001634932438
5.49325684220326,0.000942026312909066,-0.000920818302854314,-0.000686754515420775,-0.000256536854105063
5.49947012386727,0.000924076449743033,-0.00092852973723064,-0.000687615047635412,-0.000255057131355603
5.50568338693243,0.000906069302727084,-0.000936221908723811,-0.00068844484302521,-0.00025356257122182
5.5118966304319,0.000888005030390535,-0.000943894629936089,-0.000689243897165803,-0.000252053278512088
5.51810985339855,0.000869883791457941,-0.00095154771405334,-0.00069001220650597,-0.000250529358699787
5.52432305486495,0.000851705744694518,-0.000959180974799271,-0.0006907497687028,-0.000248990917461289
5.53053623386341,0.000833471048962138,-0.000966794226409189,-0.000691456582302114,-0.000247438060941821
5.53674938942595,0.000815179863237911,-0.000974387283692796,-0.000692132646973206,-0.000245870895851507
5.54296252058429,0.000796832346569317,-0.000981959961976705,-0.000692777963254713,-0.000244289529030045
5.5491756263699,0.000778428658105009,-0.000989512077131602,-0.000693392532834442,-0.000242694067915041
5.55538870581393,0.000759968957075232,-0.000997043445597476,-0.000693976358315324,-0.000241084620167784
5.56160175794729,0.000741453402794452,-0.0010045538843114,-0.000694529443348413,-0.000239461293939448
5.56781478180056,0.000722882154688385,-0.00101204321079395,-0.000695051792629474,-0.000237824197826886
5.57402777640409,0.00070425537226513,-0.00101951124308299,-0.000695543411750273,-0.000236173440528605
5.58024074078792,0.000685573215109698,-0.00102695779979049,-0.000696004307366306,-0.000234509131383654
5.5864536739818,0.000666835842909986,-0.0010343826999942,-0.000696434487155974,-0.000232831379975602
5.59266657501523,0.000648043415432349,-0.00104178576342904,-0.000696833959723166,-0.000231140296265797
5.59887944291741,0.000629196092556712,-0.00104916681026038,-0.000697202734656876,-0.00022943599041311
5.60509227671725,0.000610294034216811,-0.00105652566128519,-0.000697540822629125,-0.000227718573142642
5.61130507544342,0.000591337400450516,-0.00106386213782308,-0.000697848235175712,-0.000225988155315167
5.61751783812427,0.000572326351413151,-0.00107117606171519,-0.000698124984907872,-0.000224244848348212
5.62373056378789,0.000553261047273698,-0.00107846725538174,-0.000698371085348023,-0.000222488763745856
5.6299432514621,0.000534141648360205,-0.00108573554172785,-0.000698586551093955,-0.000220720013407237
5.63615590017442,0.000514968315076447,-0.00109298074430403,-0.000698771397569738,-0.000218938709629054
5.64236850895212,0.000495741207887603,-0.00110020268712744,-0.000698925641265462,-0.000217144964924892
5.64858107682217,0.000476460487338876,-0.00110740119477343,-0.000699049299705336,-0.000215338892083797
5.65479360281127,0.00045712631407616,-0.00111457609237195,-0.000699142391176557,-0.000213520604291138
5.66100608594584,0.000437738848879524,-0.00112172720567449,-0.000699204935174846,-0.000211690214926655
5.66721852525203,0.000418298252534692,-0.00112885436083848,-0.000699236951897271,-0.000209847837736662
5.67343091975572,0.000398804685974921,-0.00113595738471543,-0.000699238462729492,-0.000207993586657615
5.6796432684825,0.000379258310142495,-0.00114303610461084,-0.000699209489934621,-0.000206127575925926
5.6858555704577,0.000359659286175214,-0.00115009034839629,-0.000699150056655562,-0.00020424992007451
5.69206782470636,0.000340007775209668,-0.00115711994449337,-0.000699060187054313,-0.000202360733871333
5.69828003025325,0.000320303938514929,-0.00116412472189858,-0.000698939906204116,-0.000200460132383406
5.70449218612287,0.00030054793738487,-0.00117110451018462,-0.000698789240181742,-0.000198548230817918
5.71070429133946,0.000280739933252529,-0.00117805913939633,-0.000698608216009352,-0.000196625144759559
5.71691634492695,0.00026088008765673,-0.00118498844020385,-0.000698396861542148,-0.000194690989981193
5.72312834590902,0.000240968562122191,-0.00119189224376966,-0.000698155205610438,-0.00019274588235737
5.72934029330909,0.000221005518360534,-0.00119877038184109,-0.0006978832781058,-0.000190789938305109
5.73555218615028,0.000200991118092271,-0.00120562268673043,-0.000697581109658923,-0.00018882327406782
5.74176402345546,0.000180925523176587,-0.00121244899126926,-0.000697248731948746,-0.000186846006477604
5.74797580424721,0.000160808895496616,-0.00121924912887221,-0.000696886177552341,-0.000184858252254089
5.75418752754784,0.000140641397090064,-0.00122602293350355,-0.000696493480017098,-0.000182860128603996
5.76039919237942,0.000120423190008339,-0.00123277023963272,-0.000696070673678136,-0.000180851752731374
5.7666107977637,0.000100154436414628,-0.00123949088237399,-0.000695617793968583,-0.000178833242155574
5.77282234272221,7.98352985995453e-05,-0.00124618469733126,-0.000695134877047027,-0.000176804714498248
5.77903382627616,5.94659388360995e-05,-0.00125285152065625,-0.000694621960077191,-0.000174766287708255
5.78524524744653,3.90465195397492e-05,-0.00125949118910994,-0.000694079081262162,-0.00017271807968518
5.79145660525401,1.85772032053398e-05,-0.00126610353997823,-0.00069350627946653,-0.000170660208739248
5.79766789871903,-1.94184760529285e-06,-0.00127268841111324,-0.000692903594541378,-0.000168592793111377
5.80387912686175,-2.2510470238224e-05,-0.0012792456408912,-0.000692271067416121,-0.000166515951428188
5.81009028870204,-4.31285019762724e-05,-0.00128577506826488,-0.000691608739624801,-0.000164429802417959
5.81630138325955,-6.3795779987074e-05,-0.00129227653278809,-0.000690916653836421,-0.000162334464859653
5.82251240955361,-8.45121413996226e-05,-0.00129874987451136,-0.000690194853513735,-0.000160230057800392
5.82872336660331,-0.000105277423286625,-0.00130519493405936,-0.000689443383007592,-0.0001581167002923
5.83493425342749,-0.000126091462535488,-0.0013116115526386,-0.000688662287559148,-0.00015599451168604
5.84114506904468,-0.000146954096062722,-0.00131799957198805,-0.000687851613334156,-0.000153863611403921
5.84735581247316,-0.000167865160677172,-0.00132435883441895,-0.000687011407303827,-0.000151724118938721
5.85356648273097,-0.000188824493062187,-0.00133068918279754,-0.000686141717379052,-0.000149576153906754
5.85977707883586,-0.000209831929914348,-0.00133699046054894,-0.000685242592380334,-0.00014741983614841
5.86598759980531,-0.000230887307762321,-0.00134326251170098,-0.00068431408188516,-0.000145255285493463
5.87219804465656,-0.00025199046308203,-0.0013495051807206,-0.00068335623645877,-0.000143082621988296
5.87840841240654,-0.000273141232310765,-0.00135571831276442,-0.000682369107472603,-0.000140901965711266
5.88461870207197,-0.000294339451792418,-0.00136190175352988,-0.000681352747218088,-0.000138713436772325
5.89082891266928,-0.000315584957737415,-0.00136805534921385,-0.000680307208778727,-0.000136517155559183
5.89703904321462,-0.000336877586374693,-0.00137417894662784,-0.000679232546074451,-0.000134313242371323
5.90324909272392,-0.000358217173811562,-0.00138027239314097,-0.000678128814028754,-0.00013210181768656
5.90945906021279,-0.000379603556052289,-0.00138633553660825,-0.000676996068286912,-0.000129883002046526
5.91566894469663,-0.000401036569072239,-0.00139236822558217,-0.000675834365416,-0.000127656915992629
5.92187874519055,-0.000422516048738177,-0.00139837030907276,-0.000674643762766427,-0.000125423680151438
5.92808846070941,-0.000444041830852797,-0.00140434163670616,-0.000673424318566153,-0.000123183415292154
5.9342980902678,-0.000465613751194178,-0.00141028205866682,-0.000672176091933092,-0.000120936242233294
5.94050763288004,-0.000487231645353646,-0.00141619142563429,-0.000670899142805496,-0.000118682281731242
5.94671708756022,-0.000508895348954745,-0.0014220695889959,-0.000669593531879718,-0.000116421654660622
5.95292645332214,-0.000530604697507493,-0.00142791640052231,-0.000668259320823251,-0.00011415448198904
5.95913572917935,-0.00055235952641585,-0.00143373171273027,-0.000666896571939663,-0.000111880884637609
5.96534491414514,-0.000574159671073561,-0.00143951537858606,-0.000665505348584576,-0.000109600983581888
5.97155400723254,-0.00059600496676698,-0.00144526725164024,-0.000664085714805335,-0.000107314899822444
5.97776300745434,-0.00061789524871827,-0.00145098718602414,-0.000662637735510811,-0.000105022754379889
5.98397191382303,-0.00063983035207516,-0.00145667503643759,-0.000661161476429187,-0.000102724668362673
5.99018072535087,-0.000661810111857691,-0.00146233065815901,-0.000659657004111429,-0.000100420762762417
5.99638944104986,-0.000683834363158484,-0.00146795390701244,-0.000658124385942644,-9.81111586344872e-05
6.00259805993175,-0.000705902940852521,-0.0014735446393616,-0.00065656369003012,-9.57959771288558e-05
6.008806581008,-0.000728015679792795,-0.00147910271223555,-0.000654974985368109,-9.34753392482357e-05
6.01501500328986,-0.00075017241479697,-0.0014846279831106,-0.000653358341805736,-9.11493660222487e-05
6.02122332578827,-0.000772372980569755,-0.00149012031009629,-0.000651713829904921,-8.88181785456346e-05
6.02743154751397,-0.000794617211753458,-0.00149557955188501,-0.000650041521059776,-8.64818978221736e-05
6.0336396674774,-0.000816904942936789,-0.00150100556769442,-0.000648341487461749,-8.41406448828808e-05
6.03984768468876,-0.000839236008629194,-0.00150639821734306,-0.000646613802088523,-8.17945407191018e-05
6.046055598158,-0.00086161024323538,-0.00151175736121532,-0.00064485853876375,-7.94437062171847e-05
6.05226340689481,-0.0008840274811854,-0.00151708286023811,-0.000643075772032696,-7.70882623296336e-05
6.05847110990862,-0.000906487556745991,-0.00152237457593939,-0.000641265577224006,-7.47283299278517e-05
6.06467870620863,-0.000928990304128729,-0.00152763237041792,-0.000639428030599262,-7.23640298542331e-05
6.07088619480375,-0.000951535557545101,-0.00153285610631685,-0.000637563208971626,-6.9995482801088e-05
6.07709357470266,-0.0009741231510389,-0.00153804564686506,-0.000635671190090394,-6.76228096170381e-05
6.08330084491378,-0.000996752918653735,-0.00154320085587442,-0.000633752052433612,-6.52461308766112e-05
6.08950800444529,-0.00101942469439429,-0.00154832159768404,-0.000631805875246649,-6.28655672156808e-05
6.09571505230509,-0.00104213831208955,-0.00155340773729919,-0.000629832738598306,-6.04812391991758e-05


==> data/HertzianContact/hertz_rgd_sym_modcoll/hertz_rgd_sym_modcoll_mesh_nel_u_50_mesh_nel_v_50.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.985576066615347,0.993228408163336,0.990727318726256,0.990647339869832
0.00580439818062512,0.985514896873684,0.993211242081899,0.990710109346185,0.990630022875927
0.0116094792004039,0.985428261303299,0.99315989298306,0.990658528779048,0.990578497951391
0.0174152452780917,0.985316151893814,0.993074329144623,0.990572556476584,0.990492648402146
0.0232216986261302,0.98517856065561,0.992954518932355,0.990452168877548,0.990372387469402
0.0290288414522788,0.985015479619771,0.992800430800387,0.990297339404949,0.990217653424666
0.0348366759612458,0.984826900838181,0.992612033291329,0.990108038463987,0.990028404649093
0.0406452043563224,0.984612816383492,0.992389295036233,0.98988423343973,0.989804614693358
0.0464544288410159,0.984373218349174,0.992132184754738,0.989625888694194,0.989546267322874
0.052264351620686,0.984108098849588,0.991840671255334,0.989332965564788,0.989253351543067
0.0580749749041811,0.983817450019886,0.991514723435539,0.989005422361272,0.988925856609947
0.0638863009054755,0.983501264016187,0.99115431028157,0.988643214363725,0.988563767020781
0.0696983318453089,0.983159533015499,0.990759400869086,0.98824629382013,0.988167057490062
0.0755110699528251,0.982724342919959,0.990329941485037,0.987814609664401,0.987735687935191
0.081324517467051,0.98220022026347,0.989865760441027,0.987348101886562,0.987269600757012
0.0871386766372589,0.981652145300221,0.989366780386455,0.986846702433137,0.986768724823545
0.0929535497222378,0.981080110783549,0.98883294367909,0.986310341140904,0.986232978627835
0.098769138989414,0.980484109486481,0.988264192756671,0.985738945985572,0.985662272089392
0.104585446713971,0.97986413420164,0.987660470136992,0.985132443082549,0.985056508344319
0.11040247517797,0.979220177741506,0.987021718418259,0.984490756688411,0.98441558554496
0.116220226669465,0.978552232938186,0.986347880279216,0.983813809202428,0.983739398668263
0.122038703481625,0.977860292643615,0.985638898478987,0.98310152116763,0.983027841332776
0.127857907911848,0.977144349729462,0.984894715857703,0.982353811272635,0.982280807625355
0.133677842260879,0.976404397087243,0.984115275336327,0.98157059635221,0.981498193935954
0.139498508831925,0.975640427628275,0.983300519916988,0.980751791389604,0.980679900802423
0.145319909929774,0.974849032199614,0.982450392564479,0.979897309516993,0.979825834763466
0.151142047859938,0.973900239651329,0.981564631194195,0.979007058582021,0.978935909596555
0.156964924928607,0.972926073067247,0.980642968053624,0.978080930725667,0.978010041426337
0.162788543444548,0.971926525922215,0.979685309916473,0.977118810322263,0.977048142716216
0.168612905721729,0.970901591712872,0.978691563623908,0.976120576681692,0.976050121032953
0.17443801408198,0.969851263957451,0.977661636085083,0.975086104040853,0.975015878274089
0.180263870857649,0.968775536195959,0.976595434277279,0.974015261555366,0.973945309884913
0.186090478394263,0.967674401990131,0.975492865245903,0.972907913291799,0.972838304065924
0.191917839053189,0.966547854923426,0.974353836104796,0.971763918219092,0.971694740971316
0.197745955214299,0.965395888601132,0.973178254036548,0.970583130200536,0.970514491896906
0.203574829278636,0.964218496650321,0.971966026292784,0.969365397985713,0.969297418458357
0.20940446367108,0.9630156727199,0.970717060193979,0.968110565202134,0.96804337176034
0.215234860843021,0.96178741048068,0.969431263130102,0.966818470347054,0.96675219155548
0.221066023275022,0.960457101687545,0.968108455727358,0.965488946617581,0.965423705482231
0.226897953479009,0.959034431456071,0.966748077744766,0.964121819483457,0.964057733597046
0.232730653997282,0.957585007129154,0.965349928966762,0.962716909222588,0.96265410172816
0.238564127398572,0.956108822814859,0.963913871916203,0.961274034571808,0.961212643124954
0.244398376273703,0.95460587264466,0.962439769171757,0.959793012860036,0.959733195373968
0.250233403231256,0.95307615077371,0.960927483368143,0.958273660023463,0.958215597272597
0.256069210893232,0.951519651380758,0.959376877196556,0.956715790620305,0.956659685711157
0.261905801890703,0.949936368668145,0.957787813404793,0.955119217846124,0.95506529256234
0.267743178859467,0.948326296861871,0.956160154797647,0.953483753548572,0.953432241579195
0.2735813444357,0.94668943021162,0.954493764237153,0.951809208242752,0.951760345300544
0.279420301251605,0.94502576299078,0.952788504642825,0.95009539112608,0.950049401964836
0.285260051931048,0.943335289496474,0.951044238991913,0.94834211009336,0.948299192431026
0.291100599085211,0.941610423271973,0.949260829238637,0.946549171750784,0.946509477108996
0.296941945308375,0.939713648343325,0.947437654046303,0.94471636765257,0.944679990377445
0.302784093177191,0.937788038240889,0.945574135992976,0.942843439969239,0.942810416286981
0.308627045257953,0.935833587522201,0.943670079108719,0.940930117669693,0.940900377243625
0.314470804116753,0.933850290770984,0.941725287464128,0.938976126569996,0.938949447792272
0.320315372329723,0.931838142596778,0.939739565170763,0.936981189302776,0.936957170353283
0.326160752493301,0.929797137635448,0.93771271638156,0.934945025287781,0.934923070969907
0.332006947234488,0.927727270548904,0.935644545291249,0.93286735070105,0.932846675066004
0.337853959221124,0.925628536025158,0.933534856136507,0.930747878444793,0.930727523214613
0.343701791172166,0.923500928778462,0.931383453196415,0.92858631811736,0.928565186916888
0.349550445867972,0.921344443549211,0.929190140793026,0.926382375982578,0.926359284391031
0.355399926160597,0.919159075104037,0.926954723291426,0.924135754939833,0.92410949637259
0.361250234984088,0.916944818235788,0.92467700510026,0.92184615449354,0.921815581924353
0.367101375364782,0.914608414949985,0.922356593322279,0.919513273614275,0.919477394634042
0.372953350429614,0.91216835063024,0.919992331319045,0.917136851821441,0.917094915613146
0.378806163402099,0.909696525047854,0.917583831853074,0.914716637091956,0.914668291003358
0.384659817587323,0.907192933080093,0.91513082471072,0.912252335135189,0.912197799299842
0.390514316355583,0.904657569633424,0.912633039702804,0.909743607902945,0.909683798571274
0.396369663126,0.902090429643857,0.910090206665569,0.907190073599719,0.907126673435549
0.402225861350136,0.899491508076672,0.907502055460811,0.904591306694279,0.904526781953243
0.408082914495588,0.896860799926584,0.904868315976223,0.901946837930841,0.901884402437459
0.413940826029575,0.894198300217797,0.902188718126413,0.899256154339965,0.899199680180141
0.419799599402517,0.89150400400393,0.899462991852877,0.896518699250367,0.896472574094865
0.425659238031594,0.888777906368127,0.896690867124714,0.89373387230017,0.89370280327726
0.431519745284303,0.886020002423007,0.893872073939036,0.890901029449019,0.890889793481789
0.437381124461997,0.883216462468951,0.891006337372986,0.88801948296126,0.888032623515433
0.443243378783946,0.880208412521805,0.888092359887278,0.885088429964836,0.885129964833001
0.44910651138235,0.877164471587423,0.885129004077351,0.882106871820228,0.882179998942548
0.454970525321494,0.874084634593838,0.882115866182834,0.879073912774941,0.879180456265656
0.460835423625123,0.870968896502964,0.879052542426109,0.875988819285092,0.876128756116498
0.466701209304103,0.867817252310356,0.87593862901392,0.872851020168486,0.8730221530981
0.472567885384089,0.864629697045388,0.872773722137262,0.869660106757553,0.869857883799754
0.478435454933211,0.861406225771194,0.869557417972581,0.86641583305246,0.866633313795661
0.484303921089789,0.858146833584738,0.866289312682313,0.863118115873499,0.863346084943948
0.490173287090058,0.854851515616873,0.86296900241534,0.85976703501346,0.859994262986964
0.496043556295916,0.8515202670323,0.859596083308133,0.856362833389129,0.856576485451243
0.50191473222269,0.848153083029607,0.856170151484933,0.852905917193744,0.853092109848252
0.50778681856692,0.844749958841404,0.852690803058899,0.849396856047884,0.849541362175098
0.513659819234135,0.841185242827083,0.84915718782503,0.845836400647711,0.84592548641808
0.519533738362392,0.837491742416816,0.845566922118648,0.842225605479045,0.842246900401902
0.525408580320976,0.833756473414347,0.84191924323511,0.838565277664493,0.838509180930442
0.531284349687912,0.829979430465055,0.838213604358921,0.834855584740869,0.834716754046493
0.537161051225016,0.826160608254106,0.834449458590472,0.831096045309166,0.830874528572992
0.543038689852932,0.82230000150636,0.830626258947084,0.827285528112258,0.826987528492831
0.548917270626142,0.818397604986488,0.826743458363639,0.823422251112565,0.823060524461098
0.55479679870797,0.814453413498951,0.822800509693539,0.819503780571688,0.819097664450855
0.560677279345557,0.810467421888045,0.818796865709777,0.815527030129592,0.815102103532848
0.566558717844828,0.806439625037963,0.814731979105576,0.81148825988552,0.811075632789722
0.572441119545437,0.802370017872742,0.810605302495337,0.807383075479325,0.807018307364576
0.578324489795697,0.798258595356424,0.806416288415555,0.803206427173815,0.802928073644119
0.584208833927489,0.794079878105173,0.80216437044453,0.798952608751525,0.798800395578166
0.590094157231425,0.789625052558085,0.79784669095564,0.794615149797597,0.794627889821542
0.59598046493706,0.785119280085966,0.793460821146969,0.790187577477651,0.79040022669367
0.601867762203764,0.78056255403826,0.789005806872475,0.7856650774683,0.786104701313708
0.607756054115027,0.775954867812829,0.7844806941953,0.781044709781955,0.781727061082825
0.613645345672872,0.771296214856213,0.77988452938962,0.77632541216576,0.777252344227257
0.619535641792256,0.766586588663511,0.775216358942559,0.771508003499483,0.772665720524781
0.625426947295469,0.761825982778496,0.770475229555978,0.76659518719095,0.767953334213509
0.631319266906531,0.757014390793641,0.765660188148131,0.761591554570621,0.763103149082909
0.63721260524558,0.752151806350127,0.760770281855888,0.756503588283856,0.758105795746337
0.643106966823263,0.74723822313797,0.755804558036028,0.751339665681478,0.752955421093528
0.649002356035121,0.742273634895934,0.750762064267665,0.746110062208739,0.747650539923597
0.654898777155966,0.737258035411625,0.745641848353576,0.74082695479268,0.74219488875654
0.660796234334387,0.731991047936181,0.740441399470036,0.735504378405771,0.736598276910837
0.666694731602392,0.726536285173662,0.735153735213332,0.73015638215433,0.730877084176501
0.672594272969066,0.721018102924515,0.729777497016922,0.724792897303415,0.725053316429659
0.678494862582636,0.715436491400422,0.724311953830963,0.719418735442621,0.719152852832562
0.684396504900082,0.709791440872751,0.71875637256311,0.714033573102123,0.71320365252284
0.690299204856871,0.704082941672579,0.713110018077712,0.708631941533157,0.707233956614298
0.696202968036813,0.698310984190807,0.707372153196002,0.703203216490998,0.701270485220639
0.702107800842019,0.692475558878192,0.701542038695405,0.697731608023096,0.695336629502781
0.708013710662992,0.686576656245335,0.695618933309375,0.692196150260553,0.689450638741732
0.713920706048812,0.680614266862836,0.689602093726929,0.6865706912134,0.683623802436863
0.719828796877456,0.674588381361227,0.683490774592549,0.680823882570389,0.677858627432337
0.725737994526221,0.668498990431146,0.677284228505548,0.674919169502573,0.672147010071912
0.73164831204226,0.662295141206206,0.670981722542154,0.668814782198897,0.666468403408269
0.737559764302195,0.655645489530221,0.664581711463745,0.662465971838461,0.66078821147271
0.74347236797247,0.648886662418049,0.658075639294051,0.655835652239304,0.655058654705927
0.749386141070703,0.642018649311662,0.651452880271904,0.648898420437517,0.649222269198965
0.755301102403512,0.635041439760628,0.644702808317419,0.641640456686112,0.643215477393535
0.761217271000805,0.627955023421852,0.637814797050451,0.63405954923709,0.636972136494095
0.767134665549695,0.620759390059854,0.630778219808855,0.626165119116657,0.630427097123963
0.773053303828026,0.613454529546811,0.623582449666913,0.617978244892824,0.623519772222048
0.778973202137514,0.606040431862622,0.616216859453986,0.609531687434861,0.616197716180122
0.784894374736517,0.598517087095001,0.608670821772452,0.60086991466608,0.60842021421665
0.790816833272404,0.590884485439549,0.600933709016822,0.592049126307808,0.600161881987007
0.796740586213562,0.583142617199822,0.592994893391493,0.583137278616442,0.591416275425381
0.802665638281004,0.575291472787394,0.584843746929825,0.574214109111549,0.582199510819671
0.808591989881519,0.566812609129568,0.576456518945585,0.56536993158408,0.572553839985795
0.814519636743109,0.558094326206535,0.56780062853013,0.556684273436325,0.562548544104448
0.820448570615686,0.549467943196691,0.558916514927312,0.548208220756906,0.5522736092734
0.826378780800383,0.540933540558648,0.549850141208271,0.539967904285907,0.541832442212864
0.832310255764666,0.532491198702604,0.540647513767887,0.53196460609593,0.531335095739991
0.838242984758638,0.524140997990125,0.531354682277277,0.524174712780861,0.520891479600285
0.84417695943244,0.515883018734025,0.522017739635973,0.516549668669365,0.510604552391185
0.850112175454739,0.507717341198184,0.512682821924312,0.509015929059656,0.500563494581856
0.856048634132313,0.499644045597402,0.503396108355479,0.501474913477117,0.490836862635236
0.861986344030708,0.491663212097173,0.494203821227487,0.493802958955415,0.481465724236623
0.867925322595999,0.48377492081369,0.485152225874874,0.485851273340067,0.472456774633273
0.873865597777627,0.475979251813524,0.476287630620567,0.477445888616148,0.463775434091687
0.879807209652325,0.467990974408682,0.467655359763153,0.468387627860005,0.455338926734479
0.885750211975772,0.457642314093919,0.459187310843234,0.458462327745472,0.447010511307935
0.8916946724995,0.445930837527601,0.450668486185171,0.447484301142945,0.438604409522387
0.897640670928623,0.432855143373698,0.441885311271043,0.435309743081376,0.42989937696226
0.903588296184573,0.41841383088022,0.432623893426228,0.421835981080201,0.420651166148843
0.909537643649794,0.402605499881974,0.422670021952624,0.407001501973656,0.410604830938886
0.915488812410583,0.385428750803358,0.411809168264078,0.390785978652072,0.399507055020696
0.921441902498067,0.36688218466087,0.399826486021821,0.373210296718383,0.387118504490381
0.927397012127332,0.346964403065998,0.386506811271126,0.354336581059928,0.373226204486375
0.9333542349347,0.325674008227798,0.371634662578664,0.334268222336419,0.35765593986364
0.939313657213145,0.303009602955615,0.354994241171309,0.313149903382093,0.340284679885424
0.945275355145865,0.278969790661841,0.33636943107496,0.291167625523873,0.321053026913717
0.951239392038004,0.253553175364581,0.315543799255118,0.268548734813731,0.299977689077063
0.957205815550597,0.226652134892028,0.292371292588602,0.245563730377881,0.277163912882065
0.963174655313681,0.200716921528192,0.267185269942403,0.222531241163066,0.252813888434271
0.969145922437917,0.176287926794425,0.240462810236266,0.199764762082692,0.227219169808489
0.975119610436303,0.153364370288294,0.212675977782549,0.177544907901632,0.20074394729675
0.981095696282367,0.131945469551088,0.184297097190781,0.156119095922848,0.173807775341866
0.987074141469222,0.112030440067903,0.155798752732328,0.135701584080084,0.146868288773684
0.993054893069339,0.0936184952679528,0.127653787703974,0.116473509151514,0.120403906306445
0.999037884795044,0.0767088465248114,0.100335303790407,0.0985829250967512,0.0948965213486318
1.00502303805973,0.0613007031565749,0.074316660425807,0.0821448415142274,0.0708141801752363
1.0110102630398,0.0473932724261149,0.0500714741536075,0.0672412622209759,0.0485937475142197
1.01699945973728,0.0349857595412966,0.0280736179866621,0.053921223953878,0.0286235595968249
1.02299051904327,0.0240773676552274,0.00879722076454212,0.0422008351925469,0.011226064724268
1.02898332380192,0.0151734704996071,-0.00727758029270191,0.0320632515971805,-0.00335954919801086
1.03497774989505,0.00957542450938405,-0.0196325685080827,0.0234423217093437,-0.0149954146007334
1.04097366763768,0.00449130483420286,-0.0284299313707487,0.0162154738949358,-0.0236606527445056
1.04697094373991,-7.84661957831433e-05,-0.0340574463392907,0.0102569291670891,-0.0294461531930027
1.05296944342826,-0.0041334665422769,-0.036902755128405,0.00544518214208149,-0.0325385868984795
1.05896903257176,-0.00767327445971498,-0.0373533629261564,0.00166295795051525,-0.0332040006033921
1.06496957980951,-0.0106974684960971,-0.0357966376112714,-0.0012028309009246,-0.0317714187361818
1.07097095867958,-0.0132056274938739,-0.0326198089700489,-0.00326112771685204,-0.0286164528695684
1.07697304974938,-0.0151973305908735,-0.0282099679134422,-0.00461677484981836,-0.0241449188092809
1.08297574274745,-0.0166721572211135,-0.022954065693754,-0.00537055698602379,-0.0187764613821661
1.08897893869663,-0.0176296871156805,-0.0172389131211868,-0.00561924448000337,-0.012928186991948
1.09498255204866,-0.0180695003036682,-0.0114511797803302,-0.00545563673807351,-0.00699830401132934
1.1009865128202,-0.0179911771130195,-0.00597739324653949,-0.00496860565068971,-0.00134977107886401
1.10699076872439,-0.0161133230714566,-0.00126073156660426,-0.00424298824460616,0.00370624685973721
1.11299528681719,-0.0137553876531078,0.0023783771892975,-0.00335728257669101,0.00793115534358722
1.11900005284156,-0.0116141974698866,0.00503443721403459,-0.00238162866074947,0.0111733180368604
1.12500506893867,-0.00968928340940855,0.00682174707281241,-0.0013779986724921,0.0133613209350277
1.13101035120962,-0.00798017585671494,0.00785451520599421,-0.00040020450941486,0.0144933193592408
1.13701592727548,-0.00648640469475654,0.00824685966229423,0.000506103283150029,0.0146263894210194
1.14302183383566,-0.00520749930481582,0.00811280783205803,0.00130343656471975,0.0138658947062031
1.14902811422462,-0.00414298856727048,0.0075662961808569,0.00196247063281337,0.0123548682336827
1.15503481596709,-0.00329240086192558,0.00672116998260868,0.00246204523402545,0.0102634097431491
1.16104198833147,-0.00265526406865402,0.00569118305336021,0.00278916555571808,0.00777809836750758
1.16704967988177,-0.00223110556792861,0.00458999748474923,0.00293900319621546,0.00509142074373501
1.17305793602785,-0.0020194522413205,0.00353118337755719,0.00291489711425249,0.00239121461795404
1.17906679657403,-0.0019645563697764,0.00262651076904017,0.00272838779328669,-0.000149873015365947
1.18507629333877,-0.00178162366706495,0.0019018564295036,0.00240529092185356,-0.00238594439679808
1.19108644884191,-0.00161247869998308,0.00132726622363384,0.00198749081160867,-0.00421179575893022
1.19709727685017,-0.00145692121592979,0.000886241055213774,0.00151440278502454,-0.00556534269203829
1.20310878341745,-0.00131475083222968,0.000562260650991697,0.00102057649575788,-0.00642249367306211
1.20912096793544,-0.00118576703657641,0.000338783574166024,0.000535704837139643,-0.00679171975816217
1.21513382418497,-0.00106976918729925,0.000199247238673025,8.46328711342354e-05,-0.00670863452704646
1.22114734138799,-0.000966556513442041,0.000127067922956338,-0.000312633221911968,-0.00623058430960094
1.22716150526031,-0.000875928115276727,0.000105640784030573,-0.000640917173383131,-0.0054312487253513
1.23317629906496,-0.000797682964426149,0.000118339871721627,-0.0008898636357391,-0.00439525156587276
1.23919170466636,-0.000731619904209346,0.0001485181427393,-0.00105392917161109,-0.00321278205079659
1.2452077035851,-0.00067753764991754,0.00017950747494064,-0.0011323732223119,-0.00197422648689536
1.25122427805342,-0.000635234789080798,0.00019461868165881,-0.00112924905623346,-0.000764810361586967
1.25724141206938,-0.000582612097104024,0.000187142918148824,-0.00105384309350652,0.000340796420539206
1.26325909230017,-0.000529155246509574,0.000176578443555874,-0.00092319145471016,0.0012845954791956
1.26927730830469,-0.000483028051421936,0.000164879771094584,-0.000755872003325633,0.00202882897571506
1.27529605229536,-0.000444135060273091,0.000152613172849676,-0.000568303018653834,0.00255430056945548
1.28131531886046,-0.000412380759429705,0.000140346896523224,-0.000374710172240164,0.00285784619495882
1.28733510468628,-0.000387669573408699,0.000128651165816918,-0.000187129877540266,0.00294980778278228
1.29335540827906,-0.000369905864892587,0.000118098180726894,-1.54126482893909e-05,0.00285151164334914
1.29937622968681,-0.000358993934990798,0.000109262118057218,0.000132773534714676,0.00259275152526792
1.30539757022087,-0.00035483802326954,0.000102719131828315,0.00025193984824094,0.00220927636339346
1.31141943217731,-0.000357342307926923,9.90473535747113e-05,0.000338773242344699,0.00174028273089983
1.31744181855822,-0.000366410905961403,9.88268927149329e-05,0.000392133047809767,0.00122591200769184
1.32346473279266,-0.000381947873186267,0.000102639836980707,0.000413047574591617,0.000704752280969407
1.3294881784576,-0.000389259722194552,0.00011087662910989,0.00040471364874188,0.000211344893724407
1.33551215900488,-0.00035206494171605,0.000118886278685214,0.000372726277565767,-0.000226321761643633
1.34153667757556,-0.000320253345311621,0.000124674828408099,0.000323986948536047,-0.000588677178781572
1.34756173695918,-0.000293760803113978,0.000128510811092489,0.000264761971844689,-0.000864334411098748
1.35358733958977,-0.000272523143494239,0.000130659206415168,0.00020050557341774,-0.00104903993058897
1.35961348754251,-0.000256476153315328,0.000131381437965666,0.000135861098959938,-0.00114460091920015
1.36564018253031,-0.000245555577836518,0.000130935370250061,7.46622209549667e-05,-0.00115781429946676
1.37166742590049,-0.000239697120955485,0.000129575305886989,1.99341493808171e-05,-0.00109939751015489
1.37769521863139,-0.000238836445154142,0.0001275519824923,-2.61051553228366e-05,-0.000982921031488021
1.38372356132898,-0.000242909171774899,0.000125112569967039,-6.2043765167252e-05,-0.000823742666880639
1.3897524542235,-0.000251850880940761,0.00012250066745354,-8.72745650981663e-05,-0.000637943585965375
1.39578189716609,-0.000265597111709031,0.000119956300420185,-0.000101994029984347,-0.000441266135030709
1.40181188962539,-0.000284083362181861,0.000117715917901646,-0.000107200998531279,-0.000248053420153655
1.40784243068429,-0.000266163948711722,0.000115579795620262,-0.000104660415994857,-7.0197166254137e-05
1.41387351904476,-0.000238105013159197,0.000112636080226127,-9.6395668922613e-05,8.36407768412782e-05
1.4199051530672,-0.000214460930803539,0.000108982627741484,-8.42055317919303e-05,0.000207975651893882
1.42593733083207,-0.000195184891753455,0.00010476973711414,-6.96643039569783e-05,0.00030010373591578
1.43197005020344,-0.000180230055529107,0.000100146220607683,-5.4122717639684e-05,0.000359700516570168
1.4380033088925,-0.00016954955123523,9.5259402447619e-05,-3.87080379389227e-05,0.000388419394086318
1.44403710452116,-0.00016309647747171,9.02551175581227e-05,-2.43241639047355e-05,0.000389490863652535
1.45007143468563,-0.000160823902519065,8.52777102873407e-05,-1.16517298971164e-05,0.000367322179881333
1.45610629702014,-0.000162684864307084,8.0470033109102e-05,-1.14820787264996e-06,0.000327097506051297
1.4621416892606,-0.000168632370554369,7.59734454434381e-05,6.95198973243457e-06,0.000274378549285094
1.46817760930838,-0.000178619398816502,7.19278122482358e-05,1.26374066063549e-05,0.000214705684203579
1.47421405529405,-0.000192598896519823,6.84715029152164e-05,1.61194379995735e-05,0.000153199566542112
1.48025102564128,-0.000199389831515375,6.57158568925736e-05,1.78312457499917e-05,9.416332181364e-05
1.48628851912767,-0.000176474450200236,6.32074394932548e-05,1.82885284896258e-05,4.07470197114865e-05
1.49232653490722,-0.00015709463630307,6.07562910975786e-05,1.78345653691389e-05,-4.99481289884077e-06
1.49836507247187,-0.000141214986465179,5.83914854479086e-05,1.67494618066763e-05,-4.1888702841195e-05
1.5044041315983,-0.000128800074285073,5.61411065851226e-05,1.52719844770526e-05,-6.95130045137192e-05
1.51044371229451,-0.000119814450321577,5.40322485768831e-05,1.35995642584684e-05,-8.80740559974207e-05
1.51648381474636,-0.000114222642177732,5.20910144290881e-05,1.18882991092753e-05,-9.82823910877249e-05
1.52252443926405,-0.000111989154589089,5.03425155526887e-05,1.02529573813545e-05,-0.000101229007050469
1.5285655862286,-0.00011307846934391,4.88108710280816e-05,8.76698104282044e-06,-9.82616904010407e-05
1.53460725603827,-0.00011745504552467,4.75192069860075e-05,7.46248896540959e-06,-9.08613993428173e-05
1.54064944905494,-0.000125083319365548,4.64896556090969e-05,6.33028040189915e-06,-8.05187043750183e-05
1.5466921655505,-0.000135927704405323,4.57433547709894e-05,5.31983881066203e-06,-6.86102873904318e-05
1.55273540565314,-0.000149952591588816,4.53004470511606e-05,4.3393352825754e-06,-5.62754998141787e-05
1.55877916929384,-0.00013903609424355,4.49831003215165e-05,3.27310460346397e-06,-4.429816423574e-05
1.56482345616389,-0.000122333734647723,4.43689610395519e-05,2.11807581419012e-06,-3.31170983711275e-05
1.57086826571729,-0.000108545635222236,4.34964441856866e-05,9.32107700601679e-07,-2.29911449352713e-05
1.57691359720098,-9.76441551342243e-05,4.24227535883019e-05,-2.32554030553508e-07,-1.40523967216505e-05
1.58295944968701,-8.96016354988532e-05,4.12043910757081e-05,-1.32971601575894e-06,-6.32950091348101e-06
1.58900582210486,-8.43903996899645e-05,3.9897155915603e-05,-2.31916788682619e-06,2.29028442073183e-07
1.59505271327376,-8.19827530572085e-05,3.85561442820221e-05,-3.16661299076361e-06,5.73144411926585e-06
1.60110012193496,-8.23509832268549e-05,3.72357485859728e-05,-3.84359895097794e-06,1.03193466155993e-05
1.60714804678408,-8.54673600306834e-05,3.59896571350551e-05,-4.32744818296538e-06,1.41442109015034e-05
1.61319648650351,-9.13041354990191e-05,3.48708532813345e-05,-4.60118829458028e-06,1.73438602962575e-05
1.61924543979473,-9.98335440501862e-05,3.39316150957784e-05,-4.65348265054588e-06,2.00188871246171e-05
1.62529490541078,-0.000111027802334538,3.32235146756081e-05,-4.4785602341572e-06,2.22090196686714e-05
1.63134488218862,-0.000116216718057434,3.27777761758932e-05,-4.07637342516323e-06,2.38694823797922e-05
1.63739536908024,-0.0001011781524227,3.22776911331475e-05,-3.47295835858655e-06,2.4868735455274e-05
1.64344636516714,-8.86433897191389e-05,3.16242211301915e-05,-2.73128538962824e-06,2.50807391915019e-05
1.64949786964972,-7.85902896595407e-05,3.08531678608512e-05,-1.91171538150189e-06,2.44372138591749e-05
1.65554988183092,-7.09966976117298e-05,2.99998227540447e-05,-1.06765014627881e-06,2.29243671818096e-05
1.66160240109974,-6.58404445171826e-05,2.90989665526401e-05,-2.4554107169339e-07,2.05774911292306e-05
1.66765542691485,-6.30993471284522e-05,2.81848689469292e-05,5.15103154359927e-07,1.74756134136596e-05
1.67370895878804,-6.27512077254712e-05,2.72912882340171e-05,1.18170804709038e-06,1.3736203986803e-05
1.67976299626779,-6.47738145060456e-05,2.64514707289046e-05,1.728625329321e-06,9.50993675166478e-06
1.68581753892275,-6.914494133537e-05,2.56981506359809e-05,2.13712471009726e-06,4.9755055227511e-06
1.69187258632525,-7.58423479235374e-05,2.50635494186499e-05,2.39538561652885e-06,3.34496142602128e-07
1.69792813803478,-8.4843779787188e-05,2.45793755982615e-05,2.49848880472898e-06,-4.19368746158821e-06
1.70398419358148,-9.61269683613086e-05,2.42768242125053e-05,2.44840840415344e-06,-8.37684072836354e-06
1.71004075244963,-8.80097293892512e-05,2.40665514778007e-05,2.25641816983345e-06,-1.19763835577078e-05
1.71609781406447,-7.62554410990751e-05,2.37200458875994e-05,1.95642570759873e-06,-1.47825472029756e-05
1.72215537779164,-6.66869241714464e-05,2.32576311405426e-05,1.58771462196444e-06,-1.66609956263278e-05
1.72821344294399,-5.92860554999176e-05,2.27079848153603e-05,1.18464461776431e-06,-1.75520463964225e-05
1.73427200878902,-5.40347001471212e-05,2.20994040682029e-05,7.7661912668992e-07,-1.74612400703714e-05
1.74033107455626,-5.09147114826922e-05,2.14598053284456e-05,3.88104743349341e-07,-1.6449939195478e-05
1.74639063944468,-4.9907931144304e-05,2.08167240201005e-05,3.86513796345761e-08,-1.4625963681394e-05
1.75245070263007,-5.09961890710301e-05,2.01973142839901e-05,-2.57088224797757e-07,-1.21342635061039e-05
1.75851126327248,-5.41613035412277e-05,1.96283486974686e-05,-4.89338638398794e-07,-9.14762787428722e-06
1.76457232052363,-5.93850812220666e-05,1.91362179128097e-05,-6.53181717588301e-07,-5.85743238474376e-06
1.77063387353432,-6.66493170837041e-05,1.87469305165264e-05,-7.48536873548758e-07,-2.46442205623832e-06
1.77669592146186,-7.59357946216978e-05,1.84861124757037e-05,-7.80141138926215e-07,8.30467103242899e-07
1.78275846347749,-7.98650945630545e-05,1.8365251615137e-05,-7.57514565729645e-07,3.83526316331806e-06
1.78882149877354,-6.85997536831172e-05,1.81917767911869e-05,-6.93274672483099e-07,6.38022563666552e-06
1.79488502656684,-5.92977524674939e-05,1.79140121911566e-05,-5.99049511860736e-07,8.34360861326644e-06
1.80094904609699,-5.19440061677881e-05,1.75547622297303e-05,-4.85224084290254e-07,9.65835092508284e-06
1.80701355662339,-4.65234203367775e-05,1.71365389594291e-05,-3.61038601399064e-07,1.03055977583431e-05
1.81307855742236,-4.30208905448137e-05,1.66815620413539e-05,-2.34583828231628e-07,1.03078221192364e-05
1.81914404778413,-4.14213027469503e-05,1.62117585573143e-05,-1.12796003635557e-07,9.7219662191452e-06
1.82521002700996,-4.17095330078928e-05,1.57487625797421e-05,-1.45230896986386e-09,8.63260206017461e-06
1.83127649440912,-4.38704476896417e-05,1.53139152433642e-05,9.48339543481429e-08,7.14511218427384e-06
1.83734344929602,-4.78889034516039e-05,1.49282642801268e-05,1.72618240171855e-07,5.37888942354444e-06
1.8434108909872,-5.37497471815758e-05,1.46125639044548e-05,2.29629696730305e-07,3.46055729224839e-06
1.84947881879841,-6.14378161525654e-05,1.43872746289669e-05,2.64775378407339e-07,1.51720953824883e-06
1.85554723204164,-7.09379379351449e-05,1.42725628220041e-05,2.78146013446274e-07,-3.303306455359e-07
1.86161613002219,-6.41360346062428e-05,1.42078381288405e-05,2.71388011671521e-07,-1.97447267628383e-06
1.86768551203628,-5.49501010814967e-05,1.40531977101529e-05,2.49450009372249e-07,-3.33138124986929e-06
1.87375537737081,-4.75450425763858e-05,1.38228486129197e-05,2.17854979449313e-07,-4.34853998524002e-06
1.87982572530425,-4.19081076676444e-05,1.35350492872761e-05,1.81297447386319e-07,-5.00223790064001e-06
1.88589655510765,-3.80265364439909e-05,1.32078292483001e-05,1.43644361573197e-07,-5.29361336112974e-06
1.89196786604565,-3.58875607684224e-05,1.28589890251427e-05,1.07941064816924e-07,-5.24470713448155e-06
1.89803965737746,-3.54784041837077e-05,1.2506099932509e-05,7.64171285664902e-08,-4.89452464645132e-06
1.90411192835786,-3.67862819510916e-05,1.21665040234686e-05,5.04924874364415e-08,-4.29510825094005e-06
1.91018467823822,-3.97984010642405e-05,1.18573137458166e-05,3.07830979935612e-08,-3.50761880020104e-06
1.91625790626748,-4.45019603135264e-05,1.15954117788293e-05,1.7107246091546e-08,-2.59842760633745e-06
1.92233161169316,-5.08841502184148e-05,1.13974511407052e-05,8.49117987330726e-09,-1.63521739212136e-06
1.92840579376234,-5.89321531055376e-05,1.12798546012539e-05,3.17533410949586e-09,-6.83093266454163e-07
1.93448045172272,-6.19570245200878e-05,1.12484168594931e-05,-1.3529738598288e-09,1.9929812013188e-07
1.94055558482351,-5.27719659726749e-05,1.11772763319225e-05,-6.61125658785073e-09,9.64008091044938e-07
1.94663119231597,-4.52394189704004e-05,1.10367318672751e-05,-1.1808758412959e-08,1.57795317296332e-06
1.95270727345331,-3.93484695746561e-05,1.08417016648089e-05,-1.61446709737794e-08,2.02285244756174e-06
1.95878382749038,-3.5088196577744e-05,1.06069216856469e-05,-1.90385291007485e-08,2.29332974179486e-06
1.96486085368347,-3.24476716400631e-05,1.0346945746533e-05,-2.01258866871644e-08,2.39497435130089e-06
1.97093835129003,-3.14159592980537e-05,1.00761451797991e-05,-1.92546964022945e-08,2.3424055583731e-06
1.97701631956844,-3.19821168741471e-05,9.8087088098696e-06,-1.6480766735122e-08,2.15734122545874e-06
1.98309475777772,-3.41351946336905e-05,9.55864274131079e-06,-1.20640646676461e-08,1.86667037431103e-06
1.9891736651773,-3.78642357126568e-05,9.33977031764621e-06,-6.46454083786825e-09,1.50052951273217e-06
1.99525304102677,-4.31582761463106e-05,9.16573196392993e-06,-3.37817985286282e-10,1.09038300982091e-06
2.00133288458562,-5.00063449057195e-05,9.04998498037584e-06,5.46839687981806e-09,6.67107827595171e-07
2.00741319511296,-5.83974638757995e-05,9.00580340450959e-06,9.91887673020041e-09,2.59081647934382e-07
2.01349397186732,-5.22387532772938e-05,8.9899901159307e-06,1.20486829776182e-08,-1.09733924080673e-07
2.0195752141064,-4.45116810738379e-05,8.9130890548264e-06,1.23703342611159e-08,-4.21605713265872e-07
2.02565692108699,-3.83298134665055e-05,8.7852512158456e-06,1.18567766543579e-08,-6.65504095684682e-07
2.03173909206501,-3.36836909409993e-05,8.61859762368596e-06,1.12683339478822e-08,-8.36365920085848e-07
2.03782172629549,-3.05638476776015e-05,8.42510224957198e-06,1.1154546098733e-08,-9.34239995722173e-07
2.04390482303259,-2.89608115681247e-05,8.21659204515229e-06,1.1856459473346e-08,-9.63434790868833e-07
2.04998838152963,-2.88651043025058e-05,8.00474670158334e-06,1.35100614611926e-08,-9.31667042139904e-07
2.05607240103905,-3.02672414033532e-05,7.80109847452665e-06,1.60490570557599e-08,-8.49212517208745e-07
2.06215688081248,-3.31577320375349e-05,7.61703226958937e-06,1.92079753062098e-08,-7.28057869482635e-07
2.0682418201007,-3.75270792634643e-05,7.46378539463083e-06,2.25250361753861e-08,-5.81054695778159e-07
2.07432721815369,-4.33657799924521e-05,7.35244756407231e-06,2.53454254419703e-08,-4.21074584598947e-07
2.08041307422059,-5.06643248571528e-05,7.29396056483802e-06,2.68240216463392e-08,-2.60166261091638e-07
2.08649938754977,-5.30414461546596e-05,7.29108663335165e-06,2.59470574787295e-08,-1.08714239611666e-07
2.0925861573888,-4.50538926830912e-05,7.25894617030895e-06,2.25100616491566e-08,2.53220740248837e-08
2.09867338298447,-3.85397396531995e-05,7.17995848578696e-06,1.75852154800327e-08,1.36617347232514e-07
2.10476106358288,-3.34907007686743e-05,7.06409430929772e-06,1.21571591355366e-08,2.22200082274612e-07
2.1108491984294,-2.98984841860612e-05,6.92120436104222e-06,7.00555796401816e-09,2.8113095331615e-07
2.1169377867688,-2.77547924696515e-05,6.76101963723329e-06,2.7079003558591e-09,3.14182528686105e-07
2.12302682784522,-2.70513226916038e-05,6.59315104508212e-06,-3.58582442961141e-10,3.23519153795183e-07
2.12911632090227,-2.77797664474622e-05,6.42708943707746e-06,-2.01413890194303e-09,3.12377288737581e-07
2.13520626518301,-2.99318097117353e-05,6.27220549860073e-06,-2.27415928487772e-09,2.84746303087161e-07
2.14129665993006,-3.34991330809119e-05,6.13774970032623e-06,-1.34668966822142e-09,2.45049676085524e-07
2.14738750438561,-3.84734116104451e-05,6.03285206921241e-06,3.70020690196855e-10,1.9782677582967e-07
2.15347879779143,-4.48463148955694e-05,5.96652237462866e-06,2.28997663830221e-09,1.47414350421743e-07
2.15957053938899,-5.26095070774174e-05,5.94764975505337e-06,3.6417795220811e-09,9.76296125691087e-08
2.16566272841942,-4.66950833704238e-05,5.94520580680609e-06,3.68248902813895e-09,5.14620791839271e-08
2.17175536412361,-3.97990825788842e-05,5.90143011128724e-06,2.77676306852513e-09,1.09601236623497e-08
2.17784844574212,-3.43182872454658e-05,5.82347038727901e-06,1.60967283234677e-09,-2.26099841289381e-08
2.18394197251519,-3.02453530531826e-05,5.71938604772319e-06,7.10646235518519e-10,-4.86442041210434e-08
2.1900359436827,-2.7572930844782e-05,5.59713840542245e-06,4.5457101290838e-10,-6.70977003989213e-08
2.19613035848407,-2.62936664300298e-05,5.46459002479373e-06,1.06353934987884e-09,-7.83830466674178e-08
2.20222521615827,-2.64002007336135e-05,5.32950497656722e-06,2.6085563162057e-09,-8.32675912723469e-08
2.20832051594372,-2.78851696530953e-05,5.19954874671716e-06,5.01171917517684e-09,-8.27714756119765e-08
2.21441625707832,-3.07412042102942e-05,5.08228814315679e-06,8.047785296578e-09,-7.80653106009227e-08
2.22051243879933,-3.49609304906903e-05,4.98519112419923e-06,1.13460444846776e-08,-7.03686021063834e-08
2.22660906034338,-4.05369696355322e-05,4.91562688933651e-06,1.43922130862593e-08,-6.08477757698186e-08
2.23270612094638,-4.74619379689445e-05,4.88086572421566e-06,1.65303129595051e-08,-5.05142434301778e-08
2.23880361984351,-4.9361611460427e-05,4.88200621356771e-06,1.6979994991544e-08,-4.01234500487984e-08
2.24490155626916,-4.20227947552434e-05,4.8625712541751e-06,1.55185769975516e-08,-3.01278166497454e-08
2.25099992945693,-3.60677502373554e-05,4.81230784874531e-06,1.2767212105343e-08,-2.0825519855594e-08
2.25709873863964,-3.14898991102802e-05,4.73772454016515e-06,9.30894527600127e-09,-1.24469935991204e-08
2.26319798304938,-2.82826580731232e-05,4.64524888535718e-06,5.62022507417855e-09,-5.16344715995237e-09
2.26929766191754,-2.64394392465904e-05,4.54122725173455e-06,2.07230991649029e-09,9.06555393245952e-10
2.27539777447484,-2.5953650285162e-05,4.43192490082164e-06,-1.06726144530257e-09,5.69050523615517e-09
2.28149831995139,-2.68186943744879e-05,4.3235258616193e-06,-3.63247311008387e-09,9.1551714533377e-09
2.28759929757667,-2.90279701336358e-05,4.22213293972567e-06,-5.55782612857163e-09,1.12999951889923e-08
2.29370070657964,-3.25748717344084e-05,4.13376748626492e-06,-6.8762224650093e-09,1.21502712723565e-08
2.29980254618871,-3.74527889327342e-05,4.06436971078803e-06,-7.71748591363986e-09,1.17501693624592e-08
2.30590481563179,-4.36551069429521e-05,4.01979811385676e-06,-8.30686750493264e-09,1.01559961376147e-08
2.31200751413636,-5.11752065843182e-05,4.00582992110516e-06,-8.96303229030638e-09,7.42914662321454e-09
2.31811064092948,-4.51986149018091e-05,4.00120626619883e-06,-9.95084472377023e-09,3.63522642649392e-09
2.32421419523778,-3.87109225473042e-05,3.97022614960842e-06,-1.08262522261945e-08,-1.07165672253002e-09
2.3303181762875,-3.35868523220159e-05,3.91756126574797e-06,-1.10139477807809e-08,-6.35862697807936e-09
2.33642258330443,-2.98204356833355e-05,3.84824887016763e-06,-1.00999774062025e-08,-1.17454115474923e-08
2.34252741551386,-2.74056999203499e-05,3.76725947472895e-06,-7.83157531179699e-09,-1.66508184909313e-08
2.34863267214055,-2.63366681704508e-05,3.67949699616702e-06,-4.11597931966733e-09,-2.04411123080859e-08
2.3547383524087,-2.66073593955572e-05,3.58979848197892e-06,9.80709339702928e-10,-2.24762024934146e-08
2.36084445554189,-2.82117884462093e-05,3.50293433929751e-06,7.23428366001784e-09,-2.21579310562085e-08
2.3669509807631,-3.11439660125254e-05,3.42360788336454e-06,1.42636712099227e-08,-1.89767103130262e-08
2.37305792729458,-3.53978987081612e-05,3.35645583101316e-06,2.15318379391312e-08,-1.2559511647818e-08
2.3791652943579,-4.09675889503328e-05,3.30604771999364e-06,2.83468229715028e-08,-2.7169699204884e-09
2.38527308117385,-4.78470350688222e-05,3.27688623967883e-06,3.3862683545737e-08,1.050915482055e-08
2.39138128696243,-4.93779003973641e-05,3.26922986028152e-06,3.7101435312771e-08,2.67978630649106e-08
2.39748991094284,-4.22802923362414e-05,3.24868171181314e-06,3.77442265370231e-08,4.54662314862943e-08
2.40359895233341,-3.6549528137411e-05,3.20978631304802e-06,3.64017696735901e-08,6.53387503423542e-08
2.40970841035171,-3.21801247089067e-05,3.156408679664e-06,3.36541546548297e-08,8.48084224048987e-08
2.41581828421451,-2.91665950986764e-05,3.09235984129604e-06,2.99824847055568e-08,1.01983273189185e-07
2.42192857313791,-2.75034484385741e-05,3.02139652746314e-06,2.57708898993791e-08,1.148346069016e-07
2.42803927633733,-2.71851899670861e-05,2.94722130385944e-06,2.13076004615591e-08,1.21345320646437e-07
2.43415039302752,-2.82063211003274e-05,2.87348236201594e-06,1.67867505971373e-08,1.1965888800057e-07
2.44026192242269,-3.05613392316941e-05,2.80377359317703e-06,1.23099833790924e-08,1.0822764212102e-07
2.44637386373648,-3.4244738041124e-05,2.74163448356721e-06,7.88779527259622e-09,8.59625806601794e-08
2.45248621618202,-3.92510072729883e-05,2.69055027309343e-06,3.44114442518889e-09,5.23821281080203e-08
2.45859897897198,-4.55746328383483e-05,2.65395159373251e-06,-1.19692488923501e-09,7.76169199273258e-09
2.46471215131861,-5.32100968043139e-05,2.63521473998213e-06,-6.27972536345705e-09,-4.67164363664989e-08
2.47082573243376,-4.68711050827351e-05,2.6220178379599e-06,-1.22268056865255e-08,-1.08809122688406e-07
2.47693972152895,-4.04505601590638e-05,2.5953675756156e-06,-1.98449173097557e-08,-1.75062752343567e-07
2.48305411781531,-3.54124115445849e-05,2.55756579228726e-06,-2.97954499398454e-08,-2.4093024901555e-07
2.48916892050357,-3.17515431249025e-05,2.51101414133944e-06,-4.24130007647564e-08,-3.01129708281452e-07
2.49528412880403,-2.94628351382079e-05,2.45807072572253e-06,-5.77042525284707e-08,-3.50022514307109e-07
2.50139974192652,-2.85411641273023e-05,2.401050303129e-06,-7.53476233890611e-08,-3.81993698068342e-07
2.50751575908035,-2.89814029085429e-05,2.34222433558456e-06,-9.46920820029993e-08,-3.91832739759198e-07
2.51363217947429,-3.07784206176363e-05,2.28382078431189e-06,-1.14756782137885e-07,-3.75114975179345e-07
2.51974900231656,-3.39270827042386e-05,2.22802413329734e-06,-1.34230090729295e-07,-3.28583784888558e-07
2.52586622681473,-3.8422250924887e-05,2.17697545296484e-06,-1.514688394241e-07,-2.50534039407315e-07
2.53198385217574,-4.42587833630692e-05,2.13277238313006e-06,-1.64497960083279e-07,-1.41195844857074e-07
2.53810187760587,-5.14315345470266e-05,2.09746882243113e-06,-1.71009080711765e-07,-3.1193964646533e-09
2.54422030231066,-5.26567572144206e-05,2.07105628223109e-06,-1.68299256275666e-07,1.58439766415755e-07
2.55033912549491,-4.5433014994115e-05,2.03866222936488e-06,-1.51583384542148e-07,3.35211135116044e-07
2.55645834636261,-3.963222349846e-05,1.99796486591021e-06,-1.15068086560032e-07,5.161600448656e-07
2.56257796411689,-3.52495306737465e-05,1.95027076008444e-06,-5.50503811315648e-08,6.88309114310943e-07
2.56869797795995,-3.22800808114967e-05,1.89685145757663e-06,2.9908626898739e-08,8.37640029609949e-07
2.574818387093,-3.07190145077833e-05,1.83894337880815e-06,1.38982385196683e-07,9.499993036201e-07
2.58093919071614,-3.0561468943268e-05,1.77774804859825e-06,2.69077227887281e-07,1.01200497535687e-06
2.58706038802839,-3.18025775893629e-05,1.71443186341052e-06,4.14831066102215e-07,1.01195650118422e-06
2.59318197822751,-3.4437470504528e-05,1.65012616463533e-06,5.68611654724829e-07,9.40745863472294e-07
2.59930396051004,-3.84612739936337e-05,1.58592713381181e-06,7.20515214692894e-07,7.92771856003669e-07
2.60542633407113,-4.38691109618602e-05,1.52289594323305e-06,8.58365081797331e-07,5.66855735286921e-07
2.61154909810457,-5.06561006319363e-05,1.46205850670931e-06,9.67709773777522e-07,2.67159506767944e-07
2.61767225180264,-5.88173588043784e-05,1.40440564641485e-06,1.03182222692486e-06,-9.58939490462818e-08
2.62379579435609,-5.17505112844356e-05,1.35142728866663e-06,1.03145147630102e-06,-5.04773558964592e-07
2.62991972495418,-4.50561583228166e-05,1.30363176415654e-06,9.4690829740759e-07,-9.35252259588862e-07
2.63604404278505,-3.98397957102767e-05,1.26018181995283e-06,7.64863631986857e-07,-1.35849829747467e-06
2.64216874703622,-3.60967271405233e-05,1.22022601940337e-06,4.79718479568491e-07,-1.74307841038527e-06
2.64829383689511,-3.38222526493717e-05,1.18290238923176e-06,9.36173084041652e-08,-2.05690148563141e-06
2.65441931154958,-3.30116688806857e-05,1.14733850436917e-06,-3.83537092838347e-07,-2.26916770278796e-06
2.66054517018841,-3.36602688420084e-05,1.11265141944253e-06,-9.34069933402092e-07,-2.3523232018359e-06
2.66667141200185,-3.57633420739191e-05,1.07794743531921e-06,-1.53252046727668e-06,-2.28401904628618e-06
2.67279803618213,-3.93161746020447e-05,1.04232246713562e-06,-2.14562772087042e-06,-2.04907615384472e-06
2.67892504192399,-4.43140488496777e-05,1.00486192056598e-06,-2.73231658349516e-06,-1.64145512725815e-06
2.68505242842516,-5.07522438497287e-05,9.64640419888159e-07,-3.24368359979566e-06,-1.06623111668393e-06
2.69118019488694,-5.86260350793858e-05,9.20722259361393e-07,-3.62298326792199e-06,-3.41573672487035e-07
2.69730834051467,-5.95610720084899e-05,8.66576016203565e-07,-3.80576414738266e-06,4.99282080625013e-07
2.70343686451813,-5.18181107175256e-05,7.69294164268408e-07,-3.72798389003089e-06,1.40773217835836e-06
2.70956576611086,-4.56696535384967e-05,6.44709835675659e-07,-3.34452972061583e-06,2.32517214798667e-06
2.71569504450825,-4.11111231598083e-05,5.1830443502777e-07,-2.63284128508874e-06,3.18793865714214e-06
2.72182469892548,-3.81379387021266e-05,4.15528487679802e-07,-1.59289202215301e-06,3.93093667473477e-06
2.72795472857542,-3.67455157243138e-05,3.61801139469436e-07,-2.47233234924951e-07,4.49124895825503e-06
2.73408513266659,-3.69292661635204e-05,3.82510596557309e-07,1.35896033146439e-06,4.81175611974151e-06
2.74021591040107,-3.86845984613964e-05,5.03013801809871e-07,3.15784604998482e-06,4.84476666542019e-06
2.74634706097238,-4.20069175261396e-05,7.48636463909044e-07,5.05886862535209e-06,4.55565788165429e-06
2.75247858356345,-4.68916246266172e-05,1.14467280999797e-06,6.94871498530065e-06,3.92652648032788e-06
2.75861047734454,-5.33341175598579e-05,1.71638590025346e-06,8.69127004325748e-06,2.95985006466381e-06
2.76474274147109,-6.1329790618427e-05,2.48900720436731e-06,1.01275714437519e-05,1.68215888818106e-06
2.77087537508172,-7.08740344846499e-05,3.48773672263579e-06,1.10757652373178e-05,1.47717407070142e-07
2.77700837729613,-6.31772051280216e-05,4.81744079530914e-06,1.13477637752956e-05,-1.55871982000517e-06
2.78314174721474,-5.6485205588583e-05,6.44394620630076e-06,1.08299654137118e-05,-3.33071052138126e-06
2.78927548392276,-5.15296950650259e-05,8.15628356330448e-06,9.47208287368919e-06,-5.05429169523989e-06
2.7954095864961,-4.83066814617676e-05,9.74306228520415e-06,7.27303894123783e-06,-6.6134849148861e-06
2.80154405400742,-4.6812169232502e-05,1.09926471912745e-05,4.28107917837797e-06,-7.89470891480857e-06
2.80767888553221,-4.70421593640346e-05,1.16931588526303e-05,5.93884992264151e-07,-8.79120607333842e-06
2.81381408015475,-4.8992649345154e-05,1.16324738299547e-05,-3.64131317213327e-06,-9.20748502849184e-06
2.81994963697424,-5.26596333470128e-05,1.05982247462605e-05,-8.22762272113537e-06,-9.06377712145719e-06
2.8260855551108,-5.80391019430253e-05,8.37780075904184e-06,-1.29183759528306e-05,-8.30050887216109e-06
2.83222183371152,-6.5127042493752e-05,4.75834780741719e-06,-1.7417016926651e-05,-6.88278808269458e-06
2.83835847195655,-7.3919438739543e-05,-4.73231294761955e-07,-2.13769887583006e-05,-4.80490617653546e-06
2.84449546906514,-8.44122710833116e-05,-7.53027628427883e-06,-2.44016207890189e-05,-2.09485445963615e-06
2.8506328243017,-8.41462599422931e-05,-1.65390228651204e-05,-2.60512074300442e-05,1.18122890914624e-06
2.85677053698109,-7.39497102701095e-05,-2.67960399444378e-05,-2.60358003482054e-05,4.92224219536108e-06
2.86290860646819,-6.83487940492239e-05,-3.75211612366468e-05,-2.42878992473288e-05,9.01458070190791e-06
2.86904703217138,-6.73406351030987e-05,-4.79970741629794e-05,-2.07999586773716e-05,1.33426672254364e-05
2.87518581353518,-7.09223511562679e-05,-5.75052829940353e-05,-1.56154369097562e-05,1.77919044088459e-05
2.88132495003282,-7.90910539754891e-05,-6.53261096216115e-05,-8.82894471508881e-06,2.22515176211575e-05
2.88746444115888,-9.18438492295049e-05,-7.07386943746756e-05,-5.86394766453325e-07,2.66174094298336e-05
2.89360428642182,-0.000109177836551857,-7.30209966279776e-05,8.91484962716268e-06,3.07950266472397e-05
2.89974448533664,-0.000131090109457795,-7.14497957302191e-05,1.94258248651376e-05,3.47022384711598e-05
2.90588503741739,-0.000157577755475294,-6.53006913296387e-05,3.06458189044096e-05,3.82722272959077e-05
2.91202594216981,-0.000188637856079574,-5.38481047355686e-05,4.22222215534446e-05,4.14563913852034e-05
2.91816719908388,-0.000224267486708494,-3.6365279071617e-05,5.37503762321461e-05,4.42272587462983e-05
2.92430880762637,-0.000264463716720021,-1.21242801935509e-05,6.47734309503364e-05,4.6581413921955e-05
2.93045076723353,-0.000257576888222359,1.62107832298977e-05,7.48649055474001e-05,4.85412781972624e-05
2.93659307730591,-0.000239154471637465,4.50204802343178e-05,8.39124332802141e-05,5.01443743822103e-05
2.94273573720897,-0.000209731729673967,7.38428716500331e-05,9.1904757497684e-05,5.14302273871913e-05
2.94887874627603,-0.000169287218748661,0.000102215249429365,9.88487411432914e-05,5.24384427403415e-05
2.95502210381124,-0.000117799498969482,0.00012967362425507,0.000104769438230708,5.32079957240111e-05
2.96116580909264,-5.52471343439639e-05,0.000155752725868793,0.000109710166345775,5.37765165894745e-05
2.96730986137517,1.83913071818153e-05,0.00017998600301973,0.000113732578299037,5.41795732032068e-05
2.97345425989371,0.000103137253925911,0.000201905624254592,0.000116916734635132,5.44499478576505e-05
2.97959900386606,0.000199012129962465,0.000221042477469957,0.000119361175024646,5.46169120245228e-05
2.98574409249602,0.000306037355626319,0.000236926170733883,0.000121182990828814,5.47054962869094e-05
2.9918895249764,0.00042423434702005,0.000249085031983555,0.000122517896767002,5.47357568344602e-05
2.99803530049202,0.000553624516247911,0.000257046110061221,0.000123520302976765,5.47220375930231e-05
3.00418141822282,0.000629627517294444,0.000260945863690573,0.000124359357468638,5.46722492371017e-05
3.0103278773466,0.000643705178603618,0.000264151755810006,0.000125127705754625,5.4588667323013e-05
3.01647467704066,0.000657609866096409,0.000267255376097326,0.000125830217725537,5.44720884237507e-05
3.02262181648186,0.000671341864365985,0.000270257467330933,0.000126467826572877,5.4323282025264e-05
3.02876929484674,0.000684901458283354,0.000273158770713865,0.000127041459916894,5.41430088031157e-05
3.03491711131144,0.000698288932988981,0.000275960026353827,0.000127552040099289,5.39320214996584e-05
3.04106526505172,0.000711504573967422,0.000278661972647954,0.000128000483480601,5.36910647003458e-05
3.04721375524298,0.000724548667028534,0.000281265346861289,0.000128387701190818,5.34208746242519e-05
3.05336258106025,0.000737421498214568,0.000283770884894679,0.000128714599138888,5.31221797536955e-05
3.05951174167815,0.000750123353972488,0.000286179321117567,0.000128982077340811,5.27957003169863e-05
3.06566123627098,0.00076265452092751,0.000288491388616072,0.000129191030523848,5.24421487219915e-05
3.07181106401263,0.000775015286156657,0.000290707818966603,0.000129342348029483,5.20622292114356e-05
3.07796122407662,0.000787205936954055,0.000292829342657637,0.000129436913765843,5.16566383191007e-05
3.08411171563611,0.000799226760883823,0.000294856688437624,0.000129475606091997,5.12260645215087e-05
3.09026253786388,0.000811078045872945,0.000296790583884689,0.000129459297991525,5.07711887909457e-05
3.09641368993232,0.000822760080186571,0.00029863175507429,0.00012938885710591,5.0292683997295e-05
3.10256517101348,0.000834273152325017,0.000300380926782106,0.000129265145506456,4.97912154449906e-05
3.10871698027901,0.000845617551068318,0.00030203882235156,0.000129089019968124,4.92674406834634e-05
3.11486911690021,0.000856793565579217,0.000303606163674865,0.000128861332098426,4.87220097703601e-05
3.12102158004797,0.000867801485258109,0.000305083671292072,0.00012858292772166,4.81555649618557e-05
3.12717436889285,0.000878641599855428,0.000306472064413902,0.000128254647679907,4.75687410263662e-05
3.13332748260501,0.000889314199381835,0.000307772060647198,0.000127877327103114,4.69621651567523e-05
3.13948092035424,0.00089981957417665,0.000308984376412217,0.000127451796134091,4.63364573482638e-05
3.14563468130997,0.000910158014864548,0.000310109726610019,0.000126978879268415,4.56922297611906e-05
3.15178876464126,0.000920329812355192,0.000311148824759376,0.000126459395859565,4.50300874198622e-05
3.15794316951677,0.000930335257902527,0.000312102382967736,0.000125894159963142,4.43506279023309e-05
3.16409789510482,0.000940174643009804,0.00031297111186515,0.000125283980224275,4.36544413919724e-05
3.17025294057334,0.000949848259486785,0.000313755720810122,0.000124629660037492,4.2942111185691e-05
3.1764083050899,0.000959356399515469,0.000314456917608833,0.000123931997416153,4.22142129034102e-05
3.18256398782167,0.000968699355448118,0.0003150754087114,0.000123191785290914,4.14713151966716e-05
3.1887199879355,0.000977877420004718,0.000315611899077075,0.000122409811227991,4.07139795703591e-05
3.19487630459781,0.000986890886201545,0.000316067092459175,0.000121586857514052,3.99427603294636e-05
3.2010329369747,0.000995740047382976,0.000316441690904754,0.000120723701156468,3.91582049813681e-05
3.20718988423186,0.00100442519713673,0.000316736395200083,0.000119821114088226,3.83608536642891e-05
3.21334714553462,0.00101294662932926,0.000316951904644855,0.000118879862760861,3.75512397593912e-05
3.21950472004796,0.00102130463822158,0.000317088917174426,0.000117900708693828,3.67298897740439e-05
3.22566260693646,0.00102949951824951,0.000317148129206458,0.0001168844079701,3.58973230946456e-05
3.23182080536435,0.00103753156423875,0.000317130235823719,0.000115831711466826,3.50540524166782e-05
3.23797931449547,0.00104540107121838,0.000317035930496235,0.000114743365178648,3.42005836440085e-05
3.24413813349331,0.00105310833461045,0.000316865905511123,0.000113620109633317,3.33374157925111e-05
3.25029726152098,0.00106065365005413,0.000316620851529931,0.000112462680254663,3.24650413220843e-05
3.25645669774121,0.00106803731349025,0.000316301457854339,0.0001112718071871,3.15839457180461e-05
3.26261644131637,0.00107525962121679,0.000315908412262849,0.000110048215894723,3.06946082109399e-05
3.26877649140847,0.00108232086972682,0.000315442401218667,0.000108792625962689,2.97975011534783e-05
3.27493684717913,0.00108922135590194,0.00031490410958835,0.000107505752590571,2.8893090444726e-05
3.28109750778961,0.00109596137681241,0.000314294220930767,0.000106188305368384,2.79818351913667e-05
3.28725847240081,0.00110254122994161,0.000313613417263755,0.000104840989036516,2.70641885615671e-05
3.29341974017323,0.00110896121293343,0.000312862379208682,0.000103464502992776,2.61405968733291e-05
3.29958131026704,0.00111522162388384,0.000312041785817729,0.000102059541755882,2.52115000839483e-05
3.30574318184201,0.00112132276091817,0.000311152314847698,0.000100626794864813,2.42773318012868e-05
3.31190535405755,0.00112726492275557,0.000310194642535525,9.91669465044201e-05,2.33385194374053e-05
3.31806782607271,0.00113304840819932,0.000309169443599725,9.76806759030797e-05,2.23954840240557e-05
3.32423059704616,0.00113867351640906,0.000308077391411925,9.61686572982463e-05,2.14486403954367e-05
3.3303936661362,0.00114414054687756,0.000306919157793821,9.46315600025533e-05,2.04983970888919e-05
3.33655703250078,0.0011494497992593,0.000305695413073181,9.30700478954525e-05,1.95451566079771e-05
3.34272069529745,0.00115460157358405,0.000304406826269775,9.14847803296186e-05,1.85893152793295e-05
3.34888465368342,0.00115959617016342,0.000303054064724514,8.98764113770225e-05,1.76312632785544e-05
3.35504890681552,0.00116443388962031,0.00030163779443959,8.82455902572083e-05,1.6671384897231e-05
3.3612134538502,0.00116911503278985,0.000300158679961697,8.65929609885449e-05,1.57100583871344e-05
3.36737829394357,0.00117363990083751,0.000298617384282535,8.49191628000964e-05,1.47476558287057e-05
3.37354342625135,0.00117800879522699,0.000297014569021987,8.32248298659112e-05,1.37845436539554e-05
3.37970884992889,0.00118222201765529,0.000295350894169612,8.15105915991134e-05,1.28210822269536e-05
3.38587456413119,0.00118627987019584,0.000293627018419197,7.97770721743294e-05,1.18576262949919e-05
3.39204056801287,0.00119018265509123,0.000291843598822445,7.80248909971164e-05,1.0894524449189e-05
3.39820686072818,0.00119393067494906,0.000290001291027709,7.62546625019505e-05,9.93211987358784e-06
3.40437344143101,0.00119752423258792,0.000288100749246862,7.44669964156967e-05,8.97074975672901e-06
3.41054030927489,0.00120096363125163,0.000286142626062407,7.26624971842569e-05,8.01074573955841e-06
3.41670746341295,0.0012042491742736,0.000284127572721711,7.0841764669872e-05,7.05243384420433e-06
3.422874902998,0.0012073811654088,0.000282056238859701,6.90053937683275e-05,6.09613437623388e-06
3.42904262718245,0.00121035990864422,0.000279929272759775,6.71539744215434e-05,5.14216211921066e-06
3.43521063511834,0.0012131857082669,0.000277747321057814,6.52880918300371e-05,4.19082630393122e-06
3.44137892595738,0.00121585886882802,0.000275511028987688,6.34083262748152e-05,3.24243084638416e-06
3.44754749885087,0.00121837969512734,0.000273221040257104,6.15152532938363e-05,2.29727384260304e-06
3.45371635294977,0.00122074849231615,0.000270877997160696,5.96094434064817e-05,1.35564828631275e-06
3.45988548740466,0.00122296556575843,0.000268482540283456,5.7691462501572e-05,4.17841710294677e-07
3.46605490136577,0.00122503122114953,0.000266035308891295,5.5761871524929e-05,-5.15863653550736e-07
3.47222459398296,0.00122694576446935,0.000263536940766867,5.3821226879929e-05,-1.44519111824282e-06
3.47839456440569,0.0012287095018676,0.000260988072028651,5.1870079775088e-05,-2.36986898961051e-06
3.48456481178311,0.00123032273984895,0.000258389337465812,4.99089770246295e-05,-3.28963080332447e-06
3.49073533526397,0.00123178578530326,0.00025574137022705,4.79384604585012e-05,-4.20421535369332e-06
3.49690613399666,0.00123309894519418,0.000253044801945553,4.59590672260746e-05,-5.11336672237558e-06
3.5030772071292,0.00123426252688883,0.000250300262832777,4.39713298288967e-05,-6.01683380782748e-06
3.50924855380926,0.00123527683798645,0.000247508381597831,4.19757758098251e-05,-6.91437085631978e-06
3.51542017318413,0.00123614218638599,0.000244669785365686,3.99729281272546e-05,-7.80573697440305e-06
3.52159206440075,0.0012368588802299,0.000241785099674785,3.7963305076856e-05,-8.6906963815255e-06
3.52776422660567,0.00123742722798813,0.000238854948706605,3.59474201625594e-05,-9.56901812629886e-06
3.53393665894511,0.00123784753834257,0.000235879955029772,3.39257823661472e-05,-1.04404762301757e-05
3.5401093605649,0.00123812012027219,0.000232860739647295,3.18988956980186e-05,-1.13048497776244e-05
3.5462823306105,0.0012382452830157,0.000229797922221732,2.98672597051772e-05,-1.21619223374244e-05
3.55245556822704,0.00123822333618824,0.000226692120663882,2.7831369290805e-05,-1.30114827878918e-05
3.55862907255924,0.00123805458947516,0.000223543951513294,2.5791714720016e-05,-1.38533240785795e-05
3.5648028427515,0.00123773935304686,0.000220354029661776,2.37487814225825e-05,-1.46872446556113e-05
3.57097687794783,0.00123727793719402,0.000217122968639044,2.17030504717015e-05,-1.55130472184583e-05
3.57715117729188,0.00123667065250412,0.000213851380226387,1.9654998135522e-05,-1.63305391139576e-05
3.58332573992694,0.00123591780995184,0.000210539874851912,1.76050961293643e-05,-1.7139532564128e-05
3.58950056499593,0.00123501972060633,0.000207189061310667,1.55538118181621e-05,-1.79398442609693e-05
3.59567565164143,0.00123397669596045,0.000203799546908392,1.35016076454902e-05,-1.87312954383798e-05
3.60185099900561,0.00123278904766799,0.000200371937323601,1.14489415563409e-05,-1.95137116120032e-05
3.60802660623033,0.00123145708770121,0.000196906836919924,9.39626701963271e-06,-2.0286923213398e-05
3.61420247245706,0.0012299811282734,0.000193404848202658,7.34403304420527e-06,-2.10507648453343e-05
3.6203785968269,0.00122836148192988,0.00018986657232506,5.29268385219966e-06,-2.18050757309173e-05
3.62655497848059,0.00122659846136602,0.000186292608887756,3.24265938919691e-06,-2.25496990830338e-05
3.63273161655854,0.00122469237965361,0.000182683555964511,1.19439494022527e-06,-2.32844828751121e-05
3.63890851020075,0.00122264355011171,0.000179040009871491,-8.51678595766139e-07,-2.40092791724212e-05
3.6450856585469,0.0012204522863193,0.000175362565701604,-2.89513495006167e-06,-2.47239441076496e-05
3.65126306073627,0.00121811890203254,0.000171651816777165,-4.93555222560845e-06,-2.54283384506101e-05
3.6574407159078,0.00121564371140483,0.000167908354851053,-6.97251296561606e-06,-2.61223269606821e-05
3.66361862320007,0.00121302702880362,0.000164132770272462,-9.00560437562269e-06,-2.68057784068515e-05
3.66979678175129,0.0012102691688111,0.000160325651709866,-1.10344178004108e-05,-2.74785659558326e-05
3.67597519069931,0.00120737044632918,0.000156487586307316,-1.30585492197319e-05,-2.81405666333862e-05
3.68215384918162,0.00120433117654404,0.000152619159616788,-1.50775991473253e-05,-2.87916618334753e-05
3.68833275633535,0.00120115167481236,0.000148720955768138,-1.70911722272385e-05,-2.9431736354527e-05
3.69451191129727,0.00119783225685439,0.000144793557075039,-1.90988776297372e-05,-3.0060679734727e-05
3.70069131320378,0.00119437323861704,0.000140837544601231,-2.11003289366601e-05,-3.06783848780396e-05
3.70687096119093,0.00119077493627953,0.000136853497491745,-2.30951441200358e-05,-3.12847488694462e-05
3.7130508543944,0.0011870376663146,0.000132841993650218,-2.50829454524695e-05,-3.18796725150968e-05
3.71923099194952,0.00118316174537995,0.00012880360918549,-2.70633596526305e-05,-3.24630606344091e-05
3.72541137299125,0.00117914749055384,0.000124738918763616,-2.90360176486243e-05,-3.30348216350172e-05
3.7315919966542,0.00117499521903293,0.000120648495371085,-3.10005548356353e-05,-3.35948680454246e-05
3.7377728620726,0.00117070524829238,0.000116532910524959,-3.29566108422263e-05,-3.41431157005132e-05
3.74395396838035,0.00116627789615125,0.000112392734115251,-3.49038297117106e-05,-3.46794843338571e-05
3.75013531471097,0.00116171348058348,0.000108228534427053,-3.68418596571203e-05,-3.52038974264245e-05
3.75631690019761,0.00115701231987996,0.000104040878176155,-3.8770353238826e-05,-3.57162820063241e-05
3.7624987239731,0.0011521747325532,9.98303305753106e-05,-4.06889673947364e-05,-3.62165686083397e-05
3.76868078516986,0.0011472010374131,9.55974551146953e-05,-4.25973630093463e-05,-3.6704691492946e-05
3.77486308291999,0.00114209155350074,9.13428138795853e-05,-4.44952055813279e-05,-3.71805882779036e-05
3.78104561635521,0.00113684660012233,8.70669671495055e-05,-4.63821646590731e-05,-3.76442003172351e-05
3.7872283846069,0.0011314664968132,8.27704738653266e-05,-4.82579140728598e-05,-3.80954722649646e-05
3.79341138680605,0.00112595156338221,7.84538911467554e-05,-5.01221318898942e-05,-3.85343521212262e-05
3.79959462208333,0.00112030211992918,7.41177746510732e-05,-5.19745003392052e-05,-3.89607913659209e-05
3.80577808956902,0.00111451848675178,6.97626783721402e-05,-5.38147058458041e-05,-3.93747450145469e-05
3.81196178839306,0.00110860098442359,6.53891549003167e-05,-5.56424390603995e-05,-3.97761711307335e-05
3.81814571768503,0.00110254993376238,6.09977549197032e-05,-5.74573947063855e-05,-4.01650310901159e-05
3.82432987657414,0.00109636565588892,5.65890277166826e-05,-5.9259271847329e-05,-4.05412897659747e-05
3.83051426418924,0.00109004847205389,5.21635210559317e-05,-6.10477735235977e-05,-4.09049150772483e-05
3.83669887965885,0.00108359870392993,4.77217808461839e-05,-6.28226070182355e-05,-4.12558780616779e-05
3.8428837221111,0.00107701667331462,4.32643515591088e-05,-6.45834835947767e-05,-4.15941531697002e-05
3.8490687906738,0.00107030270223698,3.87917761117379e-05,-6.6330118806319e-05,-4.19197177500849e-05
3.85525408447435,0.00106345711313155,3.43045957072027e-05,-6.8062232340984e-05,-4.22325522286693e-05
3.86143960263984,0.00105648022849078,2.98033499905836e-05,-6.97795477031364e-05,-4.25326403473346e-05
3.86762534429699,0.00104937237118878,2.52885769578642e-05,-7.14817927022519e-05,-4.28199686759264e-05
3.87381130857214,0.00104213386429776,2.07608131188093e-05,-7.31686991619851e-05,-4.30945268719996e-05
3.87999749459131,0.00103476503118636,1.62205932103271e-05,-7.48400030050562e-05,-4.33563073882003e-05
3.88618390148013,0.00102726619536562,1.16684503615775e-05,-7.64954440502822e-05,-4.36053057486537e-05
3.8923705283639,0.00101963768070154,7.10491627664917e-06,-7.8134766350336e-05,-4.38415204414964e-05
3.89855737436756,0.00101187981129428,2.53052087015754e-06,-7.97577177817016e-05,-4.40649525191054e-05
3.90474443861567,0.00100399291138918,-2.05420752214681e-06,-8.13640503682812e-05,-4.42756062472099e-05
3.91093172023246,0.00099597730558606,-6.64874215547856e-06,-8.29535200619096e-05,-4.4473488592314e-05
3.91711921834179,0.000987833318717488,-1.12525579133989e-05,-8.45258868866645e-05,-4.46586089607201e-05
3.92330693206718,0.000979561275780203,-1.58651312931602e-05,-8.60809146383388e-05,-4.4830979836927e-05
3.92949486053178,0.000971161502114788,-2.04859404211958e-05,-8.76183713723056e-05,-4.49906165200962e-05
3.93568300285838,0.000962634323252225,-2.51144651666033e-05,-8.91380287939033e-05,-4.5137536508648e-05
3.94187135816943,0.000953980064980704,-2.97501867591182e-05,-9.06396628001545e-05,-4.52717604777862e-05
3.94805992558702,0.00094519905333839,-3.43925882249753e-05,-9.21230528830495e-05,-4.53933112403771e-05
3.95424870423289,0.000936291614563589,-3.90411543796802e-05,-9.35879829139689e-05,-4.55022145891954e-05
3.96043769322841,0.000927258075194937,-4.36953712787214e-05,-9.50342402876478e-05,-4.55984985255206e-05
3.9666268916946,0.000918098761980121,-4.83547269134073e-05,-9.6461616341739e-05,-4.56821937791357e-05
3.97281629875215,0.00090881400187044,-5.30187108358644e-05,-9.78699064386829e-05,-4.57533335678003e-05
3.97900591352135,0.000899404122178402,-5.76868141905292e-05,-9.9258909769186e-05,-4.5811953388533e-05
3.98519573512219,0.000889869450323531,-6.23585297760822e-05,-0.000100628429202774,-4.58580914361896e-05
3.99138576267426,0.000880210314014648,-6.70333520324683e-05,-0.000101978271691167,-4.58917879380582e-05
3.99757599529682,0.000870427041293106,-7.17107770531592e-05,-0.00010330824788625,-4.59130858201267e-05
4.00376643210877,0.000860519960236988,-7.63903025482627e-05,-0.000104618172256041,-4.59220300848129e-05
4.00995707222866,0.00085048939929628,-8.10714278921341e-05,-0.00010590786303618,-4.59186683178938e-05
4.01614791477469,0.000840335687223624,-8.57536540769731e-05,-0.000107177142453401,-4.59030501190703e-05
4.02233895886469,0.00083005915278608,-9.04364838207965e-05,-0.000108425836280451,-4.587522736487e-05
4.02853020361616,0.000819660125260993,-9.51194212946242e-05,-0.000109653774075819,-4.58352542013568e-05
4.03472164814622,0.000809138933949701,-9.98019725351412e-05,-0.00011086078936405,-4.57831870929069e-05
4.04091329157167,0.000798495908458002,-0.000104483645092925,-0.000112046719292038,-4.57190842985262e-05
4.04710513300894,0.00078773137864845,-0.000109163948238766,-0.000113211404595904,-4.56430064367416e-05
4.05329717157409,0.000776845674602284,-0.00011384239281308,-0.000114354690004166,-4.55550163326277e-05
4.05948940638287,0.000765839126623545,-0.000118518491482386,-0.000115476423685271,-4.54551785698619e-05
4.06568183655064,0.000754712065293083,-0.000123191758343369,-0.000116576457737513,-4.53435599621342e-05
4.07187446119243,0.000743464821318168,-0.000127861709336437,-0.000117654647810983,-4.5220229186186e-05
4.07806727942291,0.000732097725795605,-0.000132527861842463,-0.000118710853248459,-4.50852570776868e-05
4.0842602903564,0.00072061110989521,-0.000137189735188946,-0.000119744937049931,-4.49387161725392e-05
4.09045349310686,0.000709005305161489,-0.000141846850103545,-0.000120756765852883,-4.47806812922783e-05
4.09664688678792,0.000697280643225352,-0.00014649872913779,-0.000121746210038159,-4.4611228542602e-05
4.10284047051284,0.000685437456110282,-0.000151144896434287,-0.000122713143300115,-4.44304365264346e-05
4.10903424339454,0.000673476075918552,-0.000155784877772433,-0.000123657443415192,-4.42383853098442e-05
4.11522820454558,0.000661396835070994,-0.000160418200696239,-0.000124578991408251,-4.40351566560205e-05
4.12142235307818,0.000649200066187645,-0.000165044394400297,-0.000125477672030274,-4.38208344723381e-05
4.12761668810421,0.000636886102090887,-0.000169662989633455,-0.000126353373346116,-4.35955040718606e-05
4.13381120873516,0.000624455275922695,-0.00017427351887274,-0.00012720598745883,-4.33592526825848e-05
4.14000591408222,0.000611907920927764,-0.000178875516378548,-0.000128035409649771,-4.31121690387842e-05
4.1462008032562,0.000599244370701624,-0.000183468517916143,-0.000128841538833672,-4.28543435787968e-05
4.15239587536755,0.000586464958947349,-0.000188052060957327,-0.000129624277454885,-4.25858685164038e-05
4.1585911295264,0.000573570019672731,-0.000192625684803724,-0.000130383531559352,-4.23068375023686e-05
4.16478656484252,0.000560559887080247,-0.000197188930209771,-0.000131119210545269,-4.20173457656499e-05
4.17098218042532,0.000547434895637929,-0.000201741339815173,-0.000131831227282654,-4.17174900757428e-05
4.17717797538386,0.000534195380003042,-0.000206282457738344,-0.000132519498306187,-4.14073686872843e-05
4.18337394882688,0.000520841675031689,-0.000210811829947483,-0.000133183943492263,-4.1087081568749e-05
4.18957009986273,0.000507374115801223,-0.000215329003962639,-0.000133824486081321,-4.07567298049339e-05
4.19576642759945,0.000493793037720876,-0.000219833529127222,-0.000134441052973769,-4.04164161177057e-05
4.2019629311447,0.000480098776282034,-0.000224324956314215,-0.000135033574219254,-4.00662444802705e-05
4.20815960960582,0.000466291667290858,-0.000228802838205578,-0.000135601983554644,-3.97063205417149e-05
4.21435646208978,0.000452372046684503,-0.000233266729046257,-0.000136146217927823,-3.93367508804127e-05
4.22055348770321,0.000438340250773857,-0.000237716184999382,-0.000136666217654173,-3.89576436648114e-05
4.2267506855524,0.00042419661589241,-0.000242150763573489,-0.000137161926690565,-3.85691082908881e-05
4.23294805474328,0.00040994147875882,-0.000246570024342017,-0.000137633291937971,-3.81712553849589e-05
4.23914559438144,0.000395575176216463,-0.000250973528263293,-0.00013808026402934,-3.77641968620966e-05
4.24534330357213,0.000381098045357325,-0.000255360838093587,-0.000138502796691034,-3.73480458710683e-05
4.25154118142023,0.000366510423526392,-0.000259731518444199,-0.000138900847063654,-3.69229164758431e-05
4.2577392270303,0.000351812648167737,-0.000264085135273681,-0.000139274375719977,-3.64889243691441e-05
4.26393743950653,0.000337005057084839,-0.000268421256638735,-0.000139623346266952,-3.60461859806051e-05
4.27013581795279,0.000322087988241703,-0.000272739451998699,-0.00013994772585224,-3.55948190357934e-05
4.27633436147258,0.000307061779768847,-0.000277039292623656,-0.000140247484596114,-3.51349422915957e-05
4.28253306916906,0.000291926770122337,-0.000281320351536293,-0.00014052259625987,-3.46666753991368e-05
4.28873194014506,0.000276683297835054,-0.000285582203296392,-0.000140773037641645,-3.41901393465518e-05
4.29493097350304,0.000261331701734401,-0.000289824424377599,-0.000140998788616446,-3.37054558226211e-05
4.30113016834513,0.000245872320894777,-0.000294046592759119,-0.000141199832711682,-3.32127477078458e-05
4.30732952377312,0.000230305494547029,-0.000298248288264062,-0.000141376156271525,-3.27121386362786e-05
4.31352903888843,0.000214631562134867,-0.000302429092419991,-0.000141527748807301,-3.2203753246056e-05
4.31972871279216,0.000198850863276244,-0.000306588588312887,-0.000141654603581867,-3.16877172625594e-05
4.32592854458505,0.00018296373795701,-0.000310726360972275,-0.000141756716316925,-3.11641568945763e-05
4.33212853336751,0.000166970526203835,-0.000314841996899896,-0.000141834086277314,-3.063319963302e-05
4.3383286782396,0.000150871568327675,-0.000318935084484425,-0.000141886715876058,-3.00949731958315e-05
4.34452897830102,0.000134667204835763,-0.000323005213725383,-0.000141914610608531,-2.95496068087661e-05
4.35072943265115,0.000118357776465634,-0.000327051976486237,-0.000141917778889176,-2.89972299294305e-05
4.35693004038901,0.000101943624100256,-0.000331074966128239,-0.00014189623269376,-2.84379730273399e-05
4.36313080061329,8.54250889468211e-05,-0.000335073777795351,-0.000141849986542525,-2.78719670683016e-05
4.36933171242232,6.88025122954498e-05,-0.000339048008521255,-0.000141779058586153,-2.72993439414252e-05
4.37553277491409,5.20762357174073e-05,-0.000342997256923661,-0.000141683469552457,-2.67202360508389e-05
4.38173398718626,3.52466009200112e-05,-0.000346921123273775,-0.00014156324357921,-2.61347765920982e-05
4.38793534833615,1.83139499950134e-05,-0.000350819209622993,-0.000141418407632092,-2.55430990866932e-05
4.3941368574607,1.27862497807884e-06,-0.000354691119841273,-0.000141248991950505,-2.49453379758713e-05
4.40033851365656,-1.58590316837928e-05,-0.000358536459411778,-0.000141055029475972,-2.43416283279441e-05
4.40654031601999,-3.30986774477209e-05,-0.000362354835562679,-0.000140836556408185,-2.37321052271356e-05
4.41274226364694,-5.0439969515367e-05,-0.000366145857316854,-0.000140593611808096,-2.3116904782752e-05
4.418944355633,-6.78825649004174e-05,-0.000369909135251876,-0.000140326237717825,-2.24961635518867e-05
4.42514659107344,-8.54261204077735e-05,-0.00037364428192554,-0.000140034479256607,-2.18700182471572e-05
4.43134896906316,-0.000103070292679217,-0.000377350911383497,-0.000139718384426142,-2.12386063977429e-05
4.43755148869673,-0.000120814738092376,-0.000381028639561419,-0.000139378004013882,-2.06020658411236e-05
4.4437541490684,-0.000138659112873196,-0.000384677084089572,-0.00013901339210529,-1.9960534536409e-05
4.44995694927204,-0.000156603073012778,-0.000388295864312496,-0.000138624605381436,-1.93141512819483e-05
4.4561598884012,-0.000174646274294958,-0.000391884601227501,-0.000138211703469251,-1.86630549699378e-05
4.4623629655491,-0.000192788372408773,-0.000395442917784744,-0.000137774749019666,-1.80073848315201e-05
4.46856617980859,-0.000211029022650276,-0.000398970438471459,-0.000137313807428683,-1.73472804659187e-05
4.47476953027222,-0.000229367880317928,-0.000402466789612804,-0.000136828946950981,-1.66828817663145e-05
4.48097301603217,-0.000247804600428047,-0.000405931599253434,-0.000136320238956061,-1.60143287813966e-05
4.48717663618027,-0.000266338837731567,-0.000409364497072493,-0.00013578775723311,-1.53417620061151e-05
4.49338038980805,-0.000284970246925389,-0.000412765114678152,-0.000135231578706839,-1.46653219301956e-05
4.49958427600666,-0.00030369848236341,-0.000416133085371317,-0.000134651782900057,-1.39851493677358e-05
4.50578829386694,-0.000322523198317201,-0.000419468044055435,-0.000134048452275903,-1.33013852737468e-05
4.51199244247938,-0.000341444048809273,-0.00042276962749181,-0.000133421672146765,-1.26141706923831e-05
4.51819672093412,-0.000360460687651704,-0.000426037474225304,-0.000132771530293151,-1.19236470384749e-05
4.52440112832098,-0.000379572768520839,-0.000429271224455732,-0.00013209811771058,-1.1229955423829e-05
4.53060566372943,-0.000398779944890609,-0.000432470520197169,-0.000131401527642465,-1.05332374246683e-05
4.5368103262486,-0.00041808186998149,-0.000435635005142523,-0.000130681856391503,-9.83363445538954e-06
4.5430151149673,-0.000437478196857896,-0.000438764324871135,-0.00012993920295681,-9.13128804436694e-06
4.54922002897397,-0.000456968578390409,-0.000441858126456915,-0.000129173668860794,-8.42633974659101e-06
4.55542506735674,-0.000476552667301665,-0.000444916059109626,-0.00012838535854151,-7.71893115351088e-06
4.56163022920339,-0.000496230116087102,-0.0004479377733822,-0.000127574378902392,-7.009203683738e-06
4.56783551360136,-0.000516000577026058,-0.000450922921861547,-0.000126740839642431,-6.29729887089059e-06
4.57404091963777,-0.000535863702194717,-0.000453871158828575,-0.00012588485311425,-5.58335814044508e-06
4.58024644639938,-0.000555819143637702,-0.000456782140197667,-0.00012500653428045,-4.8675226166849e-06
4.58645209297263,-0.000575866552972224,-0.000459655523867102,-0.000124106000695937,-4.14993370396063e-06
4.59265785844362,-0.000596005581823252,-0.000462490969279596,-0.000123183372558323,-3.43073236544174e-06
4.59886374189809,-0.000616235881526054,-0.000465288137671657,-0.000122238772833172,-2.71005952035865e-06
4.60506974242149,-0.000636557103251879,-0.000468046692239761,-0.000121272326641328,-1.98805597540965e-06
4.61127585909889,-0.00065696889803426,-0.000470766297628519,-0.000120284162063659,-1.26486220599112e-06
4.61748209101506,-0.000677470916665101,-0.000473446620587921,-0.000119274409686661,-5.40618612623891e-07
4.62368843725439,-0.00069806280971621,-0.000476087329276986,-0.000118243202547681,1.84534865875393e-07
4.62989489690098,-0.000718744227663289,-0.00047868809386782,-0.000117190676154934,9.10458200763019e-07
4.63610146903857,-0.000739514820836855,-0.00048124858631051,-0.000116116968765354,1.63701194371874e-06
4.64230815275058,-0.000760374239165066,-0.000483768480087691,-0.000115022220899307,2.36405683444469e-06
4.64851494712006,-0.000781322132631684,-0.000486247450757229,-0.000113906575672542,3.09145377432037e-06
4.65472185122978,-0.000802358150907538,-0.000488685175344019,-0.000112770178785718,3.8190642824848e-06
4.66092886416213,-0.00082348194358376,-0.00049108133286165,-0.000111613178183004,4.54675027122875e-06
4.66713598499918,-0.000844693159921178,-0.000493435604040608,-0.000110435724454796,5.27437346862866e-06
4.67334321282267,-0.000865991449140928,-0.000495747671345423,-0.00010923797053093,6.00179664171817e-06
4.67955054671401,-0.000887376460195344,-0.000498017219005288,-0.000108020071851096,6.72888266942674e-06
4.68575798575426,-0.000908847841947125,-0.000500243933106053,-0.000106782186073317,7.45549493605464e-06
4.69196552902417,-0.000930405242928287,-0.000502427501348528,-0.000105524473535367,8.18149713452305e-06
4.69817317560412,-0.00095204831172374,-0.000504567613432139,-0.000104247096778728,8.9067537874896e-06
4.7043809245742,-0.000973776696453785,-0.000506663960697083,-0.000102950220768619,9.63112945234506e-06
4.71058877501414,-0.00099559004539677,-0.000508716236222641,-0.000101634012730467,1.03544894830079e-05
4.71679672600334,-0.00101748800632871,-0.000510724134897259,-0.000100298642449629,1.10766997846386e-05
4.72300477662088,-0.00103947022707234,-0.000512687353482216,-9.89442817866619e-05,1.17976265360085e-05
4.72921292594549,-0.00106153635514883,-0.000514605590512737,-9.75711051557875e-05,1.25171369059642e-05
4.73542117305559,-0.00108368603799672,-0.000516478546111106,-9.61792891925964e-05,1.32350984184697e-05
4.74162951702923,-0.00110591892285001,-0.000518305922339845,-9.47690126663034e-05,1.39513789653965e-05
4.74783795694418,-0.00112823465668808,-0.000520087423117805,-9.33404568822221e-05,1.46658475659184e-05
4.75404649187784,-0.00115063288650201,-0.000521822753919218,-9.18938052757351e-05,1.53783733492321e-05
4.76025512090728,-0.00117311325890558,-0.000523511622235762,-9.04292435146763e-05,1.60888265595511e-05
4.76646384310927,-0.00119567542048445,-0.000525153737213765,-8.89469595377818e-05,1.67970778640183e-05
4.77267265756021,-0.00121831901759866,-0.000526748809827967,-8.74471435003067e-05,1.75029986495365e-05
4.7788815633362,-0.00124104369642255,-0.000528296552819706,-8.59299878706554e-05,1.82064611320976e-05
4.785090559513,-0.00126384910302898,-0.000529796680701393,-8.43956871220503e-05,1.89073380798574e-05
4.79129964516601,-0.00128673488317658,-0.000531248909833945,-8.28444379697632e-05,1.96055032843585e-05
4.79750881937036,-0.00130970068269222,-0.000532652958396947,-8.12764395574058e-05,2.03008308318053e-05
4.8037180812008,-0.00133274614695967,-0.000534008546151484,-7.96918927321408e-05,2.09931961523333e-05
4.80992742973176,-0.00135587092144967,-0.000535315394934642,-7.80910007911361e-05,2.16824749947116e-05
4.81613686403736,-0.00137907465130428,-0.000536573228191376,-7.64739691007374e-05,2.23685443387198e-05
4.82234638319138,-0.00140235698154347,-0.000537781771304339,-7.48410051359662e-05,2.30512816961897e-05
4.82855598626725,-0.00142571755695168,-0.000538940751265893,-7.31923185016972e-05,2.37305654082229e-05
4.83476567233812,-0.0014491560223665,-0.000540049896957932,-7.15281208424209e-05,2.44062750839697e-05
4.84097544047675,-0.00147267202222178,-0.000541108939104182,-6.98486258110083e-05,2.50782906259474e-05
4.84718528975563,-0.00149626520089477,-0.000542117610175194,-6.8154049314486e-05,2.57464934557383e-05
4.85339521924687,-0.00151993520260962,-0.000543075644476971,-6.64446090916586e-05,2.64107653981615e-05
4.85960522802229,-0.00154368167141767,-0.000543982778029507,-6.47205252227018e-05,2.70709893476704e-05
4.86581531515338,-0.00156750425112331,-0.000544838748732663,-6.29820193723065e-05,2.77270494615837e-05
4.87202547971127,-0.00159140258554613,-0.000545643296274335,-6.12293155403051e-05,2.8378830545022e-05
4.8782357207668,-0.00161537631816505,-0.000546396162168471,-5.94626396327471e-05,2.90262182513135e-05
4.88444603739045,-0.00163942509234535,-0.000547097089631824,-5.76822195358235e-05,2.96690996358144e-05
4.89065642865241,-0.00166354855145485,-0.000547745823830412,-5.58882851485537e-05,3.03073625782379e-05
4.89686689362251,-0.0016877463384951,-0.000548342111562977,-5.40810681729981e-05,3.09408959017763e-05
4.90307743137026,-0.00171201809635498,-0.000548885701613118,-5.22608023014123e-05,3.15695896079487e-05
4.90928804096487,-0.00173636346788874,-0.000549376344389418,-5.04277233116407e-05,3.21933348149637e-05
4.91549872147519,-0.00176078209557096,-0.00054981379233631,-4.85820687002427e-05,3.28120232165019e-05
4.92170947196976,-0.00178527362193874,-0.000550197799457463,-4.67240779217169e-05,3.3425548340592e-05
4.9279202915168,-0.00180983768931932,-0.000550528121761492,-4.48539924736317e-05,3.4033804455267e-05
4.93413117918418,-0.00183447393977932,-0.000550804516920481,-4.2972055436189e-05,3.46366867768871e-05
4.94034213403948,-0.00185918201532556,-0.000551026744543168,-4.10785119035733e-05,3.52340919235186e-05
4.94655315514993,-0.0018839615578299,-0.000551194565910733,-3.91736087498709e-05,3.58259175818793e-05
4.95276424158243,-0.00190881220889299,-0.000551307744218919,-3.72575948035276e-05,3.64120626467439e-05
4.95897539240359,-0.00193373361012325,-0.000551366044496781,-3.53307206628333e-05,3.69924270714374e-05
4.96518660667965,-0.00195872540284189,-0.000551369233491669,-3.3393238542324e-05,3.75669120945266e-05
4.97139788347656,-0.00198378722829333,-0.000551317079812372,-3.14454027699819e-05,3.81354200472334e-05
4.97760922185994,-0.00200891872750271,-0.000551209353935625,-2.94874690291502e-05,3.86978548919656e-05
4.98382062089506,-0.00203411954147422,-0.000551045828020813,-2.75196952100213e-05,3.92541211581986e-05
4.99003207964691,-0.00205938931089944,-0.000550826276203569,-2.55423405575236e-05,3.98041253199752e-05
4.99624359718012,-0.002084727676474,-0.000550550474284167,-2.35556664593052e-05,4.0347774471279e-05
5.00245517255902,-0.00211013427862298,-0.000550218200059272,-2.15599357046669e-05,4.08849774102335e-05
5.0086668048476,-0.00213560875767919,-0.000549829232912865,-1.9555412747476e-05,4.14156441111951e-05
5.01487849310953,-0.00216115075379305,-0.000549383354174081,-1.75423640143324e-05,4.19396859026567e-05
5.02109023640818,-0.00218675990711243,-0.000548880347092698,-1.55210572982791e-05,4.24570153922962e-05
5.02730203380657,-0.00221243585740455,-0.000548319996612577,-1.34917623735967e-05,4.29675464095753e-05
5.0335138843674,-0.00223817824446771,-0.000547702089473712,-1.14547503995994e-05,4.34711941714882e-05
5.03972578715307,-0.00226398670787538,-0.000547026414286373,-9.41029420256803e-06,4.39678754807853e-05
5.04593774122564,-0.00228986088709879,-0.000546292761571437,-7.35866847418685e-06,4.44575082983246e-05
5.05214974564686,-0.00231580042145903,-0.000545500923561804,-5.30014920158215e-06,4.49400119231797e-05
5.05836179947813,-0.00234180495010622,-0.000544650694266644,-3.23501415311503e-06,4.54153071711278e-05
5.06457390178058,-0.0023678741120756,-0.000543741869630261,-1.16354256486e-06,4.58833162051262e-05
5.07078605161498,-0.00239400754623799,-0.000542774247385235,9.13984658600573e-07,4.63439627356083e-05
5.07699824804179,-0.00242020489131555,-0.000541747627142113,2.99728510094376e-06,4.67971717290747e-05
5.08321049012114,-0.00244646578599549,-0.000540661810252283,5.08607481006348e-06,4.72428696664433e-05
5.08942277691286,-0.00247278986868565,-0.000539516599905415,7.1800684011506e-06,4.76809845540321e-05
5.09563510747646,-0.00249917677768618,-0.000538311801143021,9.27897884824182e-06,4.81114458198429e-05
5.1018474808711,-0.00252562615121536,-0.000537047220910876,1.13825176820064e-05,4.85341841546423e-05
5.10805989615565,-0.00255213762734823,-0.000535722667815978,1.34903949254807e-05,4.89491322662084e-05
5.11427235238866,-0.00257871084397207,-0.000534337952452656,1.56023191037711e-05,4.93562237709821e-05
5.12048484862834,-0.0026053454388646,-0.000532892887177652,1.77179974304061e-05,4.97553942761879e-05
5.12669738393261,-0.00263204104963179,-0.00053138728618247,1.98371355696049e-05,5.01465806838699e-05
5.13290995735904,-0.00265879731381756,-0.000529820965474518,2.19594377520773e-05,5.05297214158121e-05
5.1391225679649,-0.00268561386878229,-0.000528193742912504,2.40846068031732e-05,5.09047566098044e-05
5.14533521480716,-0.00271249035176708,-0.000526505438273749,2.62123442828199e-05,5.12716277207084e-05
5.15154789694243,-0.00273942639987838,-0.000524755872986702,2.83423501557923e-05,5.16302780004394e-05
5.15776061342703,-0.00276642165006514,-0.000522944870395726,3.0474323137813e-05,5.1980652236528e-05
5.16397336331696,-0.00279347573920806,-0.000521072255865337,3.26079605694048e-05,5.23226967844418e-05
5.1701861456679,-0.00282058830396973,-0.00051913785617607,3.47429583354817e-05,5.26563594558768e-05
5.17639895953521,-0.00284775898094291,-0.000517141500365369,3.68790113132992e-05,5.29815899770947e-05
5.18261180397394,-0.00287498740657164,-0.000515083019167692,3.90158127826247e-05,5.32983394746938e-05
5.18882467803882,-0.0029022732171652,-0.000512962245083112,4.11530547873659e-05,5.36065607985225e-05
5.19503758078426,-0.00292961604896388,-0.000510779012475502,4.32904279730922e-05,5.39062084751797e-05
5.20125051126437,-0.00295701553799325,-0.000508533157550241,4.54276220456607e-05,5.41972384146508e-05
5.20746346853291,-0.00298447132013226,-0.00050622451846685,4.75643251271318e-05,5.4479608715228e-05
5.21367645164337,-0.00301198303125051,-0.000503852934987517,4.97002241791929e-05,5.47532787254352e-05
5.21988945964889,-0.00303955030700174,-0.000501418248990904,5.18350050713957e-05,5.50182096406061e-05
5.2261024916023,-0.00306717278294459,-0.000498920303932164,5.39683523291222e-05,5.52743642700696e-05
5.23231554655614,-0.00309485009456111,-0.000496358945418553,5.60999491913391e-05,5.55217071740244e-05
5.2385286235626,-0.00312258187702844,-0.0004937340205901,5.82294779806141e-05,5.57602046474973e-05
5.24474172167358,-0.00315036776568006,-0.000491045378570952,6.03566195395617e-05,5.59898247505481e-05
5.25095483994066,-0.00317820739545691,-0.000488292870324291,6.24810538833932e-05,5.62105372167401e-05
5.25716797741511,-0.00320610040133974,-0.000485476348683673,6.46024595879793e-05,5.6422313391748e-05
5.26338113314786,-0.00323404641810751,-0.000482595668192726,6.6720514079736e-05,5.66251267260221e-05
5.26959430618957,-0.00326204508050971,-0.000479650685546544,6.88348939932087e-05,5.68189519845039e-05
5.27580749559055,-0.00329009602308705,-0.000476641258857739,7.09452746556661e-05,5.7003766142724e-05
5.28202070040083,-0.00331819888028599,-0.000473567248429856,7.30513301982095e-05,5.7179547539489e-05
5.28823391967008,-0.00334635328646776,-0.000470428516234269,7.51527338198359e-05,5.73462766507479e-05
5.29444715244772,-0.00337455887580603,-0.000467224926222007,7.72491577241264e-05,5.75039354069568e-05
5.30066039778279,-0.00340281528237539,-0.000463956344090512,7.93402728569115e-05,5.76525078602514e-05
5.30687365472408,-0.00343112214025472,-0.000460622637367508,8.14257492271727e-05,5.77919796983963e-05
5.31308692232003,-0.00345947908324057,-0.000457223675496721,8.35052560847715e-05,5.79223384968e-05
5.31930019961877,-0.00348788574505918,-0.000453759329801549,8.55784611492472e-05,5.80435735933874e-05
5.32551348566814,-0.00351634175939626,-0.000450229473282951,8.76450316295143e-05,5.8155676173558e-05
5.33172677951565,-0.0035448467597342,-0.000446633981044045,8.97046334615929e-05,5.82586393831952e-05
5.33794008020851,-0.00357340037943991,-0.000442972729888702,9.17569318521438e-05,5.83524580140853e-05
5.34415338679362,-0.00360200225189409,-0.000439245598430157,9.38015907666485e-05,5.8437128829526e-05
5.35036669831755,-0.00363065201021308,-0.000435452467184367,9.58382735298689e-05,5.85126504141899e-05
5.35658001382658,-0.00365934928742832,-0.000431593218553835,9.78666424420554e-05,5.85790232146029e-05
5.36279333236668,-0.00368809371656997,-0.000427667736782807,9.9886358862049e-05,5.86362498044972e-05
5.3690066529835,-0.00371688493042838,-0.00042367590793327,0.000101897083144142,5.86843342166489e-05
5.37521997472239,-0.00374572256173135,-0.000419617619996202,0.00010389847496833,5.87232826536952e-05
5.38143329662838,-0.00377460624315945,-0.000415492762642902,0.000105890193330795,5.87531030767879e-05
5.3876466177462,-0.00380353560714603,-0.000411301227625286,0.000107871895733653,5.87738055709685e-05
5.39385993712027,-0.00383251028616272,-0.000407042908382126,0.000109843239619326,5.87854018483876e-05
5.40007325379471,-0.00386152991250474,-0.000402717700330886,0.000111803880849043,5.87879057415657e-05
5.40628656681331,-0.00389059411832138,-0.000398325500647648,0.000113753475189751,5.87813328853882e-05
5.41249987521956,-0.00391970253571852,-0.000393866208379553,0.000115691677186071,5.87657009640527e-05
5.41871317805666,-0.0039488547966574,-0.000389339724444411,0.000117618140647779,5.87410294377024e-05
5.42492647436748,-0.00397805053303323,-0.000384745951637717,0.00011953251869433,5.87073398438758e-05
5.43113976319459,-0.00400728937658936,-0.000380084794614476,0.000121434463741695,5.86646556948878e-05
5.43735304358027,-0.00403657095906006,-0.000375356159832284,0.000123323627410606,5.86130022694484e-05
5.44356631456646,-0.00406589491197574,-0.000370559955680892,0.000125199660673284,5.85524069622566e-05
5.44977957519483,-0.00409526086673037,-0.000365696092355562,0.000127062213525048,5.84828990296058e-05
5.4559928245067,-0.00412466845477766,-0.000360764481924569,0.00012891093566114,5.8404509879255e-05
5.46220606154314,-0.00415411730737206,-0.000355765038238753,0.00013074547581246,5.83172726046695e-05
5.46841928534486,-0.00418360705558071,-0.000350697677241002,0.000132565482256069,5.82212226530414e-05
5.4746324949523,-0.00421313733057708,-0.000345562316512461,0.000134370602358554,5.81163969889242e-05
5.48084568940557,-0.00424270776322304,-0.000340358875491079,0.000136160483094761,5.80028350377093e-05
5.48705886774451,-0.00427231798448217,-0.000335087275634234,0.000137934770726339,5.78805778523024e-05
5.49327202900861,-0.004301967625003,-0.000329747440162746,0.000139693110905607,5.77496686774274e-05
5.49948517223709,-0.00433165631555026,-0.000324339294106923,0.000141435148708393,5.76101526950709e-05
5.50569829646886,-0.00436138368665667,-0.000318862764509428,0.000143160528544309,5.74620771900056e-05
5.51191140074251,-0.00439114936881571,-0.000313317780116818,0.00014486889443373,5.73054913052592e-05
5.51812448409633,-0.00442095299240499,-0.000307704271578209,0.000146559889755434,5.71404462375614e-05
5.52433754556833,-0.00445079418764997,-0.000302022171576129,0.000148233157214495,5.69669953085853e-05
5.53055058419619,-0.00448067258485606,-0.000296271414370943,0.000149888339285344,5.67851937590061e-05
5.5367635990173,-0.00451058781406555,-0.000290451936286274,0.000151525077645245,5.65950989152035e-05
5.54297658906874,-0.00454053950524492,-0.000284563675402259,0.000153143013679868,5.63967700615725e-05
5.5491895533873,-0.00457052728839354,-0.000278606571815897,0.000154741788265779,5.61902685902009e-05
5.55540249100944,-0.00460055079331089,-0.000272580567312135,0.000156321041673495,5.59756578242188e-05
5.56161540097136,-0.00463060964966221,-0.00026648560563827,0.000157880413854697,5.57530033586909e-05
5.56782828230891,-0.00466070348722144,-0.000260321632395127,0.000159419544419899,5.55223725035732e-05
5.57404113405769,-0.00469083193544644,-0.000254088594966994,0.0001609380722724,5.52838349159402e-05
5.58025395525295,-0.00472099462381052,-0.000247786442738668,0.00016243563614328,5.50374620588229e-05
5.58646674492968,-0.00475119118176714,-0.000241415126848047,0.000163911874413864,5.47833276527561e-05
5.59267950212253,-0.00478142123855206,-0.000234974600443971,0.000165366424723016,5.45215073702409e-05
5.59889222586588,-0.00481168442339929,-0.000228464818331277,0.000166798924822293,5.4252078927014e-05
5.60510491519381,-0.00484198036543692,-0.000221885737354916,0.000168209011820658,5.39751221646433e-05
5.61131756914007,-0.004872308693671,-0.000215237316065769,0.000169596322560411,5.36907187846441e-05
5.61753018673814,-0.00490266903706993,-0.000208519515138489,0.000170960493500252,5.33989529325306e-05
5.62374276702119,-0.00493306102453273,-0.000201732296869906,0.00017230116099687,5.30999104858467e-05
5.62995530902209,-0.00496348428482406,-0.000194875625526576,0.000173617960916397,5.27936795738476e-05
5.63616781177341,-0.00499393844662245,-0.000187949467190999,0.000174910528770941,5.24803501356289e-05
5.64238027430742,-0.00502442313862086,-0.000180953789892355,0.000176178500094434,5.2160014601151e-05
5.6485926956561,-0.00505493798932946,-0.000173888563458714,0.000177421509925308,5.18327671789336e-05
5.65480507485113,-0.00508548262718306,-0.000166753759633418,0.000178639193234318,5.14987041583737e-05
5.66101741092388,-0.00511605668061262,-0.000159549352024304,0.00017983118466786,5.11579239852947e-05
5.66722970290543,-0.00514665977788901,-0.000152275316056097,0.000180997118589378,5.08105272247798e-05
5.67344194982657,-0.00517729154724969,-0.000144931629057256,0.000182136629573678,5.0456616434863e-05
5.67965415071778,-0.00520795161687687,-0.000137518270258587,0.00018324935143305,5.00962961678837e-05
5.68586630460925,-0.00523863961481584,-0.000130035220676554,0.000184334918146343,4.97296732168592e-05
5.69207841053087,-0.0052693551690666,-0.000122482463339459,0.000185392963529203,4.93568564577417e-05
5.69829046751225,-0.005300097907554,-0.000114859982928054,0.000186423121352035,4.89779569117702e-05
5.70450247458267,-0.00533086745811189,-0.000107167766220344,0.000187425024896871,4.85930873374129e-05
5.71071443077114,-0.00536166344853893,-9.9405801700986e-05,0.000188398307810108,4.82023629140674e-05
5.71692633510637,-0.00539248550655665,-9.15740798449035e-05,0.000189342603354056,4.78059007438131e-05
5.72313818661677,-0.00542333325975032,-8.36725929285803e-05,0.000190257544689823,4.74038200848833e-05
5.72934998433046,-0.00545420633569134,-7.57013350660531e-05,0.000191142765177382,4.69962423463619e-05
5.73556172727525,-0.0054851043618243,-6.76603022945692e-05,0.000191997897798955,4.65832907714536e-05
5.74177341447869,-0.00551602696567131,-5.95494925749415e-05,0.000192822575673533,4.6165090967845e-05
5.747985044968,-0.00554697377448894,-5.13689055794271e-05,0.000193616432040638,4.57417704734326e-05
5.75419661777011,-0.00557794441554641,-4.31185430697134e-05,0.000194379099767315,4.53134588881777e-05
5.76040813191168,-0.00560893851612708,-3.47984084394058e-05,0.000195110212096837,4.48802879296368e-05
5.76661958641906,-0.00563995570328805,-2.64085071979383e-05,0.000195809402152459,4.44423916304376e-05
5.7728309803183,-0.00567099560417752,-1.79488464812974e-05,0.000196476302959473,4.39999055448656e-05
5.77904231263518,-0.00570205784576096,-9.4194353924037e-06,0.000197110547734417,4.3552967960388e-05
5.78525358239515,-0.00573314205499736,-8.20285075675692e-07,0.000197711769818735,4.31017187289189e-05
5.79146478862341,-0.00569261333577903,7.77217489156278e-06,0.000198279707836412,4.26462999189194e-05
5.79767593034483,-0.0056484979741737,1.6265547615973e-05,0.000198814589840107,4.21868539129951e-05
5.80388700658402,-0.00560457011484459,2.46601322058355e-05,0.000199316784112711,4.17235217360617e-05
5.81009801636528,-0.00556082950259136,3.29564389379632e-05,0.000199786657348179,4.12564427904968e-05
5.81630895871262,-0.00551727588200671,4.11549772285711e-05,0.000200224574100164,4.07857550734737e-05
5.82251983264977,-0.00547390899743679,4.92562556217057e-05,0.00020063089718497,4.03115948491337e-05
5.82873063720015,-0.00543072859307506,5.72607818784203e-05,0.000201005987338746,3.983409697813e-05
5.83494137138691,-0.00538773441278628,6.51690627644187e-05,0.000201350203392837,3.93533949028932e-05
5.8411520342329,-0.00534492620027546,7.29816044340487e-05,0.000201663902730504,3.88696203011579e-05
5.84736262476068,-0.00530230369914979,8.06989119280982e-05,0.000201947440163163,3.83829035097278e-05
5.85357314199253,-0.0052598666525679,8.832148962362e-05,0.000202201169076252,3.78933734205012e-05
5.85978358495043,-0.00521761480363075,9.58498410415846e-05,0.000202425440863007,3.74011572051189e-05
5.86599395265608,-0.00517554789512512,0.000103284468755665,0.000202620605070978,3.69063808635113e-05
5.87220424413089,-0.0051336656697451,0.000110625874489374,0.000202787009159595,3.64091686498445e-05
5.87841445839599,-0.00509196786976134,0.000117874559212948,0.000202924998950648,3.59096435150062e-05
5.8846245944722,-0.00505045423751528,0.000125031022878237,0.000203034918280256,3.54079269142417e-05
5.89083465138008,-0.00500912451486545,0.000132095764763502,0.000203117109247583,3.49041388807799e-05
5.8970446281399,-0.00496797844356106,0.00013906928324701,0.000203171911959931,3.43983978851513e-05
5.90325452377163,-0.00492701576519396,0.000145952075695325,0.000203199664644682,3.3890821127823e-05
5.90946433729496,-0.00488623622101698,0.000152744638842296,0.00020320070380736,3.3381524280131e-05
5.9156740677293,-0.00484563955217262,0.000159447468359884,0.00020317536386022,3.28706217072885e-05
5.92188371409377,-0.0048052254995342,0.000166061059166011,0.000203123977715959,3.23582262785435e-05
5.92809327540722,-0.0047649938037668,0.000172585905360289,0.000203046876050197,3.18444493684154e-05
5.9343027506882,-0.00472494420532901,0.00017902250004764,0.000202944388003167,3.13294012001907e-05
5.94051213895498,-0.00468507644448056,0.000185371335573608,0.000202816840746019,3.0813190429348e-05
5.94672143922554,-0.00464539026127416,0.00019163290336282,0.000202664559591268,3.0295924470637e-05
5.95293065051761,-0.00460588539550033,0.000197807693974592,0.000202487868182642,2.97777090789771e-05
5.95913977184859,-0.00456656158680311,0.000203896197256039,0.000202287087899963,2.9258649134989e-05
5.96534880223564,-0.00452741857452953,0.00020989890189293,0.000202062538924208,2.87388476789725e-05
5.97155774069561,-0.00448845609793872,0.000215816295941355,0.000201814539142868,2.82184067511323e-05
5.97776658624509,-0.00444967389594949,0.000221648866453785,0.00020154340467153,2.76974269168918e-05
5.98397533790037,-0.00441107170736092,0.000227397099749497,0.000201249449989846,2.71760073856842e-05
5.99018399467748,-0.00437264927070766,0.000233061481146051,0.000200932987764773,2.66542460374616e-05
5.99639255559216,-0.00433440632441824,0.000238642495142331,0.00020059432865455,2.61322395790278e-05
6.00260101965986,-0.00429634260660883,0.00024414062533146,0.000200233781577904,2.56100832854712e-05
6.00880938589577,-0.00425845785512917,0.000249556354500595,0.000199851653825915,2.50878711097014e-05
6.01501765331479,-0.00422075180778214,0.000254890164505591,0.000199448250671254,2.45656959024164e-05
6.02122582093155,-0.00418322420208945,0.000260142536348418,0.000199023875655757,2.40436489259783e-05
6.02743388776039,-0.00414587477536627,0.000265313950184194,0.000198578830602132,2.35218205335697e-05
6.03364185281539,-0.00410870326468914,0.000270404885199021,0.000198113415473338,2.30002994647824e-05
6.03984971511033,-0.00407170940703069,0.00027541581973017,0.000197627928425096,2.24791734029092e-05
6.04605747365875,-0.0040348929390127,0.000280347231298487,0.000197122665842959,2.1958528843739e-05
6.05226512747386,-0.00399825359719161,0.000285199596514045,0.000196597922420216,2.14384507662661e-05
6.05847267556865,-0.00396179111781874,0.000289973391041738,0.000196053991010468,2.09190231885396e-05
6.0646801169558,-0.00392550523699074,0.000294669089774625,0.000195491162697764,2.04003289234938e-05
6.07088745064772,-0.00388939569064148,0.00029928716676166,0.000194909726748673,1.98824490627556e-05
6.07709467565656,-0.00385346221435926,0.000303828094825721,0.000194309970643427,1.93654641980848e-05
6.08330179099417,-0.0038177045437217,0.000308292346393216,0.00019369218030479,1.88494531077897e-05
6.08950879567216,-0.00378212241398145,0.000312680392611669,0.000193056639722428,1.83344939161255e-05
6.09571568870184,-0.00374671556016511,0.000316992703988606,0.000192403631099972,1.78206630465253e-05


==> data/HertzianContact/hertz_rgd_sym_modcoll_gal/hertz_rgd_sym_modcoll_gal_mesh_nel_u_100_mesh_nel_v_100.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.993616333917191,0.99216980760706,0.992246926911617,0.992199845218476
0.00580425992460129,0.993584589449704,0.992152680059076,0.992229757293348,0.992182816030887
0.0116092026934359,0.993526204190072,0.992101228857039,0.99217830431043,0.992131279421971
0.0174148304955234,0.993441169564106,0.992015437540519,0.992092538116707,0.992045414158678
0.023221145525923,0.993329477019269,0.991895289739375,0.991972429499388,0.991925275723736
0.0290281499845586,0.993191118024519,0.991740769173785,0.991817949878616,0.99177083482025
0.0348358460750433,0.993026084070349,0.991551859654767,0.991629071307458,0.99158201595422
0.0406442360035069,0.992786675668327,0.991328529212205,0.991405765985478,0.991358735892652
0.0464533219776842,0.992507945994973,0.991070714827345,0.991148001605948,0.991100933640308
0.0522631062070763,0.992205639222706,0.990778381545826,0.990855740682741,0.990808573357378
0.0580735909037825,0.991879747533742,0.990451495976817,0.990528941935534,0.990481634947585
0.0638847782833836,0.991530263129099,0.990090024819583,0.990167560301106,0.990120104167763
0.0696966705658261,0.99115717822876,0.989693934862026,0.98977154693194,0.98972396271664
0.0755092699763063,0.990727074618261,0.989263179642404,0.989340849040532,0.989293178314064
0.0813225787460901,0.99024090629143,0.988797643975253,0.988875407081455,0.988827696604564
0.0871365991128808,0.989730231135968,0.988297267762994,0.988375156376897,0.988327442085627
0.0929513333207472,0.989195041753326,0.987762002438812,0.987840030842804,0.98779232491962
0.0987667836199897,0.988635330765109,0.987191799518308,0.987269963133207,0.987222248065145
0.104582952267007,0.988051090813186,0.986586610600017,0.98666488463958,0.986617114423815
0.110399841524161,0.987424726375567,0.985946382160821,0.986024725467571,0.985976834000806
0.11621745365967,0.986725848444403,0.985270960850359,0.985349411854832,0.985301330346121
0.122035790947784,0.986002240641531,0.984560243888504,0.984638862281753,0.98459054057467
0.127854855669415,0.985253895957828,0.98381416552621,0.983892990017207,0.98384440853592
0.133674650112859,0.984480807404745,0.983032660090767,0.98311170351742,0.983062877147604
0.139495176574533,0.983682968014393,0.98221566198675,0.982294906422543,0.982245880722864
0.145316437359701,0.982858706277077,0.981363105636108,0.981442497554971,0.981393337278516
0.151138434783199,0.981944533885597,0.980474822852889,0.980554369610251,0.98050514112217
0.156961171169972,0.981005145145899,0.979550642414722,0.979630407381344,0.979581160609726
0.162784648855165,0.980040533389862,0.978590480391417,0.978670494424606,0.978621245361239
0.168608870184044,0.979050691971182,0.977594252923926,0.977674514578687,0.977625235875652
0.174433837511905,0.978035614264635,0.976561876223671,0.976642351966857,0.976592973187029
0.180259553203995,0.976995293666654,0.975493266574467,0.975573890997076,0.975524308545074
0.186086019635424,0.975876523929337,0.974388265257463,0.974469015638797,0.974419113004201
0.191913239191224,0.974717128480493,0.973246612863591,0.973327602248545,0.973277282689054
0.197741214266973,0.973531938686158,0.972068199750735,0.97214951681681,0.972098731125789
0.203569947269739,0.972320948224649,0.970852922064363,0.970934616247505,0.970883376046805
0.209399440619061,0.971084150796655,0.969600676015512,0.969682748362409,0.969631125994437
0.215229696747922,0.969821540124839,0.968311357880814,0.968393751896545,0.968341866890351
0.221060718103729,0.96849561854482,0.966984820481621,0.967067456248915,0.967015448600241
0.22689250714919,0.967111095211097,0.965620725772598,0.965703679333824,0.965651674735683
0.232725066362583,0.965700068886167,0.964218916168527,0.964302237218442,0.964250308934031
0.238558398237431,0.964262533541253,0.962779265558403,0.962862951883675,0.962811092815904
0.244392505282115,0.962798483170677,0.96130164788983,0.961385651449495,0.961333764894295
0.250227390019476,0.961307911791893,0.959785937170071,0.959870170183009,0.959818079524539
0.256063054986426,0.959769739800636,0.958231991792961,0.958316348463669,0.958263825901788
0.261899502733616,0.958153840398134,0.956639421767566,0.956724026853366,0.956670844830377
0.26773673582586,0.956510585913134,0.955007987249246,0.955093028240918,0.955039025863179
0.273574756843664,0.954839970582504,0.953337536914215,0.953423153827449,0.953368282857082
0.279413568384992,0.953141988667583,0.951627919491364,0.951714183296077,0.951658526488686
0.285253173067041,0.951416634453872,0.949878983761945,0.949965874791259,0.949909636711286
0.291093573528014,0.949660196288351,0.948090578017669,0.948177964899009,0.948121435141597
0.296934772428862,0.947805444264906,0.946262308269276,0.946350167851087,0.946293658642771
0.302776772454289,0.945922318421231,0.944393802830187,0.944482190235497,0.944425953525861
0.308619576312047,0.944010813227079,0.942484881398614,0.942573759491829,0.942517906090232
0.314463186731622,0.942070923177683,0.940535363717287,0.940624627828457,0.940569082107499
0.320307606462897,0.940102642793688,0.938545069573716,0.938634572257076,0.938579066469908
0.326152838274813,0.938105966621329,0.936513818801148,0.936603394625811,0.936547502941345
0.331998884954051,0.936018378904715,0.934441260073724,0.934530919394546,0.934474133429238
0.337845749304413,0.933886299182165,0.932326849061801,0.932416959445066,0.932358817527678
0.343693434148853,0.931724629898188,0.930170361859105,0.930261274919322,0.930201496989817
0.349541942333014,0.929533365745924,0.927971584268671,0.928063568837622,0.928002138550588
0.355391276728863,0.927312501445396,0.925730302129711,0.925823487038809,0.925760676092501
0.361241440238329,0.925062031743648,0.923446301317917,0.923540618110301,0.92347695266341
0.367092435796947,0.922736396240725,0.92111926898524,0.921214493174468,0.921150662515239
0.372944266376947,0.920344615714578,0.918748508944828,0.918844605344039,0.918781309185992
0.378796934987001,0.91792180951702,0.916333708476308,0.916430493901185,0.916368238105854
0.38465044466896,0.915467972495976,0.913874613345764,0.913971778235977,0.913910716833105
0.390504798494233,0.912983099527886,0.911370969345242,0.911468158516004,0.911408018375935
0.396359999560148,0.910467185517709,0.908822522293034,0.908919415806743,0.9088595047101
0.402216050986331,0.907893108338803,0.906228980391539,0.906325412031156,0.906264710494547
0.408072955911437,0.905228919894021,0.903589543902552,0.903686056671947,0.903623415393132
0.41393071749398,0.902532000851592,0.900903741545587,0.901001166326268,0.900935625126294
0.419789338918846,0.899802346161862,0.898171270209213,0.898270401555947,0.898201461206268
0.425648823405006,0.897039950805596,0.895391826794823,0.895493265092145,0.895421039920628
0.431509174213248,0.894244809794196,0.892565108216422,0.892669101609926,0.892594351100318
0.437370394653909,0.891410174407955,0.889690808922398,0.889797097498299,0.8897211365644
0.443232488094424,0.888458534288988,0.886768112530194,0.886876294476249,0.886800774925079
0.449095457962771,0.885472131514771,0.883796288687262,0.883905768471894,0.883832264331386
0.454959307741911,0.882450961072929,0.880774975963696,0.880884818969689,0.880814362486283
0.460824040961148,0.879395017983814,0.877703812927765,0.877812986942082,0.877745760047289
0.466689661187391,0.876304297300317,0.874582438146211,0.874690055249362,0.874625254432354
0.472556172016409,0.873178794107796,0.87141049018543,0.871516049039106,0.871451924092276
0.478423577064163,0.869937967068185,0.868187234247509,0.868291222094653,0.86822530014233
0.484291879961924,0.866643798913031,0.864911574248538,0.865015803815182,0.864945444110167
0.490161084364777,0.863312431429527,0.861583057282923,0.86168963989533,0.861612784216427
0.496031193967385,0.859943859592318,0.858201245440344,0.858312140659334,0.858227866756584
0.501902212520234,0.856538078411178,0.854765700782339,0.854882280318066,0.854791105741244
0.507774143845876,0.853095082930939,0.851275985342611,0.851398596242603,0.851302531856711
0.51364699185517,0.849553738766873,0.847731436009379,0.847859190707778,0.847761541699444
0.519520760560681,0.845929938744497,0.844130609254562,0.844261953506912,0.844166723513294
0.525395454073448,0.842265997871197,0.840472870076389,0.840605238284865,0.84051601135137
0.531271076585551,0.838561910966668,0.836757691901706,0.836888080538613,0.836807031187958
0.537147632351041,0.834817672888956,0.832984548115842,0.833110201310013,0.833037456974167
0.543025125666844,0.831033278534189,0.829152912063487,0.829272008452851,0.829205367593668
0.548903560853662,0.827169972851654,0.825262163232265,0.82537459721229,0.82530960466527
0.55478294223872,0.823190145617324,0.821310582621519,0.82141952517801,0.82135007683068
0.560663274157545,0.819166607339741,0.817297177806733,0.817407734767276,0.817327665150498
0.56654456098113,0.815099352522941,0.813221288608876,0.813339008266812,0.813243754684037
0.572426807148131,0.810988375712662,0.809082254728607,0.809211948427155,0.809099726847907
0.578310017197136,0.806833671496495,0.804879415746949,0.80502397621758,0.80489645082482
0.584194195798969,0.802622898493031,0.800612101229664,0.800771328542042,0.800633773553702
0.59007934778808,0.798254934717828,0.796278454740511,0.796449170085144,0.796310038820596
0.595965478176156,0.793838811428857,0.791876894190636,0.792052988447819,0.791922025540383
0.601852592128384,0.789374522621928,0.787406620417698,0.787580005482297,0.787465529276293
0.607740694927562,0.78486206233893,0.782866834175981,0.783029303527585,0.782936073775559
0.61362979193786,0.780301424667824,0.778256736137452,0.778401829286807,0.778329624217935
0.619519888568548,0.775692603742619,0.773575526893858,0.773700397703122,0.773643302500649
0.625410990238054,0.770916307163541,0.768821483857311,0.768929634598029,0.768876091109526
0.631303102352622,0.76606673607169,0.763992085517642,0.764094336374542,0.764029152966636
0.637196230334105,0.761163518500517,0.759086240615433,0.759196671199445,0.759105183597552
0.643090379673234,0.756206647609097,0.754102882607811,0.754235700022376,0.754107421448376
0.648985555984399,0.751196116607796,0.749040944570636,0.74920736949129,0.749038649263715
0.654881765060474,0.746131918758335,0.743899359199178,0.744104505195819,0.743900192569476
0.660779012927607,0.740917939557193,0.738676430406059,0.738916797674203,0.738690918940244
0.666677305891283,0.735583672632231,0.733368521631428,0.733632101077876,0.733406522843061
0.672576650533873,0.730188518088703,0.727974091893993,0.728241370388702,0.72804006041091
0.67847705367265,0.724732467908064,0.722491846018038,0.72274043389567,0.722583262066621
0.684378522313501,0.719215514129768,0.71692048879891,0.717130026074409,0.717027899251064
0.690281063604583,0.713637648851496,0.711258725006206,0.711415799204961,0.711367155078414
0.696184684789967,0.707932655072075,0.705504981474368,0.705608346104746,0.705596998645287
0.702089393166917,0.70204730795812,0.699654776096329,0.699722330087134,0.699717391125054
0.707995196078567,0.696092132349379,0.693705425936978,0.693769220656227,0.693732121087816
0.713902100951645,0.690067117847667,0.687655020494077,0.687752558094889,0.687647167778663
0.719810115342685,0.683972254120996,0.68150164798014,0.681667740704602,0.681468843376225
0.725719246984344,0.677807530903396,0.675243395325195,0.675502004500567,0.675201928951792
0.731629503831756,0.671546663150985,0.66887829792279,0.669234401240391,0.668847804774019
0.737540894109028,0.6650245552838,0.662400436305648,0.662835832765896,0.662402637851052
0.743453426357812,0.658419335154544,0.655805084859088,0.656277621640969,0.655856720895101
0.749367109490011,0.65173098975756,0.649089930262781,0.649543033901084,0.649196154358194
0.755281952841788,0.644959506165711,0.642252659808171,0.642628481715688,0.642405267793749
0.761197966227637,0.638104871530373,0.635290961402679,0.635543559065946,0.635469068028004
0.767115159994499,0.63116707308156,0.628202523574816,0.628311077421274,0.628375695036607
0.773033545074803,0.623915640736652,0.620982055483219,0.620967267428007,0.621118880679197
0.778953132997291,0.616535328348293,0.613621453767795,0.613552551291208,0.613699752063421
0.784873935762666,0.609056247271365,0.606116401124199,0.606088968663762,0.606125656244678
0.790795965652396,0.601478378021754,0.598462624901873,0.598575566847787,0.598407097924141
0.796719235033748,0.59380170120626,0.590655847583387,0.590988332496873,0.59055453147821
0.802643756164687,0.586026197522798,0.582691786788408,0.583280126248631,0.582575142408888
0.808569540999395,0.577945456949199,0.574563010449676,0.575380385001665,0.57446960590348
0.814496601072299,0.569623087316208,0.566254360072014,0.567203999281004,0.566228806458985
0.820424947795527,0.561170795444442,0.557761508432678,0.558691559442259,0.557833211639832
0.82635459307794,0.552588551317506,0.54908117182863,0.549824376685816,0.549256212834182
0.832285549977487,0.543876325036176,0.540210071387459,0.540624776417176,0.540468139480229
0.838217833354025,0.535034086818707,0.531144933075654,0.531156221907532,0.531440290783069
0.844151460522465,0.525880902323124,0.521881035646348,0.521523410519447,0.522148986775875
0.850086451834793,0.516306741256659,0.512395198957193,0.511857522207975,0.512579972067532
0.856022830613521,0.506584726966963,0.502663080210322,0.502245100801203,0.502731309835057
0.8619606222965,0.496714827053205,0.492662601318406,0.492692683884888,0.492610106719568
0.867899853440831,0.486697009249373,0.482371655710649,0.483125522539035,0.482227219308194
0.873840550724961,0.476531241424492,0.471768108349959,0.473387334875655,0.471591900362004
0.879782739950118,0.466142475812737,0.460829468868974,0.463240077877791,0.460706418726459
0.885726445080549,0.455083238303854,0.449527677477237,0.452387210842873,0.449560417838312
0.891671687948241,0.443706518150994,0.437879399277508,0.440610274394098,0.43812586504138
0.897618489227307,0.432012143962558,0.425918619173078,0.427848297195839,0.426359179091472
0.903566869782341,0.419999944575837,0.413679396505232,0.414201135846586,0.414207375925096
0.90951685202641,0.407669749058105,0.401195865047801,0.399929956482777,0.401614443039264
0.915468461279932,0.395021386706474,0.388502233005091,0.385457716393684,0.388527770582716
0.921421727144169,0.380891091719287,0.375502798098997,0.371335346026013,0.374904077743149
0.927376685356727,0.366800781818495,0.361916312418748,0.3579488469264,0.360705591762365
0.933333381113399,0.35289460570768,0.347560508733909,0.345337025670924,0.345883897731694
0.93929187308251,0.339172802175243,0.33225392755087,0.333195879486505,0.33036583763074
0.945252237456979,0.325635609958032,0.315814841439442,0.320877750520238,0.314039962036409
0.951214572009089,0.312283267740793,0.298061255150504,0.307390459565743,0.296742813765513
0.957179000122808,0.296919586053692,0.278814844248901,0.291415615972427,0.278245808104194
0.963145672476418,0.277252207398329,0.258014220912687,0.271704236422821,0.25827247583163
0.969114756994742,0.253711892703451,0.235707512711941,0.247606443871973,0.236578900247401
0.975086420086641,0.226294082576271,0.211945294224061,0.219116171024768,0.213023447894439
0.981060807031156,0.194994218975536,0.186777144088067,0.186870957147357,0.187628381407243
0.987038022349668,0.159807745219748,0.160251644171221,0.152152696116961,0.16064175631463
0.993018110168832,0.121173898354058,0.13249597441237,0.11688931011866,0.13259950502908
0.99900103628661,0.0859924605027096,0.104545356325086,0.083525262768191,0.104363269633108
1.00498668490249,0.0564034127122809,0.0774824713095532,0.0542361378228047,0.0770355847141678
1.01097487237921,0.0324052373635222,0.0522906256199366,0.0304994534494045,0.0518117659768806
1.01696536388592,0.0139964100366992,0.0299545129248861,0.0130812885912405,0.0298367257830348
1.02295789007258,0.00117539951093807,0.0114602136095019,0.00203650317860493,0.0120618466538648
1.02895216375555,-0.00536679512607853,-0.00219907246229049,-0.00329152263207767,-0.000898413849142446
1.03494789646027,-0.00626127389803696,-0.0102870924740897,-0.00433868138620496,-0.00890784552550543
1.04094481255058,-0.00702002705767625,-0.013589376207806,-0.0029388224126435,-0.0123783827916819
1.04694265895055,-0.0076411906962483,-0.0132618259384348,-0.000592695008814004,-0.0121654045434325
1.05294121363741,-0.00812289994531028,-0.0104598719924827,0.00160817483031029,-0.00940102440445723
1.05894029411381,-0.00846328897936159,-0.00633847036647875,0.00298075677243241,-0.00532556032199174
1.06493976588572,-0.00866049101875885,-0.00205210034566224,0.00324978678615945,-0.00111903115418574
1.07093955080101,-0.00662659000606885,0.00108358628990921,0.00256884233844599,0.00227027444127066
1.07693963070501,-0.00478954654468922,0.00265821383876178,0.00143923263105677,0.00430087792892162
1.08294003750089,-0.0033199767947641,0.00304961720212945,0.000304862509726208,0.00486622078200384
1.08894083709391,-0.00221678970192068,0.00263709909181732,-0.000536534552788612,0.00418777522358142
1.09494211303621,-0.0014788931833795,0.00179933920961326,-0.000933018669804986,0.00269698855081645
1.1009439501608,-0.00110519412953097,0.00091439312375545,-0.000878048758984561,0.000917427731695224
1.10694641823586,-0.000941153031361937,0.000316882517669852,-0.000507591168219026,-0.000653669533022436
1.11294955820337,-0.000790869652824923,3.46107806934378e-05,-3.36803414990272e-05,-0.00167552397063038
1.11895338069143,-0.000671994471342486,-1.96510137346109e-05,0.000373427895278697,-0.00203448760371035
1.12495787323209,-0.000584070921666499,6.82578845103389e-05,0.000606830167092661,-0.00180020013947727
1.1309630082726,-0.000526642138624091,0.000212576984045723,0.000622878026371312,-0.00116271282554596
1.13696875119269,-0.000499250958331293,0.000327624760267879,0.000441050010246354,-0.000369730047411422
1.14297506832555,-0.000460530163529028,0.000338622324907152,0.000143079692917087,0.000336038339743854
1.14898193443627,-0.00039248427609374,0.00027976445757744,-0.000160922217492801,0.000781784776441231
1.15498933578443,-0.000343317944889683,0.000185244547455565,-0.000391835580953181,0.000907757249343077
1.16099726828745,-0.000312747823136631,7.77785830996929e-05,-0.000503055166907398,0.000750219249962435
1.16700573490019,-0.000300490379752717,-1.9975402877026e-05,-0.000479647968066685,0.000407964110916801
1.17301474298808,-0.000306261899978193,-8.5417416135084e-05,-0.000338296788984942,8.70989435252504e-06
1.17902430169855,-0.000310665176294019,-9.69596577734032e-05,-0.000127201998982718,-0.000324411373940157
1.18503441939383,-0.000254987155030264,-7.11860810094555e-05,8.63554523273418e-05,-0.000506124630755387
1.1910451020128,-0.000214737743159806,-2.91387886289477e-05,0.000253169849310652,-0.00051121546116465
1.19705635304975,-0.000189723854119979,2.00325549279319e-05,0.000343918829056426,-0.000366769463967477
1.20306817396368,-0.000179752273946389,6.7178941958111e-05,0.000347532661106117,-0.000133377157436868
1.20908056459613,-0.000184629661214491,0.000103152037791347,0.000271170589908378,0.000113940528278877
1.21509352358926,-0.000204162547420371,0.000118804197513474,0.000140197108845272,0.000304755575635014
1.22110704880275,-0.000171098667181131,0.000112055602716413,-4.88338172150421e-06,0.000391998119625809
1.22712113768399,-0.000145477117116139,9.16642792864e-05,-0.000128574281159422,0.00036455162437364
1.23313578750913,-0.000130135570936476,6.34248361356628e-05,-0.000208145863121042,0.000242995464886165
1.23915099556882,-0.000124928307584815,3.31089701876409e-05,-0.000232491446920247,6.81872794229122e-05
1.24516675935157,-0.000129709511699199,6.47547169330593e-06,-0.000202113171574616,-0.000110440244467972
1.25118307672734,-0.00014433327396048,-1.07297949239262e-05,-0.000129107915410175,-0.000246555021884786
1.25719994613055,-0.000128750252434428,-1.50487788577991e-05,-3.65844125656674e-05,-0.00030852210100439
1.26321736669874,-0.000105997369362766,-1.11531892620045e-05,5.03950258312461e-05,-0.000288174220958648
1.26923533821139,-9.19565977350224e-05,-1.92268197321585e-06,0.000114170256591672,-0.000199131794098546
1.27525386089322,-8.65156611771451e-05,1.00144432009454e-05,0.000144606628392685,-6.93652547090041e-05
1.28127293520592,-8.95622100240621e-05,2.20257566616671e-05,0.000139069183301116,6.65676788183402e-05
1.28729256163974,-0.000100983821982049,3.1474700719724e-05,0.000102415306762648,0.000175268479050209
1.29331274050491,-9.93248869969752e-05,3.58072129969003e-05,4.6926153320009e-05,0.000232222939571373
1.29933347174067,-8.07843787941928e-05,3.45465484673658e-05,-1.09066274052509e-05,0.000228521425998613
1.30535475485805,-6.91522084673065e-05,2.93362240671113e-05,-5.78523080533914e-05,0.000171395372053274
1.31137658902463,-6.43381534938303e-05,2.19107403583231e-05,-8.55574374051761e-05,7.93765524827935e-05
1.31739897317077,-6.62519333164462e-05,1.40004543374652e-05,-9.05290902966019e-05,-2.31354969142298e-05
1.32342190609605,-7.48032092837618e-05,7.33157300184121e-06,-7.41300598880146e-05,-0.00011129608890449
1.32944538657576,-8.13488378829526e-05,3.57752199844074e-06,-4.25717097894255e-05,-0.000165227918462165
1.33546941346454,-6.46008851766008e-05,2.58304086820773e-06,-5.93948813745602e-06,-0.000175165980521793
1.34149398575977,-5.37567197537702e-05,3.40694619344085e-06,2.64414536417932e-05,-0.000143429504392928
1.3475191025981,-4.87424640465906e-05,5.45067378482175e-06,4.82621037836233e-05,-8.16017627770006e-05
1.3535447632351,-4.94841927975418e-05,8.11263686526403e-06,5.62858274853976e-05,-6.63025026620485e-06
1.35957096702456,-5.59079331230816e-05,1.07882248128339e-05,5.03458657214627e-05,6.30811348663378e-05
1.36559771339777,-6.79396646660391e-05,1.2869802444178e-05,3.33428230418174e-05,0.000111573240344413
1.37162500184279,-5.34809616070135e-05,1.35700641479818e-05,1.1026352538735e-05,0.000129179612574933
1.37765283188272,-4.34445403007051e-05,1.2822366159103e-05,-1.03231546136176e-05,0.000115009288240568
1.38368120305155,-3.83764323112375e-05,1.11374812917089e-05,-2.61596082796462e-05,7.57257103341121e-05
1.38971011486895,-3.82148040883896e-05,9.02423689062766e-06,-3.38683638902094e-05,2.27663638465258e-05
1.39573956681498,-4.28977825114642e-05,6.98938246162062e-06,-3.27645690789901e-05,-3.04999477457117e-05
1.40176955830487,-5.23634547640368e-05,5.53758677254419e-06,-2.40915048127746e-05,-7.16112383876017e-05
1.40780008866378,-4.57562314193573e-05,4.91980688734731e-06,-1.09775114678811e-05,-9.18417191086789e-05
1.41383115710977,-3.61795935043444e-05,4.70545314153856e-06,2.57948987892595e-06,-8.85515735376566e-05
1.41986276277129,-3.09470969424212e-05,4.79277054426962e-06,1.34544695050714e-05,-6.50980632402489e-05
1.42589490472708,-3.00062797229707e-05,5.10342240771724e-06,1.97059119365442e-05,-2.89353013842689e-05
1.43192758204788,-3.33046462555232e-05,5.55721589118467e-06,2.05754988642789e-05,1.04538644128678e-05
1.43796079383812,-4.07896673509871e-05,6.07210080927135e-06,1.64873124011068e-05,4.36228656736454e-05
1.4439945392777,-4.01996260467067e-05,6.49938432599715e-06,9.04315789811222e-06,6.32234071225389e-05
1.45002881765866,-3.10190000030123e-05,6.45289134197769e-06,6.68736898028118e-07,6.59341345410734e-05
1.45606362838533,-2.56675547027979e-05,6.02990819380911e-06,-6.5296019155455e-06,5.30167168121989e-05
1.46209897093747,-2.41001912576873e-05,5.4057795245673e-06,-1.11672968551114e-05,2.91301318175347e-05
1.46813484482815,-2.62717818756355e-05,4.754534780877e-06,-1.25871648588785e-05,8.35764542996165e-07
1.47417124956152,-3.21371700598938e-05,4.24888711087674e-06,-1.08588485871019e-05,-2.4897416362184e-05
1.48020818459062,-3.61732514436901e-05,4.04442563427482e-06,-6.77808210612678e-06,-4.21854451621609e-05
1.48624564927707,-2.72877482614985e-05,3.92777579326876e-06,-1.75014223020683e-06,-4.76951201005392e-05
1.49228364287646,-2.18190083351006e-05,3.80125749804922e-06,2.8607079108172e-06,-4.14510544573647e-05
1.4983221645644,-1.97278543627138e-05,3.69542132389688e-06,6.1104626334341e-06,-2.62134161574255e-05
1.50436121347229,-2.09750839967417e-05,3.63964549948453e-06,7.490728655374e-06,-6.41071437715832e-06
1.51040078872333,-2.55214700242908e-05,3.66213490045126e-06,6.92849839769316e-06,1.2936199401945e-05
1.51644088946858,-3.32052387970241e-05,3.78991212428931e-06,4.78592226771766e-06,2.72885174981755e-05
1.52248151492238,-2.45724913518213e-05,3.85262353655801e-06,1.8343485609492e-06,3.36603869881041e-05
1.52852266438384,-1.90126225071215e-05,3.72251227016655e-06,-1.05654748770736e-06,3.1421383994368e-05
1.53456433722298,-1.64912844491276e-05,3.48135364405393e-06,-3.24951683305996e-06,2.20831768543451e-05
1.54060653285311,-1.69741074555964e-05,3.21001895877986e-06,-4.37199647589629e-06,8.55690852236488e-06
1.54664925070274,-2.04267000228056e-05,2.98847521187763e-06,-4.31592696310925e-06,-5.61648029160833e-06
1.55269249018735,-2.6814648755496e-05,2.89578399559983e-06,-3.2375685785044e-06,-1.70347961315092e-05
1.55873625068139,-2.25931491619762e-05,2.90603215421617e-06,-1.55099696251894e-06,-2.3202721033762e-05
1.5647805314965,-1.69585075154268e-05,2.83545731082862e-06,2.14142643353732e-07,-2.32092787093409e-05
1.57082533188533,-1.40785649597597e-05,2.71749743986878e-06,1.64447362382802e-06,-1.77743697382342e-05
1.57687065106126,-1.39229511089641e-05,2.59458629985376e-06,2.48181926561021e-06,-8.7562609627695e-06
1.58291648821926,-1.64612764248685e-05,2.50836889636565e-06,2.6231940562484e-06,1.39626847288672e-06
1.58896284255678,-2.16631321968921e-05,2.49970105884537e-06,2.12075192532433e-06,1.01910253178877e-05
1.59500971329462,-2.11558475562115e-05,2.56890148929174e-06,1.18117806340207e-06,1.5638967867562e-05
1.60105709969553,-1.54648537655692e-05,2.53833953108338e-06,1.18090085471396e-07,1.67764291635328e-05
1.60710500106674,-1.2286831030465e-05,2.42373685136288e-06,-7.97423019709495e-07,1.38432204006022e-05
1.61315341674715,-1.15947569641464e-05,2.2748313681396e-06,-1.38776105489338e-06,7.98343898399816e-06
1.61920234609233,-1.33615919710169e-05,2.14071514745006e-06,-1.56946324145407e-06,8.57973122314851e-07
1.62525178845956,-1.75602795986514e-05,2.06983344390352e-06,-1.35314556869082e-06,-5.74305170582471e-06
1.63130174319286,-2.0125772798974e-05,2.10013799813656e-06,-8.43372581324103e-07,-1.0287293730509e-05
1.63735220960867,-1.4393129380958e-05,2.09426462703733e-06,-2.19728875461499e-07,-1.18826078898494e-05
1.64340318699027,-1.09658260015177e-05,2.0222421264404e-06,3.49450442266309e-07,-1.04957673918347e-05
1.64945467459517,-9.8196725672738e-06,1.92119699258768e-06,7.48577050063646e-07,-6.79802069242029e-06
1.65550667166554,-1.09304635875767e-05,1.82769625580254e-06,9.15971834706602e-07,-1.89371767271823e-06
1.66155917743874,-1.42739785579424e-05,1.7777467101448e-06,8.43861998437413e-07,2.9533070004534e-06
1.66761219115778,-1.94047811839998e-05,1.80668456066358e-06,5.78376673685441e-07,6.5929631062095e-06
1.67366571208164,-1.36437749243865e-05,1.83008030826581e-06,2.1603318351836e-07,8.26161192694561e-06
1.67971973949152,-1.00079138856883e-05,1.77802382026348e-06,-1.35947993678693e-07,7.78724261004546e-06
1.6857742726874,-8.47542599693015e-06,1.68630555261079e-06,-3.99827595533192e-07,5.53593829842873e-06
1.69182931098097,-9.02452517711661e-06,1.59024115630597e-06,-5.31010999590381e-07,2.22587171155561e-06
1.69788485368836,-1.1633411856045e-05,1.52467040539268e-06,-5.18023879233642e-07,-1.26516177285614e-06
1.703940900123,-1.62802728822085e-05,1.52395733402958e-06,-3.82487129856531e-07,-4.09194070491207e-06
1.70999744958836,-1.31434311870937e-05,1.55990331183122e-06,-1.77713967202714e-07,-5.6339621460242e-06
1.71605450137248,-9.33269941196988e-06,1.53080611434417e-06,3.27493695943034e-08,-5.66399109270512e-06
1.72211205474878,-7.46980874367885e-06,1.46233898911854e-06,2.01006461073775e-07,-4.3571661442891e-06
1.72817010898072,-7.53505570106926e-06,1.38426092284994e-06,2.97439771948829e-07,-2.16868784356359e-06
1.73422866332667,-9.50872447572591e-06,1.32591743390018e-06,3.10711062503645e-07,3.01270264508716e-07
1.74028771704483,-1.33710869708789e-05,1.31623965106211e-06,2.47768253291648e-07,2.44246836041365e-06
1.74634726939811,-1.28372041963877e-05,1.3576706406341e-06,1.33800260566274e-07,3.76939041439571e-06
1.75240731965845,-8.87985724523127e-06,1.34635874702473e-06,6.70529114819825e-09,4.04923353745815e-06
1.75846786710743,-6.73325141501935e-06,1.29163740844992e-06,-1.00968149746164e-07,3.3424199942395e-06
1.76452891103342,-6.37948884311235e-06,1.22083676985807e-06,-1.68295768815205e-07,1.92819686340799e-06
1.77059045072829,-7.80066040663139e-06,1.16092813379179e-06,-1.86053427571754e-07,2.10202555025502e-07
1.77665248548412,-1.09788457538925e-05,1.13852336823493e-06,-1.56705092308238e-07,-1.37795319844724e-06
1.78271501458989,-1.2683518111965e-05,1.17277995043319e-06,-9.43639909198203e-08,-2.46698655434418e-06
1.78877803732841,-8.6033013246553e-06,1.1773317523444e-06,-2.10955619462348e-08,-2.84475757515398e-06
1.79484155297504,-6.21218673807668e-06,1.13807400154247e-06,4.43627469514447e-08,-2.50676112978957e-06
1.80090556079935,-5.4938521275448e-06,1.07912188492136e-06,8.93606858695605e-08,-1.61692958823903e-06
1.80697006006724,-6.43196509975711e-06,1.02427553661098e-06,1.07249868749922e-07,-4.42068466680816e-07
1.81303505004317,-9.01018306824469e-06,9.9701947193102e-07,9.73917484900397e-08,7.14148785912668e-07
1.81910052999233,-1.26504251661045e-05,1.02029982994317e-06,6.51648474002713e-08,1.57709539020522e-06
1.82516649918282,-8.46744642201785e-06,1.03885933348219e-06,2.18129837240424e-08,1.9668647125338e-06
1.83123295688692,-5.86500314172986e-06,1.01212749016224e-06,-1.96504758765652e-08,1.84594003391741e-06
1.83729990238035,-4.82815644236372e-06,9.62049840064455e-07,-4.98536320217747e-08,1.30433601651033e-06
1.84336733494088,-5.34195822986133e-06,9.10294462872526e-07,-6.36659502665629e-08,5.14892246057056e-07
1.84943525384683,-7.3914512278065e-06,8.78251953742515e-07,-6.01915162107768e-08,-3.12755332665808e-07
1.85550365837567,-1.09616688451842e-05,8.87035445614821e-07,-4.27613887478375e-08,-9.78139280064675e-07
1.86157254780253,-8.44450127653009e-06,9.15435203710968e-07,-1.85355655450524e-08,-1.33589128149296e-06
1.86764192139913,-5.65897778138804e-06,9.00622016842671e-07,5.39224257520629e-09,-1.33511358849372e-06
1.87371177843395,-4.34285337761705e-06,8.60126717000491e-07,2.41355121383521e-08,-1.01975865482028e-06
1.87978211817314,-4.48240183102751e-06,8.1347009191549e-07,3.46599974616809e-08,-4.99206088332842e-07
1.88585293988149,-6.06388872731786e-06,7.79927399282505e-07,3.57856930771316e-08,8.38231408059482e-08
1.89192424282338,-9.0735711197e-06,7.78527535983889e-07,2.81932945464005e-08,5.85308380926886e-07
1.89799602626373,-8.51254705517456e-06,8.09427664743462e-07,1.44672941846916e-08,8.91943024615275e-07
1.90406828946887,-5.56814123660839e-06,8.05225748308117e-07,-8.64240703890827e-10,9.51115490884858e-07
1.91014103170658,-4.00637420343053e-06,7.73252629226242e-07,-1.3569654939078e-08,7.79125353020468e-07
1.91621425224559,-3.81460405590764e-06,7.31319631614471e-07,-2.10265311328742e-08,4.43114822183481e-07
1.92228795035495,-4.9801812978276e-06,6.97019976653668e-07,-2.22445900296172e-08,3.87746513816786e-08
1.92836212530338,-7.49044838410548e-06,6.87728035491165e-07,-1.78606158954126e-08,-3.31940665749096e-07
1.93443677635863,-8.65414524895494e-06,7.15071624591906e-07,-1.01203418065165e-08,-5.83069081095847e-07
1.94051190278694,-5.57169620092436e-06,7.20609337598685e-07,-1.82816843434522e-09,-6.66407185536596e-07
1.94658750385278,-3.79328844163364e-06,6.96950825747448e-07,5.32972955072917e-09,-5.82524091637954e-07
1.95266357881914,-3.30724672757969e-06,6.60329517435703e-07,1.02345503208531e-08,-3.70993539229492e-07
1.95874012694798,-4.10188825701564e-06,6.26784091485158e-07,1.22451984509805e-08,-9.49677516545801e-08
1.96481714750063,-6.1655234038791e-06,6.12157130454705e-07,1.12034923918007e-08,1.74328303365651e-07
1.97089463973819,-8.85531169434048e-06,6.31780792805931e-07,7.4380002449764e-09,3.73083635314205e-07
1.97697260292193,-5.65285707088437e-06,6.46227851996567e-07,2.01248521949242e-09,4.6028696696865e-07
1.98305103631356,-3.68295046011519e-06,6.30313777794298e-07,-3.20122706947721e-09,4.28404598015371e-07
1.98912993917503,-2.93478152409796e-06,5.98927343192521e-07,-6.81319271535291e-09,2.99361980403586e-07
1.99520931076832,-3.39753319467305e-06,5.66781903597791e-07,-8.13870595222905e-09,1.1404092133152e-07
2.00128915035516,-5.06038191925126e-06,5.48415390280062e-07,-7.19563565152113e-09,-7.84839544041734e-08
2.00736945719671,-7.91249744179679e-06,5.58190419625771e-07,-4.69979917831044e-09,-2.31691743395888e-07
2.01345023055337,-5.7979808078864e-06,5.79641461569592e-07,-1.89174265444449e-09,-3.12347488119795e-07
2.01953146968453,-3.65847773966049e-06,5.71087400333554e-07,6.0145212549963e-10,-3.0946900519026e-07
2.02561317384862,-2.67621472066989e-06,5.45051879205895e-07,2.54472509123906e-09,-2.33981540638459e-07
2.03169534230327,-2.84115277888862e-06,5.15054144729298e-07,3.74350327693725e-09,-1.11777866537935e-07
2.03777797430551,-4.1432467799845e-06,4.94455386241075e-07,4.0461857227108e-09,2.37621268532578e-08
2.04386106911194,-6.57244542030553e-06,4.96458821623415e-07,3.34719273219148e-09,1.39241055396909e-07
2.04994462597887,-5.99591114586791e-06,5.19966845422327e-07,1.63158741806209e-09,2.08706485190481e-07
2.05602864416254,-3.70597803219205e-06,5.18343470118783e-07,-5.02250141068054e-10,2.20537159612704e-07
2.06211312291906,-2.51418361762337e-06,4.97583940316181e-07,-2.23388241187603e-09,1.79032936210694e-07
2.06819806150437,-2.41119085259108e-06,4.70158276992843e-07,-3.08928638123724e-09,1.00111973924795e-07
2.07428345917408,-3.3876569443006e-06,4.48393576957947e-07,-2.95268540845075e-09,6.13233369515425e-09
2.08036931518339,-5.43423358104322e-06,4.44474347563457e-07,-2.06390639055928e-09,-7.92824090707744e-08
2.08645562878696,-6.23748141996073e-06,4.65917236688873e-07,-1.00625550651462e-09,-1.36410417547679e-07
2.09254239923878,-3.8139581493792e-06,4.70840995680886e-07,-2.15910643534936e-10,-1.54454884039317e-07
2.09862962579217,-2.4342463986376e-06,4.55302895660824e-07,3.95254650986432e-10,-1.33910981876889e-07
2.10471730769981,-2.08964468039108e-06,4.30829814090462e-07,8.82805045640815e-10,-8.41901868396361e-08
2.11080544421383,-2.77144625313328e-06,4.08819568243865e-07,1.21901824671784e-09,-2.00422282502674e-08
2.1168940345859,-4.47093913436269e-06,4.00540403596845e-07,1.29548345046818e-09,4.20384374008895e-08
2.12298307806725,-6.51513453917097e-06,4.16746269412289e-07,9.2540087062947e-10,8.73995480337897e-08
2.12907257390882,-3.97286907412773e-06,4.27845595826895e-07,6.6996459388703e-11,1.06786443019538e-07
2.13516252136124,-2.42433264970853e-06,4.17409472207092e-07,-8.10480950651249e-10,9.87053149931288e-08
2.14125291967484,-1.86140138302504e-06,3.96124115379412e-07,-1.33593909562166e-09,6.83879674793478e-08
2.14734376809956,-2.27594637030561e-06,3.74558139332201e-07,-1.35939141562142e-09,2.5361641575911e-08
2.15343506588497,-3.65983376633342e-06,3.63162671861724e-07,-9.50311062028273e-10,-1.9031843576889e-08
2.15952681228014,-6.00492499501569e-06,3.7227106963998e-07,-3.94982764254466e-10,-5.41125249315859e-08
2.16561900653365,-4.17475558512959e-06,3.88604486905409e-07,-9.02038627695986e-11,-7.2335035745506e-08
2.17171164789352,-2.4743167955661e-06,3.83152352311681e-07,1.74549730148576e-11,-7.13111967165951e-08
2.17780473560724,-1.71371961583726e-06,3.65243944887285e-07,9.99983637638357e-11,-5.36551477463873e-08
2.18389826892177,-1.88536205208155e-06,3.44698231830358e-07,2.25310482862578e-10,-2.5375642748506e-08
2.18999224708362,-2.98163766832123e-06,3.31226948978719e-07,3.5869625208986e-10,5.83989996985907e-09
2.19608666933886,-4.99493515868762e-06,3.34434605780112e-07,3.6466346123657e-10,3.23391969131807e-08
2.20218153493314,-4.41298701341872e-06,3.52600237210262e-07,4.23151903447651e-11,4.82186669603792e-08
2.20827684311173,-2.57568578737476e-06,3.51969757054297e-07,-4.61782556515464e-10,5.08824231508698e-08
2.21437259311954,-1.63582320460114e-06,3.375301739004e-07,-8.18350448398021e-10,4.13521209048052e-08
2.22046878420106,-1.58627920453367e-06,3.18428004441458e-07,-8.55759373538507e-10,2.32727798787534e-08
2.22656541560037,-2.41992944712299e-06,3.03711861878251e-07,-5.66140848338702e-10,1.73980827276138e-09
2.23266248656112,-4.12964531577401e-06,3.02332306529875e-07,-1.04089934499879e-10,-1.78732091364754e-08
2.23875999632647,-4.68205367635205e-06,3.19310490074948e-07,2.22272477712333e-10,-3.10849974050804e-08
2.24485794413914,-2.72128391967339e-06,3.23375015235923e-07,2.62609016325667e-10,-3.54413165756809e-08
2.2509563292413,-1.61858383712418e-06,3.12505544395628e-07,1.86314122857099e-10,-3.10295737096066e-08
2.25705515087469,-1.36727585075996e-06,2.9522994973413e-07,1.08295138806908e-10,-1.99365059719401e-08
2.26315440828056,-1.96067825383385e-06,2.7998673693115e-07,6.01200307111185e-11,-5.45129925076218e-09
2.26925410069973,-3.39210536728761e-06,2.75124235896529e-07,-8.95203894140619e-12,8.73454398685793e-09
2.27535422737256,-4.97741841944908e-06,2.88463524925945e-07,-2.29527891538564e-10,1.93241248767586e-08
2.28145478753903,-2.90511846506952e-06,2.97002566781489e-07,-6.47722612018159e-10,2.42058580858344e-08
2.28755578043868,-1.65427518146467e-06,2.8965454400109e-07,-9.7459350700281e-10,2.29677532909238e-08
2.29365720531064,-1.21861824235291e-06,2.74402051898799e-07,-9.97763620345162e-10,1.66679677234573e-08
2.29975906139362,-1.59187369421619e-06,2.59145025856146e-07,-6.58472879489476e-10,7.31835355717015e-09
2.3058613479259,-2.76776378606638e-06,2.51700907612276e-07,-5.03014047151069e-11,-2.6436054626105e-09
2.31196406414529,-4.74000715234823e-06,2.59804051745896e-07,5.81986901577943e-10,-1.08807251712363e-08
2.31806720928918,-3.12222206426921e-06,2.72449749451701e-07,9.19342021882188e-10,-1.56810236107207e-08
2.32417078259445,-1.73638925871656e-06,2.68764909527496e-07,9.49883574523841e-10,-1.63924165929467e-08
2.33027478329756,-1.13202638454272e-06,2.55897454297601e-07,7.64193372136499e-10,-1.34041746000826e-08
2.33637921063449,-1.30323622409569e-06,2.41218937234628e-07,4.2132663627243e-10,-7.833489257341e-09
2.34248406384077,-2.24411820421246e-06,2.32024389123136e-07,-4.96917838423964e-11,-1.18888406641743e-09
2.3485893421515,-3.94876818041839e-06,2.35533244174338e-07,-6.48335758712746e-10,4.96442132607325e-09
2.35469504480135,-3.36856317995357e-06,2.49714765395083e-07,-1.37574644147825e-09,9.33881145387267e-09
2.36080117102454,-1.85950648785332e-06,2.49364870552052e-07,-1.96232020129688e-09,1.12312311884505e-08
2.36690772005488,-1.10049992647869e-06,2.38706145338354e-07,-2.07686410594077e-09,1.06009001761792e-08
2.37301469112575,-1.08599630901642e-06,2.24700871049569e-07,-1.57962074158795e-09,7.91427237826798e-09
2.37912208347008,-1.81044486100878e-06,2.14240790344578e-07,-5.26385856283825e-10,3.95877219168453e-09
2.38522989632039,-3.26829189070961e-06,2.14147667832989e-07,8.32848557754029e-10,-3.41706799840144e-10
2.39133812890873,-3.64101822700064e-06,2.27859617734701e-07,2.05951365606882e-09,-4.11236714324092e-09
2.39744678046673,-2.01922733631387e-06,2.31375197651316e-07,2.76237026345108e-09,-6.70959877853066e-09
2.40355585022558,-1.11820878287822e-06,2.23736309335811e-07,2.8189097003866e-09,-7.82617653835725e-09
2.40966533741598,-9.32741275133768e-07,2.11365275760408e-07,2.20521474680731e-09,-7.45428328927963e-09
2.41577524126824,-1.45760066466994e-06,2.00619629498107e-07,9.82169639896162e-10,-5.8137509675676e-09
2.42188556101218,-2.68755962134212e-06,1.97791336749232e-07,-7.04285911099215e-10,-3.27926185449215e-09
2.42799629587717,-3.93739393015067e-06,2.08633323076439e-07,-2.62049250224574e-09,-3.09215493833053e-10
2.43410744509214,-2.21214889258553e-06,2.14818984634103e-07,-4.32246219405444e-09,2.62401307987066e-09
2.44021900788556,-1.18042784662233e-06,2.08820441845278e-07,-5.14485737302693e-09,5.08754603390118e-09
2.44633098348547,-8.37315419232165e-07,1.96899347963794e-07,-4.6912405080827e-09,6.71983500341022e-09
2.45244337111944,-1.17789323984394e-06,1.85257457942444e-07,-2.90216068827596e-09,7.25757656040004e-09
2.45855617001467,-2.19724000316449e-06,1.80035603735917e-07,-5.55632579167152e-11,6.56513327959262e-09
2.46466937939792,-3.89043157686865e-06,1.87314305626143e-07,3.23424555128058e-09,4.66240790098158e-09
2.47078299849555,-2.43598521840284e-06,1.97983130925366e-07,6.06411516364002e-09,1.75710310528954e-09
2.47689702653354,-1.28361782872144e-06,1.96619416864486e-07,7.63594251794009e-09,-1.72560048869533e-09
2.48301146273743,-7.94850384455544e-07,1.88479134022577e-07,7.48875052590528e-09,-5.18303074629535e-09
2.48912630633235,-9.65053144340864e-07,1.78900611093475e-07,5.4912012491385e-09,-7.94397351559996e-09
2.49524155654294,-1.78959344045992e-06,1.73165465385878e-07,1.84279055874854e-09,-9.38117944091653e-09
2.50135721259335,-3.26383592491974e-06,1.76499231494319e-07,-2.9240524446325e-09,-9.02819206428576e-09
2.50747327370721,-2.68960326032174e-06,1.86440347572061e-07,-7.90700503906932e-09,-6.69528399615619e-09
2.51358973910759,-1.42537392006526e-06,1.83942897409489e-07,-1.16488636584789e-08,-2.61363560422208e-09
2.51970660801707,-8.01693217327824e-07,1.73169502617684e-07,-1.28991206178441e-08,2.51581653098289e-09
2.52582387965773,-8.14205590521689e-07,1.60120568681286e-07,-1.10621309006759e-08,7.68209982428902e-09
2.53194155325127,-1.45855317766527e-06,1.50744425552416e-07,-6.20462807534789e-09,1.17623116156196e-08
2.53805962801907,-2.73037554415196e-06,1.50936744566629e-07,9.44926723969009e-10,1.37215516411458e-08
2.54417810318221,-2.97391561095789e-06,1.63712411164024e-07,8.98978632924242e-09,1.28140836007339e-08
2.55029697796154,-1.60539311915442e-06,1.70848977642116e-07,1.5871277877473e-08,8.83271273139527e-09
2.55641625157769,-8.56288121730738e-07,1.70953583988373e-07,1.96787148047938e-08,2.3511621365297e-09
2.5625359232509,-7.22509151765949e-07,1.67646282833243e-07,1.92623632912995e-08,-5.41101156805396e-09
2.56865599220095,-1.19996225920642e-06,1.64497197107825e-07,1.42604040757322e-08,-1.28594550318163e-08
2.57477645764702,-2.28455101102565e-06,1.65026384656634e-07,5.10194336049961e-09,-1.83001804303915e-08
2.58089731880755,-3.29119839621627e-06,1.72191966152207e-07,-6.98809526985754e-09,-2.02148659082991e-08
2.58701857490012,-1.82400442496434e-06,1.70117401224534e-07,-1.95205968077035e-08,-1.75980617696051e-08
2.59314022514149,-9.57539460692108e-07,1.55223419585508e-07,-2.89619551610496e-08,-1.05051935320354e-08
2.59926226874771,-6.87969128003359e-07,1.34773808168279e-07,-3.2720021681056e-08,-1.17352576694383e-10
2.60538470493443,-1.01145660903352e-06,1.15987662727768e-07,-2.9396937555878e-08,1.15805597179024e-08
2.6115075329171,-1.92416287088832e-06,1.06039420384757e-07,-1.87920813309518e-08,2.21441938761399e-08
2.6176307519112,-3.42224660594434e-06,1.12058840277579e-07,-1.90535441634896e-09,2.9015189580344e-08
2.62375436113251,-2.08930566052191e-06,1.29934062835441e-07,1.86369991056304e-08,2.99173553042184e-08
2.62987835979722,-1.11268764532342e-06,1.47702615377782e-07,3.7724536418775e-08,2.37505320536127e-08
2.6360027471216,-7.1651049244509e-07,1.64687380093013e-07,5.06901625511393e-08,1.11842054886789e-08
2.64212752232159,-8.97193610061539e-07,1.80206723016298e-07,5.41824404876876e-08,-5.63768522291213e-09
2.64825268461237,-1.65115450452827e-06,1.93529754290755e-07,4.6171984252404e-08,-2.3488596462348e-08
2.65437823320786,-2.97480842727817e-06,2.03876378826141e-07,2.59588188051662e-08,-3.84546546427923e-08
2.6605041673203,-2.40535980125333e-06,2.02726100410641e-07,-5.3674695849316e-09,-4.63597486123005e-08
2.66663048615991,-1.32079969702916e-06,1.72883467194475e-07,-4.11443694326105e-08,-4.3958600329515e-08
2.67275718893525,-8.04819440947523e-07,1.25220831046931e-07,-7.27562683719883e-08,-3.05583772058004e-08
2.678884274854,-8.54098680416858e-07,7.22906412807302e-08,-9.29748824017451e-08,-7.98889456871658e-09
2.68501174312379,-1.46531502764864e-06,2.66152475289451e-08,-9.60107475649417e-08,1.98142164853211e-08
2.69113959295302,-2.63514415255364e-06,6.87252183201507e-10,-7.75235202977554e-08,4.72310488385207e-08
2.69726782355173,-2.79919804134869e-06,6.84801692208474e-09,-3.48795939586314e-08,6.73906220088979e-08
2.70339643413226,-1.61634546714659e-06,4.83678624113309e-08,2.60653036471139e-08,7.3496313773173e-08
2.709525423909,-9.94909921335987e-07,1.15044357305038e-07,9.12274207567716e-08,6.20502085349326e-08
2.71565479209711,-9.31850607045089e-07,1.95595932422874e-07,1.4676863818463e-07,3.36882088000695e-08
2.72178453791098,-1.42412498487599e-06,2.78668448997034e-07,1.79580914777353e-07,-7.21336934476152e-09
2.72791466056272,-2.46868849481094e-06,3.52835980607869e-07,1.77304622622144e-07,-5.29580328368433e-08
2.73404515926075,-3.35085643116013e-06,4.05024329528172e-07,1.28396092251962e-07,-9.29556270641732e-08
2.74017603320828,-2.04476637497476e-06,3.83354561444495e-07,3.20198463073331e-08,-1.14954050097175e-07
2.74630728160325,-1.28914824180564e-06,2.85607095999369e-07,-9.00532496101309e-08,-1.10293629555742e-07
2.75243890364031,-1.08127022893419e-06,1.36765950583909e-07,-2.12273753467365e-07,-7.68849626015945e-08
2.75857089851344,-1.41839870537516e-06,-3.8153841667659e-08,-3.08223393872219e-07,-1.89758192966099e-08
2.76470326541854,-2.29779855415554e-06,-2.14106347078514e-07,-3.50643570404273e-07,5.32461065575408e-08
2.77083600355608,-3.71673273178703e-06,-3.66014782815849e-07,-3.11464412908093e-07,1.24058611669593e-07
2.77696911213364,-2.43714977000641e-06,-4.16765116582162e-07,-1.72003577251913e-07,1.73179704740938e-07
2.78310259036704,-1.66777367555889e-06,-3.16706992313524e-07,3.98812678225535e-08,1.82984604062997e-07
2.78923643747759,-1.53423273450594e-06,-9.63404037659533e-08,2.79266277483872e-07,1.45913489360415e-07
2.79537065268769,-2.03415403461303e-06,2.13528360871661e-07,4.96420093591206e-07,6.491739494446e-08
2.80150523521634,-3.1651630170971e-06,5.81878883751826e-07,6.36853598690673e-07,-4.68750992199901e-08
2.80764018427462,-4.92488343873799e-06,9.77476623063659e-07,6.41370124006819e-07,-1.66505466996512e-07
2.81377549906124,-4.46445638486452e-06,1.28689856925755e-06,4.5456215344665e-07,-2.61832382762625e-07
2.81991117875945,-3.29318748500826e-06,1.29199160210258e-06,1.01568785011225e-07,-2.99925079491017e-07
2.82604722254004,-2.48693147866617e-06,1.02151297248209e-06,-3.37755010673411e-07,-2.62146824957954e-07
2.83218362956844,-2.04391494438818e-06,5.18087731167952e-07,-7.71438368020736e-07,-1.47117333937201e-07
2.83832039901214,-1.96236346553568e-06,-1.75312599084208e-07,-1.09596644532758e-06,2.92438008000187e-08
2.84445753004819,-2.24050144652337e-06,-1.01536994043056e-06,-1.19636213407652e-06,2.33693117175882e-07
2.85059502187061,-1.73049422462574e-06,-1.87110143700938e-06,-9.50906575237667e-07,4.15744771687756e-07
2.85673287369675,-1.34809499755489e-06,-2.15582492655383e-06,-3.52181241810343e-07,5.15843250935935e-07
2.86287108476505,-2.72806286528877e-06,-1.81747354284791e-06,4.61400560393203e-07,4.91903144465429e-07
2.86900965432402,-5.86900995991128e-06,-9.16330574501878e-07,1.31741988111085e-06,3.29417913313504e-07
2.87514858161978,-1.07695461999683e-05,4.86340793158115e-07,2.0155751533341e-06,4.26648680762296e-08
2.88128786588363,-1.7428278850359e-05,2.32829672886076e-06,2.32777926987103e-06,-3.24230946186436e-07
2.8874275063196,-2.31845544186773e-05,4.50361159021489e-06,1.99938174982279e-06,-6.96247057071004e-07
2.89356750209273,-1.97404690756487e-05,5.83883172190656e-06,9.19262098674111e-07,-9.72551384019189e-07
2.8997078523267,-1.46165045174947e-05,5.70203060576629e-06,-6.66630602364443e-07,-1.06187044302365e-06
2.90584855611701,-7.81463314238091e-06,3.92388259232185e-06,-2.42398103889304e-06,-9.05337714235684e-07
2.911989612548,6.63170344068232e-07,3.36347147981745e-07,-3.96995488926536e-06,-4.79277442217737e-07
2.91813102070994,1.0814928674219e-05,-5.22733032166843e-06,-4.87317814909948e-06,2.02923853262958e-07
2.92427277971618,2.26386620065431e-05,-1.29326177940539e-05,-4.65371578308177e-06,1.08893529745156e-06
2.93041488871998,1.34360013323601e-05,-1.9710493638008e-05,-2.92383025083789e-06,2.08812726568872e-06
2.93655734692494,-8.38724352931017e-06,-2.19122344299493e-05,1.38806902706254e-07,3.09901600558294e-06
2.94270015357847,-4.26334584551952e-05,-1.90702119076827e-05,4.17129437080186e-06,4.03925989316449e-06
2.94884330795845,-8.93042522318308e-05,-1.07165388869006e-05,8.7693267529179e-06,4.84971531539108e-06
2.9549868093596,-0.000148401221205948,3.61743134639263e-06,1.34870366363758e-05,5.49576001501611e-06
2.96113065707983,-0.000219925948854995,2.44011051313715e-05,1.78368354530508e-05,5.96863135645112e-06
2.96727485040665,-0.000160818180751161,4.92096796796669e-05,2.13366143591048e-05,6.28633798005855e-06
2.97341938860579,-4.69236883957081e-05,7.09328583896729e-05,2.3895227458722e-05,6.4838365040885e-06
2.97956427091908,7.51379322410338e-05,8.90084807339258e-05,2.56457342274765e-05,6.59409975367222e-06
2.98570949656835,0.000205406324655299,0.000103208863142584,2.67357857957815e-05,6.64431752110799e-06
2.99185506475979,0.000343921138473961,0.00011330475697929,2.73258199421019e-05,6.65555697633499e-06
2.99800097468832,0.000490722028860872,0.000119065347413503,2.75891582064569e-05,6.64242119129216e-06
3.00414722554189,0.000570135036575891,0.000120834254461469,2.77079372360368e-05,6.61272383614734e-06
3.01029381650567,0.000575755341493556,0.000121922171455518,2.77797927510806e-05,6.56860840026621e-06
3.01644074676414,0.000581155605914485,0.000122896912521179,2.7810041339672e-05,6.51075912690562e-06
3.02258801550139,0.000586336542065609,0.000123760101959156,2.77998920047237e-05,6.43982667629029e-06
3.02873562190115,0.000591298862385599,0.000124513358567661,2.77505396780411e-05,6.35644803051626e-06
3.03488356514675,0.000596043280191887,0.000125158296684356,2.76631658602177e-05,6.26124682520911e-06
3.04103184442116,0.000600570508840882,0.000125696524712123,2.75389380245684e-05,6.15483299542648e-06
3.04718045890693,0.000604881262695574,0.00012612964612854,2.73790101824476e-05,6.03780330312986e-06
3.05332940778626,0.000608976256281533,0.000126459259361343,2.71845224177437e-05,5.91074092204735e-06
3.05947869024096,0.000612856204780019,0.000126686957507951,2.69566013598965e-05,5.77421649918349e-06
3.06562830545243,0.00061652182391966,0.000126814328436171,2.66963602283233e-05,5.62878704954102e-06
3.07177825260174,0.000619973829817025,0.000126842955043365,2.6404898227349e-05,5.47499763441074e-06
3.07792853086952,0.000623212939300836,0.000126774414646842,2.60833012038716e-05,5.31337989962921e-06
3.08407913943606,0.000626239869492982,0.000126610279852866,2.57326421787474e-05,5.1444534987934e-06
3.09023007748124,0.00062905533811944,0.000126352117446259,2.53539800534063e-05,4.96872543652674e-06
3.09638134418457,0.00063166006355176,0.000126001489432149,2.49483606662218e-05,4.78669064105103e-06
3.10253293872519,0.000634054764386299,0.00012555995249243,2.45168165779394e-05,4.5988316995413e-06
3.10868486028182,0.000636240159998782,0.00012502905810928,2.40603670650437e-05,4.40561977108878e-06
3.11483710803283,0.000638216970178813,0.000124410352340473,2.35800183155624e-05,4.20751340143824e-06
3.1209896811562,0.000639985915068469,0.000123705376104431,2.30767630932757e-05,4.00495990202474e-06
3.12714257882953,0.000641547715518165,0.000122915664976677,2.25515812774463e-05,3.79839515058149e-06
3.13329580023001,0.000642903092828811,0.000122042749858607,2.20054394204713e-05,3.58824326122817e-06
3.13944934453448,0.000644052768782557,0.000121088155478504,2.14392915224724e-05,3.3749173384895e-06
3.1456032109194,0.00064499746558217,0.000120053401837296,2.08540782189922e-05,3.15881915757897e-06
3.15175739856081,0.000645737906046413,0.000118940003639443,2.02507272818499e-05,2.94033934578917e-06
3.1579119066344,0.000646274813633938,0.000117749470162609,1.96301536259449e-05,2.7198578862424e-06
3.16406673431547,0.000646608911988037,0.000116483305647195,1.89932595173288e-05,2.49774398247378e-06
3.17022188077893,0.000646740925234761,0.000115143008748301,1.83409341819742e-05,2.27435599574229e-06
3.17637734519932,0.000646671578362533,0.000113730073080258,1.76740540305262e-05,2.05004206566818e-06
3.18253312675079,0.000646401596605113,0.000112245986785704,1.69934831552897e-05,1.8251397124012e-06
3.18868922460711,0.000645931705697135,0.000110692232888224,1.63000728242966e-05,1.5999761325372e-06
3.19484563794164,0.000645262631800744,0.000109070288836199,1.55946615149064e-05,1.37486894204984e-06
3.20100236592742,0.00064439510191341,0.000107381627155288,1.48780754638099e-05,1.15012515085769e-06
3.20715940773704,0.000643329842975256,0.000105627714816502,1.4151128310632e-05,9.26042165026952e-07
3.21331676254276,0.000642067582898984,0.000103810013291843,1.341462106305e-05,7.02908126521011e-07
3.21947442951642,0.000640609049807663,0.000101929979114787,1.26693425723395e-05,4.8100035806384e-07
3.22563240782949,0.000638954972493067,9.99890632552612e-05,1.19160690180879e-05,2.60588289570075e-07
3.23179069665308,0.000637106080085686,9.79887114149346e-05,1.11555646851615e-05,4.19303218678935e-08
3.23794929515788,0.000635063102323989,9.59303639839832e-05,1.03885810636735e-05,-1.74722759509668e-07
3.24410820251421,0.000632826769206524,9.38154559230575e-05,9.61585812530032e-06,-3.89130469767919e-07
3.25026741789204,0.000630397811453353,9.16454169097614e-05,8.83812304492579e-06,-6.01060567174357e-07
3.2564269404609,0.000627776960327687,8.94216713168323e-05,8.05609104200852e-06,-8.1029004916391e-07
3.26258676938999,0.000624964947144326,8.71456379826711e-05,7.2704653983126e-06,-1.01660447332978e-06
3.2687469038481,0.00062196250419962,8.48187305443197e-05,6.48193738264503e-06,-1.21979825418864e-06
3.27490734300363,0.00061877036394493,8.24423572708496e-05,5.69118588097149e-06,-1.41967369955672e-06
3.28106808602464,0.000615389259464593,8.00179210444553e-05,4.898878485088e-06,-1.61604233069596e-06
3.28722913207875,0.000611819924317267,7.7546819217128e-05,4.10567041749867e-06,-1.80872321213608e-06
3.29339048033325,0.000608063092397104,7.50304439133926e-05,3.31220529001088e-06,-1.99754340802182e-06
3.29955212995501,0.000604119498154974,7.24701818882066e-05,2.51911483835342e-06,-2.18233876139848e-06
3.30571408011054,0.000599989876575932,6.98674144586999e-05,1.72701894174833e-06,-2.36295242420373e-06
3.31187632996596,0.000595674962973092,6.72235175060724e-05,9.36526252356244e-07,-2.53923531854587e-06
3.318038878687,0.000591175493313477,6.45398615636746e-05,1.48232984943948e-07,-2.71104628401104e-06
3.32420172543903,0.000586492203881902,6.18178117334843e-05,-6.37275288002838e-07,-2.87825135706784e-06
3.33036486938702,0.00058162583148087,5.90587276778836e-05,-1.41942532737264e-06,-3.04072404570022e-06
3.33652830969555,0.000576577113431245,5.62639638038718e-05,-2.19765511515654e-06,-3.19834530985427e-06
3.34269204552885,0.000571346787352502,5.34348689610684e-05,-2.97141393864927e-06,-3.35100348916261e-06
3.34885607605074,0.000565935591602743,5.05727864019889e-05,-3.74016263994362e-06,-3.49859290376412e-06
3.35502040042467,0.000560344264677872,4.76790543807231e-05,-4.50337334451442e-06,-3.64101629532594e-06
3.36118501781369,0.000554573545901932,4.47550053592357e-05,-5.26052963807241e-06,-3.77818184405148e-06
3.3673499273805,0.000548624174681176,4.18019663997613e-05,-6.01112599221563e-06,-3.91000574743639e-06
3.3735151282874,0.000542496891176223,3.88212594353664e-05,-6.75466872906576e-06,-4.03640939210227e-06
3.37968061969629,0.00053619243582761,3.58142004718872e-05,-7.49067459421743e-06,-4.15732233446517e-06
3.38584640076873,0.000529711549584968,3.27821004921646e-05,-8.21867189904797e-06,-4.27267839337947e-06
3.39201247066587,0.000523054973923838,2.97262648749804e-05,-8.93819987175526e-06,-4.38241948350201e-06
3.39817882854847,0.000516223450658365,2.66479932137534e-05,-9.64880899384042e-06,-4.48649291017496e-06
3.40434547357694,0.000509217722192937,2.35485800775319e-05,-1.03500602143677e-05,-4.58485171968055e-06
3.41051240491127,0.000502038531315778,2.04293145011374e-05,-1.10415258207184e-05,-4.67745531272204e-06
3.41667962171112,0.000494686621064646,1.72914800039989e-05,-1.1722788680352e-05,-4.7642685715899e-06
3.4228471231357,0.000487162735408406,1.41363544038579e-05,-1.23934427419209e-05,-4.8452627900805e-06
3.42901490834391,0.000479467618163892,1.09652102144109e-05,-1.30530926021472e-05,-4.92041374277114e-06
3.43518297649421,0.000471602014128908,7.77931452320348e-06,-1.37013535319528e-05,-4.98970351311414e-06
3.44135132674471,0.000463566668307666,4.57992892199197e-06,-1.43378514584825e-05,-5.05311919340706e-06
3.44751995825313,0.000455362326145646,1.36830924306258e-06,-1.49622231425413e-05,-5.1106534460766e-06
3.45368887017681,0.000446989733502258,-1.8542937816562e-06,-1.55741155130433e-05,-5.16230346986704e-06
3.45985806167271,0.000438449636699711,-5.08663514717324e-06,-1.61731864471868e-05,-5.20807210296066e-06
3.4660275318974,0.000429742782717872,-8.32747548788672e-06,-1.67591038844145e-05,-5.24796683261625e-06
3.47219728000709,0.000420869918649479,-1.15755807759636e-05,-1.7331546570662e-05,-5.28200016035278e-06
3.47836730515758,0.000411831792181455,-1.48297223006524e-05,-1.78902033219405e-05,-5.31018899199546e-06
3.4845376065043,0.000402629151443223,-1.80886774028457e-05,-1.8434773420316e-05,-5.33255538087935e-06
3.49070818320232,0.000393262745041511,-2.13512285721669e-05,-1.8964966469426e-05,-5.34912517411079e-06
3.49687903440629,0.000383733321941158,-2.46161639028185e-05,-1.94805021550918e-05,-5.35992924222935e-06
3.50305015927051,0.000374041631560336,-2.78822769535737e-05,-1.99811104332678e-05,-5.36500248627891e-06
3.50922155694888,0.000364188423711412,-3.11483671427952e-05,-2.04665313832196e-05,-5.36438413675926e-06
3.51539322659494,0.000354174448694899,-3.44132388405267e-05,-2.09365149278855e-05,-5.35811732547679e-06
3.52156516736182,0.000344000457322685,-3.76757026768679e-05,-2.13908213536975e-05,-5.34624962373488e-06
3.52773737840229,0.000333667200663919,-4.09345742629228e-05,-2.18292208710346e-05,-5.32883181976899e-06
3.53390985886874,0.000323175430294573,-4.41886751533324e-05,-2.22514933104018e-05,-5.30591895392901e-06
3.54008260791317,0.000312525898303748,-4.74368321140456e-05,-2.26574286528244e-05,-5.27756992150064e-06
3.54625562468719,0.000301719357058851,-5.06778780080628e-05,-2.30468265965194e-05,-5.24384676547392e-06
3.55242890834206,0.000290756559455949,-5.391065047728e-05,-2.34194966986345e-05,-5.20481522003755e-06
3.55860245802862,0.000279638258748921,-5.71339935030737e-05,-2.37752580174793e-05,-5.16054471893099e-06
3.56477627289736,0.000268365208602576,-6.03467563148676e-05,-2.41139396781788e-05,-5.11110747005936e-06
3.57095035209838,0.000256938163264793,-6.35477936576122e-05,-2.44353799367772e-05,-5.05657921845807e-06
3.57712469478139,0.000245357877144849,-6.67359659896172e-05,-2.47394270757193e-05,-4.99703843065615e-06
3.58329930009573,0.000233625105258727,-6.99101393057159e-05,-2.5025938536723e-05,-4.9325674247059e-06
3.58947416719036,0.000221740603052347,-7.3069185254726e-05,-2.52947814162973e-05,-4.86325072965745e-06
3.59564929521385,0.000209705126360851,-7.62119810635479e-05,-2.55458321799169e-05,-4.78917582043226e-06
3.60182468331439,0.000197519431188763,-7.93374094783717e-05,-2.57789767668811e-05,-4.71043294026223e-06
3.6080003306398,0.000185184274381646,-8.24443589326323e-05,-2.59941102228965e-05,-4.62711482761537e-06
3.61417623633752,0.000172700412892281,-8.55317236259339e-05,-2.61911370815994e-05,-4.53931722665295e-06
3.62035239955459,0.000160068604251349,-8.85984029765001e-05,-2.63699710196087e-05,-4.44713785055637e-06
3.6265288194377,0.000147289606132316,-9.16433023977853e-05,-2.65305346720295e-05,-4.35067674815464e-06
3.63270549513312,0.000134364177058992,-9.46653328373214e-05,-2.66727599718316e-05,-4.25003686019933e-06
3.63888242578678,0.000121293075517864,-9.76634106765124e-05,-2.6796588162606e-05,-4.1453223404933e-06
3.6450596105442,0.000108077060743912,-0.000100636458168366,-2.69019688777902e-05,-4.0366403812956e-06
3.65123704855054,9.4716892069106e-05,-0.000103583403206124,-2.69888614392377e-05,-3.92409938366412e-06
3.65741473895056,8.12133296019837e-05,-0.000106503179051533,-2.70572334976106e-05,-3.80781022107585e-06
3.66359268088867,6.75671334545879e-05,-0.0001093947249791,-2.71070618358057e-05,-3.68788507134131e-06
3.66977087350886,5.37790644440886e-05,-0.00011225698558593,-2.71383320034308e-05,-3.56443834968958e-06
3.67594931595477,3.98498836694679e-05,-0.000115088911273286,-2.71510381651338e-05,-3.4375855735992e-06
3.68212800736965,2.57803526174104e-05,-0.000117889458172267,-2.71451836780673e-05,-3.30744456185916e-06
3.68830694689637,1.15712330985704e-05,-0.00012065758788778,-2.71207797750428e-05,-3.17413363111048e-06
3.69448613367742,-2.77671238499009e-06,-0.000123392267894303,-2.70778469420425e-05,-3.03777306570278e-06
3.70066556685492,-1.72627213722756e-05,-0.000126092471294034,-2.70164139572328e-05,-2.89848445205303e-06
3.70684524557058,-3.1886030591112e-05,-0.000128757176680873,-2.69365180691952e-05,-2.75639036250657e-06
3.71302516896577,-4.66458766381231e-05,-0.000131385368443837,-2.68382051756742e-05,-2.61161469424672e-06
3.71920533618144,-6.15414956211946e-05,-0.000133976036708771,-2.672152926418e-05,-2.46428201167997e-06
3.72538574635821,-7.6572123291123e-05,-0.000136528177247937,-2.65865529764114e-05,-2.31451833299415e-06
3.73156639863627,-9.17369949370918e-05,-0.000139040791537716,-2.64333469258913e-05,-2.16245013094174e-06
3.73774729215546,-0.000107035345603689,-0.000141512886637469,-2.6261990325985e-05,-2.00820484678211e-06
3.74392842605523,-0.000122466409881792,-0.000143943475330297,-2.60725704385434e-05,-1.85191067540432e-06
3.75010979947465,-0.000138029421744849,-0.000146331576385724,-2.58651824827784e-05,-1.6936963485758e-06
3.75629141155242,-0.000153723615299936,-0.000148676213914213,-2.56399300067555e-05,-1.53369099620763e-06
3.76247326142685,-0.000169548223763463,-0.000150976417795023,-2.53969245591589e-05,-1.37202434743925e-06
3.76865534823588,-0.000185502480164866,-0.000153231223820086,-2.5136285374475e-05,-1.20882662498478e-06
3.77483767111705,-0.000201585617207387,-0.000155439673128036,-2.4858140155831e-05,-1.04422831949827e-06
3.78102022920755,-0.000217796867295498,-0.000157600813215146,-2.45626240958167e-05,-8.78359749410662e-07
3.78720302164417,-0.000234135462153011,-0.000159713696559842,-2.42498801545806e-05,-7.11351968606087e-07
3.79338604756332,-0.000250600633334702,-0.000161777381861162,-2.39200594425334e-05,-5.43335636686872e-07
3.79956930610106,-0.000267191612038362,-0.000163790933289453,-2.35733206176981e-05,-3.74441841448927e-07
3.80575279639302,-0.000283907629036169,-0.000165753420931763,-2.32098296179266e-05,-2.0480094136484e-07
3.8119365175745,-0.00030074791463879,-0.000167663920589518,-2.28297608432013e-05,-3.45438135622613e-08
3.8181204687804,-0.000317711698992944,-0.000169521513642378,-2.24332954386967e-05,1.36199384312998e-07
3.82430464914523,-0.000334798211684958,-0.000171325287214699,-2.20206222537868e-05,3.07298562282805e-07
3.83048905780315,-0.000352006682031732,-0.00017307433452042,-2.15919383577371e-05,4.78624011395662e-07
3.8366736938879,-0.000369336338963883,-0.000174767754296996,-2.11474470909986e-05,6.50046772676829e-07
3.84285855653288,-0.000386786411009991,-0.000176404650743588,-2.06873599443477e-05,8.21437729114116e-07
3.8490436448711,-0.000404356126382317,-0.000177984134358087,-2.02118953459336e-05,9.92669398930392e-07
3.85522895803518,-0.000422044712918037,-0.000179505321123919,-1.9721279051762e-05,1.16361424455267e-06
3.86141449515737,-0.000439851398075399,-0.000180967332623689,-1.9215744233581e-05,1.3341456068073e-06
3.86760025536954,-0.000457775408942899,-0.000182369296643987,-1.86955307980763e-05,1.50413749501665e-06
3.87378623780318,-0.000475815972320467,-0.000183710346333234,-1.81608862611822e-05,1.67346551490554e-06
3.8799724415894,-0.000493972314433208,-0.000184989620923981,-1.76120647307497e-05,1.84200526610157e-06
3.88615886585895,-0.000512243661610578,-0.000186206265178521,-1.70493275093543e-05,2.00963421335873e-06
3.89234550974217,-0.000530629239188047,-0.000187359429754126,-1.64729428517445e-05,2.17623001105249e-06
3.89853237236905,-0.000549128272632622,-0.000188448271155313,-1.58831857930032e-05,2.34167268925398e-06
3.90471945286918,-0.000567739986929429,-0.000189471951606182,-1.5280338467327e-05,2.50584237299769e-06
3.91090675037178,-0.000586463606757959,-0.000190429639136603,-1.46646894056263e-05,2.66862092984232e-06
3.9170942640057,-0.000605298356223943,-0.000191320507471815,-1.40365339693764e-05,2.82989195595119e-06
3.92328199289941,-0.000624243459331429,-0.000192143736374299,-1.3396174557959e-05,2.98953976495945e-06
3.92946993618098,-0.000643298139644793,-0.000192898511154358,-1.27439197554131e-05,3.14745091445078e-06
3.93565809297814,-0.000662461620335001,-0.000193584023212887,-1.20800848974525e-05,3.30351272178069e-06
3.9418464624182,-0.00068173312432493,-0.000194199469375324,-1.14049919241005e-05,3.45761477653609e-06
3.94803504362812,-0.000701111874145579,-0.000194744052698084,-1.071896909265e-05,3.60964814643843e-06
3.95422383573448,-0.000720597091884628,-0.000195216981804803,-1.00223509787448e-05,3.75950567522409e-06
3.96041283786348,-0.000740187999537122,-0.000195617471191441,-9.31547876102609e-06,3.90708175091302e-06
3.96660204914093,-0.000759883818492651,-0.000195944741053591,-8.5986998262754e-06,4.0522730512569e-06
3.97279146869228,-0.000779683769956004,-0.000196198017799055,-7.87236774479903e-06,4.19497791745994e-06
3.97898109564258,-0.000799587074772967,-0.000196376533263488,-7.13684242439201e-06,4.33509676222203e-06
3.98517092911654,-0.000819592953412609,-0.000196479525353499,-6.3924897405774e-06,4.47253193971743e-06
3.99136096823845,-0.000839700625994816,-0.000196506237522428,-5.63968192427885e-06,4.60718846165178e-06
3.99755121213225,-0.000859909312433666,-0.000196455919430739,-4.87879679631985e-06,4.73897234939366e-06
4.0037416599215,-0.000880218232175605,-0.000196327826347879,-4.11021859376662e-06,4.86779328231924e-06
4.00993231072936,-0.000900626604318781,-0.000196121219517804,-3.33433749850888e-06,4.99356218779485e-06
4.01612316367865,-0.000921133647815663,-0.000195835366068223,-2.55154920767094e-06,5.11619272903372e-06
4.02231421789177,-0.00094173858111302,-0.000195469538687718,-1.76225533864395e-06,5.23560084108072e-06
4.02850547249079,-0.000962440622270252,-0.000195023016158223,-9.66863709013908e-07,5.3517052066355e-06
4.03469692659736,-0.000983238989375114,-0.000194495083243277,-1.65787288371631e-07,5.46442647463041e-06
4.04088857933278,-0.0010041328997451,-0.00019388503019842,6.40555019043095e-07,5.573688654097e-06
4.04708042981796,-0.00102512157073215,-0.000193192153562886,1.4517385371616e-06,5.67941761801487e-06
4.05327247717344,-0.00104620421905766,-0.000192415755350821,2.26733338612735e-06,5.78154225490531e-06
4.05946472051938,-0.00106738006146223,-0.000191555143849897,3.08690394250839e-06,5.87999408407217e-06
4.06565715897557,-0.00108864831406396,-0.000190609632769941,3.91000940737874e-06,5.97470753583286e-06
4.07184979166141,-0.00111000819288026,-0.00018957854214159,4.73620295594167e-06,6.06561979301002e-06
4.07804261769593,-0.00113145891345096,-0.000188461197666702,5.5650331410893e-06,6.15267074433706e-06
4.08423563619779,-0.00115299969100286,-0.000187256930823551,6.39604312228624e-06,6.23580354316919e-06
4.09042884628526,-0.00117462974068261,-0.000185965079043139,7.22877013583377e-06,6.31496416298804e-06
4.09662224707624,-0.00119634827711391,-0.000184584985858598,8.06274703275617e-06,6.39010166663317e-06
4.10281583768827,-0.0012181545145786,-0.000183116000417792,8.89750107589557e-06,6.46116788730669e-06
4.10900961723848,-0.00124004766710839,-0.00018155747801709,9.73255494941986e-06,6.52811819384909e-06
4.11520358484366,-0.00126202694862198,-0.000179908779486034,1.0567425445672e-05,6.59091104548035e-06
4.12139773962019,-0.0012840915723556,-0.000178169272081926,1.14016253246033e-05,6.64950782813303e-06
4.12759208068409,-0.0013062407516081,-0.00017633832833389,1.22346619397276e-05,6.70387374368185e-06
4.13378660715102,-0.00132847369904587,-0.000174415327276477,1.30660379686977e-05,6.75397685874455e-06
4.13998131813623,-0.00135078962733629,-0.000172399653515798,1.38952509634175e-05,6.79978832691972e-06
4.14617621275462,-0.00137318774863468,-0.000170290697680869,1.47217939453359e-05,6.84128360517092e-06
4.15237129012071,-0.00139566727480446,-0.000168087856256313,1.55451555035448e-05,6.87844086016337e-06
4.15856654934863,-0.00141822741758008,-0.000165790531572996,1.63648191176064e-05,6.91124210260805e-06
4.16476198955215,-0.00144086738831566,-0.000163398132181375,1.71802640622996e-05,6.93967274784058e-06
4.17095760984466,-0.00146358639781339,-0.000160910072123636,1.79909647498809e-05,6.96372163893592e-06
4.17715340933917,-0.00148638365713104,-0.000158325771939797,1.87963912994885e-05,6.98338154922753e-06
4.18334938714832,-0.0015092583764607,-0.000155644657431344,1.95960095277864e-05,6.99864867946539e-06
4.18954554238437,-0.00153220976609637,-0.000152866160808001,2.03892804321167e-05,7.0095229366991e-06
4.19574187415922,-0.0015552370358106,-0.000149989720162623,2.11756613412091e-05,7.01600828734727e-06
4.20193838158436,-0.00157833939528224,-0.000147014779221057,2.19546047167025e-05,7.01811202858726e-06
4.20813506377094,-0.00160151605373602,-0.000143940788041176,2.27255591317913e-05,7.01584555314741e-06
4.21433191982971,-0.00162476622017077,-0.000140767202387205,2.34879690811415e-05,7.00922388402972e-06
4.22052894887107,-0.00164808910331291,-0.000137493484088946,2.42412745274154e-05,6.99826634532282e-06
4.22672615000502,-0.00167148391158334,-0.000134119100874526,2.49849118715052e-05,6.98299562066042e-06
4.23292352234121,-0.00169494985317361,-0.000130643526328949,2.57183133705865e-05,6.96343877456686e-06
4.23912106498888,-0.00171848613590719,-0.000127066240145717,2.6440907175746e-05,6.93962692756607e-06
4.24531877705694,-0.00174209196742341,-0.000123386728030212,2.71521177443513e-05,6.91159484160757e-06
4.25151665765388,-0.00176576655502537,-0.000119604481296505,2.78513657411636e-05,6.8793817136776e-06
4.25771470588786,-0.00178950910577652,-0.000115718997517751,2.85380677524075e-05,6.84303070197746e-06
4.26391292086662,-0.00181331882641076,-0.000111729780287364,2.92116370305478e-05,6.80258898228539e-06
4.27011130169756,-0.00183719492340732,-0.000107636339041469,2.98714829552985e-05,6.75810819395988e-06
4.27630984748769,-0.00186113660299259,-0.000103438189049723,3.05170113678947e-05,6.70964375190901e-06
4.28250855734365,-0.00188514307117423,-9.91348517303098e-05,3.11476245716913e-05,6.65725605675837e-06
4.28870743037171,-0.00190921353355701,-9.47258546124425e-05,3.17627209458492e-05,6.60100877553016e-06
4.29490646567775,-0.00193334719560625,-9.02107308925138e-05,3.23616963855592e-05,6.54097054604833e-06
4.30110566236729,-0.00195754326244817,-8.55890197998276e-05,3.29439425176146e-05,6.47721444695465e-06
4.30730501954548,-0.00198180093894709,-8.08602667401726e-05,3.35088478460679e-05,6.40981730074277e-06
4.31350453631708,-0.00200611942974417,-7.60240231817928e-05,3.40557978786297e-05,6.33886075161945e-06
4.31970421178649,-0.00203049793916263,-7.10798461938608e-05,3.45841745924084e-05,6.26443069247413e-06
4.32590404505773,-0.0020549356714055,-6.60272989555178e-05,3.5093356890676e-05,6.18661747112246e-06
4.33210403523444,-0.00207943183015222,-6.08659508319898e-05,3.55827205218634e-05,6.10551606036115e-06
4.3383041814199,-0.00210398561905895,-5.55953771183152e-05,3.60516385031828e-05,6.02122574532412e-06
4.34450448271701,-0.00212859624152314,-5.02151590297155e-05,3.64994803256237e-05,5.93385044174861e-06
4.35070493822829,-0.00215326290051428,-4.47248836109785e-05,3.69256128245835e-05,5.84349840581311e-06
4.3569055470559,-0.00217798479878815,-3.91241446344039e-05,3.73293999832387e-05,5.75028262650492e-06
4.36310630830161,-0.00220276113907844,-3.34125406844226e-05,3.77102026390766e-05,5.65432091070199e-06
4.36930722106684,-0.00222759112360767,-2.75896774226056e-05,3.80673792132363e-05,5.55573494724978e-06
4.37550828445261,-0.00225247395445666,-2.16551661110796e-05,3.84002853147365e-05,5.45465189868231e-06
4.38170949755958,-0.00227740883341628,-1.56086238722474e-05,3.87082737057082e-05,5.35120298922656e-06
4.38791085948804,-0.00230239496198144,-9.44967411628601e-06,3.89906945052098e-05,5.2455245933694e-06
4.39411236933791,-0.00228371716850664,-3.24067688732141e-06,3.92469724431623e-05,5.13775738631e-06
4.40031402620872,-0.00224871231114291,2.85216978449374e-06,3.94772568612969e-05,5.02804410222989e-06
4.40651582919965,-0.00221399369954357,8.82094147732222e-06,3.96820933436859e-05,4.9165255052026e-06
4.41271777740948,-0.0021795607303516,1.46667455837391e-05,3.98620267793858e-05,4.80333915669741e-06
4.41891986993665,-0.00214541279943621,2.03906867368027e-05,4.00175963334197e-05,4.68861914079669e-06
4.4251221058792,-0.00211154930257057,2.59938666723983e-05,4.0149336349795e-05,4.57249718121397e-06
4.43132448433481,-0.00207796963461238,3.14773837843222e-05,4.02577754326815e-05,4.45510111908841e-06
4.4375270044008,-0.00204467319050321,3.68423339199346e-05,4.03434372172877e-05,4.33655682962635e-06
4.4437296651741,-0.00201165936445212,4.20898097145282e-05,4.0406840130969e-05,4.21698650339944e-06
4.44993246575129,-0.00197892755023175,4.72209010628708e-05,4.04484971539846e-05,4.09650947555334e-06
4.45613540522855,-0.00194647714113568,5.22366948503689e-05,4.04689163911512e-05,3.97524221377445e-06
4.46233848270173,-0.00191430753023104,5.71382748017801e-05,4.04686005186379e-05,3.85329857596517e-06
4.46854169726626,-0.00188241810992828,6.19267218888607e-05,4.04480470413715e-05,3.73078946793023e-06
4.47474504801726,-0.00185080827236201,6.66031140150719e-05,4.04077484533659e-05,3.60782255543586e-06
4.48094853404943,-0.00181947740902364,7.11685263237623e-05,4.03481921226869e-05,3.48450339404357e-06
4.48715215445713,-0.00178842491114758,7.56240305295152e-05,4.02698602268113e-05,3.36093450058226e-06
4.49335590833435,-0.00175765016953444,7.99706958837102e-05,4.01732296214528e-05,3.23721553162987e-06
4.4995597947747,-0.00172715257445715,8.42095882870498e-05,4.00587725174611e-05,3.11344383283379e-06
4.50576381287143,-0.00169693151581778,8.8341770829561e-05,3.99269559042001e-05,2.98971346628433e-06
4.51196796171742,-0.0016669863830951,9.23683035565047e-05,3.97782415618557e-05,2.86611667121172e-06
4.51817224040518,-0.0016373165651772,9.62902436909793e-05,3.96130863312553e-05,2.7427427811895e-06
4.52437664802687,-0.00160792145071773,0.000100108645246387,3.94319419585722e-05,2.6196780243836e-06
4.53058118367427,-0.0015788004280303,0.000103824559370101,3.92352555260975e-05,2.49700722896171e-06
4.53678584643878,-0.00154995288463861,0.000107439034146504,3.90234688044265e-05,2.37481140297087e-06
4.54299063541147,-0.00152137820803178,0.000110953114657084,3.87970184706986e-05,2.25317042530147e-06
4.54919554968301,-0.00149307578495889,0.000114367843032691,3.8556336730636e-05,2.13216056477383e-06
4.55540058834373,-0.00146504500198489,0.00011768425854836,3.83018505073945e-05,2.01185646543618e-06
4.56160575048358,-0.00143728524510976,0.000120903397016168,3.80339817895459e-05,1.89232999128442e-06
4.56781103519215,-0.00140979589987528,0.000124026291928517,3.77531478538638e-05,1.77365089535392e-06
4.57401644155867,-0.00138257635156767,0.000127053973071601,3.74597608554682e-05,1.65588641941254e-06
4.58022196867201,-0.00135562598495339,0.000129987467682854,3.71542284783045e-05,1.53910163424596e-06
4.58642761562066,-0.00132894418445375,0.00013282779970948,3.68369532392375e-05,1.42335931078996e-06
4.59263338149275,-0.00130253033384711,0.000135575990425936,3.65083328871882e-05,1.30871994399966e-06
4.59883926537607,-0.00127638381672286,0.000138233057588966,3.61687602590088e-05,1.19524209361567e-06
4.60504526635803,-0.00125050401623501,0.00014080001644271,3.58186237102924e-05,1.08298184264878e-06
4.61125138352567,-0.00122489031504553,0.000143277878966524,3.54583062671497e-05,9.71993052610751e-07
4.61745761596568,-0.00119954209545357,0.000145667653789138,3.50881868460923e-05,8.62327679981762e-07
4.62366396276439,-0.00117445873934652,0.00014797034727375,3.47086393063147e-05,7.54035733102442e-07
4.62987042300777,-0.00114963962813801,0.000150186962096487,3.4320032594844e-05,6.47164776124215e-07
4.63607699578142,-0.00112508414280128,0.000152318498164279,3.39227311711259e-05,5.41760776445496e-07
4.64228368017059,-0.00110079166421338,0.000154365952262387,3.3517094812083e-05,4.37867140885518e-07
4.64849047526016,-0.00107676157233853,0.000156330318194341,3.31034784010937e-05,3.35525947525488e-07
4.65469738013464,-0.00105299324712198,0.000158212586783147,3.26822325440675e-05,2.347769676623e-07
4.66090439387823,-0.00102948606806808,0.000160013745682092,3.2253702859572e-05,1.35657926147132e-07
4.6671115155747,-0.00100623941392076,0.000161734779382527,3.18182302934528e-05,3.82051798760711e-08
4.67331874430752,-0.000983252663561379,0.000163376669708165,3.13761516330764e-05,-5.75476142989473e-08
4.67952607915978,-0.000960525195035042,0.000164940395242505,3.09277984936054e-05,-1.5156782918075e-07
4.6857335192142,-0.000938056386169434,0.00016642693113488,3.04734983738207e-05,-2.43825068469936e-07
4.69194106355316,-0.000915845614486069,0.000167837250187118,3.00135739854126e-05,-3.342906334078e-07
4.69814871125867,-0.000893892256844211,0.000169172321614523,2.95483434466057e-05,-4.22937119207203e-07
4.7043564614124,-0.000872195689906297,0.000170433111669741,2.90781206715365e-05,-5.09739974448737e-07
4.71056431309565,-0.000850755289865482,0.000171620583783879,2.86032145807633e-05,-5.946752161952e-07
4.71677226538935,-0.000829570432489373,0.00017273569799616,2.81239300512672e-05,-6.7772098487693e-07
4.72298031737411,-0.000808640493287424,0.000173779411421979,2.76405672078262e-05,-7.58856939374805e-07
4.72918846813015,-0.000787964847180486,0.000174752678254785,2.71534219639085e-05,-8.38064892146751e-07
4.73539671673736,-0.000767542868885948,0.000175656449334732,2.66627854535927e-05,-9.15327321383302e-07
4.74160506227526,-0.000747373932593462,0.00017649167250197,2.61689446362516e-05,-9.90629273309204e-07
4.74781350382302,-0.000727457412132119,0.000177259292780405,2.56721820508239e-05,-1.06395636734899e-06
4.75402204045945,-0.000707792681014191,0.000177960251629598,2.51727756986417e-05,-1.1352963876518e-06
4.76023067126302,-0.000688379112289339,0.00017859548794792,2.46709994046363e-05,-1.20463858854322e-06
4.76643939531183,-0.000669216078541426,0.000179165937059904,2.41671225776554e-05,-1.27197294791497e-06
4.77264821168363,-0.000650302952165719,0.000179672531602717,2.36614103358211e-05,-1.33729225374102e-06
4.77885711945583,-0.000631639105024839,0.000180116200980651,2.31541232366764e-05,-1.40058922005921e-06
4.78506611770548,-0.000613223908683912,0.00018049787141354,2.26455177455153e-05,-1.46185878990266e-06
4.79127520550927,-0.000595056734224848,0.000180818466143023,2.21358461737869e-05,-1.52109712079766e-06
4.79748438194354,-0.000577136952506171,0.000181078905305273,2.16253561863602e-05,-1.57830166110571e-06
4.80369364608429,-0.000559463933755874,0.000181280105727687,2.11142916819657e-05,-1.63347133982702e-06
4.80990299700716,-0.000542037048108527,0.000181422981523593,2.06028917584553e-05,-1.68660600706154e-06
4.81611243378744,-0.000524855665076096,0.000181508443360852,2.00913917636472e-05,-1.73770708232391e-06
4.82232195550007,-0.000507919153925524,0.000181537398936412,1.95800228269179e-05,-1.78677690755379e-06
4.82853156121963,-0.000491226883530791,0.000181510752784394,1.90690116271048e-05,-1.83381939934729e-06
4.83474125002038,-0.000474778222447916,0.000181429406464524,1.8558580722222e-05,-1.87883935766885e-06
4.84095102097619,-0.000458572538743274,0.000181294258338423,1.80489488147983e-05,-1.92184306592672e-06
4.84716087316061,-0.000442609200075911,0.000181106203611883,1.7540330228604e-05,-1.96283760137389e-06
4.85337080564683,-0.000426887573880731,0.000180866134462015,1.70329350917633e-05,-2.00183118338246e-06
4.85958081750769,-0.000411407027138175,0.00018057493967644,1.65269698380428e-05,-2.03883363591888e-06
4.86579090781569,-0.000396166926491616,0.000180233505404573,1.60226366212948e-05,-2.07385486809989e-06
4.87200107564298,-0.000381166638243538,0.000179842714275358,1.55201329779546e-05,-2.106906822494e-06
4.87821132006136,-0.000366405528194115,0.000179403445957842,1.5019653697629e-05,-2.13800157410083e-06
4.88442164014228,-0.000351882961881513,0.000178916576955377,1.45213882312356e-05,-2.16715328400295e-06
4.89063203495684,-0.000337598304556435,0.000178382980507191,1.40255228259879e-05,-2.19437613850254e-06
4.89684250357581,-0.000323550920925734,0.00017780352703735,1.35322393749583e-05,-2.21968515144824e-06
4.9030530450696,-0.000309740175418073,0.000177179083591129,1.30417160429473e-05,-2.24309719959008e-06
4.90926365850827,-0.000296165432135985,0.000176510514107193,1.25541269306214e-05,-2.26462940472567e-06
4.91547434296155,-0.000282826054783727,0.000175798679420847,1.20696419203666e-05,-2.28429957203169e-06
4.92168509749883,-0.000269721406675795,0.000175044437115981,1.15884276438659e-05,-2.30212697506766e-06
4.92789592118912,-0.000256850850925384,0.000174248641964426,1.1110646309327e-05,-2.31813152806905e-06
4.93410681310112,-0.000244213749964204,0.000173412145115442,1.06364563974449e-05,-2.33233363590198e-06
4.94031777230317,-0.000231809466124644,0.000172535795076544,1.01660124302121e-05,-2.34475429150267e-06
4.94652879786328,-0.000219637361485368,0.000171620436687779,9.69946547303912e-06,-2.3554163412874e-06
4.9527398888491,-0.000207696797500922,0.000170666912035865,9.23696208448157e-06,-2.36434227805675e-06
4.95895104432795,-0.0001959871353501,0.000169676059829914,8.77864564931013e-06,-2.37155557542989e-06
4.9651622633668,-0.000184507736008822,0.000168648715761567,8.32465553127606e-06,-2.37708097815852e-06
4.97137354503228,-0.000173257959759095,0.000167585712453183,7.87512716861277e-06,-2.38094301757737e-06
4.97758488839067,-0.000162237167038328,0.000166487878968501,7.43019267717611e-06,-2.38316712152313e-06
4.98379629250793,-0.00015144471745949,0.000165356041447935,6.98997979726604e-06,-2.38378006064967e-06
4.99000775644966,-0.000140879970636946,0.000164191023108477,6.55461301872331e-06,-2.38280823581728e-06
4.99621927928113,-0.000130542285523311,0.000162993643611806,6.12421313250489e-06,-2.3802791134667e-06
5.00243086006726,-0.000120431020984784,0.000161764719745574,5.69889716940188e-06,-2.37622096676831e-06
5.00864249787263,-0.00011054553556879,0.000160505064754689,5.2787781401597e-06,-2.37066213397144e-06
5.01485419176149,-0.000100885187132956,0.000159215489206457,4.86396611885752e-06,-2.36363150955485e-06
5.02106594079775,-9.14493336470702e-05,0.000157896800091448,4.45456684616477e-06,-2.35515885430865e-06
5.02727774404497,-8.22373323849597e-05,0.000156549801518225,4.05068284422024e-06,-2.34527393456168e-06
5.03348960056638,-7.32485403727713e-05,0.00015517529415681,3.65241310800196e-06,-2.3340072879152e-06
5.03970150942486,-6.44823143812363e-05,0.000153774075552268,3.25985274149396e-06,-2.32138998818979e-06
5.04591346968298,-5.59380109533111e-05,0.000152346940107569,2.87309348122519e-06,-2.30745326750697e-06
5.05212548040295,-4.76149859326582e-05,0.000150894679437245,2.49222354351644e-06,-2.29222877156923e-06
5.05833754064663,-3.95125951958884e-05,0.00014941808102891,2.11732782526824e-06,-2.27574871370325e-06
5.06454964947558,-3.16301940189869e-05,0.000147917930038194,1.74848706732348e-06,-2.25804515667677e-06
5.070761805951,-2.39671376259942e-05,0.000146395008134449,1.38577909103156e-06,-2.23915119018558e-06
5.07697400913375,-1.65227804260936e-05,0.000144850093768555,1.02927815453755e-06,-2.21910012422487e-06
5.08318625808437,-9.29647725181675e-06,0.000143283962281334,6.79055050916973e-07,-2.19792502521793e-06
5.08939855186305,-2.28758173597961e-06,0.000141697385602186,3.35177088432104e-07,-2.17565947223969e-06
5.09561088952965,4.50455210663674e-06,0.000140091132764043,-2.29195833619413e-09,-2.15233776604123e-06
5.1018232701437,1.10805709347579e-05,0.000138465969499128,-3.33291560032215e-07,-2.12799366077587e-06
5.1080356927644,1.7441121673356e-05,0.000136822658151009,-6.57764238455514e-07,-2.10266163570328e-06
5.11424815645061,2.35868515876911e-05,0.000135161958160101,-9.7565657710454e-07,-2.07637631000746e-06
5.12046066026084,2.95184080103254e-05,0.000133484625450773,-1.28691812213679e-06,-2.0491725920555e-06
5.12667320325329,3.52364392094929e-05,0.000131791412898755,-1.59150155632251e-06,-2.02108491248867e-06
5.13288578448582,4.07415931573715e-05,0.000130083070345946,-1.88936308882898e-06,-1.99214889847723e-06
5.13909840301596,4.60345183509759e-05,0.000128360344127711,-2.18046233395565e-06,-1.96239915978977e-06
5.1453110579009,5.11158636530199e-05,0.000126623977345952,-2.46476186612777e-06,-1.93187124736209e-06
5.15152374819751,5.59862782324679e-05,0.000124874710439064,-2.74222778585303e-06,-1.90060056834255e-06
5.15773647296231,6.06464115999923e-05,0.000123113279858708,-3.01282920481816e-06,-1.86862235055181e-06
5.16394923125151,6.50969134104869e-05,0.000121340419412198,-3.27653862713638e-06,-1.83597215146407e-06
5.17016202212098,6.93384339295934e-05,0.00011955685917182,-3.5333314781634e-06,-1.80268531849986e-06
5.17637484462626,7.33716235314291e-05,0.000117763326497731,-3.78318691972998e-06,-1.76879766143487e-06
5.18258769782255,7.71971328524525e-05,0.000115960545361884,-4.02608667126805e-06,-1.73434427646055e-06
5.18880058076474,8.08156129534402e-05,0.000114149236386345,-4.26201586535138e-06,-1.69936096481079e-06
5.19501349250739,8.42277152460839e-05,0.000112330117185247,-4.49096259893549e-06,-1.66388319080439e-06
5.2012264321047,8.74340912196284e-05,0.000110503901795973,-4.712918309946e-06,-1.62794601250329e-06
5.20743939861059,9.04353930568349e-05,0.000108671301451127,-4.92787745324154e-06,-1.59158482984033e-06
5.21365239107861,9.32322727564263e-05,0.000106833023671425,-5.13583734309439e-06,-1.55483492217038e-06
5.219865408562,9.58253830550775e-05,0.000104989773298415,-5.33679872527433e-06,-1.51773124852646e-06
5.22607845011367,9.82153767080107e-05,0.00010314225135864,-5.53076467588875e-06,-1.48030895231475e-06
5.23229151478622,0.000100402907020945,0.000101291156232659,-5.7177423034147e-06,-1.44260260896213e-06
5.23850460163189,0.000102388627306324,9.94371825161959e-05,-5.89774088913427e-06,-1.40464712894546e-06
5.24471770970263,0.000104173191411863,9.75810219455747e-05,-6.07077299160622e-06,-1.36647682597624e-06
5.25093083805003,0.000105757253402275,9.57233628733295e-05,-6.23685401660401e-06,-1.32812611345967e-06
5.25714398572537,0.000107141467612167,9.38648904352477e-05,-6.39600256213946e-06,-1.28962891932856e-06
5.26335715177962,0.000108326488710023,9.2006286386853e-05,-6.54823967825497e-06,-1.25101900926733e-06
5.2695703352634,0.000109312971611244,9.01482294429001e-05,-6.69358998421502e-06,-1.21233013093706e-06
5.27578353522702,0.000110101571552517,8.82913949188171e-05,-6.83208030233425e-06,-1.17359573827721e-06
5.28199675072047,0.000110692944089935,8.64364550022574e-05,-6.96374065770602e-06,-1.13484861551825e-06
5.2882099807934,0.000111087745059202,8.45840785870815e-05,-7.08860412877095e-06,-1.09612144184883e-06
5.29442322449515,0.000111286630573397,8.27349312413943e-05,-7.20670598257681e-06,-1.05744712586731e-06
5.30063648087474,0.000111290257039168,8.08896751724926e-05,-7.31808482038333e-06,-1.01885749210911e-06
5.30684974898085,0.000111099281064132,7.90489697903286e-05,-7.42278213937172e-06,-9.80384369313809e-07
5.31306302786185,0.000110714359727859,7.72134707511219e-05,-7.52084174881053e-06,-9.42059221452632e-07
5.3192763165658,0.000110136150201973,7.53838307126206e-05,-7.6123103071554e-06,-9.03913126814707e-07
5.32548961414042,0.000109365309993987,7.35606989521991e-05,-7.69723761582839e-06,-8.65976939059806e-07
5.33170291963311,0.000108402497008874,7.17447215536603e-05,-7.77567575586381e-06,-8.28280583850924e-07
5.33791623209097,0.000107248369361649,6.9936541264741e-05,-7.84767958888992e-06,-7.90854207547557e-07
5.34412955056075,0.000105903585341214,6.81367978767897e-05,-7.91330684803032e-06,-7.53727220910126e-07
5.3503428740889,0.000104368803704728,6.63461272469102e-05,-7.97261781983534e-06,-7.16928720772354e-07
5.35655620172154,0.000102644683375382,6.45651626599645e-05,-8.02567539901378e-06,-6.8048733733077e-07
5.3627695325045,0.000100731883476005,6.27945337751619e-05,-8.07254478663784e-06,-6.44430703175613e-07
5.36898286548324,9.86310635652384e-05,6.10348670337073e-05,-8.11329468407891e-06,-6.08786977254954e-07
5.37519619970296,9.63428834488015e-05,5.928678549127e-05,-8.14799541507244e-06,-5.73582843499858e-07
5.38140953420848,9.38680029570483e-05,5.75509094109521e-05,-8.17672054800465e-06,-5.38845023919165e-07
5.38762286804436,9.1207082651125e-05,5.58278550197171e-05,-8.19954564535475e-06,-5.04599641574831e-07
5.39383620025481,8.83607829663433e-05,5.41182359488568e-05,-8.2165492430658e-06,-4.70872256042665e-07
5.40004952988373,8.53297647016885e-05,5.24226620725819e-05,-8.22781216299906e-06,-4.37687512257666e-07
5.40626285597471,8.2114689069051e-05,5.07417401981197e-05,-8.23341802879559e-06,-4.05070397072382e-07
5.41247617757102,7.87162173394127e-05,4.9076073907883e-05,-8.23345234887916e-06,-3.73044155943951e-07
5.4186894937156,7.51350112332104e-05,4.74262634981258e-05,-8.22800354134988e-06,-3.41632407179297e-07
5.42490280345111,7.1371732663387e-05,4.57929058663094e-05,-8.21716232921352e-06,-3.10857415762067e-07
5.43111610581986,6.742704362334e-05,4.41765945348431e-05,-8.20102208414132e-06,-2.8074147638891e-07
5.43732939986387,6.33016068542664e-05,4.25779199914538e-05,-8.17967814854381e-06,-2.51306012570462e-07
5.44354268462483,5.89960846569515e-05,4.09974694119234e-05,-8.1532283881886e-06,-2.22571404507393e-07
5.44975595914412,5.45111402888518e-05,3.94358262684485e-05,-8.12177350818642e-06,-1.94558040961135e-07
5.45596922246282,4.98474368136297e-05,3.78935713285293e-05,-8.08541572957194e-06,-1.6728506326632e-07
5.46218247362167,4.50056376580716e-05,3.63712816501717e-05,-8.04426033797071e-06,-1.4077156203273e-07
5.46839571166113,3.99864065586784e-05,3.48695311414354e-05,-7.99841446572274e-06,-1.15035354713667e-07
5.47460893562132,3.47904074920367e-05,3.33888905035791e-05,-7.94798769749195e-06,-9.00934525388038e-08
5.48082214454207,2.9418304740502e-05,3.19299270568761e-05,-7.89309193481424e-06,-6.59628004678077e-08
5.48703533746289,2.3870762599283e-05,3.04932047274593e-05,-7.83384119117241e-06,-4.26592360698232e-08
5.49324851342297,1.81484459631623e-05,2.90792842404934e-05,-7.77035186746665e-06,-2.01977834853868e-08
5.49946167146121,1.22520196034725e-05,2.7688722978731e-05,-7.70274247963166e-06,1.40688670607449e-09
5.50567481061618,6.18214889857082e-06,2.63220750807218e-05,-7.6311336411934e-06,2.2141510773729e-08
5.51188792992615,-6.05007739724244e-08,2.49798914846743e-05,-7.55564842676618e-06,4.1993172238792e-08
5.51810102842908,-6.4752636870325e-06,2.36627195240924e-05,-7.47641185897625e-06,6.09496925993058e-08
5.52431410516262,-1.30614739852749e-05,2.23711033821434e-05,-7.39355120427216e-06,7.90000327075139e-08
5.53052715916411,-1.98184652525929e-05,2.11055839247882e-05,-7.30719553244511e-06,9.6133484449016e-08
5.53674018947059,-2.67455714306742e-05,1.98666988901917e-05,-7.21747656705621e-06,1.12340528369909e-07
5.54295319511878,-3.38421255235263e-05,1.86549825745386e-05,-7.12452753095705e-06,1.27612333379644e-07
5.54916617514511,-4.11074607298244e-05,1.74709656164848e-05,-7.02848433850745e-06,1.41940927209192e-07
5.55537912858568,-4.85409099606808e-05,1.63151759556899e-05,-6.92948422045126e-06,1.55319536898264e-07
5.56159205447631,-5.61418058396196e-05,1.51881377871959e-05,-6.82766707609754e-06,1.6774145674856e-07
5.56780495185248,-6.39094806133676e-05,1.409037215346e-05,-6.72317436806642e-06,1.79201438056479e-07
5.57401781974941,-7.18432666905421e-05,1.30223967808258e-05,-6.61614983493771e-06,1.89694918758093e-07
5.58023065720196,-7.99424958123665e-05,1.19847259982612e-05,-6.50673917286463e-06,1.99218370198007e-07
5.58644346324474,-8.82064997300536e-05,1.09778709082609e-05,-6.39508954850555e-06,2.07769268247455e-07
5.59265623691201,-9.6634609947133e-05,1.00023392289369e-05,-6.28135082990493e-06,2.15345616516138e-07
5.59886897723776,-0.000105226157627287,9.05863535389588e-06,-6.16567436784673e-06,2.21946384251753e-07
5.60508168325565,-0.000113980473720127,8.14726047485695e-06,-6.04821314659735e-06,2.27571818321395e-07
5.61129435399905,-0.00012289688922234,7.26871230148453e-06,-5.92912271588466e-06,2.3222280339002e-07
5.61750698850104,-0.000131974734431729,6.42348519345788e-06,-5.80855991746463e-06,2.35901391167379e-07
5.62371958579437,-0.000141213340028938,5.61207051255398e-06,-5.68668335218478e-06,2.38610250789982e-07
5.6299321449115,-0.000150612035811753,4.8349558258078e-06,-5.56365405321415e-06,2.40353276594668e-07
5.6361446648846,-0.000160170151876413,4.09262576880701e-06,-5.4396342649082e-06,2.41135532208372e-07
5.64235714474552,-0.000169887017811927,3.3855612901786e-06,-5.31478831456339e-06,2.4096256400273e-07
5.64856958352582,-0.000179761963044287,2.71424042974042e-06,-5.1892821932119e-06,2.39841250767899e-07
5.65478198025676,-0.000189794316861642,2.07913755259626e-06,-5.06328373817122e-06,2.37779262443142e-07
5.66099433396928,-0.000199983408417395,1.48072381272462e-06,-4.9369621952768e-06,2.34785477112377e-07
5.66720664369406,-0.000210328566339899,9.1946704465447e-07,-4.81048899477294e-06,2.30869712579789e-07
5.67341890846145,-0.000220829119301779,3.95831781127397e-07,-4.68403683902079e-06,2.26042610763304e-07
5.67963112730151,-0.000231484395823013,-8.97209329603173e-08,-4.55778021938437e-06,2.20316421526506e-07
5.68584329924399,-0.000242293723910879,-5.36733078120811e-07,-4.4318954473939e-06,2.13703607696998e-07
5.69205542331837,-0.000253256431584486,-9.44750594193881e-07,-4.30656017570467e-06,2.06218075827458e-07
5.6982674985538,-0.000264371846597792,-1.3133218728183e-06,-4.18195392581088e-06,1.97875237626878e-07
5.70447952397915,-0.000275639296603013,-1.64199944469602e-06,-4.0582577137617e-06,1.88690711052626e-07
5.710691498623,-0.000287058108785148,-1.93033858185566e-06,-3.93565398863215e-06,1.78681900511967e-07
5.71690342151362,-0.000298627610602383,-2.17789838450922e-06,-3.81432698165203e-06,1.67866885085471e-07
5.72311529167898,-0.000310347128643497,-2.38424089323728e-06,-3.69446234063744e-06,1.56264646840204e-07
5.72932710814677,-0.000322215989886952,-2.54893190243136e-06,-3.57624710044563e-06,1.43895946077715e-07
5.73553886994439,-0.000334233520894577,-2.6715401786976e-06,-3.45987016325071e-06,1.30782033613117e-07
5.74175057609891,-0.000346399047838744,-2.75163776923479e-06,-3.34552148102975e-06,1.16945485340308e-07
5.74796222563715,-0.000358711897116925,-2.78880070368381e-06,-3.23339267811169e-06,1.02409874503533e-07
5.7541738175856,-0.000371171394500234,-2.7826075772257e-06,-3.12367698482787e-06,8.71999503704504e-08
5.76038535097048,-0.000383776865871696,-2.73264089013289e-06,-3.01656854839522e-06,7.13417240162672e-08
5.7665968248177,-0.000396527636753639,-2.63848618242856e-06,-2.9122634704913e-06,5.48617757083129e-08
5.77280823815288,-0.00040942303253732,-2.49973231501416e-06,-2.81095889568453e-06,3.77888890640496e-08
5.77901959000138,-0.000422462378411407,-2.31597197887889e-06,-2.71285343898311e-06,2.0151845913978e-08
5.78523087938821,-0.000435644999332596,-2.08680052291503e-06,-2.61814721082104e-06,1.98110231143294e-09
5.79144210533814,-0.00042846023339896,-1.83926264788937e-06,-2.52699934228017e-06,-1.66917683573051e-08
5.79765326687562,-0.000420284321494635,-1.60638146205797e-06,-2.43937665232676e-06,-3.58350908642792e-08
5.80386436302481,-0.000412195153709952,-1.38802838926878e-06,-2.35519041972419e-06,-5.54175286154307e-08
5.81007539280961,-0.000404192528700051,-1.18399908513637e-06,-2.27435275821171e-06,-7.54083519891559e-08
5.81628635525358,-0.000396276245525825,-9.94089943459635e-07,-2.19677674768153e-06,-9.57783143503185e-08
5.82249724938004,-0.000388446103011575,-8.18098280673893e-07,-2.12237680372291e-06,-1.16497935480148e-07
5.828708074212,-0.000380701899478403,-6.55821667207364e-07,-2.05106819631395e-06,-1.37538024550501e-07
5.83491882877216,-0.000373043433780999,-5.07058329358902e-07,-1.98276662838642e-06,-1.58871397074153e-07
5.84112951208296,-0.000365470504339177,-3.71607506789904e-07,-1.91738983236205e-06,-1.80470613916648e-07
5.84734012316656,-0.000357982909381432,-2.49268586659472e-07,-1.85485579947502e-06,-2.02308640194648e-07
5.85355066104479,-0.000350580447039388,-1.39841857832996e-07,-1.7950835378122e-06,-2.24359730382561e-07
5.85976112473924,-0.000343262915505862,-4.3128113136601e-08,-1.73799343154053e-06,-2.46598300037251e-07
5.86597151327118,-0.000336030112775154,4.1071177403172e-08,-1.68350637770505e-06,-2.68999691141627e-07
5.87218182566161,-0.000328881836824551,1.12953969564678e-07,-1.6315444361141e-06,-2.91539371934903e-07
5.87839206093124,-0.000321817885245247,1.72717445775555e-07,-1.58203069843712e-06,-3.14193950814438e-07
5.8846022181005,-0.00031483805579112,2.2055834352956e-07,-1.53488916997341e-06,-3.36940113401982e-07
5.89081229618952,-0.000307942146070381,2.56672690727993e-07,-1.49004481336417e-06,-3.59755741128657e-07
5.89702229421815,-0.000301129953694765,2.81256090619968e-07,-1.44742352888695e-06,-3.82618513368044e-07
5.90323221120597,-0.000294401275691999,2.94503031173513e-07,-1.40695235901423e-06,-4.05507362715404e-07
5.90944204617226,-0.000287755909558258,2.96607878659349e-07,-1.36855897532312e-06,-4.28401303848364e-07
5.91565179813602,-0.000281193652325476,2.8776408219103e-07,-1.33217203692161e-06,-4.51280513377746e-07
5.92186146611598,-0.000274714301254785,2.68164598904907e-07,-1.29772155493182e-06,-4.74125022501585e-07
5.92807104913056,-0.000268317653006855,2.38001444532319e-07,-1.26513815135327e-06,-4.96915583838898e-07
5.93428054619792,-0.000262003504573869,1.97466684526964e-07,-1.23435304233125e-06,-5.19633747662092e-07
5.94048995633593,-0.00025577165268847,1.46751098807991e-07,-1.20529931179523e-06,-5.4226159750356e-07
5.94669927856217,-0.000249621893918726,8.60450125260998e-08,-1.17791024433183e-06,-5.64781528422347e-07
5.95290851189397,-0.000243554024945142,1.5538449214966e-08,-1.15212030197045e-06,-5.87176410262477e-07
5.95911765534834,-0.000237567842038071,-6.45797111075723e-08,-1.12786454172042e-06,-6.09429980929429e-07
5.96532670794203,-0.000231663141690662,-1.54120879453183e-07,-1.10507955152728e-06,-6.31525816745882e-07
5.97153566869151,-0.000225839719948182,-2.52897221942131e-07,-1.08370256618734e-06,-6.53448667503662e-07
5.97774453661296,-0.000220097373094609,-3.60721458035242e-07,-1.0636713978271e-06,-6.75183846130523e-07
5.98395331072228,-0.000214435896997037,-4.77407089558028e-07,-1.04492518038173e-06,-6.96716468921358e-07
5.99016199003512,-0.000208855087750461,-6.02767935187421e-07,-1.02740406011906e-06,-7.18032484184317e-07
5.99637057356681,-0.000203354741124793,-7.36618869753635e-07,-1.01104848831495e-06,-7.39118494947102e-07
6.00257906033243,-0.000197934652847529,-8.78775222836886e-07,-9.95800705422598e-07,-7.59961484012925e-07
6.00878744934677,-0.000192594618576253,-1.02905269550396e-06,-9.81602988997392e-07,-7.80548683489533e-07
6.01499573962435,-0.000187334433762336,-1.18726795221794e-06,-9.68398948613317e-07,-8.00867889505499e-07
6.02120393017941,-0.00018215389401538,-1.35323825048399e-06,-9.56132965873106e-07,-8.20907456354623e-07
6.02741202002591,-0.000177052794463515,-1.52678143705208e-06,-9.44750853934016e-07,-8.40656266301282e-07
6.03362000817753,-0.000172030930466326,-1.70771574488687e-06,-9.34198164727491e-07,-8.60103401038317e-07
6.03982789364769,-0.000167088097132563,-1.89586057401217e-06,-9.24422557957916e-07,-8.79238323433929e-07
6.04603567544952,-0.00016222408957612,-2.09103558495413e-06,-9.15371664302764e-07,-8.98051426521535e-07
6.05224335259588,-0.0001574387026273,-2.29306110012728e-06,-9.06994658390431e-07,-9.16532727997365e-07
6.05845092409937,-0.000152731731282841,-2.50175810085499e-06,-8.99241108130923e-07,-9.34673609811751e-07
6.06465838897228,-0.000148102970221643,-2.71694826680973e-06,-8.92061674756323e-07,-9.52465067279118e-07
6.07086574622666,-0.000143552214104371,-2.9384538549977e-06,-8.85407930080883e-07,-9.69898895352282e-07
6.07707299487427,-0.000139079257619521,-3.1660977933408e-06,-8.79232337031217e-07,-9.86967077041045e-07
6.0832801339266,-0.000134683895129528,-3.39970362196029e-06,-8.73487797581738e-07,-1.00366217264745e-06
6.08948716239488,-0.000130365920982444,-3.63909574951948e-06,-8.68128739937788e-07,-1.01997733147495e-06
6.09569407929005,-0.000126125129482626,-3.88409871466231e-06,-8.63109944809781e-07,-1.0359054472728e-06


==> data/HertzianContact/hertz_rgd_sym_modcoll_gal/hertz_rgd_sym_modcoll_gal_mesh_nel_u_25_mesh_nel_v_25.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,1.01149797280108,0.992327361168765,0.990904728248808,0.991935378549315
0.0058039599197788,1.01138111877238,0.992496554757345,0.990993231964491,0.991253364295695
0.0116085930271142,1.01123959840518,0.992597255028529,0.991007565123902,0.991025101424402
0.0174139127049336,1.01107340415389,0.992631657706675,0.990953703013464,0.991130193115395
0.0232199304061988,1.01088252849315,0.992601962545723,0.990837258842993,0.991463312621551
0.0290266557758009,1.01066696391786,0.99251037332871,0.990663482666108,0.991933387149747
0.0348340967725421,1.01042670294309,0.992359097867706,0.990437260300286,0.992462778745585
0.0406422597912049,1.01016173810426,0.992150348003133,0.990163112246961,0.992986462179446
0.046451149784708,1.00987206195701,0.991886339603617,0.989845192610974,0.99345119983418
0.0522607703863488,1.00955766707736,0.991569292565551,0.989487288020482,0.993814713593531
0.0580711240321332,1.00921854606165,0.99120143081265,0.989092816546055,0.994044853730759
0.0638822120831915,1.00885469152653,0.990784982295716,0.988664826620302,0.994118764796473
0.0696940349482818,1.00846609610911,0.990322178992036,0.98820599595658,0.994022048505759
0.0755065922063793,1.00805275246687,0.989815256905116,0.987718630468253,0.993747923623581
0.081319882729353,1.00761465327775,0.989266456064145,0.9872046631873,0.993296382847713
0.0871339048047278,1.00715179124013,0.988678020523668,0.98666565318297,0.992673346689288
0.0929486562585346,1.00666415907289,0.988052198363079,0.986102784480462,0.991889814349559
0.0987641345782454,1.00615174951539,0.987391241686114,0.985516864978925,0.990961011593576
0.104580337035796,1.00561455532754,0.986697406620513,0.984908325370066,0.989905535618565
0.110397260810694,1.00505256928979,0.985972953317489,0.984277218055982,0.988744496918155
0.116214903113214,1.0044657842032,0.985220145951144,0.983623216067233,0.987500658141159
0.122033261307679,1.00385419288939,0.984441252718186,0.9829456119805,0.986197569944206
0.127852333035827,1.00321778819059,0.983638545837133,0.982243316836578,0.984858703838602
0.133672116340264,1.00255656296977,0.982814301548142,0.98151485905767,0.983506582029931
0.139492609788006,1.00187051011044,0.981970800112166,0.980758383364987,0.982161904251004
0.1453138125941,1.00115305298505,0.981110326383627,0.979971649696379,0.980842671586836
0.151135724743552,1.00015416348407,0.98023535620431,0.979152076581247,0.979563350151277
0.156958347070238,0.999129686131065,0.979345330946869,0.978297068608446,0.978334587282019
0.162781681231585,0.998079614158357,0.978438116791711,0.977404236208018,0.977163534998249
0.168605729644082,0.997003940819894,0.977511575951642,0.976471404397862,0.976054124060392
0.174430495417356,0.995902659391484,0.9765635666721,0.975496613436524,0.975007321085005
0.180255982288192,0.99477576317058,0.975591943231626,0.974478119476202,0.974021386658816
0.186082194554515,0.993623245476558,0.974594555942102,0.973414395215773,0.97309213445291
0.191909137009322,0.9924450996505,0.973569251149179,0.972304130553972,0.972213191337055
0.197736814874566,0.991241319055395,0.972513871232668,0.971146233242649,0.971376258494435
0.203565233735,0.990011897076052,0.971426254606778,0.969939829540147,0.970571373536928
0.209394399471966,0.988756827119199,0.970304235720778,0.968684264864843,0.969787173621609
0.215224318197143,0.987476102613452,0.969145645059159,0.967379104448508,0.969011159567843
0.221054996186248,0.986169717009366,0.967948309142089,0.966024133990108,0.96822996097611
0.226886439812691,0.984837663779456,0.966710050525967,0.964619360309484,0.967429602348261
0.23271865548118,0.98347993641823,0.965428687803738,0.963165012001136,0.966595770209658
0.238551649561287,0.982096528442154,0.964102035605381,0.961661540088229,0.9657140812327
0.244385428320958,0.980687433389774,0.962727904598244,0.960109618676358,0.964770351363466
0.250219997859988,0.979252644821679,0.961304101487821,0.958510145607873,0.963750865950079
0.256055364043439,0.977792156320482,0.95982842901785,0.956864243115887,0.962642650873742
0.261891532435023,0.976305961490955,0.958298685971026,0.955173258478446,0.961433744682698
0.267728508230424,0.974794053959957,0.956712667169373,0.953438764672909,0.96011347172903
0.273566296190593,0.97325642737649,0.955068163474958,0.951662561030262,0.958672716308611
0.279404900574977,0.971693075411741,0.953362961790148,0.949846673889495,0.957104197804424
0.28524432507472,0.970103991759064,0.951594845058143,0.94799335725229,0.955402746833365
0.291084572745805,0.968473903125696,0.94976158235631,0.946105093428239,0.953565582396453
0.296925645943683,0.966527659626348,0.947857640105574,0.944184483689918,0.951592558770033
0.302767546292053,0.964555025364328,0.945881983101022,0.942233786943741,0.949486073228204
0.3086102747305,0.962555997806178,0.943838003081469,0.940254910504877,0.947250725831517
0.314453831590384,0.960530574443874,0.941729099080698,0.938249452345159,0.944893085064638
0.320298216671711,0.958478752794825,0.939558677427422,0.936218700217651,0.942421466770724
0.326143429320054,0.956400530401925,0.937330151745587,0.934163630781345,0.939845712199147
0.331989468503532,0.954295904833506,0.935046942954306,0.932084908725611,0.937176965165806
0.337836332889838,0.952164873683448,0.932712479268081,0.929982885894645,0.934427448326709
0.343684020923326,0.950007434571101,0.930330196196849,0.927857600411919,0.931610238563465
0.349532530902148,0.947823585141393,0.927903536546029,0.92570877580465,0.928739041481931
0.355381861055442,0.945613323064789,0.925435950416559,0.923535820127907,0.925827965022069
0.361232009620581,0.943376646037304,0.922930895204865,0.921337825088997,0.922891292180151
0.367082974920469,0.94111355178059,0.92039183560305,0.91911356517169,0.919943252843046
0.372934755440889,0.938824038041886,0.917822243598629,0.916861496760346,0.916997794733255
0.378787349907915,0.93650810259407,0.915225598474686,0.914579757264092,0.914068353465718
0.384640757365364,0.934165743235663,0.912605386809721,0.912266164241,0.911167621715858
0.39049497725231,0.931796957790866,0.909965102477669,0.909918214521991,0.908307317498183
0.396350009480647,0.929401744109557,0.907308246647714,0.90753308333505,0.905497951556234
0.40220585451271,0.926980100067309,0.90463832778432,0.905107623429045,0.902748593862401
0.408062513438941,0.924532023565432,0.901958861646937,0.902638364198135,0.900066639228896
0.41391998805562,0.922057512530991,0.899273371289953,0.900121510805173,0.897457572028442
0.419778280942634,0.919556564916805,0.896585387062646,0.897552943306179,0.894924730025296
0.425637395541316,0.917029178701449,0.893898446608769,0.894928215773926,0.89246906731631
0.431497336232322,0.914475351889323,0.891216094866557,0.8922425554222,0.890088916381367
0.437358108413571,0.911869730560247,0.888541912796521,0.889490861809503,0.887779749245052
0.443219718575769,0.908915173373977,0.885882900466521,0.886667985544481,0.885533982983548
0.449082174326742,0.90591589747228,0.88323641244244,0.883769660736636,0.883341222374702
0.454945484303064,0.90287189004565,0.880593660693103,0.880792270785706,0.881188738415379
0.460809658043208,0.899783138322537,0.87794584148112,0.877732727831463,0.879061773548233
0.466674705859456,0.896649629569379,0.875284135365322,0.874588474166135,0.876943829606393
0.472540638709715,0.893471351090596,0.872599707203473,0.871357483646549,0.874816956859122
0.478407468069241,0.890248290228726,0.86988370615492,0.868038263106239,0.872662044158225
0.484275205802283,0.886980434364361,0.867127265683126,0.864629853767771,0.870459110184881
0.490143864033632,0.883667770916326,0.864321503558626,0.861131832654693,0.868187595797796
0.496013455020082,0.880310287341556,0.861457521861661,0.857544314003826,0.865826657482689
0.501883991021808,0.876907971135264,0.858526406984896,0.853867950677367,0.863355461902771
0.507755484173648,0.873460809830946,0.855519229636548,0.850103935574722,0.860753481551096
0.513627946356301,0.869968791000435,0.852427044843008,0.846254003044767,0.858000791504759
0.519501389067437,0.866431902253903,0.849240891951819,0.842320430297686,0.855078367280567
0.525375823292717,0.862850131239962,0.845951794634841,0.838306038816801,0.851968383793018
0.531251259376729,0.859223465645659,0.842550760891042,0.834214195770675,0.848654515414698
0.537127706893828,0.855551893196537,0.839028783049605,0.830048815424546,0.845122237138469
0.543005174518894,0.851835401656697,0.835376837773172,0.825814360552405,0.841359126842648
0.548883669898004,0.848073978828822,0.831585886060725,0.821515843848394,0.837355168658487
0.554763199519009,0.844267612554199,0.827646873250979,0.817158829338401,0.833103057440609
0.560643768582032,0.840416290712788,0.823550729025546,0.812749433791701,0.828598504340341
0.566525380869865,0.836520001223315,0.8192883674121,0.808294328132174,0.823840543481753
0.572408038618296,0.832578732043163,0.814850686787801,0.803800738849741,0.818831839741092
0.578291742386333,0.828592471168599,0.810228569882591,0.799276449411457,0.813578997629376
0.584176490926349,0.824503789313443,0.805412760957389,0.794729801112041,0.808092871273369
0.590062281059122,0.819875844689091,0.800385643562498,0.790168860291375,0.802388793482995
0.595949107645376,0.815243827398676,0.795153969271339,0.785599143584704,0.796486084321169
0.601836963759913,0.810607768273125,0.789738506683954,0.781024732380823,0.790407259806881
0.607725840931608,0.805967698166551,0.784160062638433,0.776448630005916,0.784177550336114
0.613615729385403,0.801323647956146,0.778439482205036,0.771872759820672,0.777824446068919
0.61950661828446,0.796675648542186,0.772597648680071,0.767297963318413,0.771377240865094
0.625398495972486,0.792023730847993,0.76665548357979,0.762723998224145,0.764866574768533
0.63129135021622,0.787367925819886,0.760633946634062,0.75814953659479,0.758323975040642
0.63718516844809,0.782708264427083,0.754554035780113,0.753572162920345,0.751781395742058
0.64307993800903,0.778044777661844,0.748436787155929,0.748988372226072,0.745270755863768
0.648975646391469,0.773377496539208,0.742303275093867,0.744393568175955,0.738823476006946
0.654872281482482,0.768706452097105,0.73617461211382,0.739782061176915,0.732470013612027
0.660769831807104,0.764031675396277,0.73007194891659,0.735147066484365,0.726239396737083
0.666668286771817,0.759353197520221,0.724016474377041,0.730480702308658,0.720158756385035
0.672567636908193,0.754671049575181,0.718029415536972,0.725773987922783,0.714252857380831
0.678467874116711,0.749985262690095,0.712132037598275,0.721016841771032,0.708543627798117
0.684368991910729,0.74529586801656,0.706345643915671,0.716198079578774,0.703049686935069
0.690270985660632,0.740602896728785,0.700691575989381,0.7113054124635,0.697785871840651
0.696173852838134,0.735906380023573,0.695191213457901,0.706325445046765,0.692762762390551
0.702077593260754,0.731206349120253,0.68986597409046,0.701243673567396,0.687986204913067
0.707982209336451,0.726502835260674,0.684737313779521,0.696044483995774,0.683456834365633
0.713887706308422,0.721795869709131,0.679826726533061,0.690711150149335,0.679169595061354
0.71979409250007,0.717085483752383,0.675155744466784,0.685225831809114,0.675113259946543
0.725701379560134,0.712371708699543,0.670745937796399,0.679569572837491,0.671269948428685
0.731609582707978,0.707507713859857,0.666618436933114,0.67372229973934,0.667614642770593
0.737518720970781,0.70147208284254,0.662741070593473,0.667663298837565,0.664114818069437
0.743428817271587,0.695183592292897,0.659043645270238,0.661373127487247,0.660731052705526
0.74933989821866,0.688642011615796,0.655469297306512,0.654833976943172,0.657418119718801
0.755251993802406,0.68184711033772,0.651961074680469,0.648029594404811,0.654125748472538
0.761165137089727,0.674798658107216,0.648461937036447,0.640945281898113,0.650799357515232
0.76707936391818,0.667496424695381,0.644914755716305,0.633567895152133,0.647380788887576
0.772994712589909,0.659940179996314,0.641262313790959,0.625885842470519,0.643809043873795
0.778911223565383,0.652129694027526,0.637447306092194,0.617889083597819,0.640021020194646
0.784828939156913,0.644064736930481,0.633412339244918,0.609569128580714,0.635952250642673
0.790747903221974,0.635745078971,0.629099931699172,0.600919036623863,0.631537643157526
0.7966681608563,0.627170490539698,0.624452513762948,0.591933414941005,0.626712222340414
0.80258975808679,0.618340742152475,0.619412427634909,0.582608417600409,0.621411872406943
0.808512741564191,0.609255604451001,0.613921927437349,0.572941744365525,0.615574081575854
0.814437158255581,0.599914848203101,0.607923179249592,0.562932639530352,0.609138687894559
0.82036305513664,0.590318244303289,0.601358261141541,0.552581890749542,0.602048626497924
0.826290478883714,0.580465563773161,0.594169163207375,0.541891827863655,0.594250678301228
0.832219475565673,0.570356577761923,0.586297787599606,0.530866321718771,0.585696220124528
0.838150090335559,0.559991057546768,0.577685948563315,0.519510782981476,0.576341976247505
0.844082367122027,0.549368774533394,0.568275372470867,0.507832160948351,0.56615077139494
0.85001634832058,0.538489500256472,0.55800769785635,0.49583894235026,0.555092285149155
0.855952074484596,0.527353006380052,0.546824475450896,0.483541150151862,0.543143807790403
0.861889584016146,0.515959064698068,0.534667168217671,0.470950342345497,0.530290997562475
0.86782891285661,0.504307447134776,0.521477151387589,0.458079610740188,0.516528639363286
0.873770094177081,0.492397925745227,0.507195712495012,0.444943579745513,0.501861404858113
0.879713158068566,0.480067103945435,0.491764795952483,0.43155841076368,0.486304614011483
0.885658131238066,0.466658654354422,0.475202329563211,0.417944197294728,0.469884959673008
0.891605036806998,0.453174606701655,0.457614111906557,0.404128053903701,0.452640690268308
0.897553894305267,0.439614403238136,0.439101350888597,0.390138032350899,0.434620891179214
0.903504719722895,0.425977485954773,0.419765302051199,0.376002063200929,0.415884542654202
0.909457525563021,0.412263296583191,0.399707268430108,0.361747961458151,0.396499573775963
0.91541232089495,0.398471276596568,0.379028600412745,0.347403432208174,0.376541915904258
0.921369111407236,0.384600867210405,0.357830695595703,0.332996076264418,0.356094555597784
0.927327899460799,0.37065150938338,0.336214998642308,0.318553395820129,0.335246587017441
0.933288684142088,0.356622643818084,0.314283001139721,0.304102800106009,0.314092263814073
0.939251461316278,0.342513710961915,0.292136241455887,0.289671611053012,0.292730050503757
0.945216223680499,0.328324151007846,0.26987630459629,0.275287068960637,0.271261673333584
0.951182960817117,0.314053403895234,0.247604822060592,0.260976338170625,0.249791170640861
0.95715165924704,0.299700909310685,0.225423471698764,0.246766512745795,0.228423942708966
0.963122302483068,0.285266106688775,0.20343397756745,0.232684622154473,0.20726580112218
0.969094871083279,0.270748435212985,0.181738109785668,0.218757636960048,0.186422017623209
0.975069342704457,0.256147333816434,0.160437684390601,0.205012474515991,0.165996372476149
0.981045692155552,0.241462241182727,0.139634563193061,0.191476004665859,0.1460902023378
0.987023891451178,0.22669259574678,0.119430653632729,0.178175055448991,0.126801447640384
0.993003909865159,0.211837835695657,0.0999279086332523,0.16513641881105,0.108223699488514
0.998985713984095,0.196897398969342,0.0812283264570805,0.152386856320015,0.0904452460739448
1.00496926776099,0.18187072326166,0.0634339505600734,0.139953104887381,0.0735481186105163
1.01095453256888,0.166757246020977,0.0466468694459382,0.127861882494495,0.0576071367927633
1.01694146725455,0.151556404451147,0.0309692165204476,0.116139893924079,0.0426889537808966
1.02293002819225,0.136267635512259,0.0165031699454527,0.104813836496911,0.0288511007154225
1.02892016933744,0.121002195818261,0.00335417681903641,0.0939103985020442,0.0161410306772667
1.03491184228489,0.106606273148372,-0.00828117231097145,0.0834539487013524,0.00459501457892198
1.04090499639353,0.0928555022323815,-0.0183882666715847,0.0734624232153165,-0.00576347755356689
1.04689957903326,0.079749921961439,-0.0270444976442833,0.0639509823524566,-0.0149240384097644
1.05289553586586,0.0672895705690049,-0.0343272088284968,0.0549327251669494,-0.0228885217803972
1.05889281112692,0.0554744856303543,-0.0403136958699308,0.0464186861857297,-0.0296701916446188
1.06489134790788,0.044304704062182,-0.0450812062888231,0.0384178321380295,-0.0352928719349793
1.07089108843831,0.0337802621222106,-0.0487069393084248,0.0309370586875537,-0.0397900969841255
1.07689197436835,0.0239011954087401,-0.0512680456832035,0.023981187167365,-0.043204262656889
1.08289394705131,0.0146675388602616,-0.0528416275273361,0.0175529613170653,-0.0455857781716843
1.08889694782657,0.00607932675504402,-0.0535047381430008,0.0116530440228959,-0.0469922186151852
1.09490091830251,-0.00186340728933934,-0.0533343818488326,0.00628001406019915,-0.0474874781538611
1.1009058006398,-0.00916063031633407,-0.0524075138082864,0.00143036283883149,-0.0471409239467071
1.10691153783469,-0.0158123100308595,-0.0508010398581012,-0.0029015088491097,-0.0460265507624442
1.11291807400268,-0.0218184147997223,-0.0485918163367483,-0.00672329407863809,-0.0442221363054939
1.11892535466222,-0.0271789136520581,-0.0458566499128281,-0.0100447830387194,-0.0418083972542818
1.12493332701871,-0.0318937762796319,-0.0426722974136218,-0.0128778662762271,-0.0388681460161059
1.1309419402486,-0.0359629730373978,-0.0391154656535317,-0.0152365379374344,-0.0354854482019723
1.13695114578375,-0.0393864749437582,-0.0352628112626003,-0.0171368990065351,-0.0317447808254873
1.14296089759593,-0.0421642536810818,-0.0311909405150421,-0.0185971605416593,-0.027730191229755
1.14897115248151,-0.044296281596044,-0.0269764091578358,-0.0196376469079601,-0.0235244567459927
1.15498187034639,-0.0457825317000704,-0.0226957222391543,-0.0202807990080084,-0.0192082450877206
1.16099301449103,-0.0466229776697156,-0.0184253339371121,-0.0205511775094465,-0.014859275484393
1.16700455189574,-0.046817593847061,-0.0142416473882893,-0.020475466069763,-0.0105514805583721
1.17301645350613,-0.0463663552401493,-0.0102210145163092,-0.0200824745583392,-0.00635416894912412
1.17902869451874,-0.0448103157790716,-0.00644295870869215,-0.0194031515853014,-0.00233118849018423
1.18504125465514,-0.0412587990825271,-0.00306598833790442,-0.0184722499260499,0.00146014171878482
1.19105411826364,-0.037871391052422,-0.000128216440902654,-0.0173285465234484,0.00497106668036903
1.19706727412117,-0.0346478598249606,0.00239448630590503,-0.0160094451334065,0.00816211564557276
1.20308071515506,-0.0315879732292056,0.00452621253092676,-0.0145502925816592,0.011002613949154
1.20909443816325,-0.0286914987873517,0.00629101809850953,-0.0129843803435028,0.0134701404463126
1.21510844353418,-0.0259582037148841,0.0077129220401317,-0.0113429461302516,0.0155499860097385
1.22112273496659,-0.023387854920894,0.00881590648554712,-0.00965517548259767,0.0172346130905337
1.22713731918906,-0.0209802190082674,0.00962391659416653,-0.00794820337067915,0.0185231163459071
1.23315220567943,-0.0187350622739227,0.0101608604863146,-0.00624711580104715,0.0194206843364843
1.23916740638394,-0.0166521507090979,0.0104506091746458,-0.00457495143042742,0.0199380622970261
1.24518293543633,-0.0147312499994999,0.0105169964955528,-0.00295270318615676,0.0200910159825147
1.25119880887655,-0.0129721255256348,0.0103838190406752,-0.00139931989366773,0.0198997965938527
1.25721504436949,-0.0113745423629925,0.0100748360883926,6.82920894845719e-05,0.0193886067851605
1.26323166092338,-0.00993826528233987,0.00961376953548493,0.00143526723253581,0.0185850677568171
1.26924867860805,-0.0086630587498899,0.00902430382867251,0.00268877918387187,0.0175196874360829
1.27526611827305,-0.00754868692761112,0.00833008589642015,0.00381803911642169,0.0162253297495972
1.28128400126547,-0.0065949136734341,0.00755472508060388,0.00481429406626266,0.0147366849898365
1.2873023491477,-0.00580150254150923,0.00672179306835328,0.00567082526452603,0.0130897412790385
1.29332118341491,-0.00516821678244813,0.00585482382390147,0.00638294646237982,0.0113212571336125
1.2993405252124,-0.00469481934359378,0.00497731352047294,0.00694800224930439,0.00946823513201529
1.30536039505274,-0.0043810728692321,0.00411272047226841,0.00736536636450134,0.00756739668912106
1.31138081253273,-0.004226739700846,0.0032844650664583,0.00763644000159949,0.0056546579400118
1.31740179605015,-0.00423158187739888,0.00251592969530764,0.00776465010644165,0.00376460673657776
1.32342336252039,-0.00439536113553106,0.00183045868823754,0.00775544766821856,0.00192998075964123
1.3294455270928,-0.00458723661048193,0.00125044426314788,0.00761632184955622,0.00018114656115434
1.33546830287624,-0.00439314524989225,0.000767593444977344,0.0073590476116709,-0.00145456951089055
1.34149170079225,-0.00420299248135901,0.000368366033141151,0.00700078298915633,-0.00295412108231503
1.3475157296404,-0.00401670736343201,4.71836654456048e-05,0.00655842621954207,-0.00429916903013142
1.35354039621739,-0.00383421891070337,-0.00020152548808621,0.00604791216663357,-0.00547581921239226
1.35956570543709,-0.00365545609388163,-0.000383326710619875,0.00548421423880917,-0.00647433199072461
1.36559166045079,-0.00348034783992191,-0.000503778724314717,0.00488134631140576,-0.00728883251136019
1.37161826276739,-0.00330882303207781,-0.000568433675790085,0.0042523646531959,-0.00791702174576457
1.37764551237374,-0.00314081051003703,-0.00058283712183724,0.00360936985720282,-0.00835988829290054
1.3836734078551,-0.00297623907003677,-0.000552528015058541,0.00296350877552592,-0.0086214209449692
1.38970194651561,-0.00281503746489919,-0.000483038689495015,0.00232497645823181,-0.00870832201844002
1.39573112449882,-0.00265713440420082,-0.000379894846287735,0.0017030180965417,-0.00862972145221042
1.40176093690842,-0.00250245855433614,-0.000248615539354477,0.00110593097014923,-0.0083968916743918
1.40779137792893,-0.00235093853862465,-9.47131610490469e-05,0.000541066398469522,-0.00802296324020354
1.41382244094651,-0.00220250293744118,7.63065721444529e-05,1.48316961669549e-05,-0.00752264124179046
1.41985411866988,-0.00205708028824773,0.000258944633943755,-0.000467307867145203,-0.00691192249286841
1.42588640325126,-0.00191459908576577,0.000447708702553453,-0.000900827103190714,-0.00620781348903501
1.43191928640745,-0.00177498778203718,0.000637113174934748,-0.00128213893732199,-0.00542804914618218
1.43795275954095,-0.0016381747865527,0.000821679181164671,-0.00160859243632962,-0.00459081231846123
1.44398681386116,-0.0015040884663437,0.000995934598609274,-0.00187847083269473,-0.00371445409771694
1.45002144050571,-0.00137265714606309,0.00115441406628817,-0.00209098954407958,-0.00281721489616511
1.45605663066177,-0.00124380910812383,0.00129165899910485,-0.00224629418936975,-0.00191694631409879
1.46209237568755,-0.00111747259273259,0.00140221760200229,-0.00234545860022572,-0.00103083379432181
1.4681286672338,-0.000993575798140847,0.0014806448844094,-0.00239048282864955,-0.000175120065404454
1.47416549736543,-0.000872046880548044,0.0015215026742613,-0.00238429115051775,0.000635170625200858
1.48020285868319,-0.000770240818550554,0.00152024083276558,-0.0023307357685527,0.0013865075824724
1.48624074444146,-0.000723997816036835,0.00149266392026049,-0.00223517125334333,0.00206717936370948
1.49227914861455,-0.000681627971147871,0.0014476931939659,-0.00210438367508298,0.00266776161966307
1.49831806588159,-0.000643096111830736,0.00138697957970144,-0.00194492844007129,0.00318121346145682
1.5043574915916,-0.000608367042819194,0.00131217064044383,-0.00176295379411348,0.00360272696278181
1.51039742172838,-0.000577405545562511,0.00122491057109743,-0.00156420166909841,0.00392956806313671
1.51643785287533,-0.000550176378296975,0.0011268401934123,-0.00135400853144018,0.00416091789776763
1.52247878218022,-0.000526644276143025,0.00101959695071753,-0.00113730623225578,0.00429771455622566
1.52852020731996,-0.000506773951084804,0.000904814902813614,-0.000918622859272724,0.00434249526980105
1.53456212646535,-0.000490530092066897,0.000784124720776002,-0.000702083590603862,0.00429923902911656
1.54060453824578,-0.000477877365037709,0.000659153681797622,-0.000491411550169089,0.00417320963279133
1.54664744171398,-0.000468780413011165,0.000531525664103281,-0.000289928664882718,0.00397079916826758
1.55269083631063,-0.000463203856023909,0.000402861141657788,-0.000100556523693464,0.00369937192566451
1.55873472182905,-0.000461112291358082,0.000274777179215321,7.41827617618935e-05,0.00336710874557494
1.56477909837981,-0.000462470293426852,0.000148887427006956,0.000232165694631133,0.00298285180230874
1.57082396635536,-0.000467242413881717,2.68021157758654e-05,0.000371666528647166,0.00255594982261969
1.57686932639457,-0.000475393181728425,-8.98719485014242e-05,0.000491356402145645,0.00209610374188096
1.58291517934734,-0.000486887103282428,-0.000199531389623539,0.000590302470367448,0.00161321279813028
1.58896152623907,-0.000501688662238409,-0.000300576266346361,0.000667967036051452,0.0011172210648792
1.59500836823524,-0.00051976231977532,-0.000391410077387339,0.000724206678054586,0.000617964424307071
1.60105570660586,-0.00054107251456015,-0.000470439766639802,0.00075927137865381,0.000125017980925611
1.60710354268993,-0.000565583662778469,-0.000536075728229664,0.000773803648714124,-0.000352456082544556
1.61315187785991,-0.000593260158246662,-0.000586731811542139,0.000768837651267801,-0.000805860206514129
1.61920071348611,-0.000624066372442789,-0.000620825326406448,0.000745798323531075,-0.00122731271204628
1.62525005090112,-0.000657966654492385,-0.000636777048077802,0.000706500496828424,-0.00160979861340067
1.63129989136416,-0.000674152803682329,-0.000633477984020387,0.000653148174064133,-0.00194732001159624
1.63735023602655,-0.000638044541149997,-0.000618607872637793,0.000588299979590182,-0.00223505279453561
1.6434010859106,-0.000604065697535912,-0.000595924379278271,0.000514571020581279,-0.00246947783122231
1.64945244190895,-0.000572193940067483,-0.000566140685509732,0.000434411839531719,-0.0026483556523105
1.65550430478841,-0.000542406921918986,-0.000529969397437204,0.00035009691403151,-0.00277063554039595
1.66155667519404,-0.000514682282161978,-0.0004881225439285,0.000263725032379043,-0.00283636301611098
1.6676095536531,-0.00048899764587727,-0.00044131157519153,0.000177219670071714,-0.00284658755947537
1.67366294057907,-0.000465330624148975,-0.000390247360978522,9.23293671313186e-05,-0.00280327056781734
1.67971683627566,-0.000443658814069889,-0.000335640188996407,1.06281059541531e-05,-0.00270919355002773
1.68577124094081,-0.000423959798828549,-0.000278199763348278,-6.64843097000581e-05,-0.00256786655832097
1.69182615467071,-0.000406211147710896,-0.000218635202757741,-0.000137781875484766,-0.00238343685766925
1.6978815774638,-0.000390390416117741,-0.000157655039026228,-0.000202212005929266,-0.00216059783358196
1.70393750922481,-0.000376475145652631,-9.59672154271939e-05,-0.00025889515357778,-0.00190449813895334
1.70999394976875,-0.000364442864069738,-3.42790849363702e-05,-0.000307124427137458,-0.00162065108028
1.71605089882498,-0.000354271085399178,2.67025912014232e-05,-0.00034636520887773,-0.00131484424386761
1.72210835604116,-0.000345937309894643,8.62716452894241e-05,-0.000376254771474982,-0.000993049362745189
1.72816632098736,-0.000339419024138217,0.000143722504705992,-0.000396601893848196,-0.00066133242463018
1.73422479316002,-0.000334693701029655,0.000198350193560973,-0.000407386476350311,-0.000325764021655382
1.74028377198604,-0.0003317387998265,0.00024945033433355,-0.000408759155348802,7.67005778400264e-06
1.74634325682677,-0.000330531766161658,0.00029631914949295,-0.000401040916770113,0.000333157994340676
1.75240324698207,-0.000331050032119315,0.000338253463150676,-0.00038472270914027,0.00064515085952447
1.75846374169435,-0.00033327101624771,0.000374550702588487,-0.000360465055728064,0.00093845129397149
1.76452474015263,-0.000337172123575417,0.000404508900083115,-0.000329097666073966,0.00120830194082801
1.77058624149653,-0.000342730745651041,0.000427426694319476,-0.000291619046546325,0.00145047363460382
1.77664824482037,-0.000349924260573692,0.000442603332188426,-0.000249196110474331,0.00166135334414221
1.78271074917723,-0.00034833680954178,0.000449487639798598,-0.000203161941480117,0.00183803185906254
1.78877375358293,-0.000324167585570325,0.000450046935432213,-0.000154851568367348,0.00197838408109608
1.79483725701972,-0.000301693737690985,0.000445424528480052,-0.000105363451414393,0.00208108776058197
1.80090125843955,-0.000280900632506329,0.000436043857287675,-5.56936906640567e-05,0.00214557509944645
1.80696575676708,-0.000261773627351498,0.000422327744967367,-6.75604329927284e-06,0.0021719751444688
1.81303075090285,-0.000244298070160949,0.000404698398177584,4.0617933292946e-05,0.00216105634002461
1.81909623972636,-0.000228459299694512,0.000383577406113471,8.56787378739772e-05,0.00211416921441262
1.82516222209915,-0.000214242645366352,0.000359385739244637,0.000127758781564428,0.00203318920019063
1.83122869686795,-0.000201633427416865,0.000332543748219401,0.000166272243376383,0.00192045958877942
1.83729566286775,-0.000190616956812706,0.000303471162780527,0.000200714926014032,0.00177873461959557
1.84336311892494,-0.000181178535390225,0.000272587090595632,0.000230664110674651,0.00161112270419935
1.84943106386041,-0.000173303455739525,0.000240310016088731,0.000255778412045297,0.00142102978566743
1.85549949649267,-0.000166977001338917,0.000207057799323081,0.000275797632752183,0.00121210283332169
1.86156841564095,-0.000162184446527326,0.000173247674987503,0.00029054261744062,0.000988173473982743
1.86763782012834,-0.000158911056540999,0.000139296251041791,0.000299915106666542,0.000753201758681576
1.87370770878491,-0.000157142087498341,0.000105619507805048,0.000303897590374297,0.00051122006664447
1.87977808045079,-0.000156862786508719,7.26327966888032e-05,0.000302553161011564,0.000266277145678672
1.88584893397938,-0.000158058391551497,4.0750839154644e-05,0.000296025366564311,2.23822900555438e-05
1.8919202682404,-0.000160714131656672,1.03877254965403e-05,0.000284538062840243,-0.000216550344043892
1.89799208212302,-0.000164815226817009,-1.80430861730961e-05,0.000268395265864218,-0.000446757285453068
1.90406437453907,-0.000170346888039993,-4.41287711324787e-05,0.000247981003714817,-0.000664681156341761
1.91013714442608,-0.000177294317380605,-6.74571391422352e-05,0.000223759168014707,-0.000867025942321139
1.91621039075045,-0.000185642707953821,-8.76166355838485e-05,0.000196273365204244,-0.00105081212365868
1.92228411251061,-0.000195377243991039,-0.000104196342507366,0.000166146767568548,-0.00121343166709328
1.92835830874013,-0.000206483100759872,-0.000116785979906638,0.000134081963639756,-0.00135270287823328
1.93443297851086,-0.0002098302240538,-0.000125067678434324,0.000100859129314244,-0.00146692509465651
1.9405081209359,-0.000195413388145807,-0.000130060615330522,6.72184997415839e-05,-0.00155492554268947
1.94658373517048,-0.000182064057422476,-0.000132314564629745,3.3728083101117e-05,-0.00161605618234715
1.95265982041009,-0.000169771684631253,-0.000132029724413529,8.97864571940187e-07,-0.00165015534134405
1.95873637588793,-0.000158525716058955,-0.000129406333271126,-3.08066665628349e-05,-0.00165751002333431
1.96481340087244,-0.000148315591669484,-0.000124644669833608,-6.09644500362223e-05,-0.00163881850526382
1.97089089466477,-0.000139130745063848,-0.000117945052653964,-8.91987870959906e-05,-0.00159515301596369
1.97696885659632,-0.000130960603473009,-0.000109507839727793,-0.000115177273126275,-0.00152792249582688
1.98304728602617,-0.000123794587816077,-9.95334281889253e-05,-0.000138611729953277,-0.00143883543856659
1.9891261823386,-0.000117622112727318,-8.82222539872324e-05,-0.00015925813806128,-0.00132986281435016
1.99520554494059,-0.000112432586494328,-7.57747915816363e-05,-0.000176916568628503,-0.00120320107522368
2.00128537325926,-0.00010821541117434,-6.23915535968538e-05,-0.000191431115271672,-0.00106123524269466
2.00736566673942,-0.000104959982538155,-4.82730904364974e-05,-0.000202689826024623,-0.000906502077702892
2.01344642484099,-0.00010265569010358,-3.36199900066109e-05,-0.000210624634526551,-0.000741653333249225
2.01952764703651,-0.000101291917165673,-1.86328774269054e-05,-0.000215211291473343,-0.000569419089913881
2.02560933280863,-0.000100858040822994,-3.51241455721692e-06,-0.000216469295994213,-0.0003925711743152
2.03169148164757,-0.000101343431906356,1.15407002047823e-05,-0.000214461826493063,-0.000213886661139231
2.03777409304859,-0.000102737455157077,2.63257322682726e-05,-0.000209295671526745,-3.61114582872077e-05
2.04385716650949,-0.000105029469065336,4.06419112939812e-05,-0.000201121160514943,0.000138076024285911
2.04994070152806,-0.000108208826019791,5.42884314018951e-05,-0.000190132094305349,0.000306101121473874
2.05602469759955,-0.000112264872250111,6.70644515666738e-05,-0.000176565675515425,0.000465529076242889
2.06210915421418,-0.000117186947863458,7.87690959681734e-05,-0.000160702438723837,0.000614101118502491
2.06819407085455,-0.000122964386865837,8.92014542659579e-05,-0.000142866180444532,0.000749770459131353
2.07427944699314,-0.00012958651719,9.81605819557751e-05,-0.000123423889126291,0.000870738199892942
2.08036528208977,-0.000137042660680667,0.000105445500813558,-0.000102785674665457,0.000975489157734046
2.08645157558907,-0.000138015406305323,0.000110864867441001,-8.14034942518347e-05,0.00106282759025107
2.09253832691805,-0.000126297999665312,0.000114433113290745,-5.9701164091651e-05,0.00113190804260847
2.09862553548482,-0.000115484188461075,0.000116290428354023,-3.80052829856356e-05,0.00118223512754829
2.10471320067891,-0.000105566621660058,0.00011656680781569,-1.66116340550367e-05,0.00121363974308836
2.11080132187176,-9.65379436824524e-05,0.000115392062112005,4.20784660385503e-06,0.00122625460219198
2.11688989841739,-8.83907944840915e-05,0.000112895816429793,2.42050486014227e-05,0.00122048989822987
2.12297892965286,-8.11178095130787e-05,0.000109207510528484,4.31556653849978e-05,0.00119700902088011
2.12906841489895,-7.47116197589699e-05,0.000104456398222616,6.08591726473967e-05,0.00115670432482278
2.13515835346064,-6.91648517018424e-05,9.87715472853968e-05,7.71388063863922e-05,0.00110067294948631
2.14124874462774,-6.44701274046881e-05,9.22818388257151e-05,9.18415411050908e-05,0.00103019269102866
2.14733958767545,-6.0620064451297e-05,8.51159672284593e-05,0.000104838067743835,0.000946697926521002
2.15343088186492,-5.76072760579646e-05,7.74024395687382e-05,0.00011602277162846,0.000851755589997409
2.15952262644384,-5.54243709226761e-05,6.92695754810599e-05,0.000125313710480325,0.000747041201145655
2.165614820647,-5.40639534055456e-05,6.08455066871749e-05,0.000132652591995989,0.000634314946282189
2.17170746369688,-5.35186234403402e-05,5.22581766830352e-05,0.00013800475162986,0.000515397812228424
2.17780055480419,-5.37809765545759e-05,4.3635340483093e-05,0.000141359130258423,0.000392147772433785
2.1838940931685,-5.48436039363995e-05,3.51045641599444e-05,0.000142728251710264,0.000266436026399647
2.18998807797877,-5.66990923655246e-05,2.67932246191426e-05,0.000142148200266084,0.000140123292185518
2.19608250841394,-5.93400243003102e-05,1.88285091713173e-05,0.000139678597892543,1.50361512779108e-05
2.20217738364351,-6.27589778139249e-05,1.13374152975887e-05,0.000135402581817615,-0.000107056552076201
2.20827270282812,-6.69485266869185e-05,4.44675019754456e-06,0.000129426781548312,-0.000224467259382676
2.21436846512012,-7.19012403457783e-05,-1.71686943389982e-06,0.000121881296089157,-0.000335613191775041
2.22046466966414,-7.76096839322583e-05,-7.02701782924716e-06,0.000112919671105244,-0.000439039791068367
2.22656131559767,-8.40664182583967e-05,-1.13574604101066e-05,0.000102718875739604,-0.000533444106666975
2.23265840205165,-9.1263999856051e-05,-1.45821541769053e-05,9.14792797647562e-05,-0.000617698128469218
2.23875592815106,-9.34205226343058e-05,-1.65981510929398e-05,7.94240754130824e-05,-0.00069087206100343
2.24485389301546,-8.65424359003144e-05,-1.75832034508329e-05,6.67711027894534e-05,-0.000752255555972964
2.25095229575982,-8.01863292263175e-05,-1.76658476337732e-05,5.3704123431274e-05,-0.000801362912942062
2.25705113549544,-7.43472389699494e-05,-1.69242546285942e-05,4.03949984309543e-05,-0.000837920932368119
2.26315041133097,-6.90201985781848e-05,-1.5436578118343e-05,2.70059221759947e-05,-0.000861854178240463
2.26925012237341,-6.42002385840064e-05,-1.32809543443703e-05,1.36894238588196e-05,-0.000873270263072771
2.27535026772911,-5.98823867430926e-05,-1.0535501756784e-05,5.88368337295072e-07,-0.000872445165925896
2.28145084650482,-5.60616678668152e-05,-7.27832107309626e-06,-1.2164042329574e-05,-0.000859808583437995
2.28755185780862,-5.27331039717937e-05,-3.58749509821313e-06,-2.44442679130667e-05,-0.000835929314109581
2.29365330075101,-4.98917141847214e-05,4.58911542841054e-07,-3.6138428535904e-05,-0.000801500675635979
2.29975517444586,-4.75325148251736e-05,4.78285244808019e-06,-4.71423035116589e-05,-0.000757325955579233
2.30585747801144,-4.56505193607762e-05,9.30629960776524e-06,-5.7361329904958e-05,-0.000704303895611186
2.31196021057144,-4.42407384640559e-05,1.39512435690019e-05,-6.67106012408509e-05,-0.000643414208980747
2.31806337125597,-4.32981799440575e-05,1.86396935792864e-05,-7.51148661427422e-05,-0.000575703131581036
2.32416695920256,-4.28178488603591e-05,2.32936777407762e-05,-8.25085268406796e-05,-0.000502269006795497
2.33027097355719,-4.27947474469809e-05,2.78352431175437e-05,-8.88356378268561e-05,-0.000424247903908303
2.33637541347531,-4.32238751195476e-05,3.21864559908649e-05,-9.4049904370687e-05,-0.000342799270117431
2.34248027812282,-4.41002285630722e-05,3.62694018512693e-05,-9.81146809434359e-05,-0.000259091616951351
2.34858556667711,-4.54188016314717e-05,4.00061857261266e-05,-0.000101002969839596,-0.0001742882399819
2.35469127832806,-4.71745854495568e-05,4.33189321406564e-05,-0.000102697419558572,-8.95329730339001e-05
2.36079741227908,-4.9362568374468e-05,4.61297854555099e-05,-0.000103190323258891,-5.9359763649859e-06
2.3669039677481,-5.19777359797627e-05,4.83609098555682e-05,-0.00010248361711375,7.54404411339578e-05
2.37301094396858,-5.50150711081198e-05,4.99344895934699e-05,-0.000100588878745992,0.000153595965390922
2.37911834019056,-5.84695538846801e-05,5.07727291544434e-05,-9.7527325585047e-05,0.000227606385906208
2.38522615568164,-6.23361616804314e-05,5.07978532864344e-05,-9.33298131651757e-05,0.000296637670716128
2.39133438972805,-6.07368433380471e-05,4.99332287039452e-05,-8.80370249753895e-05,0.000359960011432713
2.39744304163542,-5.13496253821044e-05,4.81692714843331e-05,-8.17061534875433e-05,0.000416961862855839
2.40355211072824,-4.32459575986945e-05,4.55968703243705e-05,-7.44102216025872e-05,0.00046715827258545
2.40966159634737,-3.6422572509657e-05,4.23146645539335e-05,-6.62275683521584e-05,0.000510186837546349
2.41577149784734,-3.08761997619372e-05,3.84209438664094e-05,-5.72411513786419e-05,0.000545800364333963
2.42188181459362,-2.66035661207326e-05,3.40136478462719e-05,-4.75385406010348e-05,0.000573859501247627
2.42799254595987,-2.36013955538889e-05,2.91903657093422e-05,-3.7211911953412e-05,0.000594325391358038
2.43410369132518,-2.18664091663354e-05,2.40483357596063e-05,-2.63580410959265e-05,0.000607252345322148
2.44021525007139,-2.13953251393563e-05,1.8684445263657e-05,-1.50782970528984e-05,0.000612780535388862
2.44632722158028,-2.21848589341784e-05,1.31952299138088e-05,-3.47863598269555e-06,0.000611128709744609
2.45243960523086,-2.42317231041551e-05,7.67687353993294e-06,8.33040521489549e-06,0.000602586927210386
2.45855240039662,-2.75326273656445e-05,2.22520765288086e-06,2.02337153059903e-05,0.000587509312953024
2.46466560644277,-3.2084278636937e-05,-3.06428874636614e-06,3.21116149978852e-05,0.00056630683477595
2.4707792227235,-3.78833810435304e-05,-8.09648969462682e-06,4.38398634543349e-05,0.000539440099937928
2.47689324857925,-4.49266358277717e-05,-1.27766225227116e-05,5.52896645445876e-05,0.000507412173094879
2.48300768333391,-5.32107414392213e-05,-1.70102682521446e-05,6.63276734167278e-05,0.000470761414691651
2.48912252629209,-6.2732393564541e-05,-2.07033619512505e-05,7.68160028593022e-05,0.000430054340722447
2.49523777673637,-7.34882850093184e-05,-2.37621931002539e-05,8.66122297759736e-05,0.000385878502868366
2.50135343392454,-8.54751058783394e-05,-2.6093405962697e-05,9.55694016878602e-05,0.000338835389762897
2.50746949708683,-9.868954339075e-05,-2.76039998456326e-05,0.000103536043118934,0.000289533349567832
2.51358596542316,-0.000113128282015297,-2.82013295999932e-05,0.000110356162231817,0.00023858053292513
2.51970283810035,-0.000128788003424348,-2.77931058430979e-05,0.000115869257338203,0.000186577857698
2.52582011424939,-0.00014566538655694,-2.62873954433285e-05,0.000119910323291106,0.000134111994374712
2.53193779296267,-0.000163757107515562,-2.35926217198685e-05,0.000122309858208607,8.17483726492075e-05
2.53805587329118,-0.000183059839655106,-1.96175649157842e-05,0.000122893869977838,3.00242094435269e-05
2.54417435424178,-0.000196571908783581,-1.42840481453412e-05,0.000121487038142093,-2.05584584792117e-05
2.55029323477474,-0.000200562673866763,-7.71513014823982e-06,0.000118018022258397,-6.95413898409262e-05
2.55641251380436,-0.000203993703203151,-1.4792657326842e-07,0.000112552882097262,-0.000116520452071703
2.56253219020288,-0.000206866472375177,8.18614591704823e-06,0.000105178659383049,-0.00016114676656562
2.56865226280506,-0.000209182458031251,1.70559145522162e-05,9.59957356538667e-05,-0.000203124141059809
2.57477273041273,-0.000210943138024496,2.62304510168444e-05,8.51178635969458e-05,-0.000242206450235547
2.58089359179935,-0.000212149991339869,3.54790719429313e-05,7.2672198360172e-05,-0.000278195028095222
2.58701484571457,-0.000212804498134127,4.45713395197972e-05,5.87993288910599e-05,-0.000310936072428781
2.59313649088877,-0.000212908139683053,5.32770619259754e-05,4.36533093647604e-05,-0.000340318061633403
2.59925852603764,-0.000212462398430188,6.13662940011329e-05,2.74016902611015e-05,-0.000366269183136815
2.60538094986675,-0.000211468757934728,6.86093376791779e-05,1.02255498500034e-05,-0.000388754774654434
2.61150376107612,-0.000209928702942077,7.47767425423333e-05,-7.68047451980119e-06,-0.000407774776754975
2.6176269583648,-0.000207843719287852,7.96393064525942e-05,-2.6108155370109e-05,-0.000423361198431582
2.6237505404354,-0.000205215293972742,8.29680759189664e-05,-4.48356437214882e-05,-0.000435575594212817
2.62987450599874,-0.00020204491513462,8.45343468178206e-05,-6.36274379149983e-05,-0.000444506553754465
2.63599885377837,-0.000198334071989479,8.41096647945637e-05,-8.22343522793038e-05,-0.000450267203826143
2.64212358251519,-0.000194084254962037,8.14658258762063e-05,-0.000100393486236098,-0.000452992721849093
2.64824869097202,-0.000189296955546538,7.63748769389765e-05,-0.000117828192820769,-0.000452837862837504
2.65437417793819,-0.000183973666392116,6.86091163398324e-05,-0.000134248047761461,-0.000449974497231691
2.66050004223415,-0.000178115881234027,5.79410943403895e-05,-0.000149348818225132,-0.000444589162307756
2.66662628271604,-0.000171725094984213,4.4143613779892e-05,-0.000162812431769955,-0.000436880625095803
2.67275289828029,-0.000164802803602978,2.69897304114637e-05,-0.000174306945215264,-0.000427057457702329
2.67887988786826,-0.000157350504203472,6.25275365354859e-06,-0.000183486513644375,-0.000415335625427355
2.68500725047078,-0.000149369695026953,-1.82937530326285e-05,-0.0001899913591504,-0.000401936086771297
2.6911349851328,-0.000140861875408591,-4.68759715419448e-05,-0.000193447740105791,-0.00038708240602211
2.69726309095799,-0.000118299469059425,-7.91156285983079e-05,-0.000193475723740985,-0.000370998355724512
2.7033915671129,-8.52616053832769e-05,-0.000110607298616756,-0.00018991416806622,-0.000353903347990679
2.70952041282755,-6.07802225800743e-05,-0.00014021169149013,-0.000182866471422887,-0.000336003424896188
2.71564962739216,-4.48537343942515e-05,-0.000167666896040825,-0.000172459348317418,-0.000317488631290129
2.72177921015321,-3.74805446557277e-05,-0.000192710324052049,-0.000158828803031716,-0.000298533515321016
2.72790916050951,-3.86590473681913e-05,-0.000215078710629072,-0.000142120190789073,-0.000279297675509953
2.73403947790832,-4.83876266420333e-05,-0.000234508114280353,-0.000122488278946229,-0.000259926302237347
2.74017016184137,-6.66646567287286e-05,-0.000250733916979709,-0.000100097308157884,-0.000240550713683894
2.74630121184096,-9.34885019875046e-05,-0.000263490824328552,-7.5121053729529e-05,-0.000221288885785704
2.75243262747603,-0.000128857516916009,-0.000272512865815753,-4.77428865509275e-05,-0.00020224597684616
2.75856440834822,-0.000172770046108628,-0.000277533394752744,-1.81558346270426e-05,-0.000183514846020648
2.76469655408793,-0.000225224424359872,-0.000278285088562912,1.34373559170765e-05,-0.000165176566546166
2.77082906435037,-0.000286218976487556,-0.000274499948894528,4.68241593487957e-05,-0.000147300932609423
2.77696193881165,-0.000355752017485981,-0.000265909301730518,8.17822092871802e-05,-0.000129946961339578
2.78309517716482,-0.000433821852429993,-0.00025224379756854,0.000118079237325575,-0.000113163388206867
2.78922877911592,-0.000520426776541743,-0.000233233411648164,0.000155473011793581,-9.69891572877746e-05
2.79536274438003,-0.000615565075110512,-0.000208607443900018,0.000193711276384507,-8.14539054769649e-05
2.80149707267733,-0.000719235023614277,-0.000178094519267999,0.000232531688916593,-6.65784410901353e-05
2.80763176372913,-0.000831434887541639,-0.000141422587847235,0.000271661760071099,-5.23752165361399e-05
2.81376681725395,-0.000952162922565483,-9.83189250168175e-05,0.000310818792119333,-3.88487955421142e-05
2.81990223296352,-0.00108141737444001,-4.8510131558992e-05,0.000349709817252198,-2.59963142554589e-05
2.82603801055883,-0.0012191964790278,8.27786608533886e-06,0.000388031536818388,-1.38079366555312e-05
2.83217414972619,-0.00136549846225738,7.23198157741042e-05,0.000425470259406877,-2.26730438550528e-06
2.83831065013326,-0.00152032154023169,0.000143891139329616,0.00046170183997173,8.64801926415745e-06
2.84444751142504,-0.00168366391908296,0.000223267932559914,0.000496391618183878,1.89661115069607e-05
2.85058473321996,-0.00169988468721143,0.000309527714286857,0.000529201717778391,2.87202435074987e-05
2.85672231510617,-0.0015441553010024,0.000394859679903159,0.000559976232263114,3.7947244445022e-05
2.86286025664015,-0.00138546827188681,0.00047775505975649,0.000588761401026896,4.66833435990557e-05
2.86899855734758,-0.00122379453877632,0.00055815380722629,0.000615615011856463,5.49628062670412e-05
2.87513721672469,-0.00105910503259264,0.000635995010889722,0.000640596568751953,6.28179683242906e-05
2.88127623423952,-0.00089137067631712,0.000711216894044544,0.000663767323849137,7.02792900018154e-05
2.88741560933318,-0.000720562384988096,0.000783756814638016,0.000685190309099576,7.73754088654783e-05
2.89355534142117,-0.000546651065897179,0.000853551264721235,0.000704930368296262,8.41331908413202e-05
2.89969542989465,-0.000369607618424848,0.000920535870393496,0.000723054188828353,9.05777803712208e-05
2.90583587412174,-0.000189402934356928,0.000984645391262028,0.000739630333934714,9.67326485026316e-05
2.91197667344879,-6.00789772853292e-06,0.00104581372031148,0.000754729274070844,0.000102619640132893
2.91811782720169,0.000180606615122879,0.0011039738835895,0.000768423419419004,0.000108259019536605
2.92425933468714,0.000370469735322598,0.00115905803991132,0.00078078715145364,0.000113669514587428
2.93040119519397,0.000563610601620669,0.00121099748052885,0.000791896855038651,0.000118868359544293
2.93654340799438,0.000760058360199421,0.00125972262887719,0.000801830950425027,0.000123871336267418
2.9426859723453,0.000959842164687777,0.00130516304035778,0.000810669925209766,0.000128692814214521
2.94882888748963,0.00116299117606417,0.00134724740194993,0.000818496366220306,0.000133345788980198
2.95497215265756,0.0013695345627097,0.0013859035319893,0.000825394991805033,0.000137841919183379
2.96111576706786,0.00157950150018545,0.00142105837992038,0.000831452683507995,0.000142191562378914
2.96725972992916,0.00179292117133743,0.00145263802593098,0.000836758518413984,0.000146403808981466
2.97340404044127,0.00200982276615937,0.00148056768084862,0.0008414038010435,0.000150486515317008
2.97954869779647,0.00223023548175125,0.0015047716856575,0.000845482095335345,0.000154446334726327
2.98569370118079,0.00245418852230604,0.00152517351142403,0.000849089256927552,0.00015828874762095
2.99183904977536,0.00268171109903237,0.00154169575894823,0.000852323465045935,0.00016201809008793
2.99798474275762,0.00291283243004677,0.00155426015839555,0.00085528525473559,0.000165637580611146
3.00413077930273,0.00303867395799925,0.00156328064427407,0.00085807536533303,0.00016914934885251
3.01027715858468,0.00305641696480771,0.00157166602716938,0.000860746392581359,0.000172554665946912
3.01642387977703,0.00307402491113816,0.00157990657260933,0.000863301343733791,0.000175854585705718
3.02257094205295,0.0030914979441058,0.00158800282734521,0.000865741052897809,0.000179050154020525
3.02871834458522,0.00310883621090663,0.00159595533765227,0.000868066351788483,0.000182142411452596
3.03486608654623,0.0031260398590695,0.00160376464951387,0.000870278069628006,0.00018513239319422
3.04101416710801,0.00314310903629066,0.00161143130834512,0.000872377033264664,0.000188021129307135
3.04716258544217,0.00316004389044779,0.00161895585918456,0.000874364066961016,0.000190809644649825
3.05331134071998,0.00317684456960388,0.0016263388465824,0.000876239992716464,0.000193498958807188
3.05946043211228,0.00319351122215042,0.00163358081475093,0.000878005629881644,0.000196090086156216
3.06560985878957,0.00321004399657091,0.00164068230732697,0.000879661795681007,0.000198584035803667
3.07175961992194,0.00322644304159418,0.00164764386756967,0.000881209304501368,0.000200981811820753
3.0779097146791,0.00324270850616236,0.00165446603833938,0.000882648968617712,0.000203284413048084
3.08406014223039,0.00325884053942788,0.00166114936196349,0.0008839815977565,0.000205492833105001
3.09021090174476,0.00327483929072934,0.0016676943803627,0.000885207999146424,0.000207608060521051
3.09636199239078,0.00329070490963187,0.00167410163503854,0.000886328977672231,0.000209631078760644
3.10251341333663,0.00330643754593018,0.00168037166699321,0.000887345335756727,0.000211562865949547
3.10866516375011,0.0033220373495665,0.00168650501680336,0.000888257873361388,0.000213404395391244
3.11481724279865,0.0033375044707134,0.00169250222459351,0.000889067388102729,0.000215156635113044
3.12096964964929,0.00335283905979911,0.00169836383000688,0.000889774675081582,0.000216820547943082
3.12712238346869,0.00336804126738527,0.00170409037232196,0.00089038052700585,0.000218397092090996
3.13327544342313,0.00338311124425993,0.00170968239021461,0.000890885734171146,0.000219887220205313
3.1394288286785,0.00339804914146884,0.00171514042207869,0.000891291084436551,0.000221291880087156
3.14558253840031,0.0034128551102019,0.00172046500570318,0.000891597363211069,0.000222612014560193
3.15173657175371,0.00342752930186523,0.00172565667850863,0.000891805353564978,0.000223848561353964
3.15789092790345,0.0034420718681069,0.00173071597739675,0.000891915836047137,0.000225002453306137
3.16404560601391,0.00345648296071786,0.00173564343885915,0.00089192958880193,0.000226074618021633
3.17020060524907,0.00347076273177277,0.00174043959888858,0.000891847387659245,0.000227065978326011
3.17635592477255,0.00348491133350207,0.00174510499302963,0.000891670005909823,0.000227977452011057
3.18251156374759,0.00349892891831341,0.00174964015638537,0.000891398214516379,0.000228809951894135
3.18866752133703,0.00351281563887956,0.00175404562353442,0.000891032781932922,0.000229564385941974
3.19482379670337,0.00352657164806229,0.00175832192868047,0.000890574474310536,0.00023024165703777
3.20098038900868,0.0035401970988934,0.00176246960542923,0.000890024055317806,0.000230842663213654
3.2071372974147,0.00355369214464904,0.00176648918706003,0.000889382286254544,0.000231368297551848
3.21329452108274,0.00356705693877492,0.00177038120625858,0.000888649925964237,0.000231819448417847
3.21945205917378,0.00358029163496179,0.00177414619535799,0.000887827730914198,0.000232196999065387
3.2256099108484,0.00359339638707488,0.00177778468610579,0.000886916455167515,0.000232501827944473
3.23176807526679,0.00360637134916195,0.00178129720983238,0.000885916850402427,0.000232734808694302
3.23792655158877,0.00361921667553392,0.00178468429741096,0.0008848296658261,0.000232896810102769
3.24408533897381,0.00363193252064283,0.0017879464792132,0.000883655648354876,0.000232988696079418
3.25024443658095,0.00364451903920296,0.001791084285126,0.000882395542337655,0.00023301132575914
3.25640384356889,0.00365697638604446,0.00179409824456542,0.000881050089875339,0.00023296555340159
3.26256355909594,0.00366930471632453,0.00179698888648393,0.000879620030673059,0.00023285222858112
3.26872358232004,0.00368150418528658,0.00179975673934809,0.000878106101927178,0.000232672195966051
3.27488391239875,0.00369357494843269,0.00180240233114099,0.000876509038539702,0.000232426295506254
3.28104454848923,0.0037055171614452,0.00180492618932785,0.00087482957293899,0.000232115362437924
3.2872054897483,0.0037173309802231,0.00180732884093187,0.000873068435264326,0.000231740227148024
3.29336673533239,0.00372901656086614,0.0018096108125114,0.000871226353143813,0.000231301715386181
3.29952828439754,0.00374057405967197,0.00181177263006347,0.00086930405188869,0.000230800648133651
3.30569013609942,0.0037520036331573,0.00181381481918689,0.000867302254506163,0.0002302378416624
3.31185228959334,0.00376330543800075,0.00181573790490161,0.000865221681371809,0.000229614107587712
3.31801474403421,0.00377447963108226,0.00181754241180808,0.000863063050761479,0.000228930252795487
3.32417749857659,0.00378552636952735,0.00181922886401712,0.000860827078375469,0.000228187079430873
3.33034055237463,0.00379644581060506,0.00182079778509976,0.000858514477631173,0.000227385385132534
3.33650390458215,0.00380723811189702,0.00182224969813575,0.000856125959491619,0.0002265259628753
3.34266755435254,0.00381790343101029,0.0018235851257736,0.000853662232594202,0.000225609600825795
3.34883150083887,0.00382844192588074,0.00182480459009773,0.000851124003209514,0.000224637082706976
3.35499574319379,0.00383885375459829,0.00182590861274136,0.000848511975188715,0.000223609187549234
3.3611602805696,0.00384913907547768,0.00182689771479456,0.000845826850017183,0.00022252668983881
3.36732511211823,0.00385929804700791,0.00182777241689041,0.000843069326887226,0.000221390359373491
3.37349023699122,0.00386933082787309,0.00182853323919451,0.000840240102508188,0.000220200961583376
3.37965565433974,0.00387923757696683,0.00182918070126619,0.000837339871227653,0.000218959257026995
3.38582136331458,0.00388901845341857,0.0018297153222421,0.000834369325183201,0.000217666002052078
3.39198736306618,0.00389867361645767,0.00183013762074586,0.00083132915392201,0.000216321948205365
3.39815365274458,0.0039082032256242,0.00183044811486981,0.000828220044817603,0.000214927842646987
3.40432023149946,0.00391760744059019,0.00183064732223909,0.00082504268272243,0.000213484428007116
3.41048709848012,0.00392688642122324,0.00183073575995048,0.000821797750210476,0.00021199244239001
3.41665425283549,0.00393604032763038,0.00183071394457517,0.000818485927588996,0.000210452619405005
3.42282169371414,0.00394506932008739,0.00183058239220368,0.000815107892603336,0.000208865688270966
3.42898942026424,0.00395397355905286,0.0018303416184103,0.000811664320810137,0.000207232373681645
3.4351574316336,0.00396275320520233,0.0018299921382739,0.00080815588530965,0.000205553395802823
3.44132572696968,0.00397140841942576,0.00182953446628868,0.000804583256946126,0.000203829470545107
3.44749430541953,0.00397993936274966,0.00182896911655286,0.000800947104114754,0.000202061309243354
3.45366316612986,0.00398834619647213,0.00182829660256024,0.000797248092921016,0.000200249618872815
3.45983230824698,0.00399662908204786,0.00182751743732695,0.000793486887074447,0.000198395102064105
3.46600173091685,0.00400478818113972,0.00182663213330152,0.000789664147989078,0.000196498456936834
3.47217143328505,0.00401282365554405,0.00182564120250392,0.000785780534746301,0.00019456037733419
3.4783414144968,0.00402073566735527,0.00182454515636231,0.000781836704022571,0.000192581552743937
3.48451167369693,0.00402852437882147,0.00182334450581269,0.000777833310159707,0.000190562668255962
3.49068221002991,0.00403618995234922,0.00182203976126503,0.000773771005221958,0.000188504404581174
3.49685302263983,0.00404373255056056,0.00182063143261507,0.000769650438855967,0.00018640743829981
3.50302411067043,0.00405115233630552,0.0018191200292239,0.000765472258471364,0.000184272441357003
3.50919547326507,0.00405844947257741,0.00181750605995214,0.000761237109031949,0.000182100081654439
3.51536710956672,0.00406562412260404,0.00181579003308058,0.000756945633253431,0.00017989102280527
3.52153901871802,0.00407267644977799,0.00181397245638914,0.000752598471502136,0.000177645923936202
3.5277111998612,0.00407960661774799,0.00181205383719104,0.000748196261735249,0.000175365440169061
3.53388365213814,0.0040864147902668,0.0018100346821738,0.000743739639728616,0.000173050222220515
3.54005637469037,0.00409310113131055,0.00180791549756182,0.000739229238783442,0.000170700916578593
3.546229366659,0.00409966580507163,0.00180569678902526,0.00073466569003276,0.000168318165553214
3.55240262718483,0.0041061089759421,0.0018033790617001,0.000730049622100265,0.000165902607162909
3.55857615540824,0.00411243080848469,0.0018009628201676,0.000725381661477341,0.000163454875297761
3.56474995046928,0.00411863146741474,0.00179844856853332,0.000720662432183875,0.000160975599717686
3.57092401150761,0.0041247111177339,0.00179583681032879,0.000715892556028996,0.000158465405749517
3.57709833766252,0.00413066992456431,0.00179312804853022,0.000711072652442191,0.000155924914882188
3.58327292807296,0.00413650805324006,0.00179032278561357,0.000706203338524758,0.000153354744205461
3.58944778187748,0.00414222566928944,0.00178742152349187,0.000701285229212289,0.000150755506821172
3.59562289821427,0.00414782293842579,0.00178442476355132,0.000696318936946645,0.000148127811586148
3.60179827622117,0.00415330002654318,0.00178133300663931,0.000691305071908633,0.000145472263381395
3.60797391503564,0.00415865709978032,0.00177814675303146,0.00068624424205006,0.000142789462841062
3.61414981379476,0.00416389432440412,0.00177486650252034,0.000681137052996008,0.000140080006538031
3.62032597163527,0.00416901186689424,0.0017714927542821,0.000675984107958101,0.000137344487048968
3.62650238769353,0.00417400989391456,0.00176802600699885,0.000670786008017326,0.000134583492782728
3.63267906110553,0.00417888857232714,0.00176446675879325,0.000665543351804918,0.000131797608226291
3.6388559910069,0.00418364806919516,0.00176081550722848,0.000660256735756663,0.000128987413621184
3.64503317653291,0.00418828855178279,0.00175707274931429,0.000654926753959023,0.000126153485354351
3.65121061681845,0.00419281018745759,0.00175323898154277,0.000649553998211994,0.000123296395718326
3.65738831099805,0.00419721314388113,0.00174931469985632,0.000644139058069133,0.000120416713117248
3.66356625820587,0.00420149758884985,0.00174530039956782,0.000638682520733362,0.000117515001673328
3.66974445757573,0.00420566369037264,0.00174119657554675,0.000633184971135627,0.000114591821873392
3.67592290824105,0.00420971161658829,0.00173700372200409,0.000627646991954838,0.00011164773005189
3.68210160933491,0.00421364153594625,0.0017327223326826,0.000622069163571422,0.000108683278505212
3.68828055999002,0.00421745361693362,0.00172835290074019,0.000616452064025402,0.000105699015843188
3.69445975933872,0.00422114802835789,0.00172389591873338,0.000610796269167995,0.000102695486429639
3.70063920651298,0.0042247249391359,0.00171935187872492,0.000605102352556121,9.96732310423184e-05
3.70681890064442,0.00422818451836554,0.00171472127217525,0.000599370885362282,9.66327861935831e-05
3.7129988408643,0.00423152693540076,0.00171000458999543,0.000593602436597922,9.35746849219571e-05
3.7191790263035,0.00423475235972673,0.00170520232257528,0.000587797572977329,9.0499455895819e-05
3.72535945609255,0.00423786096101089,0.00170031495965816,0.000581956858976324,8.74076243224951e-05
3.7315401293616,0.00424085290912864,0.00169534299049612,0.000576080856739581,8.42997113576813e-05
3.73772104524047,0.00424372837416276,0.0016902869037129,0.000570170126110704,8.11762342646336e-05
3.74390220285858,0.00424648752633379,0.00168514718745021,0.0005642252247874,7.8037706634953e-05
3.750083601345,0.00424913053609566,0.00167992432920093,0.000558246708122336,7.48846381554452e-05
3.75626523982846,0.00425165757402763,0.00167461881594117,0.000552235129224137,7.17175345576591e-05
3.7624471174373,0.00425406881093076,0.00166923113403842,0.000546191038966131,6.85368981208967e-05
3.76862923329951,0.00425636441784584,0.00166376176935235,0.000540114985951737,6.534322692626e-05
3.77481158654271,0.00425854456589194,0.00165821120709529,0.000534007516491016,6.21370156683968e-05
3.78099417629418,0.00426060942644736,0.00165257993192572,0.000527869174716821,5.89187549930175e-05
3.78717700168081,0.00426255917101954,0.00164686842798761,0.000521700502410599,5.56889319260768e-05
3.79336006182914,0.00426439397138623,0.00164107717877757,0.00051550203921047,5.2448029691043e-05
3.79954335586537,0.00426611399941908,0.00163520666728897,0.000509274322432808,4.91965278337443e-05
3.80572688291531,0.00426771942720423,0.00162925737583655,0.000503017887200072,4.59349021823712e-05
3.81191064210443,0.0042692104270444,0.00162322978624803,0.000496733266337033,4.26636248666901e-05
3.81809463255783,0.0042705871713866,0.00161712437971906,0.000490420990478002,3.93831643279323e-05
3.82427885340024,0.00427184983287283,0.00161094163690416,0.000484081588019138,3.60939852750843e-05
3.83046330375605,0.00427299858431685,0.00160468203787156,0.00047771558504696,3.27965487968074e-05
3.83664798274929,0.00427403359873634,0.00159834606209092,0.0004713235055274,2.94913123534239e-05
3.84283288950361,0.00427495504933043,0.00159193418839239,0.000464905871109836,2.61787297197188e-05
3.84901802314233,0.00427576310944787,0.00158544689516592,0.000458463201224967,2.28592510436045e-05
3.85520338278838,0.00427645795265174,0.0015788846600681,0.000451996013127781,1.95333229192763e-05
3.86138896756436,0.00427703975267091,0.00157224796027566,0.000445504821730473,1.62013882224396e-05
3.86757477659249,0.0042775086834344,0.00156553727229342,0.00043899013989497,1.28638863205963e-05
3.87376080899464,0.00427786491905868,0.00155875307210761,0.000432452478096174,9.52125297537583e-06
3.87994706389234,0.00427810863377689,0.00155189583508952,0.000425892344681444,6.1739203721531e-06
3.88613354040672,0.00427824000205008,0.00154496603602317,0.000419310245737169,2.82231712197307e-06
3.89232023765859,0.0042782591985701,0.00153796414904889,0.000412706685194197,-5.33131561344746e-07
3.8985071547684,0.00427816639810239,0.00153089064781701,0.000406082164681905,-3.89200427793095e-06
3.90469429085621,0.00427796177567971,0.00152374600528259,0.000399437183694044,-7.2538829391282e-06
3.91088164504177,0.00427764550645693,0.00151653069385622,0.000392772239485926,-1.06183529776382e-05
3.91706921644443,0.00427721776581038,0.00150924518538665,0.000386087827105347,-1.39850034126563e-05
3.92325700418322,0.00427667872926995,0.00150188995101246,0.000379384439382915,-1.73534266538509e-05
3.92944500737678,0.0042760285725489,0.00149446546142294,0.000372662566975165,-2.07232186544106e-05
3.93563322514342,0.0042752674715664,0.00148697218659959,0.000365922698312412,-2.40939788193092e-05
3.94182165660109,0.00427439560235639,0.00147941059592916,0.000359165319643807,-2.74653099620063e-05
3.94801030086738,0.00427341314121449,0.00147178115826962,0.000352390915014996,-3.08368184088433e-05
3.95419915705951,0.004272320264539,0.00146408434179933,0.000345599966281837,-3.42081138204082e-05
3.96038822429438,0.00427111714896024,0.00145632061416981,0.000338792953102479,-3.75788093205154e-05
3.9665775016885,0.00426980397124228,0.00144849044235146,0.000331970352920701,-4.09485214418914e-05
3.97276698835804,0.00426838090838232,0.00144059429272388,0.000325132641109106,-4.43168700686219e-05
3.97895668341882,0.00426684813746742,0.00143263263111134,0.000318280290668825,-4.76834785215862e-05
3.98514658598631,0.0042652058358455,0.00142460592269888,0.000311413772508468,-5.10479734596172e-05
3.99133669517559,0.00426345418102238,0.00141651463203691,0.000304533555454251,-5.44099848360228e-05
3.99752701010145,0.00426159335065394,0.00140835922312786,0.000297640105994715,-5.77691460844043e-05
4.00371752987826,0.00425962352257885,0.00140014015927446,0.000290733888553002,-6.11250937744445e-05
4.00990825362008,0.00425754487481567,0.00139185790329403,0.000283815365284491,-6.44774680119918e-05
4.0160991804406,0.00425535758557905,0.00138351291729792,0.000276884996318516,-6.78259120661347e-05
4.02229030945317,0.00425306183324935,0.00137510566273189,0.000269943239385804,-7.11700725436e-05
4.02848163977076,0.00425065779635148,0.00136663660061363,0.000262990550244619,-7.45095993116644e-05
4.03467317050603,0.00424814565360486,0.00135810619116344,0.000256027382467388,-7.78441454899782e-05
4.04086490077124,0.00424552558390508,0.00134951489402684,0.000249054187443864,-8.11733675630323e-05
4.04705682967834,0.00424279776634177,0.00134086316833648,0.00024207141424347,-8.44969251461209e-05
4.05324895633889,0.00423996238014939,0.00133215147248711,0.000235079510060781,-8.78144812560251e-05
4.05944127986414,0.00423701960475018,0.00132338026428822,0.000228078919739982,-9.11257018644134e-05
4.06563379936495,0.00423396961973998,0.00131455000096085,0.000221070086014962,-9.44302563323179e-05
4.07182651395185,0.00423081260486316,0.00130566113906315,0.000214053449486335,-9.7727817274542e-05
4.07801942273503,0.0042275487400894,0.00129671413451925,0.000207029448575795,-0.00010101806035869
4.08421252482429,0.00422417820549175,0.00128770944271379,0.000199998519643647,-0.000104300664501183
4.09040581932913,0.00422070118138748,0.00127864751828741,0.000192961096825387,-0.000107575311707845
4.09659930535865,0.00421711784821095,0.00126952881538197,0.000185917612074132,-0.000110841687329105
4.10279298202164,0.00421342838661356,0.00126035378741845,0.000178868495302104,-0.00011409947957815
4.10898684842652,0.0042096329773771,0.00125112288720644,0.00017181417423181,-0.000117348380110199
4.11518090368136,0.00420573180147271,0.00124183656694091,0.000164755074485547,-0.000120588083414746
4.1213751468939,0.0042017250400553,0.0012324952782199,0.000157691619536315,-0.000123818287208578
4.1275695771715,0.00419761287442813,0.00122309947193685,0.000150624230647604,-0.000127038692372907
4.1337641936212,0.00419339548605004,0.00121364959841916,0.000143553327142634,-0.000130249002753989
4.13995899534968,0.00418907305662189,0.00120414610731504,0.000136479326028425,-0.000133448925293232
4.14615398146326,0.00418464576795339,0.0011945894476796,0.000129402642267997,-0.000136638170106681
4.15234915106794,0.0041801138020233,0.00118498006791276,0.000122323688724882,-0.000139816450134939
4.15854450326933,0.00417547734099178,0.00117531841575732,0.000115242876123752,-0.000142983481621593
4.16474003717275,0.00417073656723946,0.00116560493833876,0.000108160613079268,-0.000146138983646299
4.17093575188312,0.00416589166319729,0.00115584008220736,0.000101077306052602,-0.000149282678345398
4.17713164650503,0.00416094281160303,0.00114602429311128,9.39933594534112e-05,-0.000152414290877239
4.18332772014275,0.00415589019524874,0.00113615801633456,8.69091755631733e-05,-0.000155533549372722
4.18952397190015,0.00415073399718727,0.00112624169645885,7.98251545293197e-05,-0.000158640185029922
4.19572040088081,0.00414547440054613,0.0011162757773479,7.27416944303317e-05,-0.000161733931759223
4.20191700618792,0.0041401115887055,0.00110626070234876,6.56591912554337e-05,-0.000164814526772015
4.20811378692435,0.00413464574516118,0.00109619691409423,5.85780388083435e-05,-0.000167881709998805
4.21431074219262,0.00412907705361289,0.00108608485453344,5.14986289375686e-05,-0.000170935224274151
4.22050787109489,0.00412340569787872,0.00107592496506018,4.44213512180797e-05,-0.000173974815573572
4.22670517273298,0.0041176318619736,0.00106571768638975,3.73465933757785e-05,-0.000177000232532403
4.23290264620839,0.00411175573010767,0.00105546345854385,3.02747407687876e-05,-0.00018001122681302
4.23910029062224,0.00410577748659348,0.00104516272097949,2.32061769076779e-05,-0.000183007552989795
4.24529810507533,0.0040996973159643,0.00103481591239125,1.61412831094423e-05,-0.000185988968380213
4.2514960886681,0.00409351540288736,0.00102442347092157,9.08043856470981e-06,-0.000188955233363111
4.25769424050065,0.00408723193221262,0.0010139858340111,2.02402041801225e-06,-0.00019190611090673
4.26389255967275,0.00408084708893079,0.00100350343850267,-5.02759614583412e-06,-0.000194841367078047
4.2700910452838,0.00407436105821723,0.000992976720520433,-1.2074038123095e-05,-0.000197760770605945
4.27628969643289,0.00406777402544517,0.000982406115576604,-1.91149346158691e-05,-0.000200664093178438
4.28248851221874,0.00406108617607464,0.00097179205849146,-2.61499167203099e-05,-0.00020355110906342
4.28868749173973,0.0040542976957784,0.000961134983432232,-3.31786176692448e-05,-0.000206421595512385
4.29488663409392,0.00404740877040784,0.00095043532396406,-4.02006726435501e-05,-0.000209275332553128
4.30108593837899,0.00404041958594399,0.000939693512949652,-4.72157189709739e-05,-0.000212112102922275
4.30728540369232,0.00403333032854193,0.000928909982594345,-5.42233960527619e-05,-0.000214931692128038
4.31348502913091,0.00402614118450079,0.000918085164384059,-6.12233452709958e-05,-0.000217733888335745
4.31968481379145,0.00401885234033702,0.000907219489312126,-6.82152101709812e-05,-0.000220518482646705
4.32588475677026,0.00401146398267771,0.000896313387541403,-7.51986362230014e-05,-0.000223285268752444
4.33208485716335,0.0040039762983537,0.000885367288640728,-8.21732710435026e-05,-0.0002260340431105
4.33828511406636,0.00399638947427814,0.00087438162148916,-8.91387642270384e-05,-0.000228764604724919
4.3444855265746,0.00398870369764084,0.000863356814387148,-9.60947674472381e-05,-0.000231476755622474
4.35068609378305,0.00398091915570442,0.000852293294820382,-0.000103040934439343,-0.000234170300186636
4.35688681478634,0.00397303603592018,0.00084119148972723,-0.000109976920884837,-0.000236845045606731
4.36308768867875,0.00396505452590699,0.000830051825327752,-0.000116902384642405,-0.000239500801707716
4.36928871455425,0.00395697481343434,0.000818874727205354,-0.000123816985483476,-0.00024213738099958
4.37548989150644,0.00394879708646246,0.000807660620232826,-0.000130720385255234,-0.000244754598564339
4.3816912186286,0.00394052153302634,0.000796409928628899,-0.000137612247843505,-0.000247352272173585
4.38789269501365,0.00393214834144639,0.00078512307592783,-0.000144492239110649,-0.00024993022205334
4.3940943197542,0.00392367770008505,0.000773800485046131,-0.000151360026988252,-0.000252488271349696
4.40029609194251,0.00391510979756254,0.000762442578173065,-0.000158215281429138,-0.000255026245386095
4.40649801067049,0.00390644482255345,0.000751049776816405,-0.000165057674321426,-0.000257543972481082
4.41270007502972,0.00389768296399685,0.000739622501826619,-0.000171886879697021,-0.000260041283174862
4.41890228411145,0.0038888244109035,0.000728161173419322,-0.000178702573519897,-0.000262518010713443
4.42510463700658,0.00387986935252252,0.000716666211045756,-0.000185504433747635,-0.000264973990891011
4.43130713280568,0.00387081797816691,0.000705138033546539,-0.000192292140398355,-0.000267409062024614
4.43750977059899,0.00386167047739828,0.000693577059085244,-0.000199065375468286,-0.000269823064971214
4.4437125494764,0.00385242703987297,0.000681983705074657,-0.000205823822940227,-0.000272215843057075
4.44991546852746,0.00384308785543144,0.000670358388319126,-0.000212567168814744,-0.000274587242097104
4.45611852684141,0.00383365311406568,0.000658701524934981,-0.000219295101076233,-0.000276937110460961
4.46232172350712,0.00382412300592214,0.000647013530303529,-0.000226007309677929,-0.0002792652988647
4.46852505761316,0.00381449772131265,0.000635294819165322,-0.000232703486658253,-0.000281571660710292
4.47472852824773,0.00380477745069297,0.000623545805573221,-0.000239383325917502,-0.000283856051668967
4.48093213449872,0.00379496238468577,0.000611766902858813,-0.000246046523444778,-0.000286118329918354
4.48713587545367,0.00378505271403604,0.000599958523739859,-0.000252692777091938,-0.000288358356016533
4.49333975019979,0.00377504862967863,0.000588121080134719,-0.000259321786838032,-0.000290575993040336
4.49954375782397,0.00376495032269558,0.000576254983384776,-0.000265933254526429,-0.000292771106367642
4.50574789741274,0.00375475798433967,0.000564360644117595,-0.000272526883966652,-0.000294943563945441
4.51195216805231,0.00374447180599221,0.000552438472175704,-0.000279102381035826,-0.00029709323588379
4.51815656882856,0.00373409197916643,0.000540488876853099,-0.000285659453513475,-0.000299219994795267
4.52436109882704,0.00372361869559086,0.000528512266616231,-0.000292197811185424,-0.00030132371568109
4.53056575713294,0.00371305214709241,0.000516509049386903,-0.000298717165681484,-0.000303404275846718
4.53677054283114,0.00370239252568195,0.000504479632231638,-0.000305217230778772,-0.000305461554949429
4.5429754550062,0.0036916400235191,0.000492424421632327,-0.000311697722014477,-0.000307495434981136
4.54918049274232,0.00368079483288829,0.000480343823348708,-0.000318158357034525,-0.00030950580026081
4.55538565512337,0.00366985714626759,0.000468238242391966,-0.000324598855375086,-0.00031149253740721
4.56159094123291,0.00365882715627472,0.000456108083191258,-0.000331018938533615,-0.000313455535322228
4.56779635015416,0.0036477050556495,0.000443953749360623,-0.000337418329893443,-0.00031539468533279
4.57400188096999,0.00363649103729539,0.000431775643838732,-0.00034379675488599,-0.000317309880804554
4.58020753276297,0.00362518529431265,0.000419574168939029,-0.000350153940727438,-0.000319201017559119
4.58641330461531,0.00361378801989005,0.000407349726167393,-0.000356489616793992,-0.000321067993572565
4.59261919560891,0.00360229940737826,0.000395102716404848,-0.00036280351417243,-0.000322910709130998
4.59882520482532,0.00359071965031562,0.000382833539815932,-0.000369095366056687,-0.00032472906674245
4.60503133134579,0.00357904894235497,0.000370542595843222,-0.000375364907436151,-0.000326522971088978
4.61123757425121,0.0035672874773278,0.000358230283185817,-0.000381611875262957,-0.000328292329153172
4.61744393262215,0.00355543544916059,0.000345896999930998,-0.000387836008522184,-0.000330037050008242
4.62365040553887,0.00354349305199931,0.000333543143387099,-0.000394037047954303,-0.00033175704498218
4.62985699208127,0.00353146048008312,0.000321169110178982,-0.000400214736307888,-0.00033345222765011
4.63606369132894,0.00351933792779612,0.000308775296208132,-0.000406368818175814,-0.000335122513571227
4.64227050236115,0.00350712558973726,0.000296362096718045,-0.000412499040185612,-0.000336767820648749
4.64847742425681,0.00349482366059836,0.000283929906150476,-0.000418605150824669,-0.000338388068856242
4.65468445609453,0.00348243233520844,0.000271479118319202,-0.000424686900344883,-0.000339983180252122
4.66089159695259,0.00346995180857678,0.000259010126272278,-0.000430744041121308,-0.000341553079122079
4.66709884590893,0.00345738227585418,0.000246523322418211,-0.000436776327292915,-0.000343097691802942
4.67330620204117,0.00344472393231098,0.000234019098320369,-0.000442783514885343,-0.000344616946734192
4.67951366442661,0.0034319769734069,0.000221497844936787,-0.000448765361917294,-0.000346110774415266
4.68572123214221,0.00341914159471772,0.000208959952550685,-0.000454721628226426,-0.000347579107636806
4.69192890426461,0.00340621799194928,0.000196405810572436,-0.000460652075523224,-0.000349021880942713
4.69813667987013,0.00339320636099963,0.000183835807779419,-0.000466556467491862,-0.000350439031193546
4.70434455803475,0.0033801068978644,0.000171250332279979,-0.000472434569572129,-0.00035183049713598
4.71055253783414,0.00336691979872364,0.000158649771423887,-0.000478286149202284,-0.000353196219620289
4.71676061834364,0.00335364525986432,0.000146034511771739,-0.000484110975611297,-0.000354536141638343
4.72296879863825,0.00334028347773909,0.000133404939226828,-0.000489908819947424,-0.000355850208024007
4.72917707779267,0.00332683464896384,0.000120761439031884,-0.000495679455207821,-0.000357138365633611
4.73538545488127,0.00331329897027584,0.000108104395572686,-0.000501422656336112,-0.000358400563391558
4.74159392897807,0.00329967663850633,9.54341926350789e-05,-0.000507138199900629,-0.000359636752222841
4.74780249915681,0.00328596785073179,8.27512132118101e-05,-0.000512825864654526,-0.000360846885008249
4.75401116449086,0.00327217280408446,7.00558395677475e-05,-0.000518485431053865,-0.000362030916552471
4.7602199240533,0.00325829169588589,5.73484532491745e-05,-0.000524116681323217,-0.000363188803670943
4.76642877691687,0.00324432472358524,4.46294351272786e-05,-0.000529719399637752,-0.000364320505042848
4.77263772215401,0.00323027208476306,3.18991652668953e-05,-0.000535293372064645,-0.000365425981320067
4.7788467588368,0.00321613397715617,1.91580230558712e-05,-0.0005408383864628,-0.000366505195200735
4.78505588603703,0.00320191059865523,6.40638716609333e-06,-0.000546354232533745,-0.000367558111069283
4.79126510282615,0.00318760214723421,-6.35536455809397e-06,-0.000551840701767898,-0.000368584695413477
4.79747440827531,0.00317320882106908,-1.91268548735183e-05,-0.000557297587532524,-0.000369584916450368
4.8036838014553,0.00315873081844712,-3.19077073681949e-05,-0.000562724685190133,-0.000370558744453118
4.80989328143663,0.00314416833780637,-4.46975463195609e-05,-0.000568121791601243,-0.000371506151313177
4.81610284728947,0.00312952157773588,-5.74959966914055e-05,-0.000573488705764326,-0.000372427111082061
4.82231249808367,0.00311479073691087,-7.03026843438881e-05,-0.000578825228344969,-0.000373321599445646
4.82852223288875,0.00309997601422225,-8.31172356376821e-05,-0.000584131161867254,-0.000374189594014773
4.83473205077394,0.00308507760862402,-9.5939277912723e-05,-0.00058940631062876,-0.000375031074204398
4.84094195080811,0.00307009571923743,-0.000108768439030792,-0.000594650480831925,-0.000375846021215112
4.84715193205985,0.00305503054536575,-0.000121604347770523,-0.000599863480458598,-0.000376634418198552
4.85336199359741,0.00303988228638075,-0.000134446633543989,-0.00060504511924484,-0.000377396249880746
4.85957213448871,0.00302465114182447,-0.000147294926458892,-0.000610195208804373,-0.000378131502906981
4.86578235380137,0.00300933731138175,-0.000160148857531768,-0.000615313562531285,-0.0003788401657963
4.8719926506027,0.00299394099485556,-0.00017300805837816,-0.000620399995567237,-0.000379522228665921
4.87820302395967,0.00297846239219952,-0.000185872161409914,-0.000625454324933399,-0.00038017768340103
4.88441347293893,0.00296290170351039,-0.00019874079974051,-0.000630476369447678,-0.000380806523683953
4.89062399660683,0.00294725912897259,-0.000211613607321456,-0.000635465949620427,-0.000381408744965092
4.89683459402941,0.00293153486896783,-0.000224490218736059,-0.000640422887859562,-0.000381984344329647
4.90304526427236,0.00291572912397647,-0.00023737026932359,-0.000645347008265931,-0.000382533320789098
4.90925600640108,0.00289984209464896,-0.000250253395277694,-0.000650238136781615,-0.000383055674707245
4.91546681948064,0.00288387398171051,-0.000263139233463517,-0.000655096101167398,-0.000383551408382461
4.92167770257581,0.00286782498606031,-0.000276027421475014,-0.000659920730843775,-0.000384020525823622
4.92788865475103,0.00285169530874797,-0.00028891759765948,-0.000664711857050525,-0.000384463032549426
4.93409967507043,0.00283548515091801,-0.000301809401180927,-0.000669469312848591,-0.000384878935839522
4.94031076259782,0.00281919471386028,-0.000314702471870011,-0.000674192933042897,-0.000385268244749368
4.9465219163967,0.00280282419899892,-0.000327596450376097,-0.000678882554127902,-0.000385630969704141
4.95273313553025,0.00278637380788875,-0.000340490978020444,-0.00068353801447917,-0.000385967122888673
4.95894441906134,0.00276984374224375,-0.000353385696979782,-0.000688159154107993,-0.000386276718315537
4.96515576605253,0.00275323420385552,-0.00036628025011407,-0.000692745814904663,-0.000386559771244656
4.97136717556606,0.00273654539469431,-0.000379174281031626,-0.000697297840362862,-0.000386816298770913
4.97757864666385,0.00271977751684998,-0.000392067434152817,-0.000701815075858638,-0.000387046319506268
4.98379017840753,0.00270293077252526,-0.000404959354563291,-0.000706297368448514,-0.000387249853719411
4.99000176985838,0.00268600536406932,-0.000417849688211715,-0.000710744566872769,-0.000387426923164689
4.99621342007741,0.00266900149398369,-0.000430738081753823,-0.000715156521754704,-0.000387577551239154
5.00242512812528,0.00265191936483153,-0.000443624182576262,-0.000719533085367553,-0.000387701762773027
5.00863689306236,0.00263475917936756,-0.000456507638872018,-0.000723874111672026,-0.000387799584310257
5.0148487139487,0.00261752114046189,-0.000469388099547678,-0.000728179456414412,-0.000387871043688546
5.02106058984405,0.00260020545109811,-0.000482265214354699,-0.000732448977064461,-0.000387916170558688
5.02727251980782,0.00258281231439831,-0.000495138633670142,-0.000736682532769226,-0.000387934995817764
5.03348450289915,0.00256534193362312,-0.000508008008743442,-0.00074087998451383,-0.000387927552084648
5.03969653817684,0.00254779451213581,-0.000520872991603528,-0.000745041194805241,-0.000387893873284908
5.04590862469939,0.00253017025344593,-0.000533733234930332,-0.000749166028042863,-0.000387833994944281
5.05212076152497,0.00251246936123197,-0.000546588392245375,-0.000753254350216978,-0.000387747954041093
5.05833294771148,0.00249469203915231,-0.000559438117832953,-0.000757306029083332,-0.00038763578898201
5.06454518231648,0.00247683849119954,-0.000572282066715417,-0.000761320934132586,-0.000387497539669251
5.07075746439723,0.00245890892132373,-0.000585119894752229,-0.000765298936406908,-0.000387333247409752
5.07696979301067,0.00244090353366397,-0.00059795125844556,-0.000769239908845339,-0.000387142954924432
5.08318216721345,0.0024228225325176,-0.000610775815191839,-0.000773143725872396,-0.000386926706488335
5.0893945860619,0.00240466612226671,-0.000623593223080994,-0.000777010263750875,-0.00038668454760073
5.09560704861205,0.00238643450740554,-0.000636403141000406,-0.000780839400391875,-0.000386416525281663
5.10181955391961,0.00236812789257663,-0.000649205228594903,-0.00078463101540285,-0.000386122687950331
5.10803210104,0.00234974648254147,-0.000661999146302051,-0.000788384989994338,-0.000385803085367014
5.11424468902831,0.00233129048219858,-0.000674784555323914,-0.000792101207119305,-0.000385457768672176
5.12045731693933,0.00231276009656427,-0.000687561117609949,-0.000795779551386381,-0.000385086790407542
5.12666998382757,0.00229415553074945,-0.000700328495870783,-0.000799419909079444,-0.00038469020445267
5.1328826887472,0.00227547699003479,-0.000713086353716105,-0.000803022168172767,-0.000384268065930009
5.13909543075209,0.00225672467977866,-0.000725834355360802,-0.000806586218222415,-0.000383820431492719
5.14530820889583,0.00223789880550666,-0.000738572165902684,-0.000810111950543809,-0.00038334735896402
5.15152102223166,0.00221899957281364,-0.000751299451179129,-0.000813599257986424,-0.000382848907589403
5.15773386981256,0.00220002718744954,-0.000764015877851129,-0.000817048035245624,-0.000382325137801975
5.16394675069118,0.00218098185531215,-0.000776721113282622,-0.000820458178452858,-0.000381776111410608
5.17015966391987,0.00216186378234868,-0.000789414825631248,-0.000823829585486967,-0.000381201891495213
5.17637260855067,0.00214267317470601,-0.000802096683929854,-0.000827162155875348,-0.000380602542453811
5.18258558363534,0.00212341023858015,-0.000814766357857144,-0.000830455790810565,-0.000379978129887849
5.1887985882253,0.00210407518033388,-0.000827423517964974,-0.000833710392964295,-0.000379328720700652
5.19501162137169,0.0020846682064249,-0.000840067835524685,-0.000836925866870282,-0.000378654382995759
5.20122468212535,0.00206518952344823,-0.00085269898267272,-0.000840102118522224,-0.000377955186193389
5.20743776953681,0.0020456393381255,-0.000865316632231554,-0.000843239055633835,-0.000377231200828663
5.21365088265629,0.00202601785723739,-0.000877920457905356,-0.000846336587427654,-0.000376482498785488
5.21986402053372,0.00200632528777432,-0.000890510134078225,-0.000849394624917241,-0.000375709153102158
5.22607718221872,0.00198656183676165,-0.000903085336038026,-0.00085241308055098,-0.000374911237956045
5.23229036676062,0.00196672771139377,-0.000915645739740733,-0.000855391868499435,-0.000374088828820558
5.23850357320843,0.00194682311896196,-0.000928191022019242,-0.000858330904511561,-0.000373242002366925
5.24471680061087,0.00192684826688176,-0.000940720860421614,-0.000861230105942091,-0.000372370836268743
5.25093004801637,0.0019068033626958,-0.000953234933383073,-0.000864089391763888,-0.000371475409473134
5.25714331447305,0.00188668861401103,-0.000965732920005931,-0.000866908682518385,-0.000370555802170765
5.26335659902871,0.00186650422863517,-0.000978214500287522,-0.000869687900370977,-0.000369612095581779
5.26956990073088,0.00184625041440925,-0.000990679354963539,-0.000872426969021236,-0.00036864437206224
5.27578321862678,0.00182592737933849,-0.00100312716555149,-0.000875125813840346,-0.000367652715109019
5.28199655176334,0.00180553533151086,-0.0010155576143907,-0.000877784361756845,-0.000366637209370761
5.28820989918716,0.00178507447918767,-0.00102797038462215,-0.00088040254121222,-0.000365597940601822
5.29442325994458,0.00176454503066238,-0.00104036516013196,-0.00088298028233483,-0.000364534995555362
5.30063663308162,0.00174394719439433,-0.00105274162562058,-0.000885517516749745,-0.00036344846229958
5.30685001764401,0.00172328117896407,-0.00106509946664108,-0.000888014177696457,-0.000362338429646363
5.31306341267718,0.00170254719303479,-0.00107743836948053,-0.000890470199911292,-0.000361204987799967
5.31927681722625,0.00168174544539868,-0.00108975802119421,-0.000892885519777257,-0.000360048227841776
5.32549023033607,0.00166087614494581,-0.001102058109685,-0.000895260075240019,-0.00035886824198304
5.33170365105117,0.00163993950069441,-0.0011143383236766,-0.000897593805672741,-0.000357665123345082
5.33791707841579,0.00161893572177346,-0.00112659835264567,-0.000899886652237356,-0.000356438966353208
5.34413051147389,0.00159786501740124,-0.00113883788686424,-0.000902138557352945,-0.000355189866145418
5.35034394926911,0.00157672759695986,-0.00115105661743255,-0.000904349465247816,-0.000353917919109219
5.3565573908448,0.00155552366986213,-0.00116325423621836,-0.000906519321552898,-0.000352623222534173
5.36277083524403,0.00153425344572665,-0.00117543043597922,-0.000908648073436653,-0.000351305874648076
5.36898428150955,0.00151291713418464,-0.00118758491013573,-0.000910735669694571,-0.000349965974875071
5.37519772868386,0.00149151494505083,-0.00119971735297201,-0.000912782060526377,-0.000348603623342722
5.3814111758091,0.00147004708820143,-0.00121182745964842,-0.000914787197833493,-0.000347218921362973
5.38762462192718,0.00144851377365105,-0.00122391492600935,-0.000916751034810069,-0.000345811971139591
5.39383806607968,0.00142691521151882,-0.00123597944883917,-0.000918673526416977,-0.000344382875830945
5.40005150730789,0.00140525161204295,-0.00124802072557749,-0.000920554628914955,-0.000342931739482898
5.40626494465281,0.0013835231855214,-0.00126003845451946,-0.000922394300309017,-0.000341458667128726
5.41247837715516,0.00136173014238978,-0.0012720323348775,-0.000924192499872642,-0.000339963764777111
5.41869180385536,0.00133987269323511,-0.00128400206651855,-0.000925949188575533,-0.000338447139234731
5.42490522379353,0.00131795104867774,-0.001295947350182,-0.000927664328790637,-0.000336908898285721
5.43111863600949,0.0012959654194764,-0.00130786788748025,-0.000929337884438039,-0.000335349150598664
5.43733203954281,0.00127391601650688,-0.00131976338068215,-0.000930969820936341,-0.000333768005743184
5.44354543343272,0.00125180305073602,-0.00133163353301408,-0.000932560105127668,-0.000332165574205536
5.44975881671818,0.00122962673323734,-0.00134347804843685,-0.000934108705441011,-0.000330541967232712
5.45597218843788,0.00120738727520028,-0.00135529663172613,-0.000935615591732072,-0.000328897297036463
5.46218554763018,0.00118508488787472,-0.00136708898849693,-0.000937080735354766,-0.000327231676589133
5.46839889333318,0.00116271978271529,-0.00137885482515442,-0.000938504109157599,-0.000325545219867313
5.47461222458468,0.00114029217113134,-0.00139059384893654,-0.000939885687451099,-0.000323838041504189
5.48082554042219,0.00111780226480045,-0.00140230576783835,-0.000941225445975921,-0.000322110257013935
5.48703883988293,0.00109525027538486,-0.00141399029081162,-0.000942523362078401,-0.000320361982810184
5.49325212200383,0.00107263641470765,-0.00142564712742876,-0.00094377941439458,-0.000318593336016693
5.49946538582155,0.00104996089463074,-0.00143727598821808,-0.000944993583090625,-0.000316804434630253
5.50567863037243,0.00102722392722516,-0.00144887658448192,-0.000946165849866309,-0.000314995397440522
5.51189185469256,0.00100442572455559,-0.00146044862834434,-0.000947296197782322,-0.000313166343851353
5.51810505781771,0.000981566498853013,-0.00147199183270918,-0.000948384611355712,-0.000311317394340728
5.52431823878337,0.000958646462418636,-0.00148350591137851,-0.000949431076619892,-0.000309448669869196
5.53053139662476,0.000935665827669327,-0.00149499057889661,-0.000950435580979807,-0.000307560292310176
5.53674453037681,0.00091262480714857,-0.00150644555064933,-0.000951398113312191,-0.000305652384341211
5.54295763907414,0.000889523613421914,-0.00151787054287313,-0.000952318663931329,-0.000303725069163958
5.54917072175111,0.000866362459246319,-0.00152926527258415,-0.000953197224565176,-0.000301778470947958
5.55538377744179,0.000843141557400294,-0.00154062945765494,-0.000954033788407204,-0.000299812714351588
5.56159680517995,0.00081986112082515,-0.00155196281675469,-0.000954828349986598,-0.000297827924925234
5.56780980399909,0.000796521362514208,-0.00156326506940154,-0.000955580905408527,-0.000295824228957556
5.57402277293242,0.00077312249560207,-0.00157453593589952,-0.000956291452046064,-0.000293801753238915
5.58023571101288,0.000749664733261298,-0.00158577513741832,-0.000956959988779874,-0.000291760625394611
5.5864486172731,0.000726148288800862,-0.00159698239590073,-0.000957586515865174,-0.000289700973690623
5.59266149074544,0.000702573375651314,-0.00160815743417223,-0.000958171034972199,-0.000287622927159439
5.59887433046199,0.000678940207291158,-0.00161929997582857,-0.000958713549114098,-0.000285526615261352
5.60508713545454,0.000655248997317518,-0.00163040974534917,-0.000959214062874575,-0.000283412168395276
5.61129990475459,0.000631499959414025,-0.00164148646800346,-0.000959672581999729,-0.000281279717344838
5.61751263739338,0.000607693307408741,-0.00165252986990017,-0.000960089113803804,-0.000279129393750679
5.62372533240186,0.000583829255128648,-0.00166353967796895,-0.000960463666938957,-0.0002769613297801
5.62993798881069,0.000559908016587687,-0.00167451561994498,-0.000960796251455665,-0.000274775658170246
5.63615060565026,0.000535929805848762,-0.00168545742446924,-0.000961086878721772,-0.000272572512378375
5.64236318195068,0.000511894837067461,-0.00169636482095729,-0.000961335561510254,-0.000270352026479019
5.64857571674176,0.000487803324533345,-0.00170723753961093,-0.000961542314089456,-0.000268114334952338
5.65478820905305,0.000463655482551003,-0.00171807531153781,-0.000961707151887073,-0.000265859573160996
5.66100065791381,0.000439451525617291,-0.00172887786870317,-0.000961830091869046,-0.00026358787675859
5.66721306235304,0.000415191668246699,-0.00173964494378593,-0.000961911152228365,-0.000261299382232058
5.67342542139943,0.000390876125088735,-0.00175037627041842,-0.00096195035266434,-0.000258994226336939
5.67963773408141,0.000366505110832568,-0.00176107158298836,-0.000961947714164095,-0.000256672546676238
5.68584999942713,0.000342078840336951,-0.00177173061675931,-0.000961903258991916,-0.000254334481239398
5.69206221646446,0.000317597528474621,-0.00178235310778099,-0.00096181701083038,-0.000251980168594939
5.69827438422099,0.000293061390294794,-0.00179293879298818,-0.000961688994740097,-0.000249609747828751
5.70448650172403,0.00026847064082773,-0.00180348741016045,-0.00096151923705355,-0.000247223358567203
5.71069856800062,0.000243825495275463,-0.00181399869786405,-0.000961307765578258,-0.000244821140918779
5.71691058207753,0.000219126168929271,-0.00182447239556258,-0.000961054609163972,-0.000242403235584744
5.72312254298122,0.000194372877111458,-0.00183490824347583,-0.000960759798275653,-0.000239969783625401
5.72933444973792,0.000169565835295578,-0.00184530598272023,-0.000960423364645851,-0.000237520926740791
5.73554630137355,0.000144705259004655,-0.00185566535526259,-0.00096004534119932,-0.000235056806983794
5.74175809691377,0.000119791363870744,-0.00186598610385916,-0.000959625762265717,-0.000232577566998827
5.74796983538396,9.48243656109567e-05,-0.00187626797213295,-0.000959164663540973,-0.000230083349749809
5.75418151580923,6.9804480009445e-05,-0.00188651070456473,-0.00095866208197099,-0.000227574298856804
5.76039313721439,4.47319229663026e-05,-0.00189671404643697,-0.000958118055747454,-0.000225050558256699
5.76660469862403,1.96069104530365e-05,-0.00190687774390986,-0.000957532624545311,-0.000222512272303495
5.7728161990624,-5.57034143916255e-06,-0.00191700154397839,-0.00095690582910473,-0.000219959585909844
5.77902763755353,-3.07996166133284e-05,-0.00192708519444312,-0.000956237711616737,-0.00021739264432465
5.78523901312114,-5.60806988144162e-05,-0.00193712844398059,-0.000955528315587738,-0.000214811593160723
5.79145032478872,-8.14133717261274e-05,-0.00194713104214029,-0.000954777685743107,-0.000212216578682696
5.79766157157943,-0.000106797418934454,-0.00195709273928439,-0.000953985867984911,-0.000209607747191169
5.8038727525162,-0.000132232623962283,-0.0019670132865544,-0.000953152909767448,-0.000206985245730001
5.81008386662169,-0.000157718770226283,-0.00197689243605337,-0.000952278859557517,-0.00020434922156569
5.81629491291825,-0.00018325564107029,-0.00198672994068355,-0.00095136376726598,-0.000201699822296309
5.822505890428,-0.000208843019759308,-0.00199652555417313,-0.000950407684011892,-0.000199037196059873
5.82871679817277,-0.000234480689489323,-0.00200627903110717,-0.000949410662131999,-0.000196361491192232
5.83492763517412,-0.000260168433313742,-0.00201599012693658,-0.00094837275528997,-0.000193672856499433
5.84113840045334,-0.000285906034273713,-0.00202565859793868,-0.000947294018410299,-0.000190971441121976
5.84734909303146,-0.000311693275290383,-0.00203528420124872,-0.000946174507607712,-0.000188257394412264
5.85355971192922,-0.000337529939210068,-0.00204486669485884,-0.000945014280280128,-0.000185530866190409
5.85977025616711,-0.000363415808819025,-0.00205440583759449,-0.000943813395155074,-0.000182792006636552
5.86598072476535,-0.0003893506667833,-0.00206390138915379,-0.000942571912034607,-0.000180040966079847
5.87219111674387,-0.000415334295690691,-0.00207335311001832,-0.000941289892073578,-0.000177277895408392
5.87840143112237,-0.000441366478094492,-0.00208276076163841,-0.000939967397650188,-0.000174502945554333
5.88461166692024,-0.000467446996453352,-0.00209212410621552,-0.000938604492374643,-0.000171716267857956
5.89082182315663,-0.000493575633073194,-0.00210144290685624,-0.000937201241073899,-0.000168918014057863
5.89703189885041,-0.000519752170297439,-0.00211071692749978,-0.0009357577097068,-0.000166108335976419
5.9032418930202,-0.000545976390319537,-0.00211994593297514,-0.000934273965624476,-0.000163287385794117
5.90945180468433,-0.000572248075258528,-0.00212912968883296,-0.000932750077280011,-0.000160455316035278
5.91566163286089,-0.000598567007190784,-0.00213826796165144,-0.000931186114379789,-0.000157612279362191
5.92187137656768,-0.000624932968065962,-0.00214736051878735,-0.000929582147774771,-0.000154758428720391
5.92808103482223,-0.00065134573977614,-0.00215640712843179,-0.000927938249572139,-0.000151893917375027
5.93429060664185,-0.000677805104203138,-0.00216540755968801,-0.000926254493093244,-0.000149018898726814
5.94050009104353,-0.000704310843007915,-0.00217436158240632,-0.000924530952873112,-0.00014613352640715
5.94670948704403,-0.00073086273790756,-0.00218326896747089,-0.000922767704544827,-0.000143237954394656
5.95291879365984,-0.000757460570500461,-0.00219212948642279,-0.000920964824980393,-0.000140332336782801
5.95912800990718,-0.000784104122273129,-0.00220094291183778,-0.000919122392250745,-0.000137416827867945
5.965337134802,-0.000810793174689922,-0.00220970901702531,-0.000917240485567467,-0.000134491582172291
5.97154616736,-0.000837527509111179,-0.00221842757622111,-0.000915319185414841,-0.000131556754365485
5.97775510659662,-0.000864306906854375,-0.00222709836447105,-0.000913358573329948,-0.000128612499353075
5.98396395152702,-0.000891131149131169,-0.00223572115772146,-0.000911358732080148,-0.000125658972274653
5.99017270116613,-0.00091800001705316,-0.002244295732787,-0.00090931974559005,-0.000122696328281329
5.99638135452857,-0.000944913291747402,-0.00225282186730349,-0.000907241698943313,-0.000119724722808198
6.00258991062874,-0.000971870754193858,-0.00226129933975522,-0.000905124678371829,-0.000116744311450619
6.00879836848077,-0.000998872185319741,-0.00226972792957936,-0.000902968771252685,-0.000113755249874053
6.01500672709851,-0.00102591736598311,-0.00227810741697658,-0.000900774066174197,-0.00011075769392483
6.02121498549557,-0.00105300607697813,-0.00228643758302882,-0.000898540652771838,-0.000107751799593397
6.02742314268531,-0.0010801380990296,-0.00229471820975388,-0.000896268621908046,-0.000104737723046641
6.03363119768079,-0.00110731321277019,-0.00230294907992675,-0.000893958065505206,-0.000101715620464189
6.03983914949485,-0.00113453119878336,-0.00231112997725071,-0.000891609076674097,-9.86856482606618e-05
6.04604699714005,-0.00116179183754907,-0.00231926068631766,-0.000889221749685659,-9.56479627724944e-05
6.0522547396287,-0.00118909490956605,-0.00232734099248736,-0.00088679617982868,-9.26027206749063e-05
6.05846237597285,-0.0012164401951567,-0.00233537068209866,-0.000884332463567712,-8.95500785775991e-05
6.06466990518429,-0.00124382747460951,-0.00234334954225717,-0.000881830698601953,-8.64901932042344e-05
6.07087732627457,-0.00127125652820574,-0.00235127736102477,-0.000879290983513214,-8.34232212745741e-05
6.07708463825495,-0.00129872713605019,-0.00235915392723254,-0.000876713418179135,-8.03493198508195e-05
6.08329184013645,-0.00132623907827858,-0.00236697903069216,-0.000874098103501406,-7.72686457490208e-05
6.08949893092984,-0.00135379213493834,-0.00237475246196076,-0.000871445141456131,-7.41813560526584e-05
6.09570590964563,-0.00138138608593587,-0.0023824740125656,-0.000868754635258284,-7.10876078013877e-05


==> data/HertzianContact/hertz_rgd_sym_modcoll_gal/hertz_rgd_sym_modcoll_gal_mesh_nel_u_50_mesh_nel_v_50.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.997299073003935,0.992136774480054,0.991952144995753,0.992451691316108
0.00580424717156538,0.997241918589415,0.9921189972122,0.991922979160165,0.992515594497113
0.0116091791199681,0.997158910761723,0.992067152027192,0.991867201965794,0.992455480698799
0.0174147954713978,0.997050041199928,0.991981179091344,0.991782485830389,0.992314918833494
0.0232210967401982,0.99691530160405,0.991861018651981,0.991666795962342,0.992125951133789
0.0290280842088714,0.996754683695002,0.991706611037887,0.991518390905757,0.991910502278286
0.0348357598079966,0.996568179214685,0.991517896659466,0.991335823086005,0.991681792130009
0.040644125996065,0.996355779925961,0.991294816008741,0.991117939354815,0.991445752082962
0.0464531856392286,0.996117477612704,0.991037309659551,0.990863881534558,0.991202445020812
0.0522629418909652,0.995853264079872,0.990745318267851,0.990573086963696,0.990947488881637
0.0580733980716584,0.995563131153401,0.990418782571934,0.990245289040522,0.990673483833147
0.0638845575480926,0.995247070680397,0.990057643392152,0.989880517767703,0.990371443052338
0.0696964236128638,0.994905074529043,0.989661841631693,0.989479100296217,0.990032227113929
0.0755089993637558,0.994471119042648,0.989231295454319,0.989041658249146,0.989647979629678
0.0813222875940559,0.99394995198935,0.988765826623677,0.988568978782522,0.989213322842254
0.0871362907588691,0.993404856211694,0.988265383352095,0.98806175538778,0.988725501017209
0.0929510110157736,0.9928358244901,0.987729935727172,0.987520543638702,0.988183994342378
0.0987664502756927,0.992242849624671,0.987159453919311,0.986945761573942,0.987590144094434
0.104582610253842,0.991625924435099,0.986553908181754,0.986337689408041,0.98694677779254
0.110399492520713,0.99098504176093,0.985913268850897,0.985696469243222,0.986257833268654
0.11621709855309,0.990320194461325,0.985237506346371,0.985022104781281,0.985527981653726
0.122035429785108,0.98963137541527,0.984526591170831,0.984314461035085,0.984762249279788
0.127854487659339,0.988918577521479,0.983780493910547,0.983573264040886,0.983965638499088
0.133674273677922,0.988181793698506,0.982999185235171,0.982798100569439,0.98314274741872
0.139494789453722,0.987421016884699,0.982182635898034,0.981988417838938,0.98229738855274
0.14531603676153,0.986632907519972,0.981330816621401,0.98114352322622,0.981432206390063
0.151138017588478,0.985690111795382,0.980443486358524,0.980262598854044,0.980548314532139
0.156960734164802,0.98472191483599,0.979520347915235,0.979344836736687,0.97964521301865
0.162784188946993,0.98372831013163,0.978561260964882,0.978389554922884,0.97872105241014
0.168608384583044,0.982709291193978,0.977566085235586,0.977396206212756,0.977772902527137
0.174433323877034,0.981664851556333,0.976534680510833,0.976364378472042,0.976797014830276
0.1802590097537,0.980594984773815,0.9754669066297,0.975293794946503,0.975789085627293
0.186085445222966,0.979499684423309,0.974362623486911,0.974184314576828,0.974744520107836
0.191912633344465,0.97837894410346,0.973221691033227,0.973035932312718,0.973658697206695
0.197740577192019,0.977232757434783,0.972043969275828,0.971848779427442,0.97252723529386
0.203569279818112,0.976061118059617,0.970829318278672,0.970623123832345,0.971346258692302
0.209398744218321,0.974864019642175,0.969577598162386,0.969359370391011,0.970112665024139
0.215228973295739,0.973641455868612,0.968288669104975,0.968058061233546,0.96882439338402
0.22105996982538,0.972318567904354,0.966962301150464,0.966719875347668,0.967480692341009
0.226891736422962,0.970904900615305,0.965597925313767,0.965345565515919,0.966082302855123
0.23272427554232,0.969464587281742,0.964195428493483,0.963935759935968,0.964631310799858
0.238557589499576,0.967997622003507,0.962754767924107,0.962490894785915,0.963130867932476
0.244391680500786,0.966503998903729,0.961275900950239,0.961011212867163,0.961584923789578
0.250226550669625,0.964983712129095,0.959758785026708,0.959496763148345,0.959997957035813
0.256062202075083,0.963436755849772,0.958203377718878,0.957947400308862,0.958374705923641
0.261898636759185,0.961863124259399,0.956609636702652,0.956362784282986,0.956719897863055
0.267735856764731,0.960262811575157,0.954977519764745,0.954742379803453,0.955037978102383
0.27357386416305,0.95863581203779,0.953306984802811,0.953085455945666,0.953332837518928
0.27941266108178,0.956982119911624,0.951597989825559,0.95139108567147,0.951607539520451
0.285252249732662,0.955301729484607,0.94985049295288,0.949658145373146,0.949864046055949
0.29109263243936,0.953587220012657,0.94806445149453,0.947885314414632,0.948102942738299
0.296933811664782,0.951704078447623,0.946239355330992,0.946071068084755,0.946323178125332
0.302775790027166,0.949792247672934,0.944374530570781,0.944213834322287,0.944522019284637
0.308618570290151,0.947851722292809,0.942469582878851,0.942312286747495,0.942695329532386
0.314462155343544,0.945882496937536,0.94052411778371,0.940365384742797,0.940837897327808
0.320306548183772,0.943884566263093,0.93853774067809,0.938372374188361,0.938943764389555
0.326151751894312,0.941857924951667,0.936510056819527,0.936332788198811,0.937006554942873
0.33199776962611,0.939802567711367,0.934440671331003,0.934246447858624,0.935019806097224
0.337844604577996,0.93771848927628,0.932329189201286,0.932113462958193,0.932977299355062
0.343692259977067,0.93560568440661,0.930175215285589,0.929934232729987,0.93087339325141
0.349540739059075,0.933464147888585,0.927978354306349,0.927709446584107,0.928703357124056
0.355390045048786,0.931293874534545,0.92573821085349,0.925440084844526,0.926463706015834
0.361240181140339,0.929094859182925,0.923454389385142,0.923127419484776,0.924152536707371
0.367091150477597,0.926775930752811,0.921126261555154,0.920773019611981,0.921769864002538
0.372942956137067,0.92435529559719,0.918752553041456,0.918378707686131,0.919317872500187
0.378795601126734,0.921903282104145,0.916333248036365,0.915946078866132,0.916800764595656
0.384649088399102,0.919419885175807,0.91386848915137,0.913476254551354,0.914224340210453
0.390503420865973,0.916905099743103,0.911358419522332,0.910969876199679,0.911595556718167
0.396358601413253,0.914358920766132,0.908803182810107,0.908427104065888,0.908922087378476
0.402214632915756,0.911781343233869,0.906202923200377,0.905847615941327,0.906211878197279
0.408071518252022,0.909172362164344,0.90355778540368,0.903230605893073,0.903472703211281
0.413929260319152,0.906531972604685,0.900867914656103,0.900574783002691,0.900711718196942
0.419787862047643,0.903860169631051,0.89813345671896,0.89787837010578,0.897935012803375
0.42564732641624,0.901156948348734,0.895354557879165,0.895139102530907,0.895147161110193
0.431507656466795,0.898422303892124,0.892531364949339,0.892354226839296,0.892350770608652
0.437368855319137,0.895642726095376,0.889664022661657,0.889520499520816,0.889546029606877
0.443230926185678,0.892662964404289,0.886751878798486,0.886634126168814,0.886730270492948
0.449093872380233,0.889647699244542,0.88379347191864,0.883691101653344,0.883897834996662
0.454957697314134,0.886596925709285,0.880787534162151,0.880688077134993,0.881040521268885
0.460822404487992,0.883510638925253,0.877732796344922,0.877622483997729,0.878148201098251
0.466687997483332,0.880388834052523,0.874627987960772,0.874492536053192,0.87520944298444
0.472554479954215,0.877231506284696,0.871471837181788,0.871297231745184,0.872212137526137
0.478421855618856,0.874038650848833,0.868263070859962,0.868036356354696,0.869144125123902
0.484290128251241,0.870810263005519,0.865000414528201,0.864710484204646,0.865993825998098
0.49015930167273,0.867546338048934,0.86168259240124,0.861320980864865,0.862750872522873
0.496029379743665,0.864246871306807,0.858308327377251,0.857870005356693,0.859406743875442
0.501900366354958,0.860911858140448,0.854876341038483,0.854360512358744,0.855955403002088
0.507772265419685,0.857541293944892,0.851385353652902,0.850796254411589,0.852393935900665
0.513645080864688,0.854012055904773,0.847833364470705,0.847181802487168,0.848723191823562
0.519518816624474,0.850356980699467,0.844217055488742,0.843522451096639,0.844948277218677
0.52539347664861,0.84666151230152,0.8405372431945,0.839822814159428,0.841078281724041
0.531269064920619,0.84292564571982,0.83679517357761,0.836086112775709,0.837125419323313
0.537145585478217,0.839149376001844,0.832992095811948,0.832314158421521,0.833104109542743
0.543023042433563,0.835332698233535,0.829129262256228,0.828507348942571,0.829030055073932
0.548901439993526,0.831475607539453,0.825207928454032,0.824664664546987,0.824919315856766
0.554780782479968,0.827578099082724,0.821229353134339,0.820783663799174,0.820787379622833
0.56066107435003,0.823640168065099,0.817194798212001,0.81686047961211,0.816648228898467
0.566542320216448,0.819661809727001,0.813105528787867,0.812889815240518,0.812513404467304
0.572424524867866,0.815643019347494,0.808962813149183,0.808864940273468,0.808391065291117
0.578307693289177,0.811583792244414,0.80476792276995,0.804777686627093,0.804285044888315
0.584191830681872,0.807459705729567,0.800522136993204,0.80061844434272,0.800193904172628
0.590076942483203,0.803069552047119,0.796226075439076,0.796376119805224,0.796110030228338
0.595963034362297,0.798628293397735,0.791876201326396,0.792039584931818,0.792019474225403
0.601850112167839,0.794135922293056,0.787467781046125,0.787599968995864,0.787903044545778
0.607738181860005,0.789592431292777,0.782996073120249,0.783050927946064,0.783737710005034
0.613627249441929,0.784997813004913,0.778456328203806,0.778388651891357,0.779498012229473
0.619517320891104,0.780352060085662,0.773843789087034,0.773611872586801,0.775157483628413
0.625408402090747,0.775655165239551,0.769153690697341,0.768721870919408,0.77069007096224
0.631300498761116,0.770907121219441,0.764381260101258,0.76372248439513,0.766071564507981
0.637193616390777,0.766107920826537,0.75952171650687,0.758620114625694,0.761281032823022
0.643087760167828,0.761257556910525,0.754570271265448,0.753423734815966,0.756302263107414
0.648982934911072,0.756356022369486,0.749522127874167,0.74814489725175,0.751125207166617
0.654879145001147,0.75140331014999,0.744372481977725,0.74279774078817,0.745747432974628
0.660776394311853,0.746195635620752,0.739113578242779,0.737398938805091,0.740175572729841
0.666674686170557,0.740805675844197,0.733734045128695,0.731965587031031,0.734426183872395
0.672574023480143,0.735361827605496,0.72823917961177,0.726510754855707,0.728524456247036
0.6784744089725,0.729864090211271,0.722635763518955,0.721042486687448,0.722501946795647
0.684375845476481,0.724312463023534,0.716930596101527,0.715563784075116,0.716394311056661
0.690278336186057,0.718706945459699,0.711130494036438,0.710072591206554,0.710239026336605
0.696181884928666,0.713047536992678,0.705242291428605,0.704561780405092,0.704073105791633
0.702086496433724,0.707334237150886,0.699272839812281,0.699019137627076,0.69793080341741
0.707992176601346,0.701567045518226,0.693229008152865,0.693427347958348,0.691841309946092
0.713898932771221,0.695745961734211,0.68711768284845,0.687763981110401,0.685826439647858
0.719806773991686,0.689870985493898,0.680945767731602,0.682001476916673,0.679898308036871
0.725715711288978,0.683942116548024,0.674720184070614,0.676107130828524,0.674057000479164
0.731625757936662,0.677913600122843,0.668447988114065,0.670043081322671,0.668288231735581
0.737536929710194,0.671474929316727,0.662139039679924,0.663768558523894,0.662561300219003
0.743449244870007,0.664918370003687,0.655780140279684,0.657249773490623,0.656830117077674
0.749362723600943,0.658243876704118,0.649348504113581,0.650462832873227,0.651037151154626
0.755277387283395,0.651451404033443,0.642821303623422,0.643393523576201,0.645117234764734
0.761193257759662,0.644540906701883,0.636175669500127,0.636037339898404,0.639001332533268
0.767110356599803,0.63751233951484,0.629388690691225,0.628399510673626,0.632620325027028
0.773028704367001,0.630365657372904,0.622437414408526,0.620495026410623,0.625908807178618
0.77894831988243,0.62310081527207,0.615298846136175,0.612348666432509,0.618808901508008
0.784869219489616,0.615717768303788,0.607949949638092,0.603995026016267,0.611274086141395
0.790791416318313,0.608216471655177,0.600367646966664,0.595478543531075,0.603273037631384
0.796714919547879,0.600596880609065,0.59252881847017,0.586853527576662,0.594793488577755
0.802639733670151,0.592858950544159,0.584410302801653,0.578184184119859,0.585846100054307
0.808565857754118,0.584474145362759,0.575974861296946,0.569543450470337,0.576468284757287
0.814493284951557,0.575812407659371,0.567182156248414,0.560993265291789,0.566725010548486
0.820422003271858,0.567205786973828,0.558077560711459,0.552570779963979,0.556701919546183
0.826351997344056,0.558654400134376,0.548712729006595,0.544292834375159,0.546498018836072
0.832283250281055,0.550158363982003,0.539139423041724,0.536156072564686,0.536219051808246
0.838215745545231,0.541717795370122,0.52940951230401,0.528136898635071,0.52597085154263
0.844149468815307,0.533332811164477,0.519574973851234,0.520191432679392,0.515852671052721
0.850084409854476,0.525003528242917,0.509687892303258,0.512255466720068,0.505950490386807
0.856020564379788,0.516730063495211,0.499800459833033,0.504244420660724,0.496330300587253
0.861957935932791,0.508512533822808,0.489964976157315,0.496053298251673,0.487031364507582
0.867896537751425,0.500351056138811,0.480233848527081,0.487556643068207,0.478059454486406
0.87383639464318,0.492245747367613,0.470659591717844,0.478608494502972,0.469380066880158
0.879777544859489,0.483958691905318,0.461293556792674,0.469042356216173,0.460911613733668
0.885720041890374,0.473741880901645,0.452064642160918,0.458680164781598,0.45251983026466
0.891663954895466,0.462472361331468,0.442773477433519,0.447368961131559,0.444023193505525
0.897609366529546,0.450149039573081,0.433232251032812,0.4349907335466,0.435206499361909
0.903556370000588,0.436770822448817,0.42325277431139,0.421461570614552,0.425832853495727
0.909505066107926,0.422336617227269,0.41264648159539,0.406731679422978,0.415655480375838
0.915455560278425,0.406845331625459,0.401224430230136,0.39078540367938,0.404429558902214
0.921407959600659,0.390295873810752,0.388797300625729,0.373641241757264,0.391924084589704
0.92736236985709,0.372687152403128,0.375175396304174,0.35535186466846,0.377933758294277
0.933318892554256,0.354018076477217,0.360168643947076,0.336004133962148,0.36229090146769
0.939277621950974,0.334287555564343,0.343586593445039,0.315719119549174,0.344877397922826
0.945238642084537,0.313494499654754,0.325238417947067,0.294652117453146,0.325636662094888
0.951202023794943,0.291637819199635,0.304932913911884,0.272992667486658,0.304585633782351
0.957167821751395,0.268343041339081,0.282553217281863,0.250966543372583,0.281826738484937
0.963136071876699,0.245332501552276,0.25843536100086,0.228845466489576,0.257556004937027
0.969106790764145,0.223107960340099,0.233006551815643,0.206901705882076,0.232055864328582
0.975079976574254,0.201668272981803,0.206686471789003,0.185381588143593,0.205679137228044
0.98105561007471,0.181012293241497,0.179895067804879,0.16450518727287,0.178832488776084
0.987033655681158,0.161138873369111,0.153052551028612,0.144466372598542,0.151959872629665
0.993014062498709,0.142046864101651,0.126579396365926,0.125432856814902,0.125525962695421
0.998996765364146,0.12373511466433,0.100896341921065,0.107546244131503,0.0999995727012984
1.00498168588885,0.106202472771652,0.0764243884538825,0.0909220785336547,0.0758370636546003
1.01096873350242,0.0894477846285827,0.0535847988354399,0.0756498921555526,0.0534657392356202
1.01695780649701,0.0734698949316557,0.0327990975036122,0.061793253765262,0.0332672291752566
1.02294879307237,0.058267646870201,0.0144890699164253,0.0493898173616192,0.0155608606656711
1.02894157238159,0.0441781990306248,-0.000917053159314971,0.0384513089128898,0.000587017183906483
1.03493601560168,0.0326266070458158,-0.0129148784871237,0.0289468937678139,-0.0115103554835227
1.04093198738485,0.0221369813440571,-0.0216309167132534,0.0207909812197263,-0.0207000773909142
1.04692934800284,0.0127096858564111,-0.0274167694027392,0.0138912011635785,-0.027059652512579
1.05292795568638,0.00434508360924869,-0.0306238367997914,0.00815546029770095,-0.0307600331964083
1.0589276689703,-0.00295646327682707,-0.031603317060205,0.00349189319256847,-0.0320499399618909
1.06492834904016,-0.00919459358806015,-0.0307062054841475,-0.000191186684573698,-0.0312401920366815
1.0709298620805,-0.0143689470186022,-0.0282832937485919,-0.0029853359888676,-0.0286880487009899
1.07693208162463,-0.0184791641717426,-0.0246851691401743,-0.00498203056091855,-0.0247815615080884
1.082934890906,-0.0215248865609361,-0.0202622137878823,-0.00627271453306497,-0.0199239374506724
1.08893818521109,-0.0235057566108537,-0.0153646038956702,-0.00694884947963947,-0.0145179131417678
1.09494187423389,-0.0244214176585823,-0.0103423089752212,-0.00710196361021858,-0.00895014007992084
1.10094588443193,-0.0242715139547111,-0.00554509107896122,-0.00682370100605038,-0.00357558106720288
1.10695016137744,-0.0215306059275946,-0.00139482026971848,-0.00620594589689096,0.00129830393024104
1.11295467157467,-0.0182012541536932,0.0017589975899455,-0.00533976612855429,0.0054323327267519
1.11895940174493,-0.0151930049582327,0.0040051081096419,-0.00430946545648622,0.00867118405120871
1.12496435631509,-0.0125053014835322,0.00545452401875281,-0.003190426794708,0.010937290047575
1.13096955474185,-0.0101375862079877,0.00621808445413667,-0.00204909059845753,0.0122205917958359
1.13697502883399,-0.00808930094662811,0.00640645463855897,-0.000942951969976112,0.0125683029087292
1.14298082007293,-0.00635988685164781,0.00613012555922179,7.94422145517301e-05,0.0120746927842367
1.14898697693138,-0.00494878441318767,0.00549941364670459,0.000978496157560582,0.0108708895717398
1.15499355219038,-0.00385543345974364,0.00462446045377907,0.00172356797043671,0.00911470290997683
1.16100060025436,-0.00307927315885396,0.00361523233499776,0.00229297248371215,0.00698046649444988
1.16700817446457,-0.00261974201774832,0.00258152012609532,0.00267398403535516,0.00464890053180938
1.17301632441063,-0.00247627788387021,0.00163293882375999,0.00286283923796939,0.00229699413921897
1.1790250932404,-0.00254558456015577,0.00087738709727654,0.00286477829470065,8.79066292623859e-05
1.18503451504884,-0.0023365341731046,0.000340914254598142,0.00270122974139299,-0.00184028234544539
1.19104461345585,-0.00213819237273241,-1.25075793088531e-05,0.00241287750017941,-0.00338901689251478
1.19705540225319,-0.00195036625794522,-0.00020864084381064,0.00203885519844869,-0.00450208748107134
1.20306688660265,-0.00177286280500075,-0.000273219809197027,0.00161400315435093,-0.00516044448596233
1.2090790642455,-0.00160548886798091,-0.000231950511521611,0.00116887723224874,-0.00537668708734596
1.21509192671291,-0.00144805117909575,-0.000110510686714392,0.000729757716515227,-0.00518956672317469
1.22110546053707,-0.00130035634864418,6.54502947383769e-05,0.00031865820503986,-0.00465850512976035
1.22711964846319,-0.00116221086564915,0.000270311493262871,-4.66654787710739e-05,-0.00385812700514321
1.23313447066223,-0.00103342109781429,0.000478480465700505,-0.000352706355177239,-0.0028728073303263
1.23914990594449,-0.00091379329206026,0.000664393330760201,-0.000590197337926781,-0.00179123338359803
1.24516593297398,-0.000803133574605787,0.000802514834256167,-0.000754102265697976,-0.000700981481670878
1.25118253148359,-0.000701247951308839,0.000867338414613067,-0.0008436069145224,0.000316891516250195
1.25719968348866,-0.00062674904280391,0.000850939381014808,-0.000862687856104761,0.00119329669376662
1.26321737432164,-0.000569038131805964,0.000792689492900206,-0.000824015190509277,0.00187744450596526
1.2692355928601,-0.000520548822391585,0.000702441125197089,-0.00074289012955669,0.00234055952375764
1.27525433120837,-0.000481175228118711,0.000587626370436059,-0.000633017591813517,0.00257381057974226
1.28127358433246,-0.000450811392604899,0.000455661530199241,-0.000506466288687725,0.00258529147270003
1.28729334969477,-0.00042935128965232,0.000313947090757199,-0.000373672573256781,0.00239700797240995
1.2933136268885,-0.000416688823385901,0.000169867698854562,-0.000243444296727397,0.00204187307758239
1.2993344172718,-0.000412717828442587,3.07921375884486e-05,-0.000122964671934737,0.00156071054342543
1.30535572360177,-0.000417332070075388,-9.59266977891673e-05,-1.77961448960307e-05,0.000999266700332528
1.31137754966814,-0.000430425244323132,-0.000202951823967119,6.81157262028642e-05,0.000405230582053568
1.31739989992669,-0.000451890978181506,-0.000282962193830452,0.000132438384601721,-0.000174737617905647
1.32342277913251,-0.000481622829650234,-0.000328652720400801,0.00017444838075611,-0.000697969741348183
1.32944619197298,-0.00049865858974515,-0.000333448122122642,0.000195031645059273,-0.00112874461953267
1.33547014270992,-0.000450643997054832,-0.000311715945500911,0.000197167689165632,-0.00144125613843882
1.34149463495168,-0.000408534198018626,-0.000274098576724749,0.000185486765509704,-0.00162172336115783
1.34751967164112,-0.000372259069254423,-0.000223818446155289,0.000164280388326902,-0.00166772867502804
1.35354525509816,-0.000341748441739383,-0.000164096177123739,0.000137290750636089,-0.00158648483005688
1.35957138706331,-0.000316932100988828,-9.81505788416149e-05,0.000107712463594986,-0.00139307460096385
1.36559806874128,-0.00029773978709005,-2.91986396939833e-05,7.81942984462982e-05,-0.0011086949506793
1.37162530084457,-0.000284101194876836,3.95444798984627e-05,5.0840931756458e-05,-0.000758905707663505
1.37765308363712,-0.0002759459738739,0.000104865454261807,2.72146932787324e-05,-0.000371882766185973
1.383681416978,-0.000273203728624653,0.000163552799558751,8.33731685323392e-06,2.33241781687275e-05
1.38971030036506,-0.000275804018594973,0.000212396880614724,-5.30830593970715e-06,0.000398529347626138
1.39573973297868,-0.000283676358351362,0.000248189917853524,-1.37763689408295e-05,0.000728144045033939
1.40176971372556,-0.000296750217664222,0.00026772599431811,-1.76563922331019e-05,0.00099090524937098
1.4078002412824,-0.000276211842014891,0.000270110295909035,-1.8039581959154e-05,0.00117159265907289
1.41383131413852,-0.000246574134505257,0.00026061087054576,-1.61092677352336e-05,0.00126235331369676
1.41986293063299,-0.000221519707051967,0.00024138713252996,-1.28508089227182e-05,0.00126252476510498
1.42589508898834,-0.000200998888602308,0.000214361882452453,-9.09182204703596e-06,0.00117758255821873
1.43192778734403,-0.000184961975784158,0.000181454921094506,-5.50358174770549e-06,0.00101803018166697
1.43796102378991,-0.000173359233014325,0.000144583043722973,-2.60150349833265e-06,0.000798291526492973
1.44399479639975,-0.000166140892502031,0.00010566003483195,-7.4562799263454e-07,0.000535605858812075
1.45002910326475,-0.000163257154378887,6.65966626456503e-05,-1.41105654665391e-07,0.00024892531253869
1.45606394252708,-0.000164658186693561,2.93006736440347e-05,-8.38682144684321e-07,-4.21850900072523e-05
1.46209931241345,-0.000170294125515781,-4.32321277418332e-06,-2.73518507068676e-06,-0.000318644884465119
1.4681352112687,-0.000180115075081559,-3.2373309794207e-05,-5.57401062859901e-06,-0.000562953070888548
1.47417163758942,-0.000194071107737657,-5.29509685400937e-05,-8.94561218868613e-06,-0.00076028047301025
1.48020859005754,-0.000201094253833695,-6.42900484016854e-05,-1.22894025768997e-05,-0.000899559475453111
1.48624606757246,-0.000178718662665842,-6.80757960755081e-05,-1.50806206384656e-05,-0.000974490775925405
1.49228406926237,-0.000159729743539326,-6.61217784578747e-05,-1.71031401495108e-05,-0.000983791168485627
1.49832259446297,-0.000144089854484255,-5.93397311596078e-05,-1.82288830093329e-05,-0.00093056616201502
1.50436164268818,-0.000131761329392805,-4.86419783145026e-05,-1.83830152248302e-05,-0.000821559176145049
1.51040121360082,-0.000122706478113959,-3.49414308144597e-05,-1.75437095238102e-05,-0.000666403035640753
1.51644130698317,-0.000116887586466194,-1.9151585663669e-05,-1.57419074579282e-05,-0.000476872975123283
1.52248192270756,-0.000114266916353606,-2.18652437387635e-06,-1.30610814098939e-05,-0.000266141156472339
1.52852306070699,-0.000114806705694551,1.50390881157625e-05,-9.63699597733244e-06,-4.8032705042444e-05
1.53456472094558,-0.000118469168649527,3.16100047252607e-05,-5.65746935937604e-06,0.000163716731971891
1.54060690338921,-0.00012521649553685,4.66103972904328e-05,-1.36213396919817e-06,0.000356201901600342
1.54664960797592,-0.000135010852890932,5.91238580154508e-05,2.95780260040303e-06,0.000518087329809099
1.55269283458649,-0.000147814383645988,6.82334004348006e-05,6.95979790719999e-06,0.000640345171931783
1.55873658301492,-0.000136640418708988,7.32270605387408e-05,1.02798378612747e-05,0.000716986264226123
1.56478085294428,-0.000119933859296677,7.44299693962279e-05,1.27671823564257e-05,0.000745569431426007
1.57082564394354,-0.00010604909346617,7.24003811801904e-05,1.44054939395406e-05,0.000727008679583329
1.57687095547763,-9.49570210567628e-05,6.76896811495071e-05,1.52020508532826e-05,0.000665056491909398
1.58291678691842,-8.66285232522574e-05,6.08485014636688e-05,1.5186832400902e-05,0.000565775051079204
1.58896313755568,-8.10344627803212e-05,5.24267196658842e-05,1.44124583118701e-05,0.000437008446866207
1.59501000660809,-7.81456836757701e-05,4.29734572634541e-05,1.29541281820133e-05,0.000287855854996372
1.60105739323424,-7.79330115685644e-05,3.30370781915487e-05,1.0909560285986e-05,0.000128145691592209
1.60710529654366,-8.03672536099366e-05,2.31651874381828e-05,8.39893100527299e-06,-3.20892557569873e-05
1.6131537156078,-8.54191985317635e-05,1.39046294648834e-05,5.56481343245697e-06,-0.000183135716147496
1.61920264947109,-9.30596167305116e-05,5.80148682829521e-06,2.5721164811614e-06,-0.000316122840379818
1.62525209716195,-0.000103259260189699,-5.9892139641907e-07,-3.91976623371671e-07,-0.000423544119728626
1.63130205770385,-0.000107964240743436,-4.78644059172576e-06,-3.11866593368866e-06,-0.000499778300193331
1.63735253012608,-9.38962091830424e-05,-7.05846170996475e-06,-5.43753471909537e-06,-0.000541582111572531
1.64340351347161,-8.21192098236124e-05,-7.8010602033881e-06,-7.28510289911453e-06,-0.00054826779420802
1.64945500680043,-7.26099204533136e-05,-7.22803909721838e-06,-8.62621310804433e-06,-0.000521422247461949
1.65550700919186,-6.5345004107917e-05,-5.55375171296256e-06,-9.44367743836653e-06,-0.000464526413361941
1.66155951974688,-6.03011090234839e-05,-2.9931018065472e-06,-9.73821640980521e-06,-0.000382574019609953
1.66761253759042,-5.74548688353345e-05,2.38456428220264e-07,-9.52839728763336e-06,-0.000281690982236985
1.67366606187368,-5.67829023341558e-05,3.92491858054341e-06,-8.8505726050338e-06,-0.000168755470405125
1.67972009177643,-5.82618138172701e-05,7.84972985263969e-06,-7.75881869686862e-06,-5.10186352937607e-05
1.68577462650934,-6.18681929001148e-05,1.17957851463341e-05,-6.3248739385594e-06,6.42739946701863e-05
1.69182966531629,-6.75786146123734e-05,1.55454290761618e-05,-4.63807669102211e-06,0.000170260451217745
1.69788520747669,-7.53696394585969e-05,1.88804560193476e-05,-2.80530393926332e-06,0.000260839592475048
1.70394125230776,-8.52178134494731e-05,2.15821101459021e-05,-9.50908824332214e-07,0.00033104769827682
1.7099977991669,-7.76730132949136e-05,2.33704750300627e-05,7.91042971368272e-07,0.000377433909701499
1.71605484745242,-6.68586652846928e-05,2.40939199382882e-05,2.33549605327547e-06,0.00039836961066597
1.72211239659872,-5.79931075993319e-05,2.38980313584305e-05,3.63303924275504e-06,0.000394027746119203
1.72817044606797,-5.10573468378595e-05,2.29352867793868e-05,4.64691400175162e-06,0.000366126061855372
1.73422899534166,-4.60323775547049e-05,2.13578338544475e-05,5.35285854801638e-06,0.000317650035171855
1.74028804391209,-4.28991824024304e-05,1.93174899958833e-05,5.739090268643e-06,0.000252576255714679
1.74634759127384,-4.16387321190402e-05,1.69657417645169e-05,5.80628897571405e-06,0.000175596267775318
1.75240763691528,-4.22319855592498e-05,1.44537445204789e-05,5.5675795611245e-06,9.18408749160189e-05
1.75846818031003,-4.46598897163973e-05,1.19323219284984e-05,5.04851467237515e-06,6.60490846288528e-06
1.76452922090846,-4.89033797591741e-05,9.55196540935088e-06,4.28705766940538e-06,-7.49275390258931e-05
1.77059075812916,-5.49433790296711e-05,7.46283374445702e-06,3.33356512299107e-06,-0.000147957413025774
1.77665279135037,-6.27607991270971e-05,5.81475242825342e-06,2.25076950413967e-06,-0.00020834452833632
1.78271531990148,-6.59997852533116e-05,4.74105053106665e-06,1.11364572802587e-06,-0.000252880957527583
1.78877834305503,-5.61574225314483e-05,4.08393814209634e-06,-1.5408736311981e-09,-0.000279561755886486
1.79484186002525,-4.79841983506944e-05,3.73492410945153e-06,-1.03608852254141e-06,-0.000287737458591648
1.8009058699759,-4.14643529273937e-05,3.65812711935164e-06,-1.94276117500013e-06,-0.000277997077658113
1.80697037203023,-3.65821167309147e-05,3.81733409999155e-06,-2.6846141282923e-06,-0.000251968742320322
1.81303536528092,-3.33217102058424e-05,4.176000274788e-06,-3.23496880138638e-06,-0.00021211893863879
1.81910084880005,-3.1667344183605e-05,4.69724911453205e-06,-3.57738745915417e-06,-0.00016155207504432
1.82516682164904,-3.16032195585693e-05,5.34387190697737e-06,-3.70564822651563e-06,-0.000103810374984088
1.83123328288868,-3.31135275111741e-05,6.07832794914569e-06,-3.6237197146424e-06,-4.26740971757242e-05
1.83730023158905,-3.61824494490177e-05,6.86274408892649e-06,-3.34573572179412e-06,1.80379147885711e-05
1.84336766683954,-4.07941570747164e-05,7.65891485609212e-06,-2.89596990386481e-06,7.46673532020496e-05
1.84943558775884,-4.69328123622699e-05,8.42830216092282e-06,-2.30881062776363e-06,0.000123915235931038
1.85550399350494,-5.45825676066405e-05,9.13203514902251e-06,-1.62873495218835e-06,0.000163040363370267
1.86157288328506,-4.88359330262753e-05,9.65770327140439e-06,-9.08607916640997e-07,0.000190058340114022
1.86764225636288,-4.1114690289745e-05,9.86911367550014e-06,-1.95341275219865e-07,0.000203926261328832
1.8737121120555,-3.48401642071879e-05,9.80978038404067e-06,4.73484378214187e-07,0.000204563631511801
1.87978244972483,-2.99991114411024e-05,9.52742455466296e-06,1.06676566247825e-06,0.000192722644161338
1.88585326876846,-2.65782802922447e-05,9.06956174543593e-06,1.55985442075516e-06,0.000169843265887739
1.89192456861063,-2.45644109301473e-05,8.48350185368905e-06,1.93455204540744e-06,0.000137908545253756
1.89799634869315,-2.39442353030425e-05,7.81634875214685e-06,2.17910347170979e-06,9.93001522635131e-05
1.90406860846627,-2.47044772361516e-05,7.11500039328122e-06,2.28819159328452e-06,5.66541502064468e-05
1.91014134737965,-2.68318523347623e-05,6.426148214085e-06,2.26293112932993e-06,1.27169999725959e-05
1.91621456487325,-3.03130681712116e-05,5.79627710667807e-06,2.11086307529867e-06,-2.97982029224841e-05
1.92228826036819,-3.51348241280859e-05,5.27166537102674e-06,1.84594837371982e-06,-6.83552559762778e-05
1.9283624332577,-4.1283811531339e-05,4.89838413233623e-06,1.48856233957796e-06,-0.000100738143777707
1.93443708289796,-4.35275115138846e-05,4.71091037503604e-06,1.06549037527404e-06,-0.000125194130381662
1.94051220859958,-3.62214289727266e-05,4.58722512814447e-06,6.08961451384472e-07,-0.000140579589975028
1.94658780962497,-3.01883881055707e-05,4.48396798895448e-06,1.50444541567778e-07,-0.000146457142374167
1.952663885194,-2.54171397585315e-05,4.40343691121452e-06,-2.83170331445231e-07,-0.00014304285387192
1.95874043449133,-2.18964278535141e-05,4.3477308257542e-06,-6.69720587054209e-07,-0.000131103305686673
1.96481745667377,-1.96149893132267e-05,4.31874965879652e-06,-9.91759717249576e-07,-0.00011185175776716
1.97089495087762,-1.8561554230812e-05,4.3181939906941e-06,-1.23654619908845e-06,-8.68444755957696e-05
1.97697291622608,-1.87248457196736e-05,4.34756521201281e-06,-1.39603172020478e-06,-5.78772221766341e-05
1.98305135183658,-2.00935800790592e-05,4.40816518053046e-06,-1.46684990203493e-06,-2.68819140463737e-05
1.98913025682819,-2.26564667015054e-05,4.50109621318382e-06,-1.45030510943447e-06,4.17655664046555e-06
1.99520963032897,-2.64022081364865e-05,4.627260928412e-06,-1.35236056783204e-06,3.34033347126495e-05
2.00128947148341,-3.13195001349421e-05,4.78736211366466e-06,-1.18362725604387e-06,5.9076447931962e-05
2.00736977945974,-3.73970315236867e-05,4.98190260639794e-06,-9.59352138568596e-07,7.97494860652923e-05
2.01345055345738,-3.27376255146019e-05,5.15245222657554e-06,-6.98979050161818e-07,9.43549643452339e-05
2.0195317927122,-2.69039950821573e-05,5.20407325956484e-06,-4.2194416103158e-07,0.000102305389905374
2.02561349649497,-2.21921289704627e-05,5.15482027810237e-06,-1.45057514471727e-07,0.000103510754200428
2.031695664106,-1.8592386582418e-05,5.02490709926162e-06,1.17279348985477e-07,9.83129050201998e-05
2.03777829486951,-1.60951213261529e-05,4.83440587684292e-06,3.53069786510345e-07,8.74115104939618e-05
2.0438613881281,-1.46906807837544e-05,4.60324699242253e-06,5.52719719225882e-07,7.1790135856114e-05
2.04994494323711,-1.43694066028615e-05,4.35121896087528e-06,7.0903560601206e-07,5.26424370699829e-05
2.05602895955905,-1.51216346371016e-05,4.09796806169749e-06,8.17222376488405e-07,3.12984701118333e-05
2.06211343645796,-1.69376948193896e-05,3.86299865251614e-06,8.74881416634505e-07,9.15111750035026e-06
2.06819837329386,-1.98079112526881e-05,3.66567265975188e-06,8.82008229632291e-07,-1.24173684698142e-05
2.07428376941711,-2.37226023259199e-05,3.5252096349924e-06,8.40990724554031e-07,-3.21087049421048e-05
2.08036962416278,-2.86720804751847e-05,3.46068661169853e-06,7.56606693493584e-07,-4.87817992472594e-05
2.08645593684508,-3.0225466715087e-05,3.48188567889006e-06,6.36041250240611e-07,-6.15258804560149e-05
2.09254270675207,-2.45811846183629e-05,3.49555627659318e-06,4.89502416323368e-07,-6.97360804115807e-05
2.09862993314401,-1.9940296027669e-05,3.47858059009301e-06,3.28531155159084e-07,-7.3166162628099e-05
2.10471761525652,-1.62944895380272e-05,3.438504894429e-06,1.63381189876756e-07,-7.19027133165251e-05
2.11080575230459,-1.36354486857487e-05,3.38274686741541e-06,2.85782201633759e-09,-6.6313174127782e-05
2.11689434348666,-1.19548519428594e-05,3.31859567738163e-06,-1.4567537218211e-07,-5.69934362105375e-05
2.1229833879887,-1.12443727568277e-05,3.25321172854095e-06,-2.76290232292666e-07,-4.47155166690748e-05
2.12907288498827,-1.14956795487141e-05,3.1936267192628e-06,-3.84487180360937e-07,-3.03753177230922e-05
2.13516283365859,-1.27004356706496e-05,3.14674345320931e-06,-4.67188873378002e-07,-1.49404681052428e-05
2.14125323317261,-1.48502995648822e-05,3.11933580260502e-06,-5.22733298578799e-07,6.01752390243888e-07
2.14734408270713,-1.79369245785999e-05,3.1180485431026e-06,-5.50867452868054e-07,1.52964054646279e-05
2.1534353814468,-2.19519591157958e-05,3.14939744813962e-06,-5.52740604432436e-07,2.82728023429025e-05
2.1595271285883,-2.68870466582314e-05,3.21976896151723e-06,-5.30897674087195e-07,3.87963298162575e-05
2.16561932334432,-2.29715280679193e-05,3.28946461612902e-06,-4.89084453777064e-07,4.63207369498615e-05
2.17171196494652,-1.84038922890743e-05,3.29211798824376e-06,-4.30890146617447e-07,5.05400587890291e-05
2.17780505264473,-1.47332619180867e-05,3.2393632012487e-06,-3.59561467862804e-07,5.13978494113891e-05
2.18389858570415,-1.19524366230128e-05,3.14392314038778e-06,-2.78252356760026e-07,4.90543309529209e-05
2.18999256340255,-1.0054211766473e-05,3.01842042564108e-06,-1.9002724107853e-07,4.38494772761966e-05
2.1960869850274,-9.03137838011683e-06,2.8753769882491e-06,-9.7863413335768e-08,3.62661550053806e-05
2.20218184987298,-8.87672314739714e-06,2.72721412677829e-06,-4.65406856859147e-09,2.6893322893581e-05
2.20827715723755,-9.58302842856464e-06,2.58625252266079e-06,8.67896962415549e-08,1.6389290452309e-05
2.21437290642048,-1.11430722188551e-05,2.46471198308963e-06,1.73735885272945e-07,5.44503492697712e-06
2.2204690967194,-1.35496282974118e-05,2.37471141978385e-06,2.53529065931395e-07,-5.25242267619648e-06
2.22656572742728,-1.67954660504683e-05,2.32826886260074e-06,3.2358791031489e-07,-1.50565822983624e-05
2.23266279782965,-2.08733506873454e-05,2.33730125467203e-06,3.8140254133292e-07,-2.33979698574559e-05
2.23876030720163,-2.19467284551144e-05,2.40607411069269e-06,4.24543427148459e-07,-2.98206021547146e-05
2.24485825480534,-1.74570645440078e-05,2.46533121480721e-06,4.51195599129422e-07,-3.40198482924535e-05
2.25095663988903,-1.37808206536745e-05,2.49945337814737e-06,4.60550110664024e-07,-3.5868582612873e-05
2.25705546168853,-1.09117531037398e-05,2.51326602831374e-06,4.52252880323783e-07,-3.5404082436322e-05
2.26315471942923,-8.8436144901223e-06,2.51150313606743e-06,4.2636363445263e-07,-3.28024041425716e-05
2.26925441232795,-7.57015357024098e-06,2.49880658203153e-06,3.83362594183779e-07,-2.8352576312741e-05
2.27535453959485,-7.08511541725636e-06,2.47972621178229e-06,3.24158204650635e-07,-2.24308350404367e-05
2.28145510043541,-7.382241322756e-06,2.45871991794282e-06,2.50093918293341e-07,-1.54749011500741e-05
2.28755609405229,-8.45526884890862e-06,2.44015348966705e-06,1.62956062238166e-07,-7.95829989739026e-06
2.29365751964727,-1.0297931847022e-05,2.4283005236199e-06,6.49804888548643e-08,-3.64723239810369e-07
2.2997593764232,-1.29039604655251e-05,2.42734251710778e-06,-4.11396432604363e-08,6.83756558782861e-06
2.30586166358589,-1.62670810912597e-05,2.44136854804778e-06,-1.52247036501833e-07,1.32212843931457e-05
2.31196438034607,-2.0381016508531e-05,2.47437544165878e-06,-2.64712469659171e-07,1.84256419411425e-05
2.31806752592126,-1.69991802698161e-05,2.49352031525338e-06,-3.7406155800971e-07,2.21820922807554e-05
2.32417109953718,-1.33194657993838e-05,2.45169097019021e-06,-4.7372015672712e-07,2.43396206540029e-05
2.33027510042748,-1.03814813021998e-05,2.36051360201097e-06,-5.57316122492909e-07,2.48685078959829e-05
2.33637952783254,-8.17981728098529e-06,2.23215421040284e-06,-6.19586183597813e-07,2.38441754160321e-05
2.34248438099839,-6.70906092510362e-06,2.07871021502467e-06,-6.56384196218863e-07,2.1429243258031e-05
2.34858965917547,-5.96379616340843e-06,1.91221046645636e-06,-6.64689169493495e-07,1.78556175214039e-05
2.35469536161753,-5.93860373606175e-06,1.74461508277663e-06,-6.42612552987105e-07,1.34066106154622e-05
2.3608014875804,-6.62806111104127e-06,1.58781551725584e-06,-5.89406346035526e-07,8.39909081813888e-06
2.36690803632087,-8.0267425060135e-06,1.45363435764306e-06,-5.05470695662061e-07,3.16566503023241e-06
2.3730150070955,-1.01292189958467e-05,1.35382535270155e-06,-3.92361281526533e-07,-1.9631093971494e-06
2.37912239915944,-1.29300583484703e-05,1.30007329771861e-06,-2.52797665615707e-07,-6.67647916464741e-06
2.38523021176528,-1.64238251623576e-05,1.30399409587608e-06,-9.06703587012119e-08,-1.07012197019809e-05
2.39133844416187,-1.71857001819457e-05,1.37177503524546e-06,8.89008088751147e-08,-1.38193379450238e-05
2.39744709559321,-1.35077205210169e-05,1.46114159761039e-06,2.77889642314697e-07,-1.58862453002396e-05
2.40355616529804,-1.05172255642515e-05,1.55941794106952e-06,4.65946914469852e-07,-1.6842231352448e-05
2.4096656525101,-8.20956851447917e-06,1.66513543487403e-06,6.43372781795848e-07,-1.67055030380671e-05
2.41577555645869,-6.58009977519806e-06,1.77674071960333e-06,8.01319124084834e-07,-1.55598618255269e-05
2.42188587636908,-5.624166896696e-06,1.89259519237004e-06,9.31805230152502e-07,-1.35423214346027e-05
2.427996611463,-5.33711465105889e-06,2.01097545484282e-06,1.02773306252007e-06,-1.08307490707956e-05
2.43410776095913,-5.71428505831434e-06,2.13007284078334e-06,1.08290240660176e-06,-7.63153077077352e-06
2.44021932407354,-6.75101719325483e-06,2.24799363460987e-06,1.09202681393162e-06,-4.16726152552064e-06
2.44633130002021,-8.44264751273056e-06,2.36275881152507e-06,1.05074854014831e-06,-6.64458578814561e-07
2.45244368801145,-1.07845095960096e-05,2.47230440518334e-06,9.55653919272188e-07,2.65870024226899e-06
2.45855648725842,-1.37719342883857e-05,2.57448086736594e-06,8.04289267127591e-07,5.60461391852396e-06
2.46466969697158,-1.74002496428495e-05,2.66705354692462e-06,5.95175702599421e-07,8.00847177422397e-06
2.47078331636118,-1.4365739082163e-05,2.71028155288827e-06,3.29815569181e-07,9.75050141494738e-06
2.47689734463768,-1.12850808734851e-05,2.65929667911626e-06,2.08078394943084e-08,1.07666693239156e-05
2.48301178101211,-8.85524394060047e-06,2.52713091483953e-06,-3.15718910319068e-07,1.10485488227016e-05
2.4891266246964,-7.0722916176404e-06,2.32716354238576e-06,-6.6358851322716e-07,1.06353444782581e-05
2.49524187490362,-5.9322848337499e-06,2.07275665056325e-06,-1.00660297767641e-06,9.60533463463041e-06
2.50135753084833,-5.43128218608007e-06,1.7772553169068e-06,-1.32856637625162e-06,8.06733273198512e-06
2.50747359174688,-5.56533970399106e-06,1.45398753344675e-06,-1.61330854013099e-06,6.15216898182281e-06
2.51359005681767,-6.330511112337e-06,1.1162640822951e-06,-1.84470931057388e-06,4.00419178674968e-06
2.51970692528149,-7.722847659694e-06,7.77378581495417e-07,-2.00672189069215e-06,1.77278999992445e-06
2.52582419636183,-9.73839821662474e-06,4.50607431903392e-07,-2.08339716194848e-06,-3.96065696110087e-07
2.53194186928513,-1.23732091973911e-05,1.49209901872391e-07,-2.05890760885385e-06,-2.36826061427536e-06
2.53805994328114,-1.56233247907019e-05,-1.13572255534097e-07,-1.917570858384e-06,-4.02995386740369e-06
2.54417841758317,-1.61863103575888e-05,-3.20341714685259e-07,-1.64428214127068e-06,-5.29597307193912e-06
2.55029729142836,-1.29544252547557e-05,-4.29153126088474e-07,-1.23826478378253e-06,-6.11737499409429e-06
2.55641656405714,-1.04113140162346e-05,-4.35036532990627e-07,-7.1794184339197e-07,-6.48281357945939e-06
2.56253623471194,-8.55374890312767e-06,-3.4173909310633e-07,-1.06115681088661e-07,-6.41343985692074e-06
2.5686563026357,-7.37849997826891e-06,-1.53170993267454e-07,5.71058660464746e-07,-5.95686471384129e-06
2.57477676707044,-6.88233508275072e-06,1.26594601396964e-07,1.2841150503297e-06,-5.18113391236686e-06
2.58089762725581,-7.06202009170286e-06,4.93321493559497e-07,2.00031866688195e-06,-4.16872259551277e-06
2.58701888242759,-7.91431859624167e-06,9.42610346797926e-07,2.68370767820705e-06,-3.01054641161598e-06
2.59314053181627,-9.435992260191e-06,1.46989859801767e-06,3.29513523668528e-06,-1.79999175756076e-06
2.59926257464556,-1.16238004188684e-05,2.07046035121747e-06,3.79231179660409e-06,-6.26963520116626e-07
2.60538501013095,-1.44745004371062e-05,2.73940638687109e-06,4.12984709486038e-06,4.28049261407752e-07
2.61150783747822,-1.79848474511251e-05,3.47168403456366e-06,4.25929201300578e-06,1.29988865833156e-06
2.617631055882,-2.21515946535336e-05,4.26207710090534e-06,4.12918144428111e-06,1.94462594539388e-06
2.62375466452432,-1.93801900624868e-05,4.99705822046109e-06,3.69581682441894e-06,2.34505662275874e-06
2.62987866257413,-1.66316484804289e-05,5.53343633260773e-06,2.96831396333798e-06,2.51023686800078e-06
2.63600304918942,-1.44057859908879e-05,5.86499653304796e-06,1.98005741429052e-06,2.46863907554298e-06
2.64212782352057,-1.27002507007148e-05,5.98620307966866e-06,7.7430684863292e-07,2.26310593848933e-06
2.6482529847138,-1.15126890468488e-05,5.89171913608395e-06,-5.95871107787921e-07,1.9462327071483e-06
2.65437853191452,-1.08407460246903e-05,5.57640681017477e-06,-2.06766838507178e-06,1.57576486927855e-06
2.66050446427075,-1.06820649598187e-05,5.03532734514747e-06,-3.56860044964817e-06,1.21001110102378e-06
2.66663078093654,-1.10342876953816e-05,4.26374109155445e-06,-5.01657252074478e-06,9.03272789681163e-07
2.67275748107538,-1.18950544685666e-05,3.25710773561785e-06,-6.31994441638377e-06,7.01288867594365e-07
2.67888456386358,-1.32620039301746e-05,2.0110865522616e-06,-7.37759657057046e-06,6.36696689694439e-07
2.68501202849376,-1.51327732453967e-05,5.21536109937861e-07,-8.07899544991389e-06,7.24508668789885e-07
2.69113987417815,-1.75049979859144e-05,-1.21548524687334e-06,-8.30425964999175e-06,9.57605318876837e-07
2.69726810015212,-1.67603473145075e-05,-3.14307008418596e-06,-7.9267806215182e-06,1.30229132469967e-06
2.70339670567696,-1.2946588847236e-05,-4.80398404887303e-06,-6.8903051843164e-06,1.69904631038717e-06
2.70952569003816,-1.08051443344264e-05,-6.07612762686199e-06,-5.23945473737566e-06,2.07829636389699e-06
2.71565505253872,-1.03342145641045e-05,-6.92678558934066e-06,-3.04790894118695e-06,2.36981430813861e-06
2.72178479249155,-1.1531997682503e-05,-7.32392293255334e-06,-4.13899120784314e-07,2.50679727158394e-06
2.727914909212,-1.43966893598257e-05,-7.23618595383576e-06,2.5398688136001e-06,2.42983483651016e-06
2.73404540201027,-1.89264825903223e-05,-6.63290196134762e-06,5.66629125022233e-06,2.09086862967931e-06
2.74017627018391,-2.51195679612242e-05,-5.48407993526951e-06,8.79394368647414e-06,1.45714331072081e-06
2.74630751301023,-3.29741334215934e-05,-3.76041108344329e-06,1.17271582233137e-05,5.15148401313562e-07
2.75243912973876,-4.24883643677308e-05,-1.43326905890505e-06,1.42461003046441e-05,-7.25448245891904e-07
2.75857111958368,-5.36604436494258e-05,1.52528983221463e-06,1.61068464204884e-05,-2.22787594370094e-06
2.7647034817163,-6.64885516367451e-05,5.14252573695946e-06,1.70414614414325e-05,-3.9243452672015e-06
2.77083621525743,-8.0970865998869e-05,9.44501539276013e-06,1.67580760983789e-05,-5.71214152748756e-06
2.77696931926997,-7.93484220930526e-05,1.39348092312648e-05,1.50107543207035e-05,-7.45160809432432e-06
2.78310279275553,-7.62108795549034e-05,1.78415357826112e-05,1.18620539518084e-05,-8.9862259643029e-06
2.78923663466201,-7.22047286861376e-05,2.0895223971461e-05,7.49534294078563e-06,-1.0168425470824e-05
2.79537084389591,-6.73319426701751e-05,2.2827509166917e-05,2.13328321047515e-06,-1.0865039809235e-05
2.8015054193348,-6.15944963682749e-05,2.33709081296874e-05,-3.96216943322825e-06,-1.09603550284444e-05
2.80764035983985,-5.49943662725508e-05,2.22588200860483e-05,-1.04897617476344e-05,-1.03591615773643e-05
2.8137756642683,-4.75335305357922e-05,1.92255274167607e-05,-1.7108939751847e-05,-8.98980947418017e-06
2.819911331486,-3.9213969008195e-05,1.40061967748876e-05,-2.34398451786356e-05,-6.80726406225485e-06
2.82604736037993,-3.00376630513504e-05,6.33687985937274e-06,-2.90633122799746e-05,-3.79616587959594e-06
2.83218374987073,-2.00065958569074e-05,-4.04548565022441e-06,-3.35208644973812e-05,2.61086669881035e-08
2.83832049892523,-9.12275212230481e-06,-1.74030752201235e-05,-3.63147116193515e-05,4.60638319283389e-06
2.844457606569,2.61188181668365e-06,-3.39971763728956e-05,-3.69077468719648e-05,9.85261597011002e-06
2.85059507189889,1.45413055321083e-05,-5.32924400513605e-05,-3.47385001195999e-05,1.56309530212551e-05
2.85673289409428,1.76550509029133e-05,-6.99993225203497e-05,-2.96034854505463e-05,2.1773564238116e-05
2.86287107241825,9.49591522034318e-06,-8.27120530271215e-05,-2.17247045513408e-05,2.81119162353033e-05
2.86900960620831,-9.93343075209545e-06,-9.09629825179959e-05,-1.13741898166466e-05,3.44898798791979e-05
2.87514849486558,-4.06303030593868e-05,-9.42838394363048e-05,1.14567379053608e-06,4.07653718835306e-05
2.88128773784387,-8.25920046874786e-05,-9.22057301283624e-05,1.55020514677645e-05,4.68118237109955e-05
2.88742733463887,-0.000135815825347872,-8.42591393869824e-05,3.13315607742123e-05,5.25196577503191e-05
2.89356728477721,-0.000200299041652959,-6.9973931280729e-05,4.82401749656191e-05,5.77977698257575e-05
2.89970758780564,-0.000276038916888564,-4.88793494239198e-05,6.58031247209662e-05,6.25750179368535e-05
2.90584824328008,-0.000363032701311412,-2.05040174976399e-05,8.35648016832514e-05,6.68017185442772e-05
2.91198925075475,-0.000461277631917287,1.56240599657233e-05,0.0001010386605101,7.04511488980464e-05
2.91813060977129,-0.000570770932558108,5.99774971838611e-05,0.000117707122152636,7.3521055582437e-05
2.9242723198478,-0.000691509813884877,0.000113029526539337,0.000133021476097462,7.60351710040234e-05
2.93041438046806,-0.000559587575673346,0.000169129402124006,0.000146514444641093,7.80434383182168e-05
2.93655679107381,-0.000417531459105228,0.000221880801746775,0.000158168236865779,7.96085030408786e-05
2.94269955106498,-0.000268535298450497,0.000271095586283845,0.000168091300598427,8.07908030468493e-05
2.94884265980316,-0.000112565656626955,0.000316585362249235,0.000176400363031724,8.164687541697e-05
2.95498611661523,5.04109086145456e-05,0.000358160517522222,0.00018322049116273,8.22290631301802e-05
2.96112992079694,0.000220427844474326,0.00039563022109083,0.000188685152560175,8.25852185893389e-05
2.96727407161655,0.000397518603010014,0.000428802422817071,0.000192936275648733,8.27584050598785e-05
2.97341856831841,0.000581716641321031,0.000457483853368998,0.000196124310723167,8.27865942251188e-05
2.97956341012661,0.000773055421114848,0.000481480023605122,0.000198408289910836,8.27023620527869e-05
2.98570859624857,0.000971568409053386,0.000500595224966724,0.000199955888441622,8.2532581034571e-05
2.99185412587867,0.00117728907629219,0.000514632528640889,0.000200943484761633,8.22981107259396e-05
2.99799999820188,0.00139025089881803,0.000523393785720135,0.000201556221408443,8.20134841762882e-05
3.00414621239735,0.00150472790084547,0.000527362847888779,0.000201983841444044,8.1686611046682e-05
3.01029276764187,0.00151513111815542,0.000530514300150733,0.000202326553466887,8.13198871684377e-05
3.0164396631116,0.00152535174619971,0.000533524024799596,0.000202589717861595,8.09142913185693e-05
3.0225868979824,0.00153539015493798,0.000536393083671825,0.000202774510303076,8.04707744039948e-05
3.02873447142971,0.00154524671462811,0.000539122536496353,0.000202882099166439,7.99902765137397e-05
3.03488238262867,0.00155492179593727,0.000541713441257579,0.000202913646124742,7.94737278291944e-05
3.04103063075402,0.00156441576980823,0.000544166853687888,0.00020287030558688,7.89220482750862e-05
3.04717921498018,0.00157372900755885,0.000546483827789639,0.0002027532252417,7.83361477147672e-05
3.05332813448119,0.00158286188089596,0.000548665415664293,0.000202563545581452,7.77169259863928e-05
3.05947738843073,0.00159181476184513,0.000550712667242003,0.000202302400259253,7.70652728188377e-05
3.06562697600214,0.00160058802271927,0.000552626630601949,0.000201970916164523,7.63820682499906e-05
3.07177689636839,0.00160918203627505,0.000554408351750261,0.000201570212964172,7.56681822716501e-05
3.07792714870212,0.00161759717559676,0.000556058875033224,0.000201101403788007,7.49244751694707e-05
3.08407773217557,0.00162583381404747,0.000557579242389062,0.000200565594355184,7.41517971735954e-05
3.09022864596066,0.0016338923253293,0.000558970494109001,0.000199963883945105,7.33509891891483e-05
3.09637988922894,0.00164177308365072,0.000560233668327366,0.000199297364800312,7.25228822969733e-05
3.10253146115161,0.00164947646337703,0.000561369801289457,0.000198567122176696,7.16682977700302e-05
3.1086833608995,0.0016570028392908,0.000562379927274286,0.000197774234774827,7.07880475425015e-05
3.1148355876431,0.00166435258647674,0.000563265078451556,0.000196919774214376,6.98829341010555e-05
3.12098814055254,0.0016715260804614,0.000564026285098085,0.000196004805451621,6.8953750254024e-05
3.12714101879759,0.00167852369702885,0.000564664575566341,0.000195030386419042,6.80012796361133e-05
3.13329422154766,0.00168534581230625,0.000565180975959798,0.000193997568524381,6.7026296202956e-05
3.13944774797181,0.00169199280277707,0.000565576510711844,0.000192907396124353,6.60295651447669e-05
3.14560159723876,0.00169846504530721,0.000565852201991947,0.000191760907023464,6.5011841790273e-05
3.15175576851684,0.001704762916967,0.000566009070110623,0.000190559131956273,6.39738727132732e-05
3.15791026097406,0.00171088679539266,0.00056604813336873,0.000189303095360809,6.29163951876235e-05
3.16406507377805,0.00171683705833808,0.00056597040786849,0.000187993814542359,6.18401374159085e-05
3.17022020609609,0.0017226140839385,0.000565776908061744,0.000186632300268367,6.07458185764565e-05
3.17637565709511,0.00172821825082927,0.000565468646043253,0.000185219556438399,5.96341488670673e-05
3.18253142594168,0.00173364993777501,0.000565046632052515,0.000183756580490148,5.85058294702066e-05
3.18868751180202,0.00173890952397219,0.000564511874254471,0.000182244363013757,5.73615528499776e-05
3.19484391384199,0.00174399738895714,0.000563865378905922,0.00018068388784713,5.62020024801136e-05
3.2010006312271,0.00174891391256871,0.000563108150053359,0.000179076132310361,5.50278531617772e-05
3.2071576631225,0.00175365947503854,0.000562241189923323,0.000177422067110917,5.38397708781274e-05
3.21331500869298,0.00175823445685314,0.000561265498493895,0.000175722656111433,5.26384130521617e-05
3.21947266710298,0.00176263923889347,0.000560182073887085,0.000173978856677179,5.14244283506184e-05
3.2256306375166,0.00176687420236434,0.000558991912082196,0.000172191619712845,5.01984569922899e-05
3.23178891909756,0.00177093972875746,0.000557696007115992,0.000170361889127187,4.89611305123497e-05
3.23794751100924,0.0017748361999411,0.000556295350836952,0.000168490602556113,4.77130722382719e-05
3.24410641241466,0.001778563998102,0.000554790933241493,0.000166578691025215,4.64548967101032e-05
3.25026562247649,0.00178212350573922,0.000553183742158292,0.000164627078935551,4.51872105045794e-05
3.25642514035704,0.0017855151057389,0.000551474763362384,0.000162636684002823,4.39106114534619e-05
3.26258496521828,0.0017887391812778,0.000549664980600165,0.000160608417757473,4.26256895193978e-05
3.26874509622179,0.0017917961157887,0.000547755375609211,0.000158543184839651,4.13330262530926e-05
3.27490553252884,0.00179468629317479,0.000545746928025544,0.000156441883575664,4.00331949721198e-05
3.28106627330031,0.0017974100975896,0.000543640615380678,0.000154305405752709,3.87267609217525e-05
3.28722731769676,0.00179996791349269,0.000541437413235537,0.000152134636740534,3.74142814360146e-05
3.29338866487836,0.00180236012572817,0.000539138295079713,0.000149930455150308,3.60963056399354e-05
3.29955031400495,0.00180458711948587,0.000536744232187576,0.000147693733549879,3.47733748376261e-05
3.305712264236,0.00180664928009563,0.000534256193954524,0.000145425337787409,3.34460221750192e-05
3.31187451473064,0.00180854699347806,0.000531675147630474,0.000143126127368078,3.21147732175956e-05
3.31803706464765,0.00181028064566214,0.000529002058365729,0.000140796955131644,3.07801454977048e-05
3.32419991314543,0.00181185062317314,0.000526237889276944,0.000138438667984245,2.94426490442539e-05
3.33036305938205,0.00181325731272052,0.000523383601356058,0.000136052106169605,2.81027857938108e-05
3.33652650251521,0.00181450110142011,0.000520440153490896,0.000133638103298821,2.67610503228556e-05
3.34269024170229,0.00181558237666028,0.0005174085026409,0.000131197487152908,2.54179294198427e-05
3.34885427610026,0.00181650152613706,0.000514289603417328,0.000128731078610131,2.40739023463779e-05
3.3550186048658,0.00181725893800553,0.000511084408564009,0.000126239692666215,2.27294409770162e-05
3.36118322715517,0.00181785500053227,0.000507793868648177,0.000123724137630428,2.13850095062332e-05
3.36734814212434,0.00181829010249744,0.000504418932152351,0.000121185215833154,2.00410647021407e-05
3.37351334892888,0.00181856463283663,0.000500960545439069,0.000118623722840585,1.8698056186745e-05
3.37967884672404,0.00181867898091543,0.000497419652777693,0.000116040448406093,1.73564261157846e-05
3.38584463466469,0.00181863353641116,0.000493797196358222,0.000113436175708649,1.60166092548262e-05
3.39201071190535,0.00181842868926098,0.000490094116255724,0.000110811681748825,1.46790333676277e-05
3.39817707760022,0.00181806482975833,0.000486311350376048,0.000108167737287272,1.33441188385047e-05
3.4043437309031,0.00181754234847394,0.000482449834629647,0.000105505106913358,1.20122791081851e-05
3.41051067096747,0.00181686163639878,0.000478510502696402,0.000102824548708666,1.06839203389016e-05
3.41667789694644,0.0018160230846586,0.000474494286245846,0.000100126814904308,9.35944183986347e-06
3.42284540799278,0.00181502708490376,0.000470402114716145,9.74126513194659e-05,8.03923573613797e-06
3.4290132032589,0.00181387402891488,0.00046623491557374,9.46827976271863e-05,6.72368743450312e-06
3.43518128189686,0.00181256430895933,0.000461993613945711,9.19379874121558e-05,5.41317528620078e-06
3.44134964305835,0.00181109831748334,0.000457679133108509,8.91789478950439e-05,4.10807090534171e-06
3.44751828589474,0.0018094764472429,0.000453292393918985,8.64064004085513e-05,2.80873895341834e-06
3.45368720955703,0.00180769909140943,0.000448834315374261,8.36210599646054e-05,1.51553754828428e-06
3.45985641319586,0.00180576664336623,0.000444305814056284,8.0823635505111e-05,2.2881795431733e-07
3.46602589596153,0.0018036794968919,0.000439707804671827,7.80148298673908e-05,-1.0510749780729e-06
3.47219565700398,0.00180143804602134,0.000435041199638671,7.51953399151315e-05,-2.32380345489565e-06
3.47836569547281,0.00179904268509218,0.000430306909286677,7.23658562589739e-05,-3.58903590564616e-06
3.48453601051726,0.00179649380873307,0.000425505841825004,6.95270634612859e-05,-4.84644715683683e-06
3.49070660128621,0.00179379181204072,0.00042063890319976,6.66796401430879e-05,-6.0957187176836e-06
3.4968774669282,0.00179093709018164,0.000415706997296932,6.38242589016503e-05,-7.33653874725194e-06
3.50304860659141,0.00178793003878978,0.000410711025906539,6.09615862036063e-05,-8.56860108887831e-06
3.50922001942367,0.00178477105375108,0.000405651888539638,5.80922823871544e-05,-9.79160655982791e-06
3.51539170457247,0.00178146053127525,0.000400530482712793,5.5217002124574e-05,-1.10052620816364e-05
3.52156366118494,0.00177799886785101,0.000395347703512896,5.2336393900275e-05,-1.22092805696613e-05
3.52773588840784,0.00177438646032593,0.000390104444156726,4.94511001690025e-05,-1.340338126739e-05
3.53390838538762,0.00177062370580472,0.000384801595572122,4.65617577358235e-05,-1.45872896117168e-05
3.54008115127034,0.00176671100167738,0.000379440046472958,4.36689970096028e-05,-1.57607371643783e-05
3.54625418520172,0.00176264874568674,0.000374020683472999,4.07734428480234e-05,-1.69234613919216e-05
3.55242748632714,0.00175843733590755,0.000368544391034139,3.78757139810267e-05,-1.80752059499818e-05
3.55860105379162,0.00175407717058231,0.000363012051368662,3.49764234144604e-05,-1.921572013558e-05
3.56477488673982,0.00174956864843018,0.000357424544542406,3.20761780122434e-05,-2.03447593752569e-05
3.57094898431608,0.00174491216831271,0.000351782748544229,2.91755791360515e-05,-2.14620849828642e-05
3.57712334566435,0.00174010812944722,0.000346087538982182,2.62752219091294e-05,-2.25674639459346e-05
3.58329796992825,0.00173515693145147,0.000340339789395761,2.33756957298906e-05,-2.36606691975693e-05
3.58947285625104,0.0017300589740829,0.000334540371273671,2.04775844490585e-05,-2.47414791863127e-05
3.59564800377566,0.00172481465752373,0.000328690153599038,1.75814657041988e-05,-2.58096782753677e-05
3.60182341164465,0.00171942438216126,0.000322790003426506,1.46879115067001e-05,-2.68650562171083e-05
3.60799907900023,0.00171388854870439,0.000316840785610497,1.17974880391449e-05,-2.79074083944967e-05
3.61417500498428,0.00170820755822094,0.000310843362563592,8.91075580747121e-06,-2.89365359374288e-05
3.62035118873829,0.00170238181202156,0.000304798594807328,6.02826944670143e-06,-2.99522454140789e-05
3.62652762940344,0.00169641171166094,0.000298707340427465,3.15057780934402e-06,-3.0954348476313e-05
3.63270432612053,0.00169029765907822,0.000292570455527312,2.78224175605856e-07,-3.19426628292994e-05
3.63888127803004,0.00168404005649698,0.000286388793765257,-2.58825402669573e-06,-3.29170110311118e-05
3.64505848427207,0.00167763930642445,0.000280163206856181,-5.44832496962358e-06,-3.38772209607119e-05
3.65123594398639,0.00167109581158267,0.000273894544022016,-8.30146262742743e-06,-3.48231261260681e-05
3.65741365631241,0.00166440997507949,0.000267583652459127,-1.11471464743117e-05,-3.57545650989931e-05
3.66359162038919,0.00165758220034062,0.000261231377138654,-1.39848620326587e-05,-3.66713813715785e-05
3.66976983535546,0.00165061289095658,0.00025483856074266,-1.68140999911944e-05,-3.75734240808586e-05
3.67594830034956,0.00164350245087787,0.00024840604377424,-1.96343568841579e-05,-3.84605469920969e-05
3.68212701450952,0.00163625128442508,0.000241934664517079,-2.24451349614853e-05,-3.93326092225725e-05
3.688305976973,0.00162885979604624,0.00023542525911047,-2.52459420288279e-05,-4.01894746505545e-05
3.69448518687733,0.00162132839059602,0.00022887866123394,-2.80362913418257e-05,-4.10310125397817e-05
3.70066464335945,0.001613657473204,0.000222295702625553,-3.08157018532379e-05,-4.18570965648021e-05
3.706844345556,0.00160584744924707,0.000215677212544749,-3.35836980546744e-05,-4.26676056000138e-05
3.71302429260324,0.00159789872441623,0.000209024018282177,-3.63398100326704e-05,-4.3462423286813e-05
3.71920448363709,0.00158981170462215,0.000202336944607865,-3.90835732956496e-05,-4.42414380719823e-05
3.72538491779312,0.00158158679620337,0.000195616814286996,-4.18145289522319e-05,-4.50045430074738e-05
3.73156559420655,0.00157322440567982,0.000188864447626923,-4.45322235939094e-05,-4.57516360816874e-05
3.73774651201226,0.00156472493983313,0.000182080662887911,-4.72362093601992e-05,-4.64826198295913e-05
3.74392767034476,0.00155608880584142,0.000175266276072282,-4.99260437673942e-05,-4.71974013305526e-05
3.75010906833824,0.00154731641102666,0.000168422100798321,-5.26012898285974e-05,-4.78958923862481e-05
3.75629070512652,0.00153840816311186,0.000161548948519576,-5.52615160035667e-05,-4.85780092572725e-05
3.76247257984308,0.0015293644700139,0.000154647628438327,-5.79062963016968e-05,-4.92436726965411e-05
3.76865469162104,0.00152018573998719,0.000147718947535065,-6.05352099051524e-05,-4.9892807882189e-05
3.77483703959321,0.00151087238156707,0.00014076371045663,-6.31478415248423e-05,-5.05253443941565e-05
3.78101962289199,0.00150142480353298,0.000133782719608953,-6.57437813749109e-05,-5.11412162948557e-05
3.78720244064949,0.00149184341494687,0.000126776775312287,-6.83226248578202e-05,-5.17403619099981e-05
3.79338549199744,0.00148212862518148,0.000119746675283768,-7.08839729104485e-05,-5.23227238618847e-05
3.79956877606722,0.00147228084387221,0.000112693215257417,-7.34274316618218e-05,-5.2888248749086e-05
3.80575229198989,0.00146230048091997,0.000105617188589516,-7.59526125962837e-05,-5.34368878350452e-05
3.81193603889614,0.00145218794651932,9.85193864165632e-05,-7.84591325478227e-05,-5.39685962627583e-05
3.81812001591631,0.00144194365111928,9.14005975950311e-05,-8.09466136725543e-05,-5.44833331393372e-05
3.8243042221804,0.00143156800550442,8.42616085882453e-05,-8.34146834020486e-05,-5.49810620344124e-05
3.83048865681806,0.00142106142059782,7.71032037986611e-05,-8.58629744212963e-05,-5.54617502503709e-05
3.8366733189586,0.00141042430779529,6.99261651361061e-05,-8.82911246660062e-05,-5.59253691684602e-05
3.84285820773098,0.00139965707861613,6.27312723869239e-05,-9.06987772753774e-05,-5.63718941406895e-05
3.84904332226381,0.00138876014482011,5.55193029644205e-05,-9.30855806624845e-05,-5.68013043814801e-05
3.85522866168534,0.00137773391863731,4.82910321114754e-05,-9.54511885549925e-05,-5.72135830533141e-05
3.86141422512351,0.00136657881235885,4.10472326425441e-05,-9.77952596588899e-05,-5.76087170512229e-05
3.86760001170586,0.0013552952386756,3.37886751513451e-05,-0.000100117458074037,-5.79866970372806e-05
3.87378602055964,0.00134388361046619,2.6516128005826e-05,-0.000102417452823287,-5.83475176412709e-05
3.87997225081171,0.00133234434099806,1.92303570648018e-05,-0.000104694918371242,-5.86911769291021e-05
3.8861587015886,0.00132067784364186,1.19321261315384e-05,-0.000106949534079504,-5.90176766626124e-05
3.89234537201649,0.00130888453215949,4.62219660385037e-06,-0.000109180984619743,-5.93270224661933e-05
3.89853226122123,0.00129696482059512,-2.69867240639796e-06,-0.000111388959543107,-5.96192230997605e-05
3.90471936832831,0.00128491912312399,-1.00297240908367e-05,-0.000113573153748949,-5.98942914544252e-05
3.91090669246285,0.0012727478543195,-1.73702039701932e-05,-0.000115733267030423,-6.01522434737553e-05
3.91709423274967,0.00126045142898477,-2.47193597544163e-05,-0.000117869004351058,-6.03930987192353e-05
3.92328198831322,0.0012480302621488,-3.20764417094342e-05,-0.000119980075616539,-6.06168800679401e-05
3.9294699582776,0.00123548476915063,-3.94407020567571e-05,-0.000122066195917873,-6.08236141299461e-05
3.93565814176657,0.00122281536556683,-4.68113957040154e-05,-0.000124127085209503,-6.10133302117067e-05
3.94184653790354,0.00121002246729646,-5.41877795605268e-05,-0.000126162468489759,-6.11860617425103e-05
3.94803514581159,0.00119710649039814,-6.15691130785822e-05,-0.000128172075706928,-6.13418447818242e-05
3.95422396461344,0.00118406785125552,-6.89546579954775e-05,-0.000130155642018354,-6.1480718871481e-05
3.96041299343146,0.00117090696652161,-7.63436781300872e-05,-0.000132112907219101,-6.16027266713319e-05
3.96660223138769,0.00115762425307636,-8.37354399182747e-05,-0.000134043616232591,-6.17079140356133e-05
3.97279167760382,0.00114422012806085,-9.11292120673332e-05,-0.000135947518739935,-6.17963299469718e-05
3.97898133120118,0.00113069500894834,-9.85242654258133e-05,-0.000137824369634962,-6.18680264095041e-05
3.98517119130077,0.00111704931337807,-0.000105919873372965,-0.000139673928419653,-6.19230584954936e-05
3.99136125702325,0.00110328345923673,-0.000113315311561573,-0.000141495959593597,-6.19614842112809e-05
3.99755152748893,0.00108939786481447,-0.000120709857913544,-0.000143290232521224,-6.19833645847493e-05
4.00374200181775,0.00107539294846337,-0.000128102792745042,-0.000145056521363441,-6.19887635116187e-05
4.00993267912935,0.00106126912893513,-0.00013549339873744,-0.000146794605186071,-6.19777479243885e-05
4.016123558543,0.00104702682519516,-0.00014288096086991,-0.000148504267885629,-6.19503873568423e-05
4.02231463917762,0.00103266645640386,-0.000150264766464274,-0.000150185298120539,-6.1906754284429e-05
4.02850592015179,0.0010181884420799,-0.000157644105095984,-0.000151837489168778,-6.18469239583655e-05
4.03469740058377,0.00100359320192299,-0.000165018268953538,-0.000153460639427548,-6.1770974366635e-05
4.04088907959145,0.000988881155887963,-0.000172386552224268,-0.000155054551893477,-6.16789860492147e-05
4.04708095629237,0.000974052724217008,-0.00017974825174798,-0.000156619034120837,-6.15710423360536e-05
4.05327302980375,0.00095910832738309,-0.000187102666537049,-0.000158153898721014,-6.14472292156418e-05
4.05946529924244,0.000944048386096479,-0.000194449098033849,-0.000159658962758289,-6.13076350852719e-05
4.06565776372498,0.000928873321376272,-0.000201786849953904,-0.000161134048181993,-6.11523511074504e-05
4.07185042236753,0.000913583554334622,-0.000209115228551611,-0.000162578981403026,-6.09814707126034e-05
4.07804327428594,0.000898179506608303,-0.000216433542169589,-0.000163993593661592,-6.0795089959473e-05
4.08423631859569,0.000882661599761797,-0.000223741101782267,-0.000165377720921452,-6.05933072814141e-05
4.09042955441192,0.000867030255874462,-0.000231037220455577,-0.000166731203503288,-6.03762236367642e-05
4.09662298084945,0.000851285897067005,-0.000238321213975081,-0.000168053886608039,-6.01439419868706e-05
4.10281659702272,0.000835428945903374,-0.000245592400132416,-0.000169345619888648,-5.98965681219893e-05
4.10901040204587,0.000819459824994456,-0.000252850099299784,-0.000170606257655342,-5.96342097360295e-05
4.11520439503265,0.00080337895734899,-0.000260093634191435,-0.000171835658848047,-5.93569768106621e-05
4.12139857509652,0.000787186766129974,-0.000267322329892465,-0.000173033686772087,-5.90649818046821e-05
4.12759294135055,0.000770883674763765,-0.00027453551376572,-0.000174200209390267,-5.87583390620846e-05
4.13378749290749,0.00075447010695821,-0.000281732515687749,-0.000175335099305252,-5.84371652485613e-05
4.13998222887974,0.000737946486599417,-0.000288912667812531,-0.000176438233428896,-5.81015789804675e-05
4.14617714837937,0.000721313237893456,-0.00029607530478596,-0.000177509493222371,-5.77517011311318e-05
4.1523722505181,0.000704570785209185,-0.000303219763501809,-0.000178548764629795,-5.73876545592088e-05
4.15856753440729,0.000687719553166986,-0.000310345383356777,-0.000179555938194122,-5.70095639773036e-05
4.164762999158,0.000670759966681259,-0.000317451506075573,-0.000180530908747107,-5.66175562812757e-05
4.17095864388091,0.000653692450852359,-0.000324537475777612,-0.000181473575460681,-5.62117601006284e-05
4.17715446768638,0.000636517431087297,-0.000331602638981905,-0.000182383842254251,-5.57923061109762e-05
4.18335046968441,0.00061923533290306,-0.000338646344635876,-0.000183261617135712,-5.53593268079515e-05
4.18954664898466,0.00060184658213655,-0.000345667943947862,-0.000184106812540275,-5.49129565173428e-05
4.19574300469648,0.000584351604887954,-0.000352666790658236,-0.000184919345462607,-5.44533313027227e-05
4.20193953592884,0.00056675082746234,-0.00035964224092882,-0.000185699137050159,-5.39805889487263e-05
4.2081362417904,0.000549044676347662,-0.000366593653193449,-0.000186446112847031,-5.34948692807369e-05
4.21433312138944,0.000531233578322346,-0.000373520388322284,-0.00018716020275018,-5.29963133410729e-05
4.22053017383393,0.00051331796041787,-0.000380421809767042,-0.00018784134089721,-5.24850641386277e-05
4.2267273982315,0.000495298249834859,-0.000387297283085803,-0.000188489465832241,-5.19612662928178e-05
4.23292479368943,0.000477174874019939,-0.000394146176545772,-0.000189104520147925,-5.14250658999001e-05
4.23912235931465,0.000458948260705586,-0.000400967860510489,-0.000189686450984532,-5.08766106387712e-05
4.24532009421376,0.000440618837768123,-0.000407761708020471,-0.000190235209450229,-5.03160497981869e-05
4.25151799749302,0.0004221870334064,-0.000414527094434693,-0.000190750751006535,-4.97435339083923e-05
4.25771606825835,0.000403653275942797,-0.000421263397453225,-0.000191233035424621,-4.91592154019419e-05
4.26391430561534,0.000385017994015589,-0.000427969997356218,-0.0001916820264055,-4.85632476592915e-05
4.2701127086692,0.000366281616473779,-0.000434646276688499,-0.000192097692175349,-4.79557857887786e-05
4.27631127652485,0.00034744457236946,-0.00044129162050278,-0.000192480004622888,-4.73369860950277e-05
4.28251000828684,0.000328507290949044,-0.00044790541627105,-0.000192828940312533,-4.67070061326383e-05
4.28870890305939,0.000309470201802699,-0.00045448705382695,-0.000193144479726711,-4.60660049473856e-05
4.29490795994638,0.000290333734574236,-0.000461035925490356,-0.000193426607160388,-4.54141427183978e-05
4.30110717805134,0.000271098319283687,-0.000467551425964081,-0.000193675311561516,-4.47515808203856e-05
4.30730655647748,0.000251764386098624,-0.000474032952441785,-0.000193890585636961,-4.40784819488003e-05
4.31350609432765,0.000232332365404795,-0.000480479904558237,-0.000194072425895916,-4.33950097760275e-05
4.31970579070438,0.000212802687825495,-0.000486891684153661,-0.000194220833597341,-4.27013293926855e-05
4.32590564470985,0.000193175784241718,-0.000493267695894498,-0.000194335813329975,-4.19976065735694e-05
4.3321056554459,0.000173452085696376,-0.000499607346584846,-0.000194417374122169,-4.12840086792927e-05
4.33830582201403,0.000153632023461246,-0.000505910045535793,-0.000194465528833416,-4.05607034537648e-05
4.34450614351541,0.000133716029050531,-0.00051217520454955,-0.000194480294373828,-3.98278603546203e-05
4.35070661905087,0.00011370453417723,-0.000518402237879416,-0.000194461691396063,-3.90856492022458e-05
4.35690724772089,9.35979707969967e-05,-0.000524590562123992,-0.000194409744994358,-3.83342412021654e-05
4.36310802862563,7.33967710353381e-05,-0.000530739596400484,-0.000194324483606577,-3.7573808120251e-05
4.36930896086489,5.31013672704549e-05,-0.000536848762335716,-0.000194205940124244,-3.68045228660346e-05
4.37551004353815,3.27121921325782e-05,-0.000542917483875263,-0.000194054150872696,-3.60265589638337e-05
4.38171127574454,1.2229678322916e-05,-0.000548945187485265,-0.000193869156337357,-3.52400910264096e-05
4.38791265658286,-8.34574102516895e-06,-0.000554931301965397,-0.000193651000811266,-3.44452941446866e-05
4.39411418515157,-2.90136328184549e-05,-0.000560875258837812,-0.000193399732590959,-3.36423444070262e-05
4.40031586054879,-4.97735635200706e-05,-0.000566776491837889,-0.000193115403364884,-3.28314186330667e-05
4.40651768187231,-7.06250995024494e-05,-0.000572634437253418,-0.000192798069112721,-3.20126939977405e-05
4.41271964821957,-9.15678069579418e-05,-0.000578448533817566,-0.000192447789443553,-3.11863487362717e-05
4.41892175868769,-0.000112601251752877,-0.000584218222702883,-0.000192064627574843,-3.03525615630641e-05
4.42512401237342,-0.000133724999687162,-0.000589942947655216,-0.000191648650860495,-2.95115117374484e-05
4.43132640837322,-0.000154938616203524,-0.000595622154577684,-0.000191199930090049,-2.86633791702068e-05
4.43752894578317,-0.000176241666627213,-0.000601255292280932,-0.000190718539806938,-2.78083443398178e-05
4.44373162369904,-0.0001976337160914,-0.000606841811761668,-0.000190204558649123,-2.69465880913068e-05
4.44993444121626,-0.000219114329459495,-0.000612381166536383,-0.000189658068409453,-2.60782919694815e-05
4.45613739742991,-0.000240683071414216,-0.000617872812460078,-0.000189079154930859,-2.52036377615171e-05
4.46234049143474,-0.000262339506489628,-0.000623316208185031,-0.000188467907733383,-2.43228078151882e-05
4.46854372232517,-0.000284083198885058,-0.000628710814615234,-0.000187824419697769,-2.34359848276112e-05
4.47474708919527,-0.000305913712744363,-0.000634056095106683,-0.000187148787622974,-2.25433519457132e-05
4.4809505911388,-0.000327830611919424,-0.000639351515553129,-0.000186441111948481,-2.16450924379061e-05
4.48715422724916,-0.000349833460105962,-0.000644596544371865,-0.000185701496450587,-2.07413902240872e-05
4.49335799661942,-0.000371921820777742,-0.000649790652405089,-0.000184930048757697,-1.98324291133685e-05
4.49956189834231,-0.000394095257125567,-0.000654933312972992,-0.000184126879829281,-1.89183935976304e-05
4.50576593151023,-0.000416353332311038,-0.000660024001939438,-0.00018329210440236,-1.79994679563484e-05
4.51197009521526,-0.000438695609204259,-0.00066506219750335,-0.000182425840687044,-1.70758369814293e-05
4.51817438854912,-0.000461121650395988,-0.000670047380520787,-0.000181528210308201,-1.61476855450873e-05
4.5243788106032,-0.000483631018480914,-0.000674979034307769,-0.00018059933859372,-1.52151985737078e-05
4.53058336046856,-0.000506223275690341,-0.000679856644606425,-0.000179639354072021,-1.4278561241908e-05
4.53678803723592,-0.000528897984085744,-0.00068467969962698,-0.000178648389041258,-1.3337958726851e-05
4.54299283999569,-0.000551654705600189,-0.000689447690195857,-0.000177626579096438,-1.23935762909905e-05
4.5491977678379,-0.000574493001865133,-0.000694160109486582,-0.000176574063285781,-1.14455992126032e-05
4.55540281985228,-0.000597412434436881,-0.000698816453357456,-0.000175490984088673,-1.04942128583916e-05
4.56160799512822,-0.000620412564666261,-0.000703416219899491,-0.000174377487369659,-9.53960246006497e-06
4.56781329275476,-0.000643492953583885,-0.000707958909978791,-0.000173233722362522,-8.58195317096417e-06
4.57401871182063,-0.00066665316214847,-0.000712444026801928,-0.00017205984180081,-7.62145027821099e-06
4.58022425141421,-0.0006898927511218,-0.000716871076036468,-0.000170856001594413,-6.65827867404001e-06
4.58642991062354,-0.000713211281027212,-0.000721239566074538,-0.000169622361099414,-5.69262338494106e-06
4.59263568853634,-0.000736608312247632,-0.000725549007629405,-0.000168359082939295,-4.72466918364468e-06
4.59884158424,-0.000760083404922051,-0.000729798913773017,-0.000167066333224538,-3.75460051475692e-06
4.60504759682156,-0.000783636119060005,-0.000733988800577322,-0.000165744280980485,-2.78260196599929e-06
4.61125372536773,-0.000807266014427858,-0.000738118186109561,-0.000164393098722322,-1.80885747983659e-06
4.61745996896491,-0.000830972650668719,-0.00074218659127057,-0.000163012962357546,-8.33551047346918e-07
4.62366632669913,-0.000854755587175276,-0.000746193539244147,-0.000161604050799854,1.43133806200563e-07
4.62987279765611,-0.000878614383183748,-0.000750138555928531,-0.000160166546238362,1.12101377672406e-06
4.63607938092123,-0.000902548597827257,-0.000754021169707567,-0.000158700634203907,2.09990592119967e-06
4.64228607557956,-0.000926557789841766,-0.000757840911358504,-0.00015720650317895,3.0796276970619e-06
4.64849288071579,-0.000950641518045303,-0.000761597314220823,-0.000155684344877962,4.05999676308313e-06
4.65469979541432,-0.000974799340885385,-0.000765289914202835,-0.000154134354375215,5.04083139370987e-06
4.6609068187592,-0.000999030816717249,-0.000768918249820623,-0.0001525567296588,6.02195057268852e-06
4.66711394983415,-0.00102333550365587,-0.000772481861887142,-0.000150951671846261,7.00317290279249e-06
4.67332118772255,-0.00104771295970867,-0.000775980293907577,-0.000149319385227631,7.98431830775335e-06
4.67952853150747,-0.00107216274263707,-0.000779413091807182,-0.000147660077247146,8.96520678953365e-06
4.68573598027163,-0.0010966844100945,-0.000782779804219019,-0.000145973958187459,9.9456590832668e-06
4.69194353309743,-0.00112127751945703,-0.000786079982049427,-0.000144261241563817,1.09254962677495e-05
4.69815118906691,-0.0011459416280446,-0.000789313178878489,-0.000142522143926671,1.19045403800789e-05
4.70435894726182,-0.00117067629288383,-0.000792478950939196,-0.000140756884767942,1.28826135866733e-05
4.71056680676355,-0.00119548107096634,-0.000795576856739243,-0.000138965686510581,1.38595389979641e-05
4.71677476665317,-0.00122035551894914,-0.000798606457471124,-0.000137148774737043,1.48351403868953e-05
4.72298282601143,-0.00124529919346568,-0.000801567316852483,-0.000135306377823394,1.58092419732816e-05
4.72919098391871,-0.00127031165084833,-0.00080445900115642,-0.000133438727261948,1.67816690469276e-05
4.7353992394551,-0.00129539244731932,-0.000807281079070687,-0.000131546057336068,1.77522472947518e-05
4.74160759170034,-0.00132054113900025,-0.000810033121940144,-0.000129628605243714,1.8720803143434e-05
4.74781603973385,-0.00134575728167567,-0.000812714703730605,-0.00012768661122201,1.96871641516861e-05
4.75402458263471,-0.00137104043113173,-0.00081532540066452,-0.000125720318192715,2.06511583311253e-05
4.76023321948168,-0.00139639014286493,-0.000817864791808534,-0.000123729972053912,2.16126146125977e-05
4.76644194935317,-0.00142180597227784,-0.000820332458605771,-0.000121715821540712,2.25713628194772e-05
4.77265077132729,-0.00144728747455571,-0.000822727985153799,-0.000119678118150802,2.35272335300803e-05
4.7788596844818,-0.00147283420478059,-0.000825050957922089,-0.000117617116293207,2.44800582907369e-05
4.78506868789413,-0.00149844571777889,-0.000827300966128541,-0.00011553307312863,2.54296696563941e-05
4.79127778064138,-0.00152412156826735,-0.000829477601376884,-0.000113426248397074,2.63759008870272e-05
4.79748696180034,-0.00154986131086966,-0.000831580458018478,-0.000111296905112862,2.73185863837206e-05
4.80369623044745,-0.00157566449985874,-0.000833609132686895,-0.000109145308418483,2.82575613748241e-05
4.80990558565883,-0.00160153068951428,-0.000835563224810253,-0.000106971726520616,2.91926621190849e-05
4.81611502651027,-0.00162745943393585,-0.000837442336240068,-0.00010477643020209,3.01237260477463e-05
4.82232455207723,-0.00165345028697105,-0.000839246071482606,-0.000102559693100046,3.10505914413808e-05
4.82853416143483,-0.00167950280231709,-0.000840974037552853,-0.000100321791350165,3.19730976703243e-05
4.83474385365789,-0.00170561653368587,-0.000842625843939211,-9.80630039699668e-05,3.28910853665712e-05
4.84095362782088,-0.00173179103442138,-0.000844201102773393,-9.57836122173215e-05,3.38043959756996e-05
4.84716348299794,-0.00175802585779845,-0.000845699428819054,-9.34839003752934e-05,3.47128722887144e-05
4.85337341826289,-0.00178432055693063,-0.000847120439305743,-9.11641549832287e-05,3.56163582087019e-05
4.85958343268923,-0.00181067468479455,-0.000848463753997679,-8.88246655398196e-05,3.65146986355145e-05
4.86579352535012,-0.00183708779409449,-0.000849728995255903,-8.64657237649007e-05,3.74077400133894e-05
4.87200369531839,-0.001863559437616,-0.000850915788095804,-8.40876241752297e-05,3.82953295869535e-05
4.87821394166656,-0.00189008916779028,-0.000852023760059942,-8.16906636255601e-05,3.91773159552162e-05
4.8844242634668,-0.00191667653688447,-0.000853052541115866,-7.92751416185557e-05,4.0053549170427e-05
4.89063465979096,-0.00194332109723569,-0.000854001763960723,-7.68413601708074e-05,4.0923880255381e-05
4.89684512971058,-0.00197002240077226,-0.000854871063810874,-7.43896236684407e-05,4.17881617764235e-05
4.90305567229686,-0.00199677999940233,-0.00085566007853272,-7.19202389637026e-05,4.26462473982327e-05
4.90926628662066,-0.00202359344487048,-0.000856368448357465,-6.94335154553795e-05,4.34979923335542e-05
4.91547697175254,-0.00205046228874027,-0.000856995816402163,-6.69297648623741e-05,4.43432529042922e-05
4.9216877267627,-0.00207738608248298,-0.000857541828042601,-6.44093014690987e-05,4.51818867688878e-05
4.92789855072107,-0.00210436437739715,-0.000858006131432871,-6.18724418286754e-05,4.60137533464981e-05
4.93410944269718,-0.00213139672457763,-0.000858388377222303,-5.93195048563501e-05,4.68387129740487e-05
4.9403204017603,-0.00215848267505529,-0.000858688218667025,-5.67508118414614e-05,4.76566278189314e-05
4.94653142697933,-0.0021856217797065,-0.000858905311611481,-5.41666864490877e-05,4.84673612832463e-05
4.95274251742287,-0.00221281358922036,-0.000859039314455294,-5.15674546983993e-05,4.92707781896931e-05
4.95895367215918,-0.00224005765420374,-0.000859089888214185,-4.89534449020594e-05,5.00667448864935e-05
4.96516489025621,-0.00226735352503939,-0.000859056696441808,-4.63249875129994e-05,5.0855129323531e-05
4.97137617078155,-0.00229470075203825,-0.000858939405305812,-4.36824154298154e-05,5.16358007548543e-05
4.97758751280252,-0.00232209888528709,-0.000858737683577959,-4.10260636829422e-05,5.2408630330766e-05
4.98379891538606,-0.00234954747486856,-0.000858451202532253,-3.83562696787434e-05,5.31734902411773e-05
4.99001037759882,-0.00237704607057968,-0.000858079636179015,-3.56733728262606e-05,5.39302547112388e-05
4.99622189850713,-0.00240459422223668,-0.000857622661011812,-3.29777150833067e-05,5.4678799163118e-05
5.00243347717695,-0.00243219147935889,-0.000857079956135985,-3.02696402076062e-05,5.54190008357031e-05
5.00864511267397,-0.00245983739141309,-0.000856451203160263,-2.75494943442073e-05,5.61507386665609e-05
5.01485680406353,-0.00248753150768709,-0.000855736086406725,-2.48176257239223e-05,5.68738930456306e-05
5.02106855041064,-0.00251527337748073,-0.000854934292833809,-2.20743847053984e-05,5.7588346107844e-05
5.02728035078,-0.00254306254970645,-0.000854045511830123,-1.93201237439423e-05,5.82939816139809e-05
5.03349220423597,-0.0025708985733372,-0.000853069435576287,-1.65551975039292e-05,5.89906850002612e-05
5.03970410984262,-0.00259878099715269,-0.000852005758562527,-1.3779962454378e-05,5.9678343567566e-05
5.04591606666365,-0.0026267093697912,-0.000850854178209137,-1.09947774343584e-05,6.03568461872811e-05
5.05212807376248,-0.00265468323981597,-0.000849614394298177,-8.20000325224005e-06,6.10260833217318e-05
5.05834013020218,-0.00268270215555557,-0.000848286109346457,-5.39600255367506e-06,6.1685947528962e-05
5.0645522350455,-0.0027107656652874,-0.000846869028345792,-2.58314015598203e-06,6.23363328452188e-05
5.07076438735488,-0.00273887331718991,-0.000845362858969003,2.38217198745842e-07,6.29771353739144e-05
5.07697658619243,-0.00276702465917216,-0.000843767311528237,3.06770067637638e-06,6.36082527278473e-05
5.08318883061992,-0.00279521923921604,-0.000842082098882485,5.90493965109373e-06,6.42295844792078e-05
5.08940111969884,-0.00282345660499762,-0.00084030693649765,8.74956159355887e-06,6.48410319961393e-05
5.09561345249032,-0.00285173630418241,-0.00083844154234534,1.16011917659019e-05,6.5442498635547e-05
5.10182582805518,-0.00288005788424411,-0.00083648563730396,1.44594539409781e-05,6.60338892193091e-05
5.10803824545392,-0.00290842089257149,-0.000834438944509669,1.73239695767019e-05,6.6615111087076e-05
5.11425070374671,-0.00293682487643736,-0.00083230118993064,2.01943586169568e-05,6.71860727587905e-05
5.12046320199342,-0.00296526938295276,-0.000830072102058412,2.30702390090769e-05,6.77466851829061e-05
5.12667573925358,-0.00299375395911122,-0.000827751411969286,2.59512268639504e-05,6.82968610773956e-05
5.1328883145864,-0.00302227815182337,-0.000825338853444519,2.88369365057041e-05,6.88365149823884e-05
5.13910092705077,-0.0030508415078748,-0.000822834162797307,3.17269804460511e-05,6.93655635592415e-05
5.14531357570526,-0.00307944357391638,-0.000820237079032009,3.46209695561819e-05,6.9883925230266e-05
5.15152625960813,-0.00310808389647508,-0.000817547343663043,3.75185126896268e-05,7.03915206509951e-05
5.15773897781731,-0.00313676202192351,-0.000814764700853231,4.04192172152399e-05,7.08882722335736e-05
5.1639517293904,-0.00316547749664922,-0.000811888897484283,4.33226885382584e-05,7.13741045699612e-05
5.17016451338469,-0.00319422986679169,-0.000808919682843856,4.62285304942771e-05,7.1848944139878e-05
5.17637732885716,-0.00322301867839342,-0.000805856808974793,4.91363454683711e-05,7.23127196315253e-05
5.18259017486444,-0.00325184347745386,-0.000802700030616031,5.20457337291122e-05,7.27653614763349e-05
5.18880305046289,-0.0032807038098278,-0.000799449105056643,5.49562941444786e-05,7.32068025603735e-05
5.1950159547085,-0.00330959922123689,-0.000796103792070082,5.78676238702214e-05,7.36369775705497e-05
5.20122888665695,-0.00333852925727607,-0.000792663854184211,6.07793185286805e-05,7.40558231907457e-05
5.20744184536364,-0.003367493463478,-0.000789129056571997,6.36909721207025e-05,7.44632786060127e-05
5.21365482988361,-0.0033964913852073,-0.000785499166909583,6.66021769787334e-05,7.48592847603667e-05
5.21986783927158,-0.00342552256782902,-0.000781773955662763,6.9512524009173e-05,7.52437848509043e-05
5.22608087258198,-0.0034545865564747,-0.000777953195732998,7.24216024880264e-05,7.56167241757282e-05
5.23229392886891,-0.00348368289627875,-0.000774036662864037,7.5329000118684e-05,7.59780501385558e-05
5.23850700718613,-0.00351281113212408,-0.000770024135184394,7.82343033035106e-05,7.63277124309354e-05
5.24472010658711,-0.00354197080896312,-0.000765915393574992,8.11370965739778e-05,7.66656628676091e-05
5.250933226125,-0.0035711614714892,-0.0007617102215768,8.40369635222167e-05,7.69918554356836e-05
5.25714636485261,-0.0036003826644049,-0.000757408405315496,8.69334858803556e-05,7.73062462550507e-05
5.26335952182245,-0.00362963393223099,-0.000753009733442845,8.98262439377248e-05,7.76087938085338e-05
5.26957269608671,-0.00365891481945817,-0.000748513997552466,9.27148168396694e-05,7.78994585845256e-05
5.27578588669726,-0.00368822487041747,-0.00074392099146319,9.55987821847944e-05,7.81782035506394e-05
5.28199909270565,-0.00371756362936308,-0.000739230511907444,9.84777160376025e-05,7.84449935908993e-05
5.28821231316312,-0.00374693064045416,-0.000734442358089787,0.000101351193325655,7.86997962985555e-05
5.29442554712058,-0.00377632544772165,-0.000729556332010728,0.000104218787607223,7.89425810262163e-05
5.30063879362865,-0.00380574759512175,-0.000724572238180838,0.000107080071001584,7.91733197300564e-05
5.30685205173761,-0.00383519662658577,-0.000719489883751454,0.000109934614176947,7.93919866741406e-05
5.31306532049742,-0.0038646720857903,-0.000714309078503472,0.000112781987064613,7.95985581780221e-05
5.31927859895774,-0.00389417351642612,-0.000709029634955817,0.000115621757684392,7.97930130200691e-05
5.32549188616791,-0.00392370046208717,-0.000703651368124076,0.000118453493177712,7.99753323157835e-05
5.33170518117695,-0.00395325246621938,-0.000698174095723987,0.000121276759260334,8.01454994419868e-05
5.33791848303356,-0.00398282907220672,-0.000692597638181209,0.00012409112065131,8.03035001579426e-05
5.34413179078613,-0.00401242982338642,-0.00068692181842366,0.000126896140555873,8.04493225387736e-05
5.35034510348274,-0.00404205426295101,-0.000681146462093511,0.000129691381263918,8.05829569690033e-05
5.35655842017115,-0.0040717019339642,-0.000675271397433521,0.000132476403805755,8.0704396149978e-05
5.36277173989881,-0.00410137237952888,-0.00066929645537567,0.000135250767989107,8.08136355182719e-05
5.36898506171283,-0.00413106514249515,-0.000663221469442653,0.000138014032592018,8.09106723818417e-05
5.37519838466004,-0.00416077976575636,-0.000657046275902563,0.000140765755152273,8.09955068990819e-05
5.38141170778693,-0.00419051579207517,-0.000650770713458234,0.000143505492440101,8.10681411558301e-05
5.3876250301397,-0.00422027276414569,-0.000644394623692608,0.000146232799627242,8.1128580149122e-05
5.3938383507642,-0.00425005022449402,-0.000637917850637671,0.000148947231391001,8.11768309159616e-05
5.40005166870601,-0.00427984771570701,-0.000631340241139094,0.000151648340737701,8.12129030790712e-05
5.40626498301037,-0.0043096647801652,-0.00062466164455295,0.000154335680345325,8.12368086084849e-05
5.41247829272219,-0.00433950096019136,-0.000617881912924395,0.000157008801450054,8.12485621244129e-05
5.41869159688611,-0.00436935579801986,-0.000611000900946046,0.000159667254336443,8.12481803957151e-05
5.42490489454642,-0.00439922883589969,-0.000604018465939223,0.000162310588285039,8.12356828980288e-05
5.43111818474711,-0.00442911961585528,-0.000596934467905232,0.00016493835192462,8.12110915007135e-05
5.43733146653186,-0.00445902768000122,-0.000589748769495405,0.000167550092652605,8.11744303969277e-05
5.44354473894403,-0.0044889525702146,-0.000582461235963556,0.000170145357116854,8.11257264475009e-05
5.44975800102668,-0.00451889382831228,-0.000575071735259692,0.000172723690913909,8.10650089346178e-05
5.45597125182254,-0.00454885099616153,-0.00056758013793937,0.000175284638826093,8.09923096797181e-05
5.46218449037405,-0.00457882361547458,-0.000559986317168261,0.000177827744900181,8.09076628641089e-05
5.46839771572331,-0.00460881122780105,-0.000552290148960269,0.000180352552187709,8.08111054294874e-05
5.47461092691212,-0.00463881337478333,-0.000544491511809625,0.000182858603004017,8.07026765165914e-05
5.48082412298198,-0.00466882959786041,-0.000536590286727508,0.000185345438763708,8.05824181006263e-05
5.48703730297407,-0.00469885943848441,-0.000528586357748159,0.000187812600160683,8.04503744501057e-05
5.49325046592926,-0.00472890243794142,-0.000520479611246525,0.000190259627240526,8.03065924445953e-05
5.4994636108881,-0.00475895813759733,-0.000512269936362907,0.000192686059070253,8.01511215236416e-05
5.50567673689083,-0.00478902607854912,-0.00050395722492473,0.000195091433990976,7.9984013705164e-05
5.5118898429774,-0.00481910580205794,-0.00049554137128314,0.000197475289894265,7.98053235291952e-05
5.51810292818742,-0.00484919684909614,-0.000487022272583216,0.000199837163798757,7.96151079303764e-05
5.52431599156021,-0.0048792987606662,-0.000478399828591322,0.000202176591947533,7.94134266840587e-05
5.53052903213477,-0.00490941107778685,-0.000469673941641587,0.000204493110026172,7.92003420462212e-05
5.5367420489498,-0.00493953334122376,-0.000460844516842512,0.000206786253147094,7.89759187743152e-05
5.54295504104368,-0.00496966509182785,-0.000451911461872055,0.000209055555631602,7.87402241686038e-05
5.54916800745448,-0.00499980587036048,-0.000442874687111819,0.000211300551480375,7.84933282536826e-05
5.55538094721996,-0.00502995521748433,-0.000433734105572947,0.000213520773726295,7.82353034028061e-05
5.56159385937758,-0.00506011267375973,-0.00042448963294479,0.000215715755024361,7.79662250301634e-05
5.56780674296448,-0.00509027777985813,-0.000415141187582891,0.000217885027724648,7.76861705717845e-05
5.57401959701751,-0.00512045007619083,-0.000405688690395556,0.000220028123060312,7.73952206269449e-05
5.58023242057318,-0.0051506291031818,-0.000396132065113473,0.000222144572264716,7.70934579451899e-05
5.58644521266772,-0.00518081440129775,-0.000386471237991377,0.000224233905978574,7.6780968160097e-05
5.59265797233703,-0.00521100551076325,-0.000376706138078538,0.000226295653964034,7.64578394375625e-05
5.59887069861672,-0.00524120197190251,-0.000366836696884501,0.000228329346243451,7.61241625390493e-05
5.60508339054207,-0.0052714033249028,-0.000356862848801842,0.000230334511717664,7.57800308439188e-05
5.61129604714808,-0.00530160910992292,-0.000346784530690961,0.000232310679263649,7.54255403434145e-05
5.61750866746943,-0.00533181886704419,-0.000336601682215968,0.000234257377109532,7.50607898229179e-05
5.62372125054047,-0.00536203213636818,-0.000326314245611109,0.000236174133370705,7.46858804875564e-05
5.62993379539528,-0.00539224845782635,-0.000315922165855506,0.000238060475497173,7.43009162707944e-05
5.63614630106761,-0.00542246737137978,-0.000305425390431803,0.000239915930797921,7.39060035859231e-05
5.64235876659091,-0.00545268841695429,-0.000294823869639721,0.000241740026034618,7.35012518304999e-05
5.64857119099832,-0.00548291113435791,-0.000284117556412515,0.000243532288019415,7.30867727924249e-05
5.65478357332267,-0.00551313506337517,-0.000273306406335244,0.000245292242877449,7.26626809311239e-05
5.66099591259649,-0.00554335974380764,-0.000262390377599793,0.00024701941663523,7.22290933097126e-05
5.66720820785201,-0.00557358471528471,-0.000251369431087909,0.000248713335061496,7.17861298236498e-05
5.67342045812114,-0.00560380951751544,-0.00024024353042521,0.00025037352386746,7.13339129591342e-05
5.67963266243548,-0.00563403369009995,-0.000229012641783422,0.000251999507972602,7.08725675471006e-05
5.68584481982636,-0.00566425677257395,-0.00021767673402159,0.000253590812574228,7.04022214419903e-05
5.69205692932475,-0.00569447830451254,-0.000206235778797731,0.000255146962657563,6.9923005198405e-05
5.69826898996136,-0.0057246978253214,-0.00019468975016222,0.00025666748293691,6.94350517452761e-05
5.70448100076658,-0.00575491487448526,-0.000183038625136188,0.000258151897811559,6.89384967544368e-05
5.71069296077048,-0.00578512899140098,-0.000171282383164483,0.000259599731959044,6.84334787004079e-05
5.71690486900285,-0.00581533971543244,-0.000159421006513861,0.000261010509505206,6.79201385127675e-05
5.72311672449316,-0.00584554658586545,-0.000147454480063404,0.00026238375473931,6.7398619917858e-05
5.72932852627057,-0.00587574914200092,-0.000135382791323661,0.000263718991903921,6.68690693948581e-05
5.73554027336396,-0.00590594692303163,-0.000123205930422283,0.000265015744840071,6.63316358023783e-05
5.74175196480189,-0.00593613946828141,-0.000110923890340813,0.000266273537744144,6.5786470924139e-05
5.74796359961261,-0.00596632631681187,-9.85366665545404e-05,0.000267491894685608,6.52337290601901e-05
5.75417517682407,-0.00599650700777552,-8.60442572533969e-05,0.000268670339554917,6.46735672310522e-05
5.76038669546393,-0.00602668108034218,-7.34466633350205e-05,0.000269808396385528,6.41061450944208e-05
5.76659815455953,-0.00605684807348469,-6.07438883581612e-05,0.000270905589387151,6.3531625200847e-05
5.77280955313793,-0.00608700752633663,-4.7935938431765e-05,0.000271961442473015,6.29501722111799e-05
5.77902089022584,-0.00611715897785648,-3.50228223751889e-05,0.000272975479829495,6.23619541070078e-05
5.78523216484973,-0.00614730196703809,-2.20045518474601e-05,0.000273947225773937,6.17671411053783e-05
5.79144337603572,-0.0061047485622718,-8.98536605154642e-06,0.000274876331712919,6.11659059714288e-05
5.79765452280964,-0.00605855396425355,3.90862394965448e-06,0.000275763039123091,6.05584223088305e-05
5.80386560419703,-0.00601254855223921,1.66776810482096e-05,0.000276607758992951,5.99448621426014e-05
5.81007661922312,-0.00596673208193078,2.93223567120885e-05,0.000277410900756269,5.932539577357e-05
5.81628756691284,-0.00592110430886359,4.18432013576992e-05,0.000278172871751862,5.87001921298747e-05
5.8224984462908,-0.0058756649883216,5.42407645676042e-05,0.000278894077570062,5.80694181644603e-05
5.82870925638136,-0.00583041387539621,6.65155953411182e-05,0.000279574921713196,5.74332392161021e-05
5.83491999620853,-0.00578535072488,7.86682415256707e-05,0.000280215805830399,5.67918194761662e-05
5.84113066479604,-0.00574047529147455,9.06992505853901e-05,0.000280817129883724,5.61453209661206e-05
5.84734126116732,-0.00569578732959087,0.000102609168791685,0.000281379291638615,5.5493904191491e-05
5.8535517843455,-0.00565128659340399,0.000114398541745372,0.000281902687258566,5.48377284173598e-05
5.85976223335342,-0.00560697283687853,0.000126067914294778,0.000282387710868964,5.41769508974493e-05
5.86597260721361,-0.00556284581377424,0.00013761783040037,0.000282834754871886,5.35117274998177e-05
5.87218290494832,-0.00551890527768397,0.000149048833255296,0.00028324420942834,5.28422125614491e-05
5.87839312557947,-0.00547515098178343,0.000160361465075727,0.000283616463347487,5.21685587281601e-05
5.88460326812872,-0.00543158267935709,0.000171556267472137,0.00028395190304294,5.14909169755047e-05
5.89081333161742,-0.0053882001231551,0.000182633781162871,0.000284250913540682,5.08094371317808e-05
5.89702331506662,-0.00534500306589006,0.00019359454591615,0.000284513877815961,5.01242670157308e-05
5.90323321749708,-0.00530199126002505,0.000204439100944241,0.000284741176696872,4.94355532787823e-05
5.90944303792926,-0.00525916445777208,0.000215167984345715,0.000284933189665198,4.87434408402111e-05
5.91565277538333,-0.00521652241114047,0.000225781733620691,0.000285090294022301,4.80480730066632e-05
5.92186242887917,-0.00517406487198147,0.000236280885262391,0.000285212865266696,4.73495918855402e-05
5.92807199743635,-0.00513179159180778,0.000246665975110104,0.000285301277122147,4.66481377362306e-05
5.93428148007417,-0.00508970232206751,0.000256937538013564,0.000285355901414017,4.5943849498118e-05
5.94049087581162,-0.00504779681387869,0.000267096108187639,0.000285377108168581,4.5236864734423e-05
5.94670018366741,-0.0050060748182062,0.000277142218751114,0.000285365265535365,4.45273192532843e-05
5.95290940265994,-0.00496453608580076,0.00028707640221406,0.000285320739850457,4.38153474225567e-05
5.95911853180734,-0.00492318036717218,0.000296899190289811,0.000285243895554248,4.3101082501349e-05
5.96532757012744,-0.00488200741255823,0.000306611113582348,0.000285135095452783,4.23846557427308e-05
5.97153651663778,-0.00484101697220263,0.000316212702184591,0.000284994700259198,4.16661973941168e-05
5.9777453703556,-0.00480020879585082,0.000325704485088993,0.000284823069029422,4.0945836107591e-05
5.98395413029787,-0.00475958263328287,0.000335086990602108,0.000284620558971874,4.02236988940285e-05
5.99016279548125,-0.0047191382338887,0.00034436074621713,0.000284387525522585,3.9499911666373e-05
5.99637136492213,-0.00467887534699808,0.000353526278485661,0.000284124322252576,3.87745986686041e-05
6.0025798376366,-0.00463879372160407,0.000362584113136371,0.000283831300874544,3.80478828768365e-05
6.00878821264046,-0.00459889310657207,0.000371534775175474,0.00028350881135873,3.73198858376087e-05
6.01499648894923,-0.00455917325052906,0.000380378788618799,0.000283157201921425,3.6590727621673e-05
6.02120466557813,-0.00451963390188791,0.00038911667674152,0.000282776818835198,3.58605269141562e-05
6.02741274154213,-0.00448027480888661,0.000397748961990931,0.000282368006734344,3.51294010725109e-05
6.03362071585587,-0.00444109571949546,0.000406276165829613,0.000281931108392718,3.43974660084499e-05
6.03982858753371,-0.00440209638156553,0.000414698809007321,0.000281466464732984,3.36648363755539e-05
6.04603635558976,-0.00436327654265536,0.000423017411396059,0.00028097441490674,3.29316253839915e-05
6.05224401903781,-0.00432463595016245,0.00043123249202702,0.000280455296363221,3.21979448069243e-05
6.05845157689137,-0.00428617435129413,0.00043934456902733,0.000279909444799224,3.14639052480987e-05
6.06465902816368,-0.00424789149297441,0.000447354159763087,0.00027933719410768,3.07296160134649e-05
6.07086637186769,-0.00420978712205741,0.000455261780782398,0.000278738876129781,2.99951846002005e-05
6.07707360701606,-0.00417186098503148,0.00046306794751152,0.000278114821351418,2.92607178080638e-05
6.08328073262117,-0.00413411282835935,0.000470773174960686,0.000277465358235878,2.85263206528107e-05
6.08948774769513,-0.0040965423981565,0.000478377976874883,0.000276790813559834,2.77920971592913e-05
6.09569465124976,-0.00405914944037561,0.000485882866484031,0.000276091512304596,2.7058149895867e-05


==> data/HertzianContact/hertz_rgd_sym_pure_gal/hertz_rgd_sym_pure_gal_mesh_nel_u_100_mesh_nel_v_100.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.992390270844677,0.992240479736257,0.992236188447134,0.992266037781938
0.00580425464306501,0.992349480132,0.992223342868538,0.992219010792449,0.992248488688212
0.0116091921240584,0.992283885265226,0.992171892847004,0.992167555868835,0.992197183767608
0.0174148146405519,0.992193477861294,0.992086112269783,0.992081788628829,0.992111605744875
0.0232211243893562,0.992078249556997,0.991965983829348,0.991961676148308,0.991991526451396
0.0290281235677019,0.991938192008821,0.991811490312555,0.991807187621372,0.991836915759946
0.0348358143744224,0.991773296892988,0.991622614601155,0.991618294355637,0.991647850314242
0.0406441990111344,0.991535112377601,0.991399323040635,0.991394969417446,0.991424422353864
0.0464532796832688,0.991257289753045,0.991141550652616,0.991137183387219,0.991166664435077
0.0522630586004836,0.990955550390738,0.990849262983074,0.990844901435536,0.99087453542802
0.0580735379766907,0.990629886480812,0.990522427234797,0.990518083698339,0.990547942180904
0.0638847200300536,0.990280290232561,0.990161010700069,0.990156685283615,0.990186763674612
0.069696606982985,0.98990675387461,0.989764980759203,0.9897606562716,0.989790875241173
0.0755092010621438,0.989476005131716,0.989334291497326,0.989329941526191,0.989360172822418
0.0813225044984748,0.988989206120213,0.988868827807989,0.988864477623842,0.98889459400986
0.087136519527529,0.988477845304542,0.988368529499932,0.988364196419371,0.988394118833282
0.0929512483900618,0.987941915303727,0.987833347926438,0.987829030264291,0.987858752583281
0.098766693332669,0.987381408757021,0.987263234522864,0.987258912195675,0.987288506441943
0.104582856608423,0.986796318324009,0.986658140807172,0.986653775934942,0.986683378058888
0.110399740477511,0.986169002887564,0.986018013202655,0.98601355587104,0.986043332072663
0.116217347207846,0.985469018548188,0.985342698806228,0.985338184710611,0.985368282070451
0.122035679075391,0.984744286613075,0.984632094964268,0.984627587160884,0.9846580880808
0.127854738364033,0.983994800042514,0.983886135852838,0.983881679365197,0.983912574827403
0.133674527365351,0.983220551817365,0.983104755724661,0.983100369069256,0.983131554047725
0.139495048378383,0.982421534939144,0.982287888910075,0.982283555616537,0.982314846910645
0.145316303709399,0.981596077666324,0.98143546975699,0.981431129945439,0.981462306497946
0.151138295671681,0.980680659590462,0.980547329855822,0.980542973064763,0.980573839575753
0.156961026585682,0.979739959617324,0.979623298058682,0.979618957303373,0.979649413951806
0.16278449878008,0.978773971070273,0.978663290777373,0.978658959602597,0.978689037219117
0.168608714593185,0.977782687294558,0.977667224494382,0.97766286402969,0.977692727109894
0.174433676374345,0.976766101656568,0.976635015762203,0.976630561785169,0.976660481607507
0.180259386485362,0.975724207544414,0.975566581205249,0.975561951207891,0.975592248970767
0.186085847301898,0.974603761845884,0.974461762674445,0.974456937238812,0.97448789801624
0.191913061214476,0.973442632336686,0.973320301129761,0.973315420799788,0.973347201615172
0.197741030627888,0.972255662872628,0.972142086394989,0.972137283005952,0.972169860219105
0.203569757959658,0.971042847112941,0.970927014056831,0.970922382796089,0.97095554281565
0.209399245638436,0.969804178739277,0.96967497976807,0.969670556910938,0.969703928597449
0.215229496102387,0.968539651455285,0.968385879247579,0.968381619875126,0.968414748756249
0.221060511797586,0.967211742568407,0.967059564643887,0.967055363610103,0.967087828292397
0.226892295176805,0.965825153142479,0.965695697600638,0.965691558726129,0.965723116454799
0.232724848700916,0.964411999964558,0.964294121957749,0.964289987305994,0.964320663401862
0.238558174842722,0.962972276989056,0.962854713190899,0.962850461905303,0.962880562883967
0.244392276091108,0.961505978193545,0.961377346833876,0.961372826044411,0.961402893015214
0.250227154955196,0.960013097578777,0.959861898479641,0.959856954247556,0.95988765687751
0.256062813968506,0.958472542395608,0.958308228210714,0.958302752081642,0.958334722955036
0.261899255692801,0.956854166244678,0.956715947952853,0.956710147265108,0.956743774017559
0.267736482718361,0.95520837237245,0.955084815557789,0.955079034905623,0.955114322923789
0.273574497658996,0.953535154996235,0.953414676392744,0.953409243844256,0.95344579099665
0.279413303145927,0.951834508357871,0.951705375877236,0.95170053512424,0.951737591655038
0.285252901821626,0.950106426723417,0.949956759482754,0.949952601903912,0.949989214138354
0.291093296333668,0.948347196222413,0.948168672185827,0.948165069370138,0.94820030750483
0.296934489328762,0.94648954244691,0.94634071655917,0.946337496204309,0.946370759385473
0.302776483451148,0.944603442726871,0.944472525402961,0.944469442003037,0.944500698309122
0.308619281351037,0.942688891510541,0.942563926426778,0.942560564259065,0.942590389036692
0.31446288569667,0.940745883271693,0.940614747387995,0.940610630057063,0.940640114750598
0.320307299186489,0.938774412509587,0.93862481609203,0.938619516243064,0.938650059813483
0.326152524561328,0.936774473749115,0.936593960393314,0.936587209592413,0.936620192127119
0.331998564616515,0.934683514218946,0.934521837459431,0.934513803138468,0.934550147866157
0.337845422209537,0.932547973625853,0.932407898222735,0.93239939379378,0.932439193767843
0.343693100251187,0.93038276243138,0.930251901764393,0.930243901448406,0.930286358382455
0.349541601687304,0.928187875304458,0.928053616678046,0.928047035995935,0.928090596216984
0.355390929479876,0.925963306940961,0.925812811581491,0.925808296959494,0.925850948573359
0.36124108658813,0.923709052063851,0.92352925511702,0.923526973158003,0.923566704959087
0.367092075949632,0.921379525623253,0.921202617054414,0.92120214299862,0.92123756411527
0.372943900465263,0.918983743390719,0.91883220578907,0.918832773843257,0.918863725407731
0.378796563008219,0.916556840916624,0.916417744769466,0.916418062187984,0.916445736321088
0.384650066454455,0.914098813020747,0.913959017809446,0.91395755470707,0.913984263385945
0.390504413715769,0.911609654551475,0.911455808782819,0.911451150542945,0.911479874897829
0.396359607772912,0.90908936038578,0.908907901623606,0.908899101927611,0.908932823046071
0.402215651708724,0.906510795841606,0.906315042874012,0.906302014449491,0.906342825365277
0.408072548738515,0.903841989321121,0.903676439642656,0.903660730216011,0.903708899119608
0.413930302210293,0.901140343469403,0.900991551385618,0.900975761068071,0.901029512782096
0.419788915562903,0.898405853204077,0.898259995698173,0.898246997455531,0.898302902889535
0.425648392275363,0.895638513473271,0.895481390101427,0.89547369778321,0.895527360713524
0.431508735816052,0.892838319255843,0.892655352042144,0.89265448725737,0.892701518000635
0.437369949591873,0.889998519626177,0.889781496399502,0.889787356731378,0.889824633858433
0.44323203689897,0.887041566149422,0.886858971045271,0.886869752127796,0.886896848655921
0.449095000906543,0.884049716131296,0.883887172720195,0.883899401046223,0.883919069262286
0.454958844713555,0.881022964520357,0.880865904333211,0.880875031371259,0.880892533378075
0.460823571430301,0.877961306298016,0.877794968997013,0.877796427002427,0.877818435521495
0.466689184260795,0.874864736478318,0.874674170028278,0.87466442993549,0.874697562219894
0.472555686585205,0.871733250107909,0.871503310948689,0.871480942342863,0.871529925626162
0.478423082041678,0.86848627762129,0.868281771209064,0.868248855757898,0.868314412594165
0.484291374577144,0.86518580828742,0.865008250451164,0.864970903021524,0.865048807413508
0.490160568388431,0.861847988102686,0.861681968591686,0.861648187650134,0.861730367909245
0.496030667803804,0.858472811992153,0.85830215984276,0.858280000756291,0.858356310409978
0.501901677160695,0.855060274916153,0.854868057926616,0.85486381737348,0.854924255617156
0.507773600683356,0.851610371870201,0.851378896076063,0.851395292745101,0.851432676549454
0.513646442360597,0.848061967651607,0.847833732058673,0.847868295462079,0.847881342690579
0.519520205848284,0.844430906529603,0.844231415824682,0.844276246205401,0.844271435852649
0.525394894517054,0.840759491335202,0.840571950422331,0.840614925655237,0.840604830216626
0.531270511623871,0.837047716835339,0.836855451093943,0.83688308779784,0.836883449294053
0.537147060497946,0.833295577835487,0.833082034030219,0.833082467658618,0.833108745971719
0.543024544726841,0.829503069179378,0.829251816370729,0.829217787767593,0.829281181048829
0.548902968342659,0.825631423669937,0.825364790331675,0.825296752514225,0.82539970000332
0.55478233599211,0.821643029855508,0.821418929952551,0.821328591054081,0.821461450202463
0.560662652940294,0.817610726043845,0.81741204700755,0.817319223818552,0.817462591289906
0.566543924852847,0.81353450664483,0.813342267072736,0.813269656057619,0.813399163319907
0.57242615753407,0.809414366110201,0.809207713560921,0.809175957794521,0.809267651651847
0.578309356664411,0.805250298933675,0.805006507722844,0.805029252695349,0.805065544349749
0.584193527537783,0.801029985881539,0.800736763833312,0.800815707369711,0.800791892901273
0.590078674807201,0.796652342290941,0.79639670047702,0.796517799536174,0.796447731234245
0.595964802395091,0.792226084207528,0.791986918174065,0.792121781457534,0.792035265202828
0.601851913749341,0.787751205564305,0.787508859585991,0.787621707523471,0.787556683478188
0.607740012211736,0.783227700340767,0.7829639713453,0.78301953117286,0.783013584669594
0.613629101389763,0.778655562562952,0.77835370405592,0.778325123668846,0.778406453833879
0.619519185528672,0.774034786303369,0.773679512294448,0.773556292870482,0.773734135193048
0.625410269880511,0.769245973976976,0.76894049371375,0.768737838729991,0.768993367324524
0.631302360936042,0.764383822414842,0.764130353251868,0.763891088585597,0.764179467963786
0.6371954661952,0.759468008760592,0.759243984323383,0.759025038116559,0.759287888906185
0.643089593698372,0.754498526012782,0.754276316309848,0.754136043135929,0.754314749303992
0.648984751543415,0.749475367221145,0.749222270458843,0.749207790372153,0.749257187138705
0.654880947402334,0.744398525486664,0.744076759885682,0.744211266241767,0.744113714402512
0.660778188038434,0.739172376526681,0.738835367493129,0.739105257119901,0.738884555540688
0.666676478917932,0.733824785762365,0.733500296777363,0.733849010699769,0.733571108576361
0.672575824347066,0.728414494755542,0.728077163728924,0.728420110745845,0.7281740746542
0.678476228037118,0.722941495104514,0.722571594968887,0.7228158214858,0.722692977490558
0.684377693716314,0.717405778467279,0.716989231303496,0.717053082286546,0.717126179716235
0.690280225742217,0.711807336561726,0.711335727726356,0.711168558554949,0.711470899837239
0.696183829714469,0.706079561091499,0.70561566354234,0.705218512871465,0.705723229424072
0.702088513037332,0.700172121653444,0.699817027291768,0.69926520599221,0.699878647022639
0.707994284995407,0.694197676469711,0.693924519211292,0.693344700520308,0.693933919085817
0.713901156209572,0.688156216251563,0.687924743429417,0.687462354334966,0.687887438761021
0.719809137976173,0.682047731774172,0.681804277912002,0.68159311599128,0.681738547889103
0.725718241604703,0.675872213876405,0.675549674465918,0.675681443094321,0.675486832917296
0.731628477755038,0.66960390761686,0.669147563692994,0.669641230962267,0.669131419931189
0.737539855793332,0.663072646118441,0.662598844679363,0.663367693734679,0.662670098643666
0.743452383492573,0.656446436086429,0.655920856215283,0.656788757289757,0.656097712178694
0.749366067423525,0.649725258020209,0.649129590443435,0.649879254934723,0.649406250714642
0.755280913559256,0.642909092506071,0.642241081080035,0.642659650669444,0.642586502258095
0.761196927885515,0.635997920217264,0.635271403418588,0.635196167051808,0.635629798085287
0.767114117011525,0.628991721914152,0.628236674334809,0.627600913062213,0.62852976676253
0.773032488777826,0.621672683264344,0.621132025092262,0.620023355808881,0.621284080788674
0.778952052735458,0.614251321944371,0.613912592642152,0.612577861220759,0.613895455430235
0.784872820212654,0.606758381362594,0.606546261925832,0.605306478642274,0.606369969472841
0.790794804177659,0.59919386315345,0.599001120064663,0.598183095758785,0.59871392277037
0.796718019090353,0.591557769026777,0.591245187265613,0.591113255502826,0.59093058126408
0.802642480753772,0.583850100767806,0.583246416826045,0.583933959730736,0.583016897820749
0.808568206164883,0.575838839785233,0.574983207848214,0.576418134092519,0.57496026242764
0.814495213296895,0.567510640199896,0.566491378888578,0.568360767794975,0.566737736161759
0.820423520522051,0.558972235404326,0.557808213912924,0.559663483329142,0.558321494042652
0.826353145754702,0.550223524921824,0.548969160462984,0.550327194530622,0.549684442026853
0.832284105565221,0.541264408434077,0.540009751663763,0.540451874045627,0.540805272041961
0.838216414293278,0.532094785781753,0.530965606225973,0.530236845711948,0.531673566320336
0.84415008316087,0.52258860235426,0.521864665369726,0.519979503584655,0.522294931932634
0.850085119577555,0.512845398377364,0.512635348672708,0.509986124423191,0.512692237958075
0.856021528193881,0.503132119360172,0.503198215965452,0.500410153530758,0.502892030808554
0.861959314080368,0.49344892394934,0.493485820010001,0.491256958417498,0.492912597305149
0.867898486286786,0.483795970855643,0.483430615765229,0.482386880441333,0.482756337490163
0.873839061406864,0.474173418854011,0.472964960430791,0.473514809840147,0.472402146418805
0.879781067145385,0.464448923031865,0.462021308852551,0.464209873566405,0.461797687834039
0.885724545684919,0.453564654060725,0.450571504351525,0.453967706257344,0.450855748422354
0.891669553638899,0.441946080763927,0.438668789625127,0.44247028662767,0.439479920287696
0.897616155482916,0.429592531681813,0.426375856181298,0.429618697453288,0.427592514032921
0.903564415064329,0.416503335719235,0.413755398106566,0.415522231477113,0.41514653800873
0.909514387061417,0.402677822147526,0.400870111955796,0.400498979785444,0.40213679839457
0.915466108436785,0.38811532060537,0.387782696645154,0.385076420167447,0.388611211558716
0.921419590038553,0.373196968059542,0.374523859237782,0.369941950374058,0.374678711558638
0.927374813596763,0.358917556107281,0.360975272920454,0.355571108681302,0.360463970553837
0.933331745164567,0.345304469350452,0.346976147804077,0.342078151872106,0.34602962510206
0.939290356317417,0.332358854394369,0.332365964012049,0.329243934816291,0.331342105940979
0.945250645759745,0.320081857831642,0.316984457578562,0.316515160946557,0.316243798408219
0.951212660946135,0.308474626240084,0.300671620923699,0.303003596120731,0.300424783536012
0.957176519648334,0.29377024854759,0.283071146081469,0.287502997212636,0.283396141640841
0.963142425118921,0.274132755198583,0.263421259086268,0.268848358233605,0.264537823332031
0.969110649259177,0.25072922356416,0.241607921709056,0.2463851281102,0.243280592843822
0.975081492018497,0.223554669521821,0.217567954862373,0.220004067895741,0.219232173667215
0.981055238478225,0.192604109933606,0.191236115722556,0.190140774926049,0.192278719971934
0.987032115904385,0.15787256265481,0.162545096297822,0.157776137635512,0.162686816835531
0.993012250780186,0.119647537580632,0.131606233558518,0.124439886262933,0.131205808238904
0.99899562955053,0.0844541651157888,0.100328270185754,0.0921857753978013,0.099119459732354
1.00498209132915,0.0545122498748634,0.0702480747606168,0.0629781732205216,0.0680704509766851
1.01097135772827,0.029819223912543,0.0426317258967109,0.0382514637945328,0.0398125915247835
1.01696306896861,0.010372512217898,0.0187476285458951,0.0188933962910397,0.0159886715582914
1.02295682005739,-0.00383046728477536,-0.000133486499280143,0.00524567426258836,-0.00209135730025213
1.02895219699053,-0.0115192241825239,-0.0127364893478188,-0.00289612926820063,-0.0136727529578974
1.03494881235533,-0.010933717557684,-0.0183675518294318,-0.0064295798399977,-0.0187694744807381
1.04094633113883,-0.0101565322809443,-0.0182805280640665,-0.00681403636627802,-0.018230282254586
1.04694447866718,-0.00918454691795371,-0.0141045894510931,-0.00534920561316493,-0.0135363644918332
1.05294304354731,-0.00801463839036028,-0.00746852679348179,-0.00308670756953644,-0.00652396937321544
1.05894188050407,-0.00664368198033634,-7.47151441014676e-07,-0.000831081161413869,0.000894657689712656
1.06494091321922,-0.00506855133518435,0.00667072930414103,0.000859208490957406,0.00701044453374265
1.07094013700989,-0.00275099577009764,0.0105205712606456,0.00172354125800171,0.0106004556831142
1.07693961625524,-0.000882551582599801,0.0109849632117505,0.00192104474322048,0.0111970034833701
1.08293946658567,0.00047336955004311,0.00897469627935012,0.00168301172037494,0.00908798788259855
1.08893983021433,0.00131769751359515,0.00540356869741685,0.00120523319106438,0.0050964993438967
1.09494085092895,0.00165136328060157,0.00118421197217697,0.000648506179591819,0.00034300660880502
1.10094264906683,0.0014752989091456,-0.00277191157910829,0.000139167122151802,-0.00399221624540524
1.10694529653581,0.000683380712073533,-0.00541222288507487,-0.000234758954447854,-0.00690820208579739
1.11294879700987,-8.08163123289016e-05,-0.00607417734551956,-0.000459453268884942,-0.00784840540071362
1.11895309068077,-0.000660117281364816,-0.00522248498834687,-0.00055657475999658,-0.00683024255059283
1.12495807642872,-0.00105427486755134,-0.00337383607957797,-0.000548999364095376,-0.00431582228871078
1.13096363558516,-0.00126304179364334,-0.00104427094348105,-0.000460534136456655,-0.00103972059141166
1.13696965571266,-0.00128617083357917,0.00125082141910052,-0.000316084878209329,0.00216303860481638
1.14297605439445,-0.000958386794072368,0.00295758431657308,-0.000141904931742603,0.00452895872669969
1.14898280084951,-0.000460922355832002,0.00354712356189627,3.29605157672351e-05,0.0055558111488523
1.15498991988918,-8.63393897959164e-05,0.00321369735086722,0.000181378778261523,0.00515181163837237
1.1609974762837,0.000165729024736753,0.00225448932972462,0.000283294696751504,0.00357644165161619
1.16700555599,0.000295650150811635,0.000966259053865841,0.000325997370613721,0.00131696959364832
1.17301424734805,0.00030379159334828,-0.000354658841699231,0.000304164500188652,-0.00103565873779063
1.17902362226488,0.000189114134384736,-0.00140811973923454,0.000219949648685993,-0.0029106621692589
1.18503371806139,3.83281591848571e-05,-0.00186936734073773,9.09163306382694e-05,-0.00388867968550096
1.19104452925075,-8.23506864533593e-05,-0.00178664720000054,-4.72377063853302e-05,-0.00383225369446201
1.19705601659936,-0.000172768253167732,-0.00132492481343985,-0.000164330412238478,-0.00287590260859336
1.20306812079288,-0.000232770334412533,-0.00064896673531422,-0.000238776108844341,-0.00133906141983789
1.20908077620042,-0.000262202666749141,7.6659854998597e-05,-0.000257576612297909,0.00036374785145599
1.21509392464781,-0.000260910930031326,0.000687587585859704,-0.000216312324459394,0.00181252767203173
1.22110752904441,-0.000154558307669502,0.00100531533607903,-0.000123296885364892,0.00267355222607107
1.22712158237778,-7.1632203425439e-05,0.00101107898582549,-9.22480775792396e-06,0.002799201687665
1.23313610389299,-1.66661402411596e-05,0.00079506292006561,9.62439426665509e-05,0.0022473019336906
1.23915112977646,1.04942863777995e-05,0.000447452205414682,0.000171448174593323,0.00122254753579576
1.24516670359246,1.00035988214386e-05,5.83211783418605e-05,0.000202705062287714,1.16927650750464e-05
1.25118286671332,-1.79835629750908e-05,-0.000282366792166918,0.000184289240928225,-0.00108109603307842
1.25719964876771,-3.27195084247789e-05,-0.000482843779587622,0.000119808720637121,-0.00179924722233431
1.26321705989343,-3.66742371070654e-05,-0.000514836500919099,3.14956204459108e-05,-0.00200494862168612
1.2692350911223,-4.24901727455962e-05,-0.000423070390326559,-5.48682816690034e-05,-0.00171081440523378
1.27525372027277,-5.00588733818837e-05,-0.000254426220295751,-0.000120278014386148,-0.00104386837903484
1.28127291831531,-5.92718332918789e-05,-5.57446412392509e-05,-0.000152589967934854,-0.000199128738029424
1.28729265574211,-7.00204834822952e-05,0.000126173929491222,-0.000146499960184398,0.000606712446256646
1.29331290893911,-6.16195124300434e-05,0.000244171723002524,-0.000103800722296141,0.00118156217933852
1.29933366597862,-3.70021229474029e-05,0.000274326796548582,-3.89406705320588e-05,0.00140712805430307
1.30535492796991,-2.14883997116729e-05,0.00023702975954779,2.76333264115323e-05,0.0012714167438825
1.31137670570241,-1.49889605709966e-05,0.000156498687462985,8.04587272758233e-05,0.000849829418647647
1.31739901557538,-1.74143634285958e-05,5.69294611981082e-05,0.000109524056551877,0.000272376069083887
1.32342187552106,-2.86751061946075e-05,-3.75042917819909e-05,0.000110252111616594,-0.000309195085728347
1.32944530092529,-3.98966851511371e-05,-0.000102697615213278,8.35038625374586e-05,-0.000754191349342379
1.33546930069676,-2.73570969642166e-05,-0.000124698965699543,3.80712676914545e-05,-0.000966756283069172
1.34149387542073,-1.9872692757584e-05,-0.000112116279863546,-1.09116478245666e-05,-0.000923499184971492
1.34751901897507,-1.73700633300276e-05,-7.65845766263958e-05,-5.14222591574416e-05,-0.000666392701974358
1.35354472102334,-1.97757529308772e-05,-2.97355291003243e-05,-7.55690657502009e-05,-0.000280153275488816
1.35957096952486,-2.70162593883219e-05,1.68025583047769e-05,-7.95794849709638e-05,0.00013083413912772
1.36559775324647,-3.90180341574028e-05,5.14047727902632e-05,-6.37876238912683e-05,0.000465538150818415
1.37162506424563,-2.48053515776457e-05,6.5358197145023e-05,-3.34203338787876e-05,0.00064952801391484
1.37765289952,-1.52031252255719e-05,6.1538661044598e-05,1.11997421811438e-06,0.000656123185699158
1.3836812604601,-1.07462261219215e-05,4.56933027642264e-05,3.08879207866009e-05,0.000506376469537312
1.38971015140382,-1.13735235125695e-05,2.3565496784586e-05,4.99029596740335e-05,0.00025405192103434
1.39573957815338,-1.70238472951552e-05,8.9488589040382e-07,5.51415813975961e-05,-3.03857256330402e-05
1.40176954649142,-2.76359877877408e-05,-1.6582632104649e-05,4.65294941061456e-05,-0.000275746763721168
1.40780006070019,-2.21448725372642e-05,-2.43480350121618e-05,2.71333456709979e-05,-0.000426111393832186
1.41383112236094,-1.35276321809495e-05,-2.38900199625968e-05,3.67314888794719e-06,-0.000456090748677383
1.41986273035167,-9.13333823729822e-06,-1.77369340193155e-05,-1.74073072507088e-05,-0.00037423215581816
1.42589488162008,-8.90984606721598e-06,-8.35938511004591e-06,-3.1711409892369e-05,-0.000213613434505059
1.43192757201882,-1.28049776787554e-05,1.7701944020649e-06,-3.68974677444951e-05,-2.08667268703439e-05
1.43796079714144,-2.07665218144221e-05,1.0177550563754e-05,-3.2673681072665e-05,0.000154777196913531
1.44399455315843,-2.06480677634415e-05,1.45486792300031e-05,-2.08258002231943e-05,0.000272428639858891
1.45002883757649,-1.20150495638142e-05,1.47819469719115e-05,-5.48051873278459e-06,0.000310198681949326
1.45606364944076,-7.19602675286705e-06,1.21185878498687e-05,8.92346604490205e-06,0.000269639932906089
1.46209898897331,-6.14625793027288e-06,7.78691039251592e-06,1.9264686709461e-05,0.000170344983629205
1.46813485713072,-8.82097306330642e-06,3.01428250726121e-06,2.37897108982779e-05,4.25263723776778e-05
1.47417125516115,-1.51753735695724e-05,-9.72871525160301e-07,2.21102464760433e-05,-8.04065368652555e-05
1.48020818416098,-1.96995651541808e-05,-2.99446746487055e-06,1.52026142305097e-05,-0.000169256770015467
1.48624564464796,-1.13116194527869e-05,-3.25038301163908e-06,5.50645488283539e-06,-0.000206337517226936
1.49228363635018,-6.30217398534097e-06,-2.40739504482545e-06,-4.02722751408334e-06,-0.000189689426183226
1.49832215833716,-4.63229608292438e-06,-8.78501726489381e-07,-1.12362631445105e-05,-0.000130362021631097
1.50436120923341,-6.26302833975793e-06,9.2176868448964e-07,-1.48492378193429e-05,-4.74874060688853e-05
1.51040078743334,-1.11553886486984e-05,2.57735755120017e-06,-1.44837494398805e-05,3.6690119976556e-05
1.51644089131638,-1.91484797155977e-05,3.67067633514896e-06,-1.06446616156537e-05,0.000101775672096622
1.52248151945958,-1.08952776010092e-05,3.92624636371532e-06,-4.73893993309196e-06,0.000134144014957525
1.52852267078355,-5.69185965356803e-06,3.52120297358105e-06,1.36262539443639e-06,0.000130419797210959
1.53456434453097,-3.50409410618843e-06,2.71630849244895e-06,6.21377099173051e-06,9.64177075292819e-05
1.54060654017989,-4.29782764072213e-06,1.7716731224763e-06,8.92586128116605e-06,4.395137040413e-05
1.54664925735438,-8.03888526487398e-06,9.46754423145599e-07,9.16698255906765e-06,-1.24554064597283e-05
1.55269249573533,-1.46930701631856e-05,5.00355985676996e-07,7.16103624672031e-06,-5.88520558625391e-05
1.55873625497121,-1.07763633157449e-05,4.98442761256819e-07,3.68878961433824e-06,-8.51312239599144e-05
1.56478053460367,-5.44235620216147e-06,6.02302306939442e-07,-1.03623500856548e-07,-8.76744925932172e-05
1.57082533405256,-2.84003624129026e-06,7.70726636812283e-07,-3.26702976830228e-06,-6.92169352074369e-05
1.57687065263781,-2.9392075213735e-06,9.77565405563225e-07,-5.19631067276413e-06,-3.68484687168647e-05
1.58291648960404,-5.70965511330486e-06,1.19572888720652e-06,-5.63043501695234e-06,1.37126138130939e-07
1.58896284414517,-1.11211449693843e-05,1.39718750548873e-06,-4.6519283621569e-06,3.23900631331922e-05
1.59500971542907,-1.08429997790197e-05,1.53093385166073e-06,-2.68576039331236e-06,5.26479661907399e-05
1.60105710262098,-5.40031364434774e-06,1.48508075719466e-06,-4.07396662577187e-07,5.76354496529511e-05
1.60710500489821,-2.45191904156998e-06,1.31205390220724e-06,1.58565712920691e-06,4.83698515438628e-05
1.61315342145652,-1.97094179387061e-06,1.08677311377237e-06,2.89777641612571e-06,2.89661002686387e-05
1.61920235151541,-3.93049052513713e-06,8.8359668755358e-07,3.33705760176791e-06,5.24670718224143e-06
1.62525179432333,-8.30365709556885e-06,7.76320662043328e-07,2.91508195311679e-06,-1.66470274683113e-05
1.63130174916297,-1.10460421154396e-05,8.26236109525074e-07,1.84662106568572e-06,-3.16418649940246e-05
1.63735221535589,-5.52674216233287e-06,8.73448158354285e-07,5.15979078237248e-07,-3.7036827549835e-05
1.64340319225984,-2.29551867936679e-06,8.67694986498024e-07,-7.05473683533541e-07,-3.29615969343213e-05
1.64945467925493,-1.32830687548237e-06,8.37339454316451e-07,-1.5630088258028e-06,-2.17078852947485e-05
1.65550667572722,-2.60102651297735e-06,8.10141708086677e-07,-1.92247876447045e-06,-6.84240179566879e-06
1.66155918105236,-6.08958244332284e-06,8.13259069241975e-07,-1.77017341136931e-06,7.68108428273892e-06
1.66761219457913,-1.13508902550643e-05,8.73145779278203e-07,-1.212676315275e-06,1.84085961577511e-05
1.67366571561332,-5.77337721161651e-06,9.10209715949394e-07,-4.63435015666777e-07,2.32492976017501e-05
1.67971974340962,-2.30566531025005e-06,8.660907752909e-07,2.57876742870097e-07,2.19296813020919e-05
1.68577427718256,-9.26089644214674e-07,7.79753252038864e-07,7.9572833098919e-07,1.56579499266323e-05
1.69182931612456,-1.61297144438958e-06,6.89708014799541e-07,1.06187067147925e-06,6.56592074801164e-06
1.69788485942425,-4.34461849673628e-06,6.34011745426419e-07,1.03529281917589e-06,-2.85224531597433e-06
1.70394090628472,-9.0993250222974e-06,6.50267062826185e-07,7.62178629318958e-07,-1.03007005679027e-05
1.70999745594185,-6.10938430624385e-06,7.10512920577071e-07,3.52879188009172e-07,-1.42371497395964e-05
1.71605450767774,-2.44581450422806e-06,7.07428159954058e-07,-6.32446781920462e-08,-1.42513366118552e-05
1.72211206081614,-7.15956403011433e-07,6.65284520588546e-07,-3.90530591025217e-07,-1.09306782483955e-05
1.72817011470695,-9.00198857346015e-07,6.12616217050503e-07,-5.71876206601689e-07,-5.51486863719786e-06
1.73422866871019,-2.97891836330901e-06,5.77534117028768e-07,-5.88686829425996e-07,4.55050428953003e-07
1.74028772217975,-6.93247925504623e-06,5.87725162996668e-07,-4.60839041862949e-07,5.48726761917168e-06
1.74634727444723,-6.51192117111803e-06,6.44856743182788e-07,-2.45882751462399e-07,8.48876477329002e-06
1.75240732480789,-2.68470446806269e-06,6.46997054006036e-07,-1.64530498189481e-08,9.04798789580584e-06
1.75846787251958,-6.55111702728662e-07,6.0440782955426e-07,1.73465497957625e-07,7.41254207023101e-06
1.76452891681395,-4.05324832273989e-07,5.45081981832494e-07,2.90005968225162e-07,4.28054948001261e-06
1.77059045690917,-1.91751464029445e-06,4.96658212900767e-07,3.19200983054338e-07,5.83577048026883e-07
1.77665249202267,-5.17384080479062e-06,4.86420390567062e-07,2.66983715031797e-07,-2.73012244592527e-06
1.78271502138386,-6.96307192118816e-06,5.34156304249501e-07,1.5914066653075e-07,-4.9121465366825e-06
1.78877804424623,-2.99968947656594e-06,5.5314935408704e-07,3.47794150452978e-08,-5.60900279559533e-06
1.79484155989163,-7.13004425877471e-07,5.28749802388532e-07,-7.36234164345625e-08,-4.89333971078366e-06
1.80090556762347,-8.67639707939159e-08,4.84692474070127e-07,-1.45067905115679e-07,-3.14316829342784e-06
1.80697006675735,-1.10470501242214e-06,4.44395581712159e-07,-1.69855622151221e-07,-9.08744094520762e-07
1.81303505661175,-3.75055442207596e-06,4.3095992093575e-07,-1.49579223534791e-07,1.22004102826017e-06
1.81910053649871,-7.44982718664817e-06,4.66946260673815e-07,-9.71116414844425e-08,2.74616949668504e-06
1.82516650571458,-3.37306691958669e-06,4.96915315240367e-07,-3.36981681309147e-08,3.39233417557753e-06
1.83123296353474,-8.64999430169287e-07,4.80551346973882e-07,2.38691367188343e-08,3.14938094863865e-06
1.83729990921684,8.92538061927263e-08,4.40092605051578e-07,6.48041025611272e-08,2.21163540123468e-06
1.84336734200726,-4.95419474989229e-07,3.97500975361188e-07,8.34102154960112e-08,8.95885201852155e-07
1.84943526114754,-2.60412238235702e-06,3.74461800024767e-07,7.9087238750017e-08,-4.38846434575457e-07
1.85550366588091,-6.22194873930048e-06,3.9238373605505e-07,5.63393783729501e-08,-1.47147649667382e-06
1.8615725554588,-3.79109319331761e-06,4.30296206434663e-07,2.44440501814015e-08,-1.99785902961126e-06
1.86764192914565,-1.09202766554542e-06,4.25295685346078e-07,-6.64556334168092e-09,-1.97700665636085e-06
1.87371178621815,1.49031443178195e-07,3.94739672136594e-07,-2.99915541897408e-08,-1.50151090547135e-06
1.87978212596103,-5.42422849924785e-08,3.57975636191754e-07,-4.17707947689715e-08,-7.48562384655775e-07
1.88585294766283,-1.68816692337086e-06,3.34105474529938e-07,-4.12689275415487e-08,6.81091351232402e-08
1.89192425061152,-4.73905216738866e-06,3.41984357588298e-07,-3.08747992958238e-08,7.46266561499657e-07
1.89799603409017,-4.24297653627983e-06,3.81592820676535e-07,-1.59117465405752e-08,1.1430205607634e-06
1.9040682973732,-1.37883739130566e-06,3.85469478409243e-07,-1.34966464106735e-09,1.21084646018028e-06
1.91014103972585,1.13791725617757e-07,3.61071023325243e-07,1.02055377172756e-08,9.88409206439106e-07
1.91621426040663,2.47507089343368e-07,3.26346597638633e-07,1.71759295461541e-08,5.71420105623807e-07
1.92228795867005,-9.65087478514302e-07,2.99027288949606e-07,1.89597398229333e-08,8.41335061391218e-08
1.92836213376941,-3.51138017273122e-06,2.96625347619051e-07,1.59374445571099e-08,-3.49116747558856e-07
1.93443678495957,-4.7201292010291e-06,3.30903784707404e-07,9.47942930132575e-09,-6.3235969778737e-07
1.94051191149957,-1.7132313104037e-06,3.43456734166692e-07,1.88481664060227e-09,-7.2286518037374e-07
1.94658751265361,6.08863543797854e-10,3.26831718098453e-07,-4.60794848720751e-09,-6.32325333870795e-07
1.95266358768984,4.33027214710599e-07,2.97198967816123e-07,-8.60537978134383e-09,-4.10225592886715e-07
1.95874013587866,-4.04333145480406e-07,2.70534031153546e-07,-9.59624221821788e-09,-1.27025593528565e-07
1.96481715649098,-2.4998219262343e-06,2.62616188873808e-07,-7.94736525453505e-09,1.42568659436211e-07
1.97089464879657,-5.21567372895272e-06,2.88714426588533e-07,-4.90061942744663e-09,3.3632806242554e-07
1.97697261206234,-2.08532908633093e-06,3.09328373055443e-07,-2.01762428571822e-09,4.2034959364292e-07
1.98305104555137,-1.7658630575051e-07,2.99290378261632e-07,3.27768495808708e-10,3.94058473811874e-07
1.98912994852338,5.21331053351582e-07,2.73548062611072e-07,2.04346966811226e-09,2.81516111905029e-07
1.99520932023578,1.92061405628239e-08,2.46873449549564e-07,3.04122000493039e-09,1.21547509857131e-07
2.00128915994459,-1.67217133820015e-06,2.3386366980835e-07,3.23972388535947e-09,-4.19942533879502e-08
2.00736946690555,-4.54200514429872e-06,2.48940442677308e-07,2.57018165296001e-09,-1.69959251269596e-07
2.01345024037502,-2.48706558278979e-06,2.75665952827964e-07,1.0837002261617e-09,-2.37471145349945e-07
2.01953147961083,-4.06360774249157e-07,2.72322384992609e-07,-5.60219926036059e-10,-2.39275615708633e-07
2.02561318387215,5.28088396868316e-07,2.51422398228312e-07,-1.71990262520887e-09,-1.85997607990065e-07
2.03169535241894,3.26292306836503e-07,2.26475310943123e-07,-2.09037319308638e-09,-9.8369491132737e-08
2.03777798451143,-1.0017327412143e-06,2.10832415141233e-07,-1.7009811937736e-09,-1.58590855150367e-09
2.04386107940948,-3.44596422276696e-06,2.17687080118218e-07,-9.12556601924587e-10,8.03402248548995e-08
2.04994463637208,-2.91179381417754e-06,2.45920924369713e-07,-3.62965997978922e-10,1.3020142454251e-07
2.05602865465681,-6.79246406536049e-07,2.48856452219038e-07,-1.98580365509352e-10,1.41822560297949e-07
2.06211313351978,4.66323184476706e-07,2.32508520206107e-07,-1.37402861659767e-10,1.19091666475625e-07
2.06819807221586,5.34228169947841e-07,2.09373150921688e-07,-2.81735695761311e-11,7.26659059604086e-08
2.07428346999903,-4.6621249247075e-07,1.91803540474812e-07,1.36415140920793e-10,1.67116583428147e-08
2.08036932612262,-2.52567442398418e-06,1.92010204226763e-07,2.22801148215239e-10,-3.43536914371309e-08
2.08645563983968,-3.35397840376949e-06,2.17530213760994e-07,-3.19244879163832e-11,-6.91178792260122e-08
2.09254241040322,-9.87336653460585e-07,2.26436059440341e-07,-6.06187200776047e-10,-8.20656958689005e-08
2.09862963706635,3.46939049719798e-07,2.14782457333392e-07,-1.04127088985563e-09,-7.39561101161006e-08
2.10471731908216,6.57531009619768e-07,1.94113278674137e-07,-1.05710231332631e-09,-5.00639322070942e-08
2.1108054557036,-4.68732167183031e-08,1.75843421238216e-07,-6.02419646402915e-10,-1.82664739167521e-08
2.11689404618329,-1.75758073222269e-06,1.71258442488862e-07,1.47456495222193e-10,1.28650652443406e-08
2.12298308977343,-3.80896066478418e-06,1.91128779034048e-07,7.93073402627469e-10,3.5975381080904e-08
2.1290725857256,-1.32397675435961e-06,2.05823095988376e-07,9.51691710120688e-10,4.67573114309307e-08
2.1351625332907,1.79126120867031e-07,1.98884802919594e-07,7.67713922156389e-10,4.47410389226079e-08
2.14125293171899,7.08457485544851e-07,1.81008749480662e-07,4.16723472106333e-10,3.24746284098118e-08
2.14734378026009,2.72131685910848e-07,1.62772283644951e-07,-9.78106144435104e-12,1.43770477989691e-08
2.1534350781631,-1.12173195300847e-06,1.54635269639265e-07,-5.02565254264774e-10,-4.41094048825252e-09
2.15952682467666,-3.46500941296605e-06,1.66939995594386e-07,-1.13190316614707e-09,-1.91749901248458e-08
2.16561901904895,-1.68348983626397e-06,1.86369710814536e-07,-1.94304677801173e-09,-2.67674357605802e-08
2.1717116605278,-2.92858249593199e-08,1.83867874178435e-07,-2.48945098158768e-09,-2.64001659561418e-08
2.17780474836069,6.97446420589633e-07,1.68811182175433e-07,-2.35222065263867e-09,-1.93929306081619e-08
2.1838982817947,5.04299042076494e-07,1.51067458695553e-07,-1.39794907683001e-09,-8.43604979648019e-09
2.18999226007653,-6.01131223297483e-07,1.40397489683224e-07,2.22631132686002e-10,3.17007759895614e-09
2.19608668245246,-2.61124296147996e-06,1.46454717335056e-07,2.07646377730123e-09,1.22764457061993e-08
2.20218154816836,-2.06101892737276e-06,1.67544068546505e-07,3.48126328079319e-09,1.66473127430352e-08
2.20827685646964,-2.71623208666077e-07,1.69836388213823e-07,3.983320879924e-09,1.56160068665295e-08
2.21437260660128,6.33397478461353e-07,1.5828068859713e-07,3.48907938951765e-09,1.01091931686654e-08
2.2204687978078,6.61158340129863e-07,1.41992742557781e-07,2.03962986228392e-09,2.1245989329143e-09
2.22656542933326,-1.8122129086959e-07,1.29990586786788e-07,-1.94126875873268e-10,-5.85644517847999e-09
2.23266250042124,-1.88661761534417e-06,1.31193894608128e-07,-2.90937984625947e-09,-1.14565956320349e-08
2.23876001031487,-2.45223838217832e-06,1.50577087784433e-07,-5.66152747118071e-09,-1.29910119556546e-08
2.24485795825679,-5.41993556360707e-07,1.56720928509588e-07,-7.59462154115235e-09,-1.0030951049581e-08
2.25095634348918,5.24104544804743e-07,1.47698662745718e-07,-7.72503277969452e-09,-3.57898995193096e-09
2.25705516525373,7.52734051288052e-07,1.32190178590861e-07,-5.62203689693618e-09,4.36608677603438e-09
2.26315442279172,1.50576858100794e-07,1.18785917368696e-07,-1.45064765599985e-09,1.13866821631552e-08
2.26925411534397,-1.27568092797448e-06,1.15986311588554e-07,4.02954657328031e-09,1.52269583625462e-08
2.27535424215086,-2.85344692852554e-06,1.31764449432674e-07,9.46539045414326e-09,1.43729219616177e-08
2.28145480245238,-8.35474500234033e-07,1.43179844992247e-07,1.30985422597991e-08,8.62206237494092e-09
2.28755579548811,3.76081629947823e-07,1.38960491230643e-07,1.36279168422217e-08,-6.54875119869399e-10
2.29365722049721,7.87497980486026e-07,1.26862534728921e-07,1.0518424215997e-08,-1.09532437659425e-08
2.29975907671843,4.05054528177039e-07,1.14559885579279e-07,3.9918433299842e-09,-1.9318406350748e-08
2.30586136339008,-7.64964868231717e-07,1.09644055828443e-07,-4.9710462855564e-09,-2.30400502675913e-08
2.31196407975004,-2.71627283823125e-06,1.19623930275552e-07,-1.46274924660702e-08,-2.03467897871298e-08
2.31806722503574,-1.14704049842029e-06,1.33084846470408e-07,-2.24090323411994e-08,-1.10952153918034e-08
2.32417079848417,1.95790890789754e-07,1.29155767079785e-07,-2.53099631617153e-08,2.81449429051065e-09
2.33027479933185,7.73505917170635e-07,1.15611006943712e-07,-2.15723397726217e-08,1.79156457463543e-08
2.33637922681482,5.92014359908369e-07,1.00452985139525e-07,-1.1083873556956e-08,3.00957360384184e-08
2.34248408016867,-3.42770685789925e-07,9.16080446980626e-08,4.62103363009184e-09,3.55459769469e-08
2.3485893586285,-2.02493258503894e-06,9.69263413588531e-08,2.2360888189101e-08,3.17112930582682e-08
2.35469506142891,-1.4734890651104e-06,1.15067645085168e-07,3.73374366501657e-08,1.82394041163175e-08
2.36080118780402,-1.27282500578119e-08,1.20817563454243e-07,4.43034797498198e-08,-2.33947652524274e-09
2.36690773698748,7.16228972741258e-07,1.17201593754795e-07,4.00679631939795e-08,-2.51296995752253e-08
2.37301470821251,7.18949858307555e-07,1.0992712328584e-07,2.4077248441522e-08,-4.41648347519182e-08
2.37912210071195,1.005098909162e-09,1.04631897413513e-07,-1.5765433179938e-09,-5.37677261349381e-08
2.38522991371828,-1.43203154956867e-06,1.06883528803809e-07,-3.21506262093051e-08,-4.99099799869002e-08
2.39133814646367,-1.8085526394074e-06,1.18715773032492e-07,-6.02437815634464e-08,-3.15778488368336e-08
2.39744679818004,-2.41441948165818e-07,1.14867572118699e-07,-7.65248313622262e-08,-1.90314197058355e-09
2.40355586809899,6.24935137092279e-07,9.67906863006228e-08,-7.40418358519701e-08,3.22779017622067e-08
2.40966535545174,7.95828517550429e-07,7.3913239792022e-08,-5.05984194264575e-08,6.22637124073263e-08
2.41577525946901,2.76491288337937e-07,5.55992095175614e-08,-8.83795541114306e-09,7.94733315144298e-08
2.42188557938092,-9.27820449112396e-07,5.11473699401117e-08,4.37489296612487e-08,7.74379665273165e-08
2.42799631441688,-2.15272807295126e-06,6.93542544944655e-08,9.48195275623993e-08,5.37954180879678e-08
2.43410746380547,-4.92988357003245e-07,9.46723900684556e-08,1.28242174991775e-07,1.21138690931999e-08
2.44021902677447,4.97091103617315e-07,1.15341239740008e-07,1.31088623656073e-07,-3.8257581453441e-08
2.44633100255101,8.22465185851348e-07,1.31219652973579e-07,9.82613361763652e-08,-8.47692911758176e-08
2.4524433903618,4.88091605708357e-07,1.42105036215127e-07,3.27380284181338e-08,-1.14572571361749e-07
2.45855618943338,-5.01068938108961e-07,1.47732513499603e-07,-5.44140348570291e-08,-1.1741561974723e-07
2.46466939899233,-2.14005298217954e-06,1.47775669419802e-07,-1.44023095454115e-07,-8.85507392132803e-08
2.47078301826551,-7.45622752891781e-07,1.26122032653262e-07,-2.09566335834303e-07,-3.15382118295684e-08
2.47689704648016,3.58453483906145e-07,7.27174244555342e-08,-2.26770826132018e-07,4.11794367531799e-08
2.48301148286363,8.24008234314474e-07,7.05688379423294e-09,-1.84092959601021e-07,1.11790472424087e-07
2.48912632664295,6.55724351720368e-07,-5.12427811357028e-08,-8.37887829167805e-08,1.61342349506317e-07
2.49524157704435,-1.41712324154201e-07,-8.2614146121085e-08,5.80612510028233e-08,1.73929459580175e-07
2.50135723329283,-1.56361338580111e-06,-6.75385882583251e-08,2.11528744451689e-07,1.40890816824048e-07
2.50747329461172,-1.03243157161016e-06,5.915291454239e-09,3.33412055266773e-07,6.49726585669545e-08
2.51358976022234,1.63648981640582e-07,1.12738093878781e-07,3.80598199857363e-07,-3.77725135446934e-08
2.51970662934431,7.5578004307936e-07,2.27903468031152e-07,3.30068457266552e-07,-1.42509177836736e-07
2.52582390119637,7.48385127498573e-07,3.27370341124746e-07,1.81476028898202e-07,-2.21795836250401e-07
2.53194157499719,1.45890191926852e-07,3.87025624870743e-07,-4.28272697943988e-08,-2.51549674010956e-07
2.53805964996622,-1.04727642333976e-06,3.82683760499514e-07,-2.97744184465068e-07,-2.17026492084357e-07
2.54417812532449,-1.26218035382117e-06,2.87036539480137e-07,-5.15649098838865e-07,-1.18807787491036e-07
2.55029700029538,4.6143466081696e-08,8.14606592975388e-08,-6.22087893397774e-07,2.31926555679141e-08
2.55641627410438,7.60547731801996e-07,-1.7785968370324e-07,-5.72640725437884e-07,1.74984053132987e-07
2.5625359459778,8.85219403605771e-07,-4.24130058563983e-07,-3.59991895732951e-07,2.97574770994655e-07
2.56865601514129,4.24347947988436e-07,-5.90550290942298e-07,-1.38337518024373e-08,3.5536154113539e-07
2.57477648081836,-6.17874760849882e-07,-6.10314687158828e-07,3.9905592026161e-07,3.24518247734657e-07
2.58089734222893,-1.60980768751797e-06,-4.17186898329221e-07,7.74772728876575e-07,2.01411780615763e-07
2.5870185985879,-3.08976682288423e-07,-1.04610599760928e-08,9.88942226005091e-07,9.57312817427568e-09
2.59314024910493,4.76063579904448e-07,4.99030897678455e-07,9.60387525418902e-07,-2.05379235982376e-07
2.5992622929864,7.49258274885254e-07,9.91156993542876e-07,6.67730240511395e-07,-3.89091146997727e-07
2.60538472943788,5.14554804063534e-07,1.34560623436578e-06,1.48269075166297e-07,-4.9016998824479e-07
2.61150755766666,-2.24096944053307e-07,1.44188926914627e-06,-5.01884019050288e-07,-4.71729153027702e-07
2.6176307768843,-1.46274528055366e-06,1.15933804929715e-06,-1.12766880678514e-06,-3.22976110426168e-07
2.62375438630911,-6.29207700645457e-08,4.27777197796019e-07,-1.52919924276504e-06,-6.99686748395404e-08
2.62987838516732,9.21231618641467e-07,-5.76334025474805e-07,-1.56173847711125e-06,2.27441491580565e-07
2.63600277269066,1.28022398420407e-06,-1.60136184154005e-06,-1.17735201897429e-06,4.94902127878065e-07
2.64212754811221,1.01781006123798e-06,-2.39538728893174e-06,-4.19392430010133e-07,6.59927203919399e-07
2.64825271066225,1.37745698077303e-07,-2.70622362038422e-06,5.77276891574582e-07,6.67464835829214e-07
2.65437825956403,-1.35621102495031e-06,-2.28141637273163e-06,1.58605441234285e-06,4.9552347834552e-07
2.66050419402964,-1.35662067334724e-06,-9.51163824087562e-07,2.29814544151773e-06,1.70476611360375e-07
2.66663051325696,-6.75447884753645e-07,9.47690500636045e-07,2.46225489151857e-06,-2.31377404202991e-07
2.67275721643223,-1.72801459544575e-07,2.94272761107941e-06,1.98513355056667e-06,-6.10235191046342e-07
2.67888430273641,1.54875441384348e-07,4.56571192028164e-06,9.12205872296328e-07,-8.66200711976577e-07
2.68501177135194,3.11141516260295e-07,5.34768256452108e-06,-5.72619871911207e-07,-9.19782675843734e-07
2.69113962146947,2.99556930523672e-07,4.81895408870623e-06,-2.14657688558822e-06,-7.32468053228598e-07
2.6972678522946,1.50902543440732e-06,2.57463968808657e-06,-3.35208048190818e-06,-3.27284077979045e-07
2.70339646305374,3.40903461788021e-06,-9.00418059876453e-07,-3.76551953561047e-06,2.02222988392859e-07
2.70952545299274,3.99021670892832e-06,-4.69943047133229e-06,-3.2175309071206e-06,7.24830193704862e-07
2.71565482136762,3.25566837066384e-06,-7.94419139985427e-06,-1.74774324010022e-06,1.10606949085878e-06
2.72178456743403,1.20848903181293e-06,-9.75508780839156e-06,4.00312488863062e-07,1.23462949459968e-06
2.72791469043676,-2.14821915640291e-06,-9.25110011175252e-06,2.77860439468015e-06,1.04869317070513e-06
2.73404518959916,-6.32679107636818e-06,-5.58051095554897e-06,4.73469290383437e-06,5.62388757105228e-07
2.7401760641132,-7.94344281695847e-06,5.93296776003647e-07,5.582477708001e-06,-1.15694798134409e-07
2.74630731313755,-7.54261620858419e-06,7.52522229215336e-06,5.02571056481129e-06,-8.17609128447615e-07
2.75243893580981,-5.11992628182255e-06,1.36672127855607e-05,3.08657799456846e-06,-1.36699246408985e-06
2.75857093126224,-6.70988381768562e-07,1.74682811101133e-05,7.74250686225531e-08,-1.61260889140536e-06
2.76470329863772,5.80858157463979e-06,1.73745074370263e-05,-3.39831661789512e-06,-1.46091904285141e-06
2.77083603710562,1.4323167595378e-05,1.1829040124636e-05,-6.44520061837258e-06,-9.08808661030393e-07
2.7769691458775,2.25712327120137e-05,1.24310912806083e-06,-8.01184238446353e-06,-7.21394097779052e-08
2.78310262421487,2.42338970021263e-05,-1.09655608998587e-05,-7.58334968110257e-06,8.43278171373217e-07
2.78923647141574,1.92362234677288e-05,-2.2149337969079e-05,-5.14760917238015e-06,1.61379921439338e-06
2.79537068679208,7.57653700177632e-06,-2.9657105130127e-05,-1.08910427709665e-06,2.0406656865117e-06
2.8015052696468,-1.07468309271046e-05,-3.08322549440855e-05,3.80972041301807e-06,1.98844755022511e-06
2.80764021925085,-3.57355424000384e-05,-2.3012691409034e-05,8.36708986353192e-06,1.42368011705785e-06
2.81377553482029,-5.56702696567757e-05,-5.60277512364837e-06,1.10850017735434e-05,4.52038542809944e-07
2.8199112154996,-5.8495593521979e-05,1.50323851946056e-05,1.10738203246316e-05,-6.94588755570588e-07
2.82604726037263,-4.56411549258141e-05,3.44180925205e-05,8.25646447196993e-06,-1.74840179976486e-06
2.83218366849202,-1.70887061644803e-05,4.82959013074741e-05,3.07261713033604e-06,-2.4605088436964e-06
2.83832043891014,2.71799906452334e-05,5.23974646467588e-05,-3.52360159832823e-06,-2.64301026702252e-06
2.84445757071016,8.7183163564221e-05,4.24445374975751e-05,-1.0061746146508e-05,-2.21127303517353e-06
2.85059506303699,0.000142361619607697,1.57385489031791e-05,-1.45867547541779e-05,-1.22608767677912e-06
2.8567329151245,0.000152078201225387,-1.75813726655895e-05,-1.56446911423903e-05,9.70950603809578e-08
2.86287112629365,0.000125346134764112,-4.96639734257802e-05,-1.30062538404374e-05,1.47743871913608e-06
2.86900969592025,6.21244416142713e-05,-7.40929800649228e-05,-7.08033027764779e-06,2.63476447354722e-06
2.87514862339825,-3.76278337180515e-05,-8.44359951663252e-05,1.12234083724317e-06,3.32942489187752e-06
2.88128790810287,-0.00017395162310836,-7.42445016506846e-05,9.98688025254868e-06,3.40193525697446e-06
2.8874275493538,-0.000319702197020692,-3.76746143418795e-05,1.72965455740491e-05,2.81280284869386e-06
2.89356754638001,-0.000341085682715552,1.2280808012605e-05,2.09867401941486e-05,1.6681807588726e-06
2.8997078983069,-0.000284292655423031,6.1903367204749e-05,2.04657195365051e-05,1.62138034897471e-07
2.90584860418035,-0.000149209498281684,0.000102857036624445,1.58352377070799e-05,-1.48686224894634e-06
2.91198966299986,6.42773645791325e-05,0.000126783759016116,7.74682081835961e-06,-3.06530316902435e-06
2.91813107375195,0.000356281467888426,0.000125303451242849,-2.59608376789899e-06,-4.3922992501327e-06
2.92427283544352,0.0007269163050714,9.00140083549575e-05,-1.34359570632733e-05,-5.34744086501917e-06
2.93041494713487,0.000775576533431411,2.97010023665412e-05,-2.27911495174955e-05,-5.89537494507968e-06
2.9365574079617,0.000691409752784599,-3.59226176140886e-05,-2.97850393561695e-05,-6.06976874779555e-06
2.94270021712841,0.000477984868161712,-9.99883054542088e-05,-3.41338013455754e-05,-5.93433029972921e-06
2.94884337388989,0.000135096576465651,-0.000155610538793151,-3.58647221626587e-05,-5.56784097722006e-06
2.95498687753283,-0.000337460363483727,-0.000195884463172912,-3.53174779605018e-05,-5.0521930437328e-06
2.96113072735697,-0.000939891129849518,-0.000213885895167537,-3.31454146200229e-05,-4.46035468254061e-06
2.96727492265642,-0.00123666471637666,-0.000209601986126587,-3.02506210264069e-05,-3.84460281960293e-06
2.97341946270386,-0.00133603865888381,-0.000198085756918299,-2.71761331635338e-05,-3.23395938821345e-06
2.97956434674676,-0.00136192746287872,-0.000182388756459192,-2.41443459429307e-05,-2.64495513853085e-06
2.98570957401146,-0.00131418014079825,-0.000164848814902995,-2.12987322573742e-05,-2.0860405122833e-06
2.99185514370769,-0.00119264572833324,-0.000147811167486907,-1.87059319274677e-05,-1.5598960872507e-06
2.99800105503324,-0.000997173284547198,-0.000133628452977421,-1.63554075438639e-05,-1.06575535959079e-06
3.00414730717857,-0.000855709637320322,-0.000123838676655282,-1.4162725004368e-05,-6.01734720862487e-07
3.01029389933112,-0.000824077565979729,-0.000114987056437417,-1.20599088299427e-05,-1.66562241384715e-07
3.01644083067765,-0.000792811363763097,-0.000106348086440432,-1.00420196978962e-05,2.40683158796769e-07
3.0225881004045,-0.000761910183062092,-9.79195673992855e-05,-8.10735180357992e-06,6.2089957991353e-07
3.02873570769761,-0.000731373175970475,-8.96993068626494e-05,-6.25421597830226e-06,9.7496886965882e-07
3.03488365174249,-0.000701199493348928,-8.16851174925285e-05,-4.48094005178486e-06,1.30375665738694e-06
3.04103193172428,-0.000671388285800812,-7.38748187367776e-05,-2.78586845043971e-06,1.60811215465276e-06
3.04718054682768,-0.000641938702935731,-6.62662360458047e-05,-1.16736212611918e-06,1.8888688618706e-06
3.053329496237,-0.000612849893647493,-5.88572009156132e-05,3.76200976383353e-07,2.14684437865782e-06
3.05947877913614,-0.000584121006161491,-5.16455508823991e-05,1.84642679962897e-06,2.38284042600058e-06
3.06562839470859,-0.000555751188062236,-4.46291297365082e-05,3.24490450686222e-06,2.59764338132575e-06
3.07177834213743,-0.000527739586198878,-3.78057871940099e-05,4.57320709437605e-06,2.79202429324225e-06
3.07792862060534,-0.000500085346458559,-3.1173379330855e-05,5.83289048787538e-06,2.9667387683096e-06
3.0840792292946,-0.000472787614316146,-2.47297681655548e-05,7.02549517803302e-06,3.12252731797661e-06
3.09023016738706,-0.000445845534490567,-1.84728221867165e-05,8.15254467617344e-06,3.26011592317021e-06
3.09638143406419,-0.000419258250673905,-1.24004155908284e-05,9.21554652897247e-06,3.38021558867533e-06
3.10253302850703,-0.00039302490624739,-6.51042911884226e-06,1.02159921347206e-05,3.4835226766147e-06
3.10868494989624,-0.000367144643698986,-8.00749371355846e-07,1.11553565315606e-05,3.57071940712204e-06
3.11483719741206,-0.000341616604752506,4.73073063787217e-06,1.20350990161196e-05,3.64247308206371e-06
3.12098977023431,-0.000316439930593736,1.00861118224605e-05,1.28566624040176e-05,3.69943729779051e-06
3.12714266754243,-0.000291613761558539,1.52674887023306e-05,1.36214739742296e-05,3.74225179995993e-06
3.13329588851544,-0.000267137237209633,2.02769501900424e-05,1.43309447464634e-05,3.77154212750472e-06
3.13944943233195,-0.000243009496616061,2.51165782613769e-05,1.49864701629982e-05,3.78792037842312e-06
3.14560329817019,-0.000219229678079042,2.97884490759134e-05,1.55894295522101e-05,3.79198502089554e-06
3.15175748520796,-0.000195796919002837,3.42946325267707e-05,1.61411867807928e-05,3.78432080629413e-06
3.15791199262265,-0.000172710356368532,3.86371923237151e-05,1.66430896105343e-05,3.76550013294217e-06
3.16406681959128,-0.000149969126162038,4.28181859675051e-05,1.70964707029701e-05,3.73608141691905e-06
3.17022196529043,-0.000127572364137158,4.68396645802999e-05,1.75026464759875e-05,3.69661033221898e-06
3.17637742889629,-0.000105519204807884,5.07036730770585e-05,1.78629183147412e-05,3.64762010987803e-06
3.18253320958464,-8.38087822605525e-05,5.44122502661042e-05,1.81785717448733e-05,3.58963109044576e-06
3.18868930653086,-6.24402299019611e-05,5.79674287049633e-05,1.84508772037003e-05,3.52315075551479e-06
3.19484571890993,-4.14126804675685e-05,6.13712343080979e-05,1.86810893211406e-05,3.44867500829565e-06
3.20100244589643,-2.07252656763082e-05,6.4625687330127e-05,1.88704478308554e-05,3.36668674768472e-06
3.20715948666451,-3.77117196305753e-07,6.77328014701421e-05,1.90201769078227e-05,3.27765724331365e-06
3.21331684038794,1.96326345619871e-05,7.0694583860439e-05,1.91314854427049e-05,3.18204601733884e-06
3.21947450624009,3.93048597674339e-05,7.35130357875911e-05,1.92055674861523e-05,3.08030015372147e-06
3.2256324833939,5.86404291415699e-05,7.61901519723323e-05,1.92436015535515e-05,2.97285572788414e-06
3.23179077102194,7.76402141195006e-05,7.87279210629454e-05,1.92467513594942e-05,2.86013658230603e-06
3.23794936829635,9.6305086855459e-05,8.11283252879691e-05,1.92161653656543e-05,2.74255635864524e-06
3.24410827438888,0.000114635920240293,8.33933404078826e-05,1.91529776836665e-05,2.62051607543836e-06
3.25026748847087,0.000132633587659946,8.55249362105426e-05,1.90583067824594e-05,2.49440686559528e-06
3.25642700971327,0.000150298963525767,8.75250758885455e-05,1.89332566388151e-05,2.36460823553444e-06
3.26258683728661,0.000167632922401738,8.93957163906692e-05,1.87789163337358e-05,2.23148906174935e-06
3.26874697036103,0.000184636340181841,9.11388083228432e-05,1.85963605184391e-05,2.09540745008306e-06
3.27490740810627,0.000201310092822981,9.27562959629159e-05,1.83866485001677e-05,1.95671135274663e-06
3.28106814969165,0.000217655057352331,9.42501173589086e-05,1.81508256356784e-05,1.8157379931351e-06
3.28722919428611,0.000233672111483707,9.5622203901706e-05,1.78899224215174e-05,1.67281440811023e-06
3.29339054105818,0.00024936213323822,9.68744809419617e-05,1.76049547946492e-05,1.52825772173598e-06
3.29955218917597,0.000264726001568526,9.80088672342591e-05,1.72969243924621e-05,1.38237450827899e-06
3.30571413780722,0.000279764596201595,9.90272753977687e-05,1.69668181856259e-05,1.23546238467623e-06
3.31187638611925,0.00029447879733236,9.99316114201151e-05,1.66156090972138e-05,1.08780844086153e-06
3.31803893327898,0.000308869485884086,0.000100723775059194,1.62442552827297e-05,9.39690412390207e-07
3.32420177845292,0.000322937543466727,0.000101405659662489,1.58537014321441e-05,7.91377141156476e-07
3.33036492080721,0.000336683852285159,0.000101979152153879,1.54448772569587e-05,6.43127235986068e-07
3.33652835950756,0.000350109295397636,0.000102446133122849,1.50186986068921e-05,4.95191161853586e-07
3.34269209371928,0.000363214756269965,0.000102808476649137,1.45760674661277e-05,3.4780911478834e-07
3.34885612260729,0.000376001119172028,0.00010306805041703,1.41178716309392e-05,2.01213765648831e-07
3.35502044533612,0.000388469269057254,0.000103226715743848,1.36449848277141e-05,5.56277014113563e-08
3.36118506106987,0.000400620091471297,0.000103286327618266,1.31582670039148e-05,-8.87339386132816e-08
3.36734996897226,0.000412454472615942,0.000103248734232504,1.26585643911179e-05,-2.31665679351627e-07
3.37351516820661,0.000423973299418512,0.000103115777809816,1.21467089188845e-05,-3.72969872034108e-07
3.37968065793584,0.000435177459386063,0.000102889293810011,1.16235194281581e-05,-5.12457094955234e-07
3.38584643732246,0.000446067840606933,0.000102571111411305,1.10898005875297e-05,-6.4994564735365e-07
3.39201250552859,0.000456645332064476,0.000102163053286962,1.05463436334563e-05,-7.85263031977162e-07
3.39817886171595,0.000466910823149626,0.00010166693544842,9.99392603175228e-06,-9.18243714205264e-07
3.40434550504585,0.000476865204111869,0.000101084567726247,9.43331218642225e-06,-1.04872999752373e-06
3.41051243467922,0.000486509365620451,0.000100417753312062,8.86525250791207e-06,-1.1765718412483e-06
3.41667964977657,0.00049584419912523,9.96682892167173e-05,8.29048442149417e-06,-1.30162727720226e-06
3.42284714949804,0.000504870596748944,9.88379654834408e-05,7.70973161867648e-06,-1.4237610160709e-06
3.42901493300333,0.000513589451022128,9.79285659187395e-05,7.1237047066759e-06,-1.54284497461563e-06
3.43518299945177,0.000522001655528652,9.69418679199239e-05,6.53310103977808e-06,-1.65875913402338e-06
3.4413513480023,0.000530108104256036,9.58796423062378e-05,5.93860489437561e-06,-1.77138921149979e-06
3.44751997781344,0.000537909691702346,9.47436532099747e-05,5.34088704342896e-06,-1.88062887673443e-06
3.45368888804331,0.000545407313208468,9.35356585966297e-05,4.74060570500624e-06,-1.98637799725007e-06
3.45985807784966,0.000552601864681279,9.22574097323481e-05,4.13840568376102e-06,-2.08854352180257e-06
3.46602754638981,0.000559494242650229,9.091065111369e-05,3.53491907718314e-06,-2.18703817927423e-06
3.47219729282071,0.000566085344352275,8.94971211660052e-05,2.93076491957872e-06,-2.2817819499735e-06
3.47836731629888,0.000572376067523235,8.80185515160416e-05,2.32654947325447e-06,-2.37270054406755e-06
3.48453761598048,0.00057836731056802,8.6476667170616e-05,1.72286624295962e-06,-2.45972609326556e-06
3.49070819102125,0.000584059972634591,8.48731867950069e-05,1.12029588314851e-06,-2.54279673764842e-06
3.49687904057653,0.000589454953458972,8.32098224375398e-05,5.1940644424955e-07,-2.62185654838436e-06
3.50305016380128,0.000594553153262743,8.14882795056978e-05,-7.92465753662024e-08,-2.69685528436317e-06
3.50922155985005,0.000599355473023215,7.97102568035709e-05,-6.75120291374211e-07,-2.76774869831355e-06
3.51539322787701,0.000603862814270752,7.78774469333372e-05,-1.2676842663809e-06,-2.83449769143848e-06
3.5215651670359,0.000608076079306846,7.59915353695372e-05,-1.85642055472051e-06,-2.89706931272753e-06
3.5277373764801,0.000611996170921568,7.40542014691819e-05,-2.44082378090234e-06,-2.95543516693127e-06
3.53390985536258,0.000615623992441704,7.20671176096185e-05,-3.02040054647102e-06,-3.00957262538128e-06
3.54008260283591,0.000618960447999236,7.00319500971354e-05,-3.59466992047114e-06,-3.05946404554609e-06
3.54625561805227,0.000622006442268218,6.79503578276743e-05,-4.16316316291608e-06,-3.10509687479672e-06
3.55242890016344,0.000624762880544794,6.58239941287084e-05,-4.72542374854169e-06,-3.1464633596302e-06
3.55860244832081,0.000627230668676266,6.36545048886018e-05,-5.28100696092355e-06,-3.18356061891648e-06
3.56477626167537,0.000629410713117142,6.14435296480952e-05,-5.82948076434142e-06,-3.21639031212999e-06
3.57095033937771,0.000631303921129678,5.91927014152691e-05,-6.37042425135695e-06,-3.24495890970285e-06
3.57712468057805,0.000632911200231351,5.69036464798767e-05,-6.9034293177932e-06,-3.26927681014989e-06
3.58329928442618,0.000634233459004977,5.45779845673073e-05,-7.42809900723299e-06,-3.28935976508744e-06
3.58947415007152,0.000635271606225592,5.22173287506354e-05,-7.94404846274617e-06,-3.30522694172838e-06
3.59564927666309,0.000636026551578066,4.98232852689502e-05,-8.4509047074801e-06,-3.31690179243435e-06
3.60182466334951,0.000636499204946729,4.73974540774181e-05,-8.94830629730446e-06,-3.32441193979271e-06
3.60800030927901,0.000636690477379565,4.49414280889604e-05,-9.43590340257482e-06,-3.32778873906262e-06
3.61417621359942,0.000636601280054907,4.24567939090124e-05,-9.91335789458477e-06,-3.32706779021399e-06
3.6203523754582,0.000636232525023225,3.99451312628616e-05,-1.03803431320812e-05,-3.32228786930645e-06
3.62652879400239,0.000635585124697526,3.74080132719846e-05,-1.08365438208549e-05,-3.31349155495791e-06
3.63270546837864,0.000634659992369457,3.48470062818172e-05,-1.12816561272464e-05,-3.30072542436469e-06
3.63888239773322,0.000633458041711934,3.22636702960087e-05,-1.17153876870439e-05,-3.28403840663262e-06
3.645059581212,0.000631980187006461,2.96595581418699e-05,-1.21374572654701e-05,-3.2634838127795e-06
3.65123701796044,0.000630227343218981,2.70362162262841e-05,-1.25475949667532e-05,-3.23911729644507e-06
3.65741470712364,0.00062820042598029,2.43951842741856e-05,-1.29455419984149e-05,-3.21099839571905e-06
3.66359264784629,0.000625900351180324,2.17379953259513e-05,-1.33310506785321e-05,-3.17918879344386e-06
3.66977083927268,0.000623328035638194,1.90661756243278e-05,-1.370388440573e-05,-3.14375374908305e-06
3.67594928054672,0.000620484396638558,1.63812447411045e-05,-1.40638175127219e-05,-3.1047607695698e-06
3.68212797081193,0.000617370352077235,1.36847154947006e-05,-1.44106355336287e-05,-3.06228082120662e-06
3.68830690921142,0.000613986820163002,1.09780941381577e-05,-1.47441343689557e-05,-3.01638658426767e-06
3.69448609488793,0.000610334720210414,8.26287993452701e-06,-1.50641211996551e-05,-2.96715363069858e-06
3.70066552698379,0.000606414971718442,5.54056557094241e-06,-1.53704137897081e-05,-2.91466000006746e-06
3.70684520464096,0.000602228494748982,2.8126369856724e-06,-1.56628406196436e-05,-2.85898591219055e-06
3.71302512700098,0.000597776210280393,8.05735359629181e-08,-1.59412407726011e-05,-2.80021408248743e-06
3.71920529320503,0.000593059039398973,-2.65415254267591e-06,-1.62054640146966e-05,-2.73842868729845e-06
3.72538570239388,0.000588077904363081,-5.39007549063645e-06,-1.64553705269417e-05,-2.67371659505223e-06
3.73156635370791,0.000582833727284622,-8.12573631314859e-06,-1.66908309205259e-05,-2.6061661362646e-06
3.73774724628712,0.000577327431433605,-1.08596828737798e-05,-1.69117263261415e-05,-2.53586770212298e-06
3.7439283792711,0.000571559940350733,-1.35904697459105e-05,-1.71179484050785e-05,-2.46291338658366e-06
3.75010975179908,0.000565532178380868,-1.63166583198781e-05,-1.73093986598257e-05,-2.38739697061669e-06
3.75629136300986,0.000559245069949368,-1.90368167904189e-05,-1.74859890076839e-05,-2.30941348121611e-06
3.7624732120419,0.000552699540691849,-2.17495199920068e-05,-1.76476418125073e-05,-2.22905964926571e-06
3.76865529803321,0.000545896516476201,-2.44533497015144e-05,-1.77942890210802e-05,-2.14643359810878e-06
3.77483762012147,0.000538836923550808,-2.71468942762786e-05,-1.79258730918102e-05,-2.06163466834754e-06
3.78102017744394,0.000531521689041045,-2.98287492528526e-05,-1.80423463053674e-05,-1.97476336828614e-06
3.78720296913748,0.000523951740470308,-3.24975165258628e-05,-1.81436706660685e-05,-1.88592126897739e-06
3.79338599433859,0.000516128006142553,-3.51518051703474e-05,-1.82298184215897e-05,-1.79521087655263e-06
3.79956925218336,0.00050805141450577,-3.77902307618251e-05,-1.83007716001096e-05,-1.70273621797236e-06
3.8057527418075,0.000499722894910537,-4.04114159156748e-05,-1.83565213956244e-05,-1.60860102919179e-06
3.81193646234633,0.000491143377083281,-4.30139899781408e-05,-1.83970696046074e-05,-1.51291087229709e-06
3.81812041293479,0.00048231379150894,-4.55965891748781e-05,-1.8422426815532e-05,-1.41577122291302e-06
3.82430459270741,0.000473235068902684,-4.81578563673626e-05,-1.84326135799864e-05,-1.31728861274052e-06
3.83048900079835,0.000463908140804261,-5.0696441621908e-05,-1.84276603451842e-05,-1.21756981498571e-06
3.83667363634138,0.000454333939173859,-5.32110016206465e-05,-1.84076061385441e-05,-1.11672202967562e-06
3.84285849846988,0.000444513396500231,-5.57001996898245e-05,-1.83725001848755e-05,-1.01485322868257e-06
3.84904358631684,0.000434447445901515,-5.81627063459776e-05,-1.83224004419787e-05,-9.12070533950529e-07
3.85522889901487,0.000424137021063578,-6.05971988926222e-05,-1.82573743874104e-05,-8.08482426110721e-07
3.86141443569618,0.000413583055998975,-6.30023612910679e-05,-1.81774990100167e-05,-7.04196715029563e-07
3.86760019549261,0.000402786485482192,-6.53768847248503e-05,-1.80828597290726e-05,-5.99321650798234e-07
3.87378617753561,0.000391748244734887,-6.77194667685274e-05,-1.79735518449903e-05,-4.93964818949959e-07
3.87997238095623,0.00038046926958421,-7.00288123277664e-05,-1.7849679240728e-05,-3.88234449025349e-07
3.88615880488514,0.000368950496159248,-7.23036329673075e-05,-1.77113546701505e-05,-2.82237702705278e-07
3.89234544845263,0.000357192861493755,-7.45426469705703e-05,-1.75587001712135e-05,-1.76082249046051e-07
3.8985323107886,0.000345197302917182,-7.67445799692183e-05,-1.7391846310637e-05,-6.98744556276824e-08
3.90471939102256,0.000332964758279668,-7.89081640449055e-05,-1.72109327634274e-05,3.62790140122678e-08
3.91090668828365,0.000320496165964598,-8.10321384085131e-05,-1.70161075407228e-05,1.42272480007044e-07
3.9170942017006,0.000307792464969006,-8.31152490359606e-05,-1.6807527484908e-05,2.48000858645402e-07
3.92328193040178,0.000294854594866246,-8.51562489559349e-05,-1.65853582775044e-05,3.53359435043364e-07
3.92946987351516,0.000281683495527228,-8.71538980115552e-05,-1.63497738557768e-05,4.58244785357008e-07
3.93565803016832,0.000268280107522981,-8.910696305443e-05,-1.61009566634267e-05,5.62553834700208e-07
3.94184639948847,0.000254645371893647,-9.10142175779237e-05,-1.58390977794987e-05,6.66184721953049e-07
3.94803498060243,0.000240780230231685,-9.2874442423646e-05,-1.5564396469971e-05,7.69036731765202e-07
3.95422377263664,0.000226685624575993,-9.46864250047253e-05,-1.52770602274234e-05,8.71009694102995e-07
3.96041277471714,0.000212362497561644,-9.6448959883189e-05,-1.49773050411768e-05,9.72005142093857e-07
3.9666019859696,0.000197811792257645,-9.81608483824847e-05,-1.46653548806239e-05,1.07192556889151e-06
3.9727914055193,0.000183034452330871,-9.98208989839462e-05,-1.43414418760358e-05,1.17067457740182e-06
3.97898103249115,0.000168031421818309,-0.000101427926953539,-1.40058061673527e-05,1.26815733451641e-06
3.98517086600966,0.000152803645533163,-0.000102980754526594,-1.365869612126e-05,1.36428047120144e-06
3.99136090519896,0.000137352068546854,-0.000104478210873191,-1.33003678296406e-05,1.45895233590777e-06
3.9975511491828,0.000121677636450399,-0.000105919132238882,-1.29310851307395e-05,1.55208166072098e-06
4.00374159708455,0.000105781295409841,-0.00010730236173739,-1.25511200221769e-05,1.64358056924243e-06
4.0099322480272,8.9663992241311e-05,-0.000108626749351826,-1.21607522289028e-05,1.7333614794502e-06
4.01612310113334,7.33266739413894e-05,-0.000109891152443311,-1.17602687491457e-05,1.82133916940869e-06
4.0223141555252,5.67702882633144e-05,-0.000111094434734231,-1.13499644786657e-05,1.90743004374494e-06
4.02850541032462,3.99957833697852e-05,-0.000112235467362792,-1.09301421229531e-05,1.99155251337204e-06
4.03469686465304,2.30041078594057e-05,-0.000113313128449181,-1.05011114404545e-05,2.07362694972916e-06
4.04088851763155,5.79621100351152e-06,-0.000114326302868609,-1.00631899121612e-05,2.15357559764339e-06
4.04708036838084,-1.16269576606588e-05,-0.000115273882708864,-9.61670248135493e-06,2.23132291770653e-06
4.05327241602121,-2.92644479478738e-05,-0.000116154766832486,-9.16198117991652e-06,2.30679529682745e-06
4.05946465967261,-4.71153092289066e-05,-0.000116967861368368,-8.69936535917139e-06,2.37992153864565e-06
4.06565709845457,-6.51785903805626e-05,-0.000117712079101866,-8.22920145099856e-06,2.45063260504513e-06
4.07184973148627,-8.3453339767538e-05,-0.000118386340298088,-7.75184363807984e-06,2.51886167264115e-06
4.0780425578865,-0.000101938605376259,-0.000118989571864284,-7.26765241837325e-06,2.58454451978075e-06
4.08423557677366,-0.00012063343446424,-0.000119520707809213,-6.77699538877073e-06,2.6476191663985e-06
4.09042878726578,-0.000139536874165284,-0.000119978689132299,-6.28024782284475e-06,2.70802622413396e-06
4.09662218848052,-0.000158647970836628,-0.000120362464094584,-5.77779105965857e-06,2.76570893712127e-06
4.10281577953513,-0.000177965770532738,-0.00012067098757113,-5.2700136875474e-06,2.8206126533199e-06
4.10900955954651,-0.000197489318578447,-0.000120903221920515,-4.75731072733052e-06,2.87268611285676e-06
4.11520352763117,-0.000217217660221723,-0.000121058136099111,-4.24008460355705e-06,2.92188047540137e-06
4.12139768290523,-0.000237149839863423,-0.000121134706619242,-3.71874349250686e-06,2.96814912066346e-06
4.12759202448445,-0.000257284901723035,-0.000121131916470305,-3.19370271595067e-06,3.01144947178826e-06
4.13378655148421,-0.000277621889308262,-0.000121048756141699,-2.66538387846282e-06,3.05174062298521e-06
4.13998126301948,-0.000298159845767678,-0.000120884222865113,-2.13421531528729e-06,3.08898490419432e-06
4.1461761582049,-0.000318897813839654,-0.00012063732128841,-1.60063162652774e-06,3.12314817398766e-06
4.1523712361547,-0.00033983483561253,-0.000120307062788782,-1.06507334547089e-06,3.15419872720881e-06
4.15856649598273,-0.000360969952966221,-0.000119892465719622,-5.27987941699675e-07,3.18210843915762e-06
4.16476193680248,-0.000382302207143526,-0.000119392555984496,1.01714822955114e-08,3.20685180371211e-06
4.17095755772706,-0.000403830638869834,-0.000118806366084053,5.48945194179479e-07,3.22840666029457e-06
4.17715335786918,-0.000425554288671923,-0.000118132935983134,1.08786767711046e-06,3.24675436777273e-06
4.18334933634121,-0.000447472196315414,-0.000117371312402242,1.62646747270964e-06,3.26187923877467e-06
4.1895454922551,-0.000469583401310091,-0.000116520549150986,2.1642667880424e-06,3.27376893007467e-06
4.19574182472247,-0.000491886942568776,-0.000115579707507573,2.70078243762207e-06,3.28241485772701e-06
4.20193833285452,-0.000514381858785908,-0.000114547855361795,3.23552490386129e-06,3.28781123151861e-06
4.2081350157621,-0.000537067187960217,-0.000113424068064716,3.7679992628571e-06,3.28995627378502e-06
4.21433187255569,-0.000559941967756522,-0.000112207427807612,4.29770481227096e-06,3.28885134629884e-06
4.22052890234536,-0.000583005235297271,-0.000110897024054451,4.82413496227427e-06,3.28450169737912e-06
4.22672610424083,-0.000606256027422658,-0.000109491953529962,5.34677778501826e-06,3.2769158921597e-06
4.23292347735144,-0.000629693380421433,-0.000107991319455714,5.86511587177547e-06,3.26610607767383e-06
4.23912102078617,-0.000653316330091808,-0.000106394232754375,6.3786261492225e-06,3.25208857410956e-06
4.24531873365359,-0.000677123911876386,-0.000104699811409036,6.88678034624496e-06,3.23488282880154e-06
4.25151661506192,-0.000701115160808102,-0.000102907180233346,7.38904469178275e-06,3.21451242678181e-06
4.257714664119,-0.000725289111377943,-0.000101015471147825,7.88488025127958e-06,3.19100465471668e-06
4.26391287993229,-0.000749644797756257,-9.9023823750723e-05,8.37374289284167e-06,3.16439053742017e-06
4.27011126160889,-0.000774181253492771,-9.6931384259862e-05,8.85508328511595e-06,3.13470525939217e-06
4.27630980825551,-0.000798897511909086,-9.47373060559165e-05,9.32834711752719e-06,3.10198748577953e-06
4.2825085189785,-0.000823792605891501,-9.2440749743831e-05,9.79297492654205e-06,3.06628044655177e-06
4.28870739288382,-0.000848865567686162,-9.00408833056844e-05,1.02484021448091e-05,3.02763076972369e-06
4.29490642907706,-0.000874115429280234,-8.75368815212098e-05,1.06940599990119e-05,2.98608924867017e-06
4.30110562666346,-0.000899541222221035,-8.49279264158908e-05,1.11293741238898e-05,2.9417113959791e-06
4.30730498474786,-0.000925141977639423,-8.22132071216422e-05,1.15537655794027e-05,2.8945557923471e-06
4.31350450243473,-0.000950916726178392,-7.93919202349417e-05,1.19666511533606e-05,2.84468585974056e-06
4.31970417882818,-0.000976864498059804,-7.64632692236396e-05,1.23674424071529e-05,2.79216891606853e-06
4.32590401303194,-0.001002984323204,-7.34264646035544e-05,1.27555466164296e-05,2.73707648012366e-06
4.33210400414936,-0.00102927523095306,-7.02807242806674e-05,1.3130366526169e-05,2.67948461073535e-06
4.33830415128345,-0.00105573625037975,-6.70252734173861e-05,1.34913006589704e-05,2.61947319352761e-06
4.3445044535368,-0.00108236641003288,-6.3659344046838e-05,1.38377426850704e-05,2.55712683387083e-06
4.35070491001166,-0.0011091647381444,-6.01821756224863e-05,1.41690822584648e-05,2.49253407999589e-06
4.35690551980991,-0.00113613026242438,-5.65930148021606e-05,1.44847047766328e-05,2.42578789303742e-06
4.36310628203305,-0.00116326201029288,-5.28911149245068e-05,1.47839910953957e-05,2.35698612509401e-06
4.3693071957822,-0.00119055900867639,-4.90757372061355e-05,1.50663184890998e-05,2.28623021482974e-06
4.37550826015812,-0.00121802028419764,-4.51461497355893e-05,1.53310598533586e-05,2.21362673362046e-06
4.3817094742612,-0.00124564486287554,-4.11016276989376e-05,1.55775841195879e-05,2.13928627048709e-06
4.38791083719147,-0.00127343177049885,-3.69414536706625e-05,1.58052560845916e-05,2.06332443754284e-06
4.39411234804856,-0.00126174141806241,-3.27199019309895e-05,1.60135062580282e-05,1.98586076033453e-06
4.40031400593176,-0.00123524218301827,-2.85824969995801e-05,1.62024164188263e-05,1.90701706018355e-06
4.40651580993997,-0.00120897932398262,-2.45362642674685e-05,1.63724250055091e-05,1.82691323241424e-06
4.41271775917173,-0.00118295226607709,-2.05803188630516e-05,1.65239699477209e-05,1.74566635021413e-06
4.41891985272522,-0.00115716043391935,-1.67137783343714e-05,1.66574844382858e-05,1.66339045342311e-06
4.42512208969823,-0.00113160325195537,-1.29357626044767e-05,1.67733974656536e-05,1.58019729031962e-06
4.43132446918819,-0.00110628014386608,-9.2453944952835e-06,1.68721333033348e-05,1.49619519727611e-06
4.43752699029218,-0.00108119053334216,-5.64179921691457e-06,1.69541115702755e-05,1.41149075952782e-06
4.44372965210688,-0.00105633384362364,-2.12410457951977e-06,1.70197478178864e-05,1.3261872080748e-06
4.44993245372863,-0.00103170949727868,1.30855891951232e-06,1.7069452766816e-05,1.24038518851004e-06
4.45613539425339,-0.00100731691682378,4.65705822587008e-06,1.71036330084603e-05,1.15418286718036e-06
4.46233847277675,-0.000983155524293215,7.92225770363983e-06,1.71226906053914e-05,1.06767591856312e-06
4.46854168839394,-0.000959224741184028,1.11050191190316e-05,1.71270229178592e-05,9.80957573578772e-07
4.47474504019983,-0.000935523988952497,1.42062016215209e-05,1.711702330804e-05,8.94117815972702e-07
4.4809485272889,-0.000912052688336689,1.72266619148295e-05,1.70930806557295e-05,8.07245126299777e-07
4.4871521487553,-0.000888810259853156,2.0167253695117e-05,1.70555794032297e-05,7.20424895722983e-07
4.49335590369279,-0.000865796123721667,2.30288285170791e-05,1.70048994644592e-05,6.33740274719081e-07
4.49955979119475,-0.000843009699672321,2.58122349980725e-05,1.69414167721439e-05,5.47272108545357e-07
4.50576381035424,-0.000820450407037081,2.85183192655314e-05,1.68655029348429e-05,4.61098347005161e-07
4.51196796026392,-0.000798117664974185,3.11479248189129e-05,1.6777524818828e-05,3.75295363285267e-07
4.5181722400161,-0.000776010891941091,3.37018926274751e-05,1.66778453910898e-05,2.89937001433531e-07
4.52437664870272,-0.000754129506362996,3.61810608973073e-05,1.65668230715734e-05,2.05094089151528e-07
4.53058118541536,-0.000732472926149617,3.85862653560839e-05,1.64448124862856e-05,1.20836259953178e-07
4.53678584924524,-0.000711040568784824,4.09183387916762e-05,1.63121634646065e-05,3.72301033841835e-08
4.5429906392832,-0.000689831851558796,4.31781118038147e-05,1.61692217823687e-05,-4.56594292135992e-08
4.54919555461974,-0.000668846191160909,4.53664121285018e-05,1.60163292696516e-05,-1.27770186956874e-07
4.55540059434499,-0.0006480830041588,4.7484064971608e-05,1.58538231574685e-05,-2.09041470387106e-07
4.56160575754872,-0.000627541706582849,4.95318926527549e-05,1.56820367201802e-05,-2.89415376327826e-07
4.56781104332032,-0.00060722171416987,5.15107153045243e-05,1.55012990240955e-05,-3.68835499226234e-07
4.57401645074884,-0.000587122442341092,5.34213498350255e-05,1.53119347188449e-05,-4.47247965249098e-07
4.58022197892297,-0.00056724330604866,5.52646111841371e-05,1.51142649416321e-05,-5.24600794473373e-07
4.58642762693102,-0.000547583719974544,5.70413110336209e-05,1.49086060708389e-05,-6.00843697883302e-07
4.59263339386095,-0.000528143098419648,5.87522590035508e-05,1.46952707143416e-05,-6.75929079721947e-07
4.59883927880037,-0.000508920855237239,6.03982613919607e-05,1.44745671514657e-05,-7.49810523998797e-07
4.60504528083653,-0.000489916404179881,6.19801225679382e-05,1.42467998760743e-05,-8.2244397324627e-07
4.61125139905628,-0.00047112915836117,6.34986437584331e-05,1.40122689344666e-05,-8.93787415973661e-07
4.61745763254617,-0.00045255853065422,6.49546235903376e-05,1.37712706934887e-05,-9.63800489509297e-07
4.62366398039236,-0.000434203933633785,6.6348858354494e-05,1.35240973552721e-05,-1.03244471891559e-06
4.62987044168064,-0.000416064779409521,6.76821413375336e-05,1.32710369810296e-05,-1.09968330940513e-06
4.63607701549647,-0.000398140479863406,6.89552633445061e-05,1.30123735449626e-05,-1.16548166722872e-06
4.64228370092494,-0.000380430446457626,7.01690123561348e-05,1.27483875062646e-05,-1.2298066370777e-06
4.64849049705077,-0.000362934090272088,7.13241739444499e-05,1.24793548386244e-05,-1.29262685890898e-06
4.65469740295834,-0.000345650822122592,7.24215309715747e-05,1.22055479527706e-05,-1.35391287814637e-06
4.66090441773168,-0.000328580052484978,7.34618633795193e-05,1.19272348960795e-05,-1.4136367411402e-06
4.66711154045443,-0.000311721191325381,7.44459486993151e-05,1.16446799728562e-05,-1.47177208603029e-06
4.6733187702099,-0.00029507364853816,7.53745616630863e-05,1.13581439531614e-05,-1.52829466938199e-06
4.67952610608104,-0.000278636833280752,7.62484745712045e-05,1.10678829672269e-05,-1.58318152723694e-06
4.68573354715045,-0.00026241015490461,7.70684565888203e-05,1.07741498535781e-05,-1.63641119630562e-06
4.69194109250036,-0.000246393021955565,7.78352745231929e-05,1.04771934366637e-05,-1.68796398815399e-06
4.69814874121265,-0.000230584842822035,7.85496925760822e-05,1.01772583674404e-05,-1.73782133236297e-06
4.70435649236885,-0.000214985025569439,7.92124720866043e-05,9.87458615058976e-06,-1.78596729691501e-06
4.71056434505014,-0.000199592977894942,7.98243718552097e-05,9.56941356327158e-06,-1.83238607705344e-06
4.71677229833733,-0.000184408107090249,8.03861478530087e-05,9.26197441824698e-06,-1.87706412143222e-06
4.72298035131089,-0.000169429820321081,8.08985533467862e-05,8.95249817650911e-06,-1.91998906077699e-06
4.72918850305093,-0.000154657524101817,8.13623392370616e-05,8.64121092464903e-06,-1.96115036341421e-06
4.73539675263721,-0.000140090624943824,8.177825339925e-05,8.32833461696539e-06,-2.00053819895997e-06
4.74160509914913,-0.000125728528780723,8.2147040999684e-05,8.01408751603216e-06,-2.03814473367076e-06
4.74781354166576,-0.000111570641288873,8.24694447767014e-05,7.69868450079824e-06,-2.07396315070979e-06
4.75402207926578,-9.76163679763094e-05,8.27462046874355e-05,7.38233643132304e-06,-2.10798810347078e-06
4.76023071102756,-8.38651137125391e-05,8.29780577698905e-05,7.06525038543402e-06,-2.14021549072853e-06
4.76643943602908,-7.03162832275881e-05,8.31657385303589e-05,6.74763020247756e-06,-2.17064241702065e-06
4.77264825334801,-5.6969280967665e-05,8.33099789532661e-05,6.42967552738437e-06,-2.1992674055665e-06
4.77885716206162,-4.38235109640663e-05,8.34115081068496e-05,6.11158277581941e-06,-2.22609006799675e-06
4.78506616124688,-3.08783768707828e-05,8.34710523127055e-05,5.79354415276951e-06,-2.2511111473112e-06
4.79127524998037,-1.81332821861381e-05,8.34893353946654e-05,5.47574913930453e-06,-2.27433285255135e-06
4.79748442733834,-5.58762990971486e-06,8.34670782336279e-05,5.1583827597479e-06,-2.29575839608838e-06
4.80369369239669,6.75917716304438e-06,8.34049990875648e-05,4.84162700437216e-06,-2.31539220311347e-06
4.80990304423097,1.89077366052973e-05,8.33038136681458e-05,4.5256597696079e-06,-2.33323955155438e-06
4.81611248191637,3.0858646302902e-05,8.31642346973338e-05,4.21065595837696e-06,-2.34930710395693e-06
4.82232200452774,4.26125045435846e-05,8.29869723757316e-05,3.89678666035162e-06,-2.36360243594316e-06
4.82853161113959,5.41699097676643e-05,8.27727340433426e-05,3.58421936759641e-06,-2.37613433160616e-06
4.83474130082607,6.55314607296516e-05,8.25222245880996e-05,3.27311801071213e-06,-2.38691214724193e-06
4.84095107266099,7.66977566678441e-05,8.22361459910821e-05,2.9636433747151e-06,-2.39594703456373e-06
4.8471609257178,8.76693972028165e-05,8.19151973718302e-05,2.65595245024832e-06,-2.4032503189198e-06
4.85337085906962,9.84469818448499e-05,8.15600753135994e-05,2.35019871959059e-06,-2.40883459470523e-06
4.85958087178922,0.000109031110997288,8.11714735630034e-05,2.04653254379553e-06,-2.41271390701663e-06
4.86579096294902,0.000119422384770987,8.07500834949605e-05,1.74510079002322e-06,-2.41490190815119e-06
4.87200113162108,0.000129621404013955,8.02965931539067e-05,1.44604609963876e-06,-2.41541456431746e-06
4.87821137687714,0.00013962876977302,7.98116882834167e-05,1.14950928535997e-06,-2.41426768540579e-06
4.88442169778858,0.000149445083339041,7.92960518887215e-05,8.55626232798752e-07,-2.41147875991872e-06
4.89063209342644,0.000159070946495668,7.87503640294513e-05,5.64530358140797e-07,-2.40706545109648e-06
4.89684256286142,0.000168506961007918,7.81753021247443e-05,2.76351341063196e-07,-2.40104612481116e-06
4.90305310516386,0.000177753729253334,7.75715408958261e-05,-8.78421662286603e-09,-2.39344072580543e-06
4.90926371940377,0.000186811853692004,7.6939752255167e-05,-2.90753168433165e-07,-2.38426920463838e-06
4.91547440465081,0.000195681937297797,7.62806054707394e-05,-5.69435931854348e-07,-2.37355239497329e-06
4.92168515997431,0.000204364583157326,7.55947668812702e-05,-8.44715826509338e-07,-2.36131218623912e-06
4.92789598444323,0.000212860394699938,7.48829004489273e-05,-1.1164793751828e-06,-2.34757092559078e-06
4.93410687712622,0.000221169975764105,7.41456669629216e-05,-1.38461694446841e-06,-2.3323516642121e-06
4.94031783709156,0.000229293930529188,7.33837247422295e-05,-1.6490215589803e-06,-2.315677644646e-06
4.94652886340721,0.000237232863084393,7.25977290578516e-05,-1.90958955613612e-06,-2.29757379510093e-06
4.95273995514077,0.000244987378195515,7.17883329197654e-05,-2.16622093223373e-06,-2.27806474907278e-06
4.95895111135952,0.000252558080852863,7.09561861567313e-05,-2.41881841580884e-06,-2.25717591435376e-06
4.96516233113037,0.000259945576330768,7.01019358115632e-05,-2.66728802775839e-06,-2.23493364716162e-06
4.97137361351992,0.00026715047016061,6.92262268069169e-05,-2.91153911483267e-06,-2.21136429115515e-06
4.97758495759442,0.00027417336808754,6.83297004143887e-05,-3.15148377513484e-06,-2.18649500502734e-06
4.98379636241976,0.000281014876245947,6.74129957276331e-05,-3.387037860485e-06,-2.16035370104619e-06
4.99000782706151,0.000287675601142606,6.64767489254101e-05,-3.61811974563638e-06,-2.13296833394633e-06
4.99621935058491,0.000294156149475106,6.55215934462825e-05,-3.8446512312997e-06,-2.10436756147528e-06
5.00243093205484,0.000300457128104431,6.45481600258336e-05,-4.06655700597066e-06,-2.07458043228414e-06
5.00864257053586,0.000306579144298708,6.35570762445092e-05,-4.28376522009307e-06,-2.04363665637566e-06
5.01485426509218,0.00031252280593221,6.25489675314646e-05,-4.49620646555912e-06,-2.01156585299038e-06
5.02106601478766,0.00031828872032609,6.15244562025325e-05,-4.7038149273654e-06,-1.97839870823822e-06
5.02727781868586,0.000323877496071444,6.04841616955468e-05,-4.90652755689311e-06,-1.94416536666071e-06
5.03348967584997,0.000329289741338666,5.94287010449413e-05,-5.10428421000387e-06,-1.90889710136881e-06
5.03970158534285,0.000334526064893457,5.83586879868317e-05,-5.2970281221691e-06,-1.87262543621089e-06
5.04591354622704,0.00033958707568563,5.72747339500224e-05,-5.48470498105167e-06,-1.83538189081299e-06
5.05212555756473,0.000344473382989389,5.61774474507576e-05,-5.66726389363959e-06,-1.79719850735627e-06
5.05833761841776,0.000349185596225666,5.50674340635029e-05,-5.84465631265555e-06,-1.75810752895625e-06
5.06454972784767,0.000353724325337445,5.39452967005388e-05,-6.01683740089611e-06,-1.71814115710266e-06
5.07076188491564,0.000358090180236295,5.28116355803739e-05,-6.18376479446232e-06,-1.67733241884158e-06
5.07697408868251,0.000362283771537666,5.16670481521856e-05,-6.34539896922952e-06,-1.63571446981932e-06
5.08318633820882,0.000366305709516273,5.05121288055167e-05,-6.50170328795393e-06,-1.59332021865501e-06
5.08939863255474,0.000370156605435978,4.93474693614233e-05,-6.65264413837385e-06,-1.55018295968929e-06
5.09561097078012,0.00037383707023345,4.81736589108253e-05,-6.79819073201992e-06,-1.5063364154264e-06
5.10182335194447,0.000377347715365368,4.69912836764146e-05,-6.93831509734288e-06,-1.46181404722396e-06
5.10803577510699,0.000380689152576208,4.58009269139132e-05,-7.07299162712078e-06,-1.41664975967923e-06
5.11424823932653,0.000383861993844517,4.46031694409052e-05,-7.20219825926832e-06,-1.37087751641225e-06
5.12046074366159,0.000386866851289549,4.33985888567798e-05,-7.32591538564204e-06,-1.32453137304271e-06
5.12667328717038,0.000389704337634653,4.21877602993055e-05,-7.44412597299229e-06,-1.27764514865583e-06
5.13288586891074,0.00039237506551317,4.09712560065616e-05,-7.55681586510574e-06,-1.23025331084161e-06
5.13909848794021,0.0003948796479127,3.97496455700865e-05,-7.66397372133597e-06,-1.182389901377e-06
5.14531114331596,0.000397218698201516,3.85234952741533e-05,-7.76559083626564e-06,-1.13408902474838e-06
5.15152383409488,0.000399392829976223,3.72933693400179e-05,-7.86166122492673e-06,-1.0853851833478e-06
5.1577365593335,0.000401402656996071,3.60598285912965e-05,-7.95218157029078e-06,-1.03631246116959e-06
5.16394931808801,0.000403248793251179,3.482343137227e-05,-8.0371512141773e-06,-9.86904952476166e-07
5.17016210941429,0.000404931853165301,3.35847329170367e-05,-8.11657201786977e-06,-9.37196849823021e-07
5.17637493236789,0.000406452451386265,3.23442859792303e-05,-8.1904489331457e-06,-8.87222532893432e-07
5.18258778600403,0.000407811202580509,3.11026403558076e-05,-8.25878912313063e-06,-8.37015575682746e-07
5.18880066937759,0.000409008721961193,2.98603431256897e-05,-8.32160227924306e-06,-7.86610236890939e-07
5.19501358154314,0.000410045624875527,2.8617938406647e-05,-8.37890085008714e-06,-7.36040434566041e-07
5.20122652155491,0.00041092252677571,2.73759675203659e-05,-8.43069996623406e-06,-6.85339538682379e-07
5.20743948846681,0.000411640043788277,2.61349690720982e-05,-8.47701712880938e-06,-6.34541400943683e-07
5.21365248133241,0.000412198791716091,2.48954787901819e-05,-8.51787238679439e-06,-5.83679170659545e-07
5.21986549920497,0.0004125993870488,2.36580297909009e-05,-8.55328840408656e-06,-5.32786366213029e-07
5.22607854113742,0.000412842446448735,2.24231518257063e-05,-8.58329005013521e-06,-4.81895909024286e-07
5.23229160618236,0.000412928586562418,2.11913725198776e-05,-8.60790524297912e-06,-4.31040744719044e-07
5.23850469339206,0.000412858424582155,1.99632162264163e-05,-8.62716399072413e-06,-3.80253386671066e-07
5.24471780181848,0.00041263257783076,1.87392045428644e-05,-8.64109872235588e-06,-3.29566537848523e-07
5.25093093051324,0.000412251663899537,1.75198564194234e-05,-8.6497443174195e-06,-2.79012042761865e-07
5.25714407852765,0.000411716300609524,1.6305687869318e-05,-8.65313835466729e-06,-2.28622051177306e-07
5.26335724491267,0.000411027106000646,1.50972118728153e-05,-8.65132030471501e-06,-1.78427866647416e-07
5.26957042871898,0.000410184698153933,1.38949390136815e-05,-8.64433267636968e-06,-1.28461115055425e-07
5.27578362899689,0.000409189695848331,1.26993766397403e-05,-8.63221974828419e-06,-7.87528837044326e-08
5.28199684479642,0.000408042717813003,1.15110295458357e-05,-8.615028504155e-06,-2.93338273829733e-08
5.28821007516725,0.000406744382979672,1.03303996636665e-05,-8.59280827567264e-06,1.9766041694523e-08
5.29442331915874,0.000405295310574631,9.15798595974881e-06,-8.56561032089465e-06,6.8516084585706e-08
5.30063657581995,0.000403696120140987,7.99428450450283e-06,-8.53348863906181e-06,1.16887001919971e-07
5.30684984419959,0.000401947431311885,6.83978874891429e-06,-8.49649947487838e-06,1.64849472038758e-07
5.31306312334606,0.0004000498640208,5.69498940999739e-06,-8.45470119481851e-06,2.12374634738904e-07
5.31927641230743,0.000398004038404388,4.56037403137268e-06,-8.40815423320079e-06,2.59433779329157e-07
5.32548971013147,0.000395810574767541,3.43642733085749e-06,-8.35692182207924e-06,3.05998966075605e-07
5.33170301586562,0.000393470093927706,2.32363155943949e-06,-8.30106891621107e-06,3.52042686661878e-07
5.337916328557,0.000390983216576855,1.22246564945054e-06,-8.24066276817839e-06,3.97537572932645e-07
5.3441296472524,0.000388350563824725,1.33406315807752e-07,-8.17577308009956e-06,4.42456918725249e-07
5.35034297099831,0.000385572757018587,-9.43073364192836e-07,-8.10647154234037e-06,4.86774495759151e-07
5.35655629884088,0.000382650417587358,-2.00650253655217e-06,-8.03283186530113e-06,5.3046433821397e-07
5.36276962982598,0.000379584167118261,-3.05641334889497e-06,-7.95492991878943e-06,5.7350148548717e-07
5.36898296299911,0.000376374627821569,-4.0923409571846e-06,-7.87284420397547e-06,6.15860902942985e-07
5.37519629740549,0.000373022421842907,-5.1138233330661e-06,-7.78665464952402e-06,6.57518541828958e-07
5.38140963209001,0.000369528171382756,-6.12040088788672e-06,-7.69644383956862e-06,6.98450510603718e-07
5.38762296609726,0.000365892499223844,-7.11161757377457e-06,-7.60229580074042e-06,7.38633891023358e-07
5.39383629847148,0.000362116028049765,-8.08701955382202e-06,-7.50429707868647e-06,7.78045727408989e-07
5.40004962825663,0.000358199380925496,-9.04615639037135e-06,-7.40253628970794e-06,8.166645512639e-07
5.40626295449633,0.000354143181128727,-9.98858010755316e-06,-7.29710400640019e-06,8.54468258418146e-07
5.41247627623389,0.000349948052071457,-1.09138456313863e-05,-7.18809251629519e-06,8.91436459123689e-07
5.41868959251231,0.000345614617553874,-1.182151083707e-05,-7.07559638846838e-06,9.27548958892913e-07
5.42490290237428,0.000341143501319006,-1.27111364984073e-05,-6.95971197187547e-06,9.62785943144374e-07
5.43111620486217,0.00033653532748099,-1.35822861846198e-05,-6.84053812500523e-06,9.9712848874281e-07
5.43732949901803,0.000331790720396559,-1.44345262025523e-05,-6.71817480826849e-06,1.0305582913519e-06
5.4435427838836,0.000326910304427064,-1.52674259345268e-05,-6.59272433989574e-06,1.06305779027046e-06
5.44975605850032,0.000321894704434384,-1.60805576559421e-05,-6.46429120558749e-06,1.09460981856674e-06
5.45596932190931,0.000316744545261064,-1.68734960946013e-05,-6.33298122314352e-06,1.12519826425992e-06
5.46218257315136,0.000311460451944926,-1.7645819356745e-05,-6.19890254035155e-06,1.15480734324724e-06
5.46839581126698,0.000306043049881294,-1.83971081840042e-05,-6.06216485072897e-06,1.18342195227461e-06
5.47460903529634,0.000300492964515728,-1.91269459837384e-05,-5.92287991401896e-06,1.21102853642898e-06
5.48082224427932,0.000294810821707967,-1.98349193421199e-05,-5.78116119014111e-06,1.23761297645139e-06
5.48703543725547,0.00028899724719167,-2.05206175496581e-05,-5.63712396481726e-06,1.26316272915991e-06
5.49324861326405,0.000283052867129914,-2.11836328353491e-05,-5.49088532896827e-06,1.28766598769747e-06
5.499461771344,0.000276978307775629,-2.18235603499365e-05,-5.34256423528729e-06,1.31111096164219e-06
5.50567491053395,0.000270774195669371,-2.24399979503732e-05,-5.19228108460935e-06,1.33348771412294e-06
5.51188802987221,0.000264441157613089,-2.30325463439028e-05,-5.04015846042264e-06,1.35478648104606e-06
5.51810112839681,0.000257979820177272,-2.36008093602101e-05,-4.88632029039092e-06,1.37499800644748e-06
5.52431420514545,0.000251390810763215,-2.41443934806073e-05,-4.73089258410205e-06,1.3941146466369e-06
5.53052725915552,0.000244674756476198,-2.46629082261291e-05,-4.57400251253886e-06,1.41212858202072e-06
5.53674028946412,0.000237832284545897,-2.51559658556295e-05,-4.41577951020327e-06,1.42903381746355e-06
5.54295329510802,0.000230864022967722,-2.56231814506058e-05,-4.25635413537086e-06,1.44482398147547e-06
5.5491662751237,0.000223770599431422,-2.60641731700099e-05,-4.09585915917634e-06,1.45949489768643e-06
5.55537922854732,0.000216552641845772,-2.64785618557931e-05,-3.93442831212532e-06,1.47304235857715e-06
5.56159215441476,0.000209210778461562,-2.68659713598152e-05,-3.77219753757841e-06,1.48546314556523e-06
5.56780505176156,0.000201745637632169,-2.722602854848e-05,-3.60930391828167e-06,1.49675496440736e-06
5.57401791962299,0.000194157847878729,-2.755836264219e-05,-3.44588639830716e-06,1.50691645575483e-06
5.58023075703397,0.000186448038008247,-2.78626064034053e-05,-3.282085439423e-06,1.51594703523926e-06
5.58644356302916,0.000178616836722298,-2.81383950317846e-05,-3.11804273676768e-06,1.5238473349036e-06
5.5926563366429,0.000170664873286209,-2.8385366653954e-05,-2.95390204900672e-06,1.53061827666103e-06
5.59886907690921,0.000162592776899283,-2.8603162572884e-05,-2.78980831675588e-06,1.53626205340788e-06
5.60508178286183,0.000154401177039191,-2.87914265048616e-05,-2.62590763652505e-06,1.54078192333048e-06
5.61129445353419,0.000146090703255623,-2.89498054689742e-05,-2.46234840070865e-06,1.54418176995065e-06
5.61750708795941,0.000137661985363767,-2.90779493796494e-05,-2.29927981432166e-06,1.54646646111865e-06
5.6237196851703,0.000129115653181938,-2.91755105661257e-05,-2.13685253004694e-06,1.54764198368273e-06
5.6299322441994,0.000120452336919029,-2.92421446918631e-05,-1.97521904607003e-06,1.54771503287716e-06
5.63614476407892,0.000111672666828432,-2.92775101688377e-05,-1.81453279696897e-06,1.54669361162239e-06
5.64235724384078,0.000102777273438116,-2.928126842824e-05,-1.65494890817557e-06,1.5445862349341e-06
5.6485696825166,9.3766787299388e-05,-2.92530834303877e-05,-1.49662389678452e-06,1.5414027852663e-06
5.65478207913768,8.46418391990806e-05,-2.91926223588407e-05,-1.33971547479729e-06,1.53715375136268e-06
5.66099443273506,7.54030600696668e-05,-2.90995552849037e-05,-1.18438262760856e-06,1.53185075884145e-06
5.66720674233945,6.60510810223326e-05,-2.8973554904884e-05,-1.03078594195756e-06,1.52550682914685e-06
5.67341900698126,5.65865332666063e-05,-2.88142970372737e-05,-8.79087019904908e-07,1.51813500750573e-06
5.67963122569061,4.70100482219184e-05,-2.86214604071922e-05,-7.29448761324446e-07,1.50975066213437e-06
5.68584339749733,3.7322257653733e-05,-2.839472637727e-05,-5.82035725059504e-07,1.50036911524458e-06
5.69205552143094,2.75237931184382e-05,-2.8133779775016e-05,-4.3701327682573e-07,1.49000675911518e-06
5.69826759652066,1.76152866808973e-05,-2.78383075091644e-05,-2.94548258708996e-07,1.47868189495537e-06
5.70447962179543,7.59737015492188e-06,-2.75080000940819e-05,-1.54808715688083e-07,1.46641283602528e-06
5.71069159628387,-2.52932400048303e-06,-2.71425505077193e-05,-1.79636872711539e-08,1.45321975845074e-06
5.71690351901432,-1.2764163666313e-05,-2.67416548298388e-05,1.15816381342012e-07,1.43912311719479e-06
5.72311538901482,-2.31065161198049e-05,-2.63050119770999e-05,2.46359868646916e-07,1.42414491317792e-06
5.72932720531311,-3.35557489087808e-05,-2.58323238880685e-05,3.73494260161344e-07,1.40830827227738e-06
5.73553896693663,-4.4111229036908e-05,-2.53232951702393e-05,4.97045470501704e-07,1.39163706507651e-06
5.74175067291255,-5.47723236438053e-05,-2.47776333941679e-05,6.1683874908776e-07,1.37415637513001e-06
5.74796232226773,-6.55383996516445e-05,-2.41950493330861e-05,7.32697943902286e-07,1.35589224728907e-06
5.75417391402871,-7.64088237749934e-05,-2.35752561362204e-05,8.44445858198261e-07,1.33687202920933e-06
5.76038544722179,-8.73829626953624e-05,-2.29179703699395e-05,9.5190444134325e-07,1.31712427826459e-06
5.76659692087292,-9.84601827658944e-05,-2.22229111637569e-05,1.05489427555982e-06,1.29667773743438e-06
5.77280833400781,-0.000109639850404121,-2.14898005099969e-05,1.15323516691779e-06,1.27556356613281e-06
5.77901968565184,-0.000120921331746356,-2.07183637824277e-05,1.24674580518987e-06,1.25381309726498e-06
5.78523097483011,-0.000132303992818583,-1.99083287017506e-05,1.33524368903568e-06,1.2314590659413e-06
5.79144220056744,-0.000127637837655878,-1.90876445388806e-05,1.41858960722079e-06,1.20853511555911e-06
5.79765336188833,-0.000122194584255001,-1.82902800112067e-05,1.49684586181977e-06,1.18507540374735e-06
5.80386445781701,-0.000116823338071827,-1.75160446267645e-05,1.57013243987967e-06,1.16111334942207e-06
5.81007548737743,-0.000111523939047402,-1.67646699630684e-05,1.63856870995297e-06,1.13668160481021e-06
5.81628644959322,-0.000106296227220755,-1.603588851936e-05,1.70227241310493e-06,1.11181200461864e-06
5.82249734348775,-0.000101140042657589,-1.53294337433039e-05,1.76135988429828e-06,1.08653581817637e-06
5.82870816808407,-9.60552248156665e-05,-1.46450393554054e-05,1.81594629485168e-06,1.06088394276833e-06
5.83491892240497,-9.1041613818206e-05,-1.39824397036837e-05,1.86614611762863e-06,1.03488607479486e-06
5.84112960547294,-8.60990490769188e-05,-1.33413704293491e-05,1.91207154196241e-06,1.00857112584241e-06
5.84734021631017,-8.12273702100537e-05,-1.27215672704995e-05,1.95383447853409e-06,9.81968318691523e-07
5.85355075393858,-7.64264165046442e-05,-1.21227667031234e-05,1.99154505331387e-06,9.55105022223838e-07
5.8597612173798,-7.16960274563184e-05,-1.15447061519267e-05,2.02531229119821e-06,9.28008792285056e-07
5.86597160565516,-6.70360423392642e-05,-1.0987123488755e-05,2.05524417760703e-06,9.00705977335586e-07
5.87218191778572,-6.24463002970872e-05,-1.04497572778552e-05,2.08144729013121e-06,8.73222730210336e-07
5.87839215279224,-5.79266403497401e-05,-9.93234710524319e-06,2.10402704044023e-06,8.45584290360036e-07
5.8846023096952,-5.34769014120295e-05,-9.43463260161237e-06,2.12308754814759e-06,8.17815322618876e-07
5.89081238751479,-4.90969226692677e-05,-8.95635477005938e-06,2.13873190048687e-06,7.89939842571518e-07
5.89702238527093,-4.47865426614597e-05,-8.49725469169844e-06,2.15106179858872e-06,7.619816381453e-07
5.90323230198324,-4.05456002337947e-05,-8.05707460324251e-06,2.1601776405885e-06,7.33963165330939e-07
5.90944213667106,-3.63739338363326e-05,-7.63555715303436e-06,2.16617906616145e-06,7.05907170267864e-07
5.91565188835344,-3.22713822190883e-05,-7.23244577295892e-06,2.16916416983902e-06,6.77834610083655e-07
5.92186155604916,-2.82377839286921e-05,-6.84748450288503e-06,2.16922978302701e-06,6.49766915918183e-07
5.92807113877671,-2.42729770169141e-05,-6.48041828595802e-06,2.16647174454454e-06,6.21724842222525e-07
5.9342806355543,-2.03767998468136e-05,-6.1309924949236e-06,2.160984898221e-06,5.93728056229784e-07
5.94049004539984,-1.65490907558645e-05,-5.79895317835339e-06,2.15286227208408e-06,5.65795755858366e-07
5.94669936733099,-1.27896876397456e-05,-5.48404744191766e-06,2.14219627863828e-06,5.37947002789267e-07
5.9529086003651,-9.09842873868454e-06,-5.18602248742852e-06,2.12907793634617e-06,5.10199813117731e-07
5.95911774351925,-5.47515173792628e-06,-4.90462678083572e-06,2.11359731532293e-06,4.82571936154786e-07
5.96532679581024,-1.91969460608242e-06,-4.6396091441752e-06,2.09584293121961e-06,4.55080881590071e-07
5.9715357562546,1.56810487864941e-06,-4.39071926356203e-06,2.07590228346198e-06,4.27742835964103e-07
5.97774462386855,4.98840919473045e-06,-4.15770718465765e-06,2.05386191567826e-06,4.00573944138547e-07
5.98395339766806,8.34138066171125e-06,-3.94032421902374e-06,2.02980716517461e-06,3.73589848654747e-07
5.99016207666881,1.16271817984601e-05,-3.73832172758978e-06,2.00382177830828e-06,3.4680571278156e-07
5.9963706598862,1.48459750965479e-05,-3.55145222364647e-06,1.97598912347486e-06,3.20235842535772e-07
6.00257914633535,1.79979235570031e-05,-3.37946894676296e-06,1.94639042419073e-06,2.93894480608871e-07
6.0087875350311,2.10831895680434e-05,-3.22212526946548e-06,1.91510683073991e-06,2.67795078872706e-07
6.01499582498803,2.41019361916625e-05,-3.07917575496062e-06,1.88221770863357e-06,2.4195070538393e-07
6.02120401522042,2.70543262060548e-05,-2.95037563259003e-06,1.84780136680533e-06,2.16374013496085e-07
6.02741210474229,2.99405229134632e-05,-2.83548066399107e-06,1.81193479862924e-06,1.9107704567406e-07
6.03362009256737,3.27606890955071e-05,-2.7342472722985e-06,1.77469459130495e-06,1.6607133704715e-07
6.03982797770913,3.55149881517433e-05,-2.64643282809115e-06,1.73615540050352e-06,1.41368382210473e-07
6.04603575918074,3.82035831933176e-05,-2.5717951509273e-06,1.6963913339755e-06,1.1697833890256e-07
6.05224343599512,4.08266377149335e-05,-2.51009295230357e-06,1.65547496467389e-06,9.29119669190382e-08
6.05845100716491,4.338431499125e-05,-2.46108533802758e-06,1.61347789333917e-06,6.91790237606187e-08
6.06465847170246,4.58767786898847e-05,-2.42453239504679e-06,1.57047075659413e-06,4.57884908600907e-08
6.07086582861986,4.83041923376843e-05,-2.40019480687398e-06,1.52652296835422e-06,2.27497184908318e-08
6.07707307692892,5.06667196015631e-05,-2.38783392752102e-06,1.48170257150035e-06,7.10861940380656e-11
6.08328021564119,5.29645242028286e-05,-2.38721180236397e-06,1.43607731132175e-06,-2.22393334185849e-08
6.08948724376792,5.51977701002285e-05,-2.39809153448727e-06,1.38971280975649e-06,-4.41738544762765e-08
6.09569416032013,5.73666211427963e-05,-2.42023618715854e-06,1.34267439165515e-06,-6.57252399734733e-08


==> data/HertzianContact/hertz_rgd_sym_pure_gal/hertz_rgd_sym_pure_gal_mesh_nel_u_25_mesh_nel_v_25.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.996015963080884,0.990319522653093,0.988114938706605,1.00279248543734
0.00580558299614652,0.995757257354103,0.99107991534326,0.990001429829332,0.996039378060095
0.0116112563844122,0.995484189908089,0.991675876235483,0.991437888766069,0.991429591869308
0.0174171507604046,0.995196761016789,0.992115762701327,0.99247400431176,0.98854567471605
0.0232233816042397,0.994894970969014,0.992407943885141,0.993156788378544,0.98701704139981
0.0290300500819418,0.994578820068445,0.992560800699521,0.993530571964826,0.986517535425869
0.0348372438474176,0.994248308633568,0.992582725821197,0.993637001127011,0.986762984944847
0.0406450378450031,0.993903436997774,0.99248212368626,0.993515032954307,0.987508752874644
0.0464534951125841,0.993544205509271,0.992267410485918,0.993200931545918,0.988547281207667
0.0522626675852893,0.993170614531193,0.991947014161928,0.992728263991734,0.989705629504973
0.0580725968997556,0.992782664441535,0.991529374402004,0.992127896355287,0.990843007579449
0.0638833151989654,0.992380355633153,0.99102294263542,0.991427989660297,0.991848302369579
0.0696948459376565,0.991963688513854,0.990436182028211,0.990653995879392,0.992637599006559
0.0755072046883025,0.991532663506297,0.989777567478698,0.989828653926477,0.99315169607635
0.0813203999476644,0.991087281048111,0.989055585612718,0.988971985651567,0.993353615078582
0.087134433943914,0.99062754159181,0.988278734779044,0.988101291838778,0.99322610408507
0.0929493034443262,0.990153445604862,0.9874555250446,0.987231148207499,0.99276913559921
0.0987650005635432,0.989664993569641,0.986594478189658,0.986373401416011,0.991997398619665
0.104581513572406,0.989162185983497,0.985704127703176,0.985537165068893,0.990937784908839
0.110398827707359,0.988645023358715,0.984793018777929,0.984728815726812,0.989626869470007
0.11621692598042,0.988113506222577,0.983869708305565,0.983951988919751,0.988108385234554
0.12203578998972,0.987567635117287,0.982942764871928,0.983207575163011,0.986430691961388
0.127855400730615,0.987007410600038,0.982020768751864,0.982493715976765,0.984644239351653
0.13367573940736,0.986432833243054,0.98111231190462,0.981805799908136,0.982799024380077
0.139496788245356,0.985843903633472,0.980225997968549,0.98113645855681,0.98094204284633
0.145318531303958,0.985233300317946,0.979370436722398,0.980475562615952,0.979114735147979
0.151140955280098,0.984310563283562,0.978542488867667,0.979811216314099,0.977350627780445
0.156964050077212,0.983349613732342,0.977730447806489,0.979133640864925,0.975675252134554
0.162787808805298,0.982350432618369,0.976928771851217,0.97843429494495,0.974107622392093
0.168612227567246,0.981313000922215,0.976131909788737,0.977705279726732,0.972660799926101
0.174437305237408,0.980237299651184,0.975334300881911,0.976939339963756,0.971342339436626
0.180263043240012,0.979123309839138,0.974530374871289,0.976129865074833,0.970154736435386
0.186089445327418,0.977971012546779,0.973714551976584,0.975270890227853,0.969095876080073
0.191916517358222,0.976780388861472,0.972881242898369,0.97435709742298,0.968159483357994
0.197744267075197,0.975551419897453,0.972024848819739,0.973383816575252,0.967335574619052
0.203572703883086,0.974284086795777,0.97113976140784,0.972347026596593,0.966610910457888
0.20940183862623,0.972978370724435,0.970220362815834,0.9712433564773,0.965969449945628
0.215231683366046,0.971634252878344,0.96926102568438,0.97007008636665,0.965392806210245
0.221062251158348,0.970251714479423,0.968256113143423,0.968825148653242,0.964860703366456
0.226893555830512,0.968830736776638,0.967199978814093,0.967507129044525,0.96435143479449
0.232725611758483,0.967371301046054,0.966086966810386,0.966115267645715,0.963842322767958
0.23855843364363,0.96587338859083,0.964911411741022,0.964649460038241,0.963310179429965
0.244392036289443,0.964336980741354,0.963667638711178,0.96311025835723,0.962731769118944
0.250226434378075,0.962762058855236,0.962349963324666,0.961498872368844,0.962084272042484
0.256061642246729,0.961148604317314,0.96095269168545,0.959817170546596,0.961345749299824
0.261897673663888,0.9594965985398,0.9594701203998,0.958067681147098,0.960495609252936
0.267734541605396,0.957806022962246,0.957896536578107,0.956253593285323,0.959515075245853
0.273572258030374,0.956076859051614,0.956226217837057,0.954378758009065,0.958387654672174
0.27941083365699,0.954309088302341,0.954453432301382,0.952447689372745,0.957099609390721
0.285250277738066,0.952502692236347,0.952572438605866,0.95046556551082,0.955640427489121
0.291090597836542,0.950645766988671,0.950577509987037,0.948438229667898,0.954003296394687
0.296931799604964,0.948541222804829,0.948475729803465,0.946371748315853,0.952185498473641
0.30277388665865,0.946430150644687,0.946280632624041,0.944270936534459,0.950188025126334
0.308616860665191,0.944312571132936,0.943998945694133,0.942139932157338,0.948014850712354
0.314460721511438,0.942188504914328,0.94163741025077,0.93998244537812,0.945672617405419
0.320305467473152,0.940057972653636,0.939202781522361,0.937801758296718,0.943170361820825
0.326151095384765,0.937920995035668,0.936701828728743,0.935600724466444,0.94051924071746
0.331997600809269,0.935777592765174,0.934141335080834,0.933381768441627,0.937732255773825
0.33784497820822,0.933627786566914,0.93152809778056,0.931146885325978,0.934823977438823
0.343693221111856,0.931471597185546,0.928868928020596,0.928897640321663,0.931810267856178
0.349542322289341,0.929309045385687,0.926170650984084,0.926635168279159,0.928708002863801
0.355392273919119,0.927140151951834,0.923440105844327,0.924360173247462,0.925534793066405
0.361243067759399,0.924964937688332,0.920684145764396,0.922072928025306,0.922308703982549
0.367094695318742,0.922783423419423,0.917909637896946,0.91977327371298,0.919047975266074
0.372947148026778,0.920595629989157,0.915123463383554,0.917460619264737,0.915770739000721
0.378800417405041,0.918401578261395,0.912332517354469,0.915133941042006,0.912494737069088
0.384654495237911,0.916201289119782,0.90954370892803,0.912791782367346,0.909237037595592
0.390509373743688,0.913994783467731,0.906763961210238,0.910432253078822,0.906013750462834
0.396365045745774,0.91178208222839,0.904000211294116,0.908053029085445,0.902839741902384
0.402221504843977,0.909563206344614,0.90125941025926,0.905651351922931,0.899728348158613
0.40807874558593,0.907338176778958,0.898548523171044,0.903224028310779,0.896691088227011
0.413936763638636,0.905107014513671,0.895874529080074,0.900767429709073,0.89373737566574
0.419795555960115,0.902869740550634,0.893244421021601,0.898277491877052,0.890874229481162
0.425655120971184,0.900626375911335,0.890665206014561,0.895749714431561,0.888105984087193
0.431515458727343,0.898376941636892,0.888143905061027,0.893179160406844,0.885433998337998
0.437376571090789,0.896084462252295,0.885687440678726,0.890560455860557,0.882856363636719
0.443238461898312,0.893288766490672,0.883276627524867,0.887887967924772,0.880367685186426
0.449101137041447,0.890410920803103,0.880885978260879,0.885156506878066,0.877959531785976
0.454964604353387,0.887450868670139,0.878504526144638,0.882361337312915,0.875621097889227
0.460828873429975,0.884408553621055,0.876121281231863,0.879498118948405,0.873339497814473
0.466693955448557,0.88128391923394,0.873725230376247,0.876562906320528,0.871100027012661
0.47255986298673,0.878076909135785,0.871305337229868,0.873552148470848,0.868886424256974
0.478426609840948,0.874787467002687,0.868850542243581,0.870462688633829,0.866681134753355
0.484294210845014,0.871415536559877,0.866349762667268,0.867291763923002,0.864465574171689
0.49016268168844,0.867961061581963,0.863791892550574,0.864037005015471,0.862220393598299
0.496032038734681,0.86442398589289,0.861165802743305,0.860696435835417,0.859925745409738
0.50190229883925,0.86080425336619,0.858460340895935,0.857268473236116,0.857561550067394
0.507773479167701,0.857101807925068,0.855664331460558,0.853751926680344,0.855107763833736
0.51364559701349,0.853316593542523,0.852766575691322,0.850145997919946,0.852544647409999
0.51951866961571,0.849448554241437,0.849755851645259,0.846450280673635,0.849853035494887
0.525392713976702,0.845497634094753,0.846620914183309,0.842664760303532,0.847014607265031
0.53126774667954,0.841463777225555,0.84335049497099,0.838789813490652,0.844012157777129
0.53714378370539,0.837346927807201,0.839933302479399,0.834826207908461,0.8408298702912
0.543020840250747,0.833147030063456,0.836358021986372,0.830775101895765,0.837453589515862
0.548898930544549,0.828864028268616,0.832613315577294,0.826638044127683,0.833871095774994
0.554778067665155,0.824497866747591,0.828687822146437,0.822416973285506,0.830072380096285
0.560658263357217,0.820048489876062,0.824570157398096,0.818114217725367,0.826049920221471
0.566539527848407,0.815515842080646,0.820248913847728,0.813732495145212,0.821798957538053
0.572421869666038,0.810899867838877,0.815712660823384,0.809274912250726,0.817317774933066
0.57830529545355,0.806200511679502,0.810949944467013,0.804744964419684,0.812607975568516
0.584189809786872,0.801394907864613,0.805949586331975,0.800146535603676,0.807674762572933
0.590075414996252,0.79636277392013,0.800740810129372,0.795484162177542,0.802527128817689
0.595962111096139,0.791360378287521,0.795359848176437,0.790763192614647,0.797177287797052
0.601849895941963,0.78638780086281,0.789822456933062,0.785988628186413,0.791639910098791
0.607738765460664,0.781445121560967,0.78414443268938,0.781164922580633,0.785931766561922
0.613628713883426,0.776532420315715,0.778341611569965,0.776295983946873,0.780071404521994
0.619519733978567,0.771649777079454,0.772429869537789,0.771385176945292,0.774078823016587
0.625411817284598,0.766797271823141,0.766425122398196,0.766435324798764,0.767975146950851
0.631304954343436,0.761974984536143,0.760343325802659,0.761448711348539,0.76178230022372
0.637199134933777,0.757182995226079,0.754200475252602,0.756427083113171,0.755522677813821
0.64309434830463,0.752421383918856,0.7480126061029,0.751371651350816,0.749218816826145
0.648990583409012,0.747690230658337,0.741795793565577,0.746283094125159,0.742893066498981
0.654887829137801,0.742989615506356,0.735566152713062,0.741161558374351,0.736567257171276
0.660786074553743,0.738319618542564,0.729339838481661,0.736006661983648,0.730262368210694
0.666685309125634,0.733680319864289,0.723133045674814,0.730817495861199,0.723998194901762
0.672585522962639,0.72907179958643,0.716962008966052,0.725592626017355,0.717793014295296
0.678486707048793,0.724494137841334,0.710843002902291,0.720330095647252,0.711663250018425
0.68438885347764,0.719947414778663,0.704792341906635,0.715027427216708,0.705623136044935
0.69029195568705,0.715431710565279,0.698826380281195,0.709681624551677,0.699684379427277
0.69619600869418,0.71094710538512,0.692961512209946,0.704289174930785,0.693855821989115
0.702101009330597,0.706493679439073,0.687214171761309,0.698846051181382,0.688143100979045
0.70800695647757,0.702071512944847,0.681600832890774,0.693347713778872,0.682548308685744
0.713913851301504,0.69768068613686,0.676138009443296,0.687789112949432,0.677069651014155
0.719821697489547,0.693321279266125,0.670842255155626,0.682164690775948,0.67170110502343
0.725730501485343,0.688993372600081,0.665730163658706,0.676468383307387,0.666432075426204
0.731640272724954,0.6845383206472,0.660817162427927,0.670693619356175,0.661247050063399
0.73755102386578,0.678832321902557,0.656015026509472,0.664830969773306,0.656125355424497
0.743462770886598,0.672852943932774,0.651236553811017,0.658864313592912,0.651041731104768
0.749375532929411,0.666600008602915,0.646447021798132,0.652776664598,0.645967183063958
0.755289332061425,0.660073337953968,0.641611632901937,0.646551323381829,0.640869483686889
0.761204193034825,0.653272754203211,0.636695514521651,0.640171869780761,0.63571364371764
0.767120143046385,0.646198079744677,0.631663719027378,0.633622155299341,0.630462385111037
0.773037211496919,0.638849137149507,0.626481223762972,0.626886295527531,0.625076614800906
0.778955429750555,0.631225749166336,0.621112931049173,0.619948662550127,0.619515899383164
0.784874830893861,0.623327738721748,0.615523668187089,0.612793877348529,0.613738940714372
0.790795449494794,0.615154928920647,0.609678187461438,0.605406802194503,0.607704052424135
0.796717321361487,0.606707143046609,0.603541166144466,0.597772533036607,0.601369637340855
0.802640483300881,0.59798420456234,0.597077206499807,0.589876391878454,0.594694665830364
0.808564972877181,0.588985937110076,0.590250835786457,0.581703919149621,0.587639155045463
0.814490828170152,0.579712164511931,0.583026506263166,0.573240866068783,0.580164649087601
0.82041808753326,0.570162710770357,0.575368595192921,0.564473186999063,0.572234700077654
0.826346789351634,0.560337400068483,0.56724140484754,0.555387031796091,0.563815350137067
0.832276971799876,0.550236056770583,0.558609162512552,0.545968738147981,0.554875614277002
0.838208672599706,0.539858505422392,0.549436020492212,0.536204823908227,0.545387964195068
0.844141928777438,0.529204570751555,0.539686056114941,0.526081979420708,0.535328812980142
0.8500767764213,0.518274077668059,0.529323271738456,0.515587059837137,0.524679000722058
0.856013250438586,0.507066851264551,0.518311594755694,0.504707077427323,0.513424281027511
0.861951384312647,0.495582716816792,0.506614877600389,0.493429193881504,0.501555808440178
0.86789120985972,0.483821499784056,0.494196897753293,0.481740712605451,0.489070626764716
0.873832756985592,0.471783025809495,0.481021357748346,0.469629071008172,0.475972158293278
0.879776053442103,0.459070710768981,0.467053110231351,0.457081846977889,0.462270693933139
0.88572112458743,0.443965552751058,0.452346320596966,0.444093210402069,0.447983863402669
0.891667993212589,0.428810135949355,0.436992760749545,0.430674952199302,0.43313678424687
0.897616679494588,0.413603652610226,0.421057057594584,0.416843614656316,0.417761634420655
0.903567200986792,0.39834529454132,0.404603863833262,0.402617974358138,0.401897067030677
0.909519572610168,0.383034253112753,0.387697857868301,0.388019054711342,0.385587621759476
0.91547380664452,0.367669719258237,0.370403743709659,0.37307013847329,0.368883136153684
0.921429912719721,0.352250883476208,0.35278625088001,0.357796780286655,0.351838156778833
0.927387897806942,0.336776935830964,0.334910134320363,0.342226819219151,0.334511350242591
0.933347766209873,0.321247065953784,0.316840174295308,0.32639039130907,0.31696491408823
0.939309519555946,0.305660463044106,0.298641176298199,0.310319942115769,0.299263987560731
0.945273156787548,0.290016315870652,0.280377970956255,0.294050239275638,0.28147606224744
0.951238674153238,0.27431381277255,0.262115413935562,0.277618385063417,0.263670392595259
0.957206065198949,0.25855214166053,0.243918385845745,0.261063828958382,0.245917406306685
0.963175320759198,0.242730490017998,0.22585179214489,0.24442838021618,0.228288114616317
0.969146428948279,0.226848044902278,0.207980563043904,0.227756220445366,0.210853522450099
0.975119375151468,0.21090399294569,0.190369653411093,0.211093916189433,0.193684038469667
0.981094142016208,0.194897520356732,0.173084042676421,0.194490431513423,0.176848885003417
0.987070709443301,0.178827812921227,0.156188734735727,0.177997140596099,0.160415507866592
0.993049054578092,0.16269405600351,0.139748757854779,0.16166784032661,0.144448986072143
0.999029151801648,0.146495434547542,0.123829164573257,0.14555876290633,0.129011441435041
1.00501097272194,0.130231133078131,0.108495031608523,0.12972858845562,0.114161448071514
1.010994486165,0.113900335702014,0.0938114597593456,0.114238457625252,0.0999534417956566
1.01697965816611,0.0975022261091027,0.0798435738094201,0.0991519842127764,0.0864371294152609
1.02296645196096,0.0810359875736026,0.0666565224309289,0.0845352677836538,0.0736568979290964
1.0289548279768,0.0649296987532764,0.0543193205831125,0.0704568910500075,0.061651223547701
1.03494474382943,0.0512533924748288,0.0430329937972335,0.0569828638198041,0.0504519361631061
1.04093615441156,0.0383205417170398,0.0328485046779311,0.0441662122766845,0.0400828536709887
1.04692901214796,0.0261313561434757,0.0237187266597534,0.0320532289257996,0.0305593524974463
1.05292326729719,0.0146860447574805,0.0155965969366401,0.0206848797338199,0.0218888212307304
1.05891886825472,0.0039848159013741,0.00843511659207784,0.0100967969981318,0.0140711571157907
1.06491576185612,-0.00597212274419364,0.00218735072926725,0.000319272224021004,0.00709926177205659
1.07091389368047,-0.0151845641610044,-0.00319357139900305,-0.00862275099054357,0.00095953613148286
1.07691320835405,-0.023652301993923,-0.00775445626028408,-0.0167096840620196,-0.00436762540530927
1.08291364985416,-0.0313751305516544,-0.0115420459127462,-0.0239273005207972,-0.00890734159786772
1.08891516181314,-0.0383528448074156,-0.0146030178753208,-0.0302667431026378,-0.0126897517820228
1.09491768782266,-0.0445852403997032,-0.0169839849980687,-0.0357245308322634,-0.0157495240761358
1.10092117173815,-0.0500721136329153,-0.0187314953325738,-0.0403025660988227,-0.0181253643801761
1.10692555798342,-0.054813261478121,-0.0198920320023881,-0.0440081417235506,-0.0198595261699481
1.11293079185558,-0.0588084815737366,-0.0205120130736531,-0.0468539480193112,-0.0209973210894173
1.11893681983004,-0.0620575722262619,-0.0206377914257115,-0.0488580798420244,-0.021586630343534
1.12494358986579,-0.0645603324109558,-0.0203156546218434,-0.0500440436340865,-0.0216774168944596
1.13095105171088,-0.0663165617725244,-0.0195918247800757,-0.0504407644595889,-0.0213212384635734
1.13695915720804,-0.0673260606258817,-0.0185124584441037,-0.0500825930314458,-0.020570761341903
1.14296786060057,-0.0675886299568164,-0.0171236464542655,-0.0490093127302982,-0.0194792750118282
1.14897711883841,-0.0671040714226856,-0.0154714138186335,-0.0472661466151659,-0.0181002075824922
1.15498689188438,-0.0658721873531305,-0.0136017195840881,-0.0449037644259544,-0.0164866420414796
1.1609971430207,-0.0638927807507923,-0.0115604567076971,-0.0419782895774966,-0.0146908333256692
1.16700783915557,-0.061165655291982,-0.00939345192796506,-0.0385513061454822,-0.0127637262134471
1.17301895113015,-0.0576906153273978,-0.00714646563621764,-0.0346898658438702,-0.0107544740414651
1.17903045402552,-0.0528401345655959,-0.00487033052875396,-0.0304665101522678,-0.00870995807047284
1.18504232745764,-0.0454111439780513,-0.00276637940151254,-0.0259616845337852,-0.0066740917728655
1.19105455568983,-0.0383654187773706,-0.000910795368556772,-0.0212619065772792,-0.00468612218702613
1.19706712742803,-0.0317026251144285,0.000708586023288106,-0.01644940152859,-0.00277985322255042
1.2030800355315,-0.0254224285429144,0.00210388394006386,-0.0116008998578673,-0.00098387771310485
1.20909327672169,-0.0195244940196019,0.00328717220671136,-0.00678763933154523,0.000678143450336321
1.21510685129084,-0.0140084859045965,0.0042704792532276,-0.00207536710057219,0.00218720315615303
1.22112076281053,-0.00887406796160759,0.00506578806083576,0.00247565819491256,0.0035286708806961
1.22713501783988,-0.00412090335814621,0.0056850361083125,0.00681066430466465,0.00469201647096098
1.23314962563369,0.000251345334120089,0.00614011531836639,0.0108803632309848,0.00567053490290899
1.23916459785026,0.00424301613916332,0.00644287200410384,0.0146409490750595,0.0064610720183046
1.24517994825913,0.00785444767632274,0.00660510681557388,0.0180540958669331,0.00706375124080182
1.25119569244853,0.0110859791600567,0.00663857468639277,0.0210869553790862,0.00748170127462839
1.25721184753272,0.0139379503996162,0.00655498478046311,0.0237121549237011,0.00772078478670416
1.26322843185905,0.0164107017988481,0.00636600043878929,0.0259077951335011,0.00778932807506529
1.26924546471491,0.0185045743558657,0.00608323912633086,0.0276574477262241,0.00769785172494954
1.27526296603441,0.0202199096628441,0.00571827237900629,0.0289501532527928,0.00745880225474758
1.28128095610493,0.0215570499056828,0.00528262575072936,0.0297804188289225,0.00708628475423776
1.28729945527344,0.0225163378637708,0.00478777876051619,0.0301482158505682,0.00659579651604195
1.29331848365262,0.02309811690971,0.0042451648398103,0.030058977692789,0.00600396166333934
1.29933806082682,0.0233027310090123,0.00366617127965749,0.0295235973922858,0.00532826677528382
1.3053582055578,0.0231305247198366,0.00306213917819393,0.0285584253135748,0.00458679751211794
1.31137893549028,0.0225818431927348,0.00244436338810352,0.0271852667987248,0.00379797624193175
1.31740026685731,0.0216570321703347,0.00182409246418452,0.0254313798006336,0.00298030067129814
1.32342221418544,0.0203564379870775,0.00121252861100676,0.0233294725000235,0.00215208348132709
1.32944478999969,0.0184257622958415,0.000622082158319778,0.0209177428813964,0.00133119279330236
1.33546800453861,0.0155636424541449,9.35006548170274e-05,0.018245722491523,0.000534645464632443
1.34149186561066,0.0128501741529738,-0.000360863697154283,0.015376400418419,-0.000222450348315064
1.34751637868545,0.01028531281387,-0.000745049367409605,0.0123707347602324,-0.000927384824993722
1.35354154704437,0.00786901367648153,-0.00106308373479111,0.0092857604410401,-0.00156973920363075
1.35956737193242,0.00560123179850957,-0.00131898307210172,0.00617459429988971,-0.00214125288930454
1.36559385271012,0.00348192205572309,-0.00151675253149352,0.00308644019459706,-0.00263569121232787
1.37162098700551,0.0015110391419324,-0.00166038612945921,6.65941197663708e-05,-0.00304871383816968
1.37764877086625,-0.000311462431035753,-0.00175386673215553,-0.00284355066004874,-0.00337774382966038
1.38367719891189,-0.00198562833336105,-0.00180116604058367,-0.00560649846283396,-0.00362183736315163
1.38970626448612,-0.00351150441721612,-0.00180624457582368,-0.00818864602701484,-0.003781554099083
1.39573595980923,-0.00488913671683316,-0.00177305166433355,-0.0105602773346044,-0.00385882820889805
1.4017662761306,-0.00611857144845346,-0.0017055254231947,-0.0126955584198476,-0.00385684005849765
1.40779720388133,-0.0071998550103735,-0.0016075927454467,-0.0145725321632582,-0.00377988855018026
1.41382873282695,-0.00813303398303521,-0.00148316928539226,-0.0161731130710291,-0.00363326412358412
1.41986085222025,-0.00891815512887348,-0.00133615944394346,-0.0174830820399554,-0.00342312241707571
1.42589355095418,-0.00955526539249567,-0.00117045635397066,-0.0184920811075556,-0.00315635859055112
1.43192681771487,-0.0100444119005882,-0.000989941865745986,-0.0191936081880984,-0.00284048231079861
1.43796064113478,-0.0103856419620112,-0.000798486532237153,-0.0195850117935376,-0.00248349340051052
1.44399500994587,-0.0105790030677398,-0.000599949594667401,-0.0196674857402732,-0.00209375815191197
1.45002991313296,-0.010624542890907,-0.000398178967839567,-0.0194460638412388,-0.00167988630654014
1.45606534008711,-0.0105223092868306,-0.00019701122564243,-0.0189296145834585,-0.00125060870167358
1.46210128075919,-0.0102723502929925,-2.7158661606234e-07,-0.0181308357911721,-0.000814655584843823
1.46813772581343,-0.00987471412910412,0.000188226100711168,-0.0170662492743797,-0.000380635597669817
1.47417466678121,-0.00932944919704973,0.000364679372124107,-0.0157561954628418,4.30845704503311e-05
1.48021209621483,-0.00850485498257256,0.000524976504284051,-0.0142248729413075,0.000448499979510929
1.48625000783554,-0.00727118342536501,0.000659734804105176,-0.0125051953551565,0.000828158529110475
1.4922883966058,-0.00610386244683057,0.000767344427809076,-0.0106403925521148,0.00117563920589841
1.4983272586812,-0.0050028220823541,0.00084960028620634,-0.00867234483383544,0.00148575027032488
1.5043665913335,-0.00396799225909221,0.000908292857265072,-0.00664026073867025,0.00175446598648973
1.51040639287317,-0.00299930279598132,0.00094520817990657,-0.00458068158008131,0.00197885328269072
1.51644666257179,-0.00209668340379899,0.000962127847965995,-0.00252748599567083,0.00215699878017777
1.52248740058453,-0.0012600636852884,0.000960829003917717,-0.00051189450711935,0.00228793619122488
1.52852860787248,-0.000489373135114528,0.000943084332835817,0.00143752590935059,0.00237157408657867
1.53457028612494,0.000215458859939058,0.000910662056190149,0.00329485724151677,0.00240862403313618
1.54061243768171,0.00085450302098959,0.000865325925754188,0.00503682584913731,0.00240052910243687
1.5466550654553,0.00142783017694996,0.000808835217538107,0.00664279786122119,0.00234939275063124
1.55269817285304,0.00193551126452425,0.000742944725539379,0.00809477456244271,0.00225790807040881
1.55874176369926,0.00237761732800594,0.000669404755831412,0.00937738776905722,0.00212928741576126
1.56478584215726,0.00275421951936822,0.000589961120295187,0.010477895193924,0.00196719239970025
1.57083041265139,0.00306538909809774,0.000506355130679504,0.0113861758010507,0.00177566426620913
1.57687547978895,0.0033111974311328,0.000420323592400339,0.0120947251492675,0.00155905463648638
1.58292104828213,0.00349171599281234,0.00033359879857735,0.0125986507253413,0.00132195663022144
1.58896712286983,0.00360701636485247,0.000247908523884536,0.012895667266577,0.0010691363627731
1.59501370823948,0.0036571702361734,0.000164976018599275,0.0129860920723164,0.000805464818458089
1.60106080894879,0.00364224940290341,8.65200024500501e-05,0.0128728403054946,0.000535850100878845
1.60710842934744,0.00356232576830896,1.42546586453322e-05,0.0125614202828198,0.000265170060627776
1.61315657349873,0.00341747134269261,-5.01103721595109e-05,0.0120599287549867,-1.79469876545487e-06
1.6192052451012,0.00320775824333454,-0.000104869997881488,0.011379046175835,-0.000260427436247359
1.62525444741015,0.00293325869443574,-0.000148323681067139,0.0105320319611545,-0.000506341509367696
1.63130418315916,0.00257586355699444,-0.000178965223951187,0.00953476102991062,-0.000735446311253088
1.63735445448481,0.0021612404762048,-0.000199267819620189,0.0084092516249742,-0.000944047280991236
1.64340526289159,0.00176881879221708,-0.000211065752038831,0.00718448297491827,-0.00112906700509186
1.64945660927732,0.00139860798667302,-0.00021508625259413,0.00588847047460563,-0.00128812179243619
1.65550849397257,0.00105061752276017,-0.000212056734761631,0.0045474432931311,-0.00141948217859173
1.66156091678025,0.00072485684520816,-0.000202704792784109,0.00318584787947822,-0.00152202948625455
1.6676138770152,0.000421335380241516,-0.00018775820066803,0.00182635147543697,-0.0015952125967914
1.67366737354392,0.000140062535553623,-0.000167944910910074,0.000489845636486181,-0.00163900493361659
1.67972140482416,-0.000118952299682353,-0.000143993053355434,-0.000804550240392533,-0.0016538616571009
1.68577596894467,-0.000355699754886504,-0.000116630934081222,-0.00203948538104626,-0.00164067707208648
1.6918310636649,-0.000570170478096361,-8.6587034133839e-05,-0.00319937409111166,-0.00160074224764093
1.69788668645481,-0.000762355135929992,-5.45900084083644e-05,-0.00427039220573097,-0.0015357028499972
1.70394283453456,-0.000932244413702826,-2.13686845131938e-05,-0.00524047353148752,-0.00144751718873259
1.7099995049144,-0.00107982901537823,1.23479385363503e-05,-0.00609930628113436,-0.00133841447664011
1.71605669443445,-0.00120509966363097,4.58306913121954e-05,-0.00683832950082595,-0.00121085330340437
1.72211439980458,-0.00130804709988009,7.8350235278882e-05,-0.0074507294899008,-0.00106748032390177
1.72817261764428,-0.0013886620842595,0.000109177063971526,-0.00793143621334682,-0.000911089160940782
1.73423134452256,-0.00144693539574017,0.000137581504081276,-0.00827711970661078,-0.000744579523261151
1.74029057699792,-0.00148285783206956,0.000162833716757054,-0.0084861864733954,-0.000570916538760482
1.74635031165828,-0.00149642020980016,0.000184203698670309,-0.0085587758757497,-0.000393090303470785
1.75241054516096,-0.00148761336439297,0.000200961283312664,-0.00849675651687765,-0.000214075646668639
1.75847127427271,-0.00145642815017194,0.000212376142039573,-0.008303722616599,-3.67921123589145e-05
1.76453249590974,-0.00140285544037905,0.000217717785428102,-0.00798499037942142,0.000135935842322025
1.77059420717779,-0.00132688612717668,0.000216255564301319,-0.00754759435526359,0.000301418432015567
1.77665640541218,-0.00122851112169623,0.000207258671043539,-0.00700028379274463,0.000457139910109571
1.78271908821798,-0.00109164385455186,0.000190229214617922,-0.00635355315231294,0.000600797767894955
1.7887822535082,-0.000916310692383354,0.000168457299029953,-0.00562198561546625,0.000730357448188488
1.79484589952053,-0.000751573249050893,0.000143601990700654,-0.0048244951062812,0.000844153668162526
1.80091002480287,-0.000597415422191747,0.000116153711672366,-0.00397931262369166,0.000940917672646967
1.80697462819212,-0.000453821089977273,8.66035382358716e-05,-0.00310351369883982,0.00101975404258817
1.81303970879288,-0.000320774111014251,5.54432005100096e-05,-0.00221302087040552,0.00108011602476254
1.81910526595611,-0.000198258324523352,2.31650820492473e-05,-0.00132260616542322,0.00112178098477393
1.82517129925783,-8.62575501847598e-05,-9.73778072956009e-06,-0.000445893584762694,0.00114482598361991
1.83123780847772,1.5244411672853e-05,-4.27716989245056e-05,0.000404638406204531,0.0011496034778366
1.8373047935778,0.000106263780209413,-7.54423316054761e-05,0.00121765438237028,0.00113671714413424
1.84337225468101,0.000186816793908705,-0.000107254686304015,0.00198295945839621,0.00110699782770924
1.84944019204986,0.000256919710699419,-0.0001377131194881,0.00269149678336689,0.00106147961501028
1.85550860606497,0.000316588807847692,-0.000166321337026587,0.00333534503077126,0.0010013760315159
1.86157749720371,0.000365840381931975,-0.000192582394549687,0.00390771588319875,0.00092805636369246
1.86764686601873,0.000404690748880965,-0.000215998698131339,0.00440295151245788,0.000843022106267774
1.87371671311652,0.000433156243922291,-0.000236072004534493,0.00481652205457861,0.000747883534825725
1.87978703913593,0.000451253221536639,-0.000252303421876599,0.00514502307996496,0.00064433640321433
1.88585784472675,0.000458998055553066,-0.000264193409942922,0.00538617305886598,0.000534138767093128
1.89192913052816,0.000456407138914153,-0.000271241780808494,0.00553881082165586,0.0004190879329951
1.89800089714725,0.000443496883896028,-0.000272947699199944,0.00560289301443012,0.000300997533243229
1.90407314513752,0.000420283721938873,-0.000268809683043501,0.00557949154976049,0.000181674727250761
1.91014587497734,0.000386784103681899,-0.000258325603959117,0.00547079105238837,6.28975290354726e-05
1.91621908704839,0.000343014498909777,-0.000240992687705604,0.00528008630030027,-5.36077388641137e-05
1.92229278161412,0.000288991396571581,-0.000216307514639525,0.00501177966089161,-0.000166188864425289
1.92836695879819,0.000224731304750639,-0.000183766020348619,0.00467137852209116,-0.000273290038370823
1.93444161856287,0.000159214954504814,-0.000143174068175895,0.00426551981671158,-0.000373474053450686
1.94051676068864,0.00011117033309765,-9.85714350854138e-05,0.00380349297748851,-0.000465452653831518
1.94659238476693,6.6605880458609e-05,-5.17868038187159e-05,0.00329723162497047,-0.000548138613059075
1.95266849021069,2.5532418384437e-05,-3.39244674453452e-06,0.00275822647563288,-0.000620658862050601
1.95874507626883,-1.20392295711528e-05,4.60376785062572e-05,0.0021972611111006,-0.000682343533278943
1.96482214204064,-4.60982382612322e-05,9.59279291341511e-05,0.00162441370908706,-0.000732714395587123
1.97089968649021,-7.66337808396289e-05,0.000145700976924808,0.00104905877782502,-0.000771473367795675
1.97697770846088,-0.000103635028830225,0.00019477780851119,0.000479868893413385,-0.000798491110747716
1.9830562066897,-0.000127091152160921,0.000242577725169816,-7.51835596000879e-05,-0.000813795698530927
1.98913517982191,-0.00014699131913697,0.000288518342915104,-0.000608824644509108,-0.000817561368292123
1.99521462642538,-0.000163324696516895,0.000332015592486122,-0.00111447712560413,-0.000810097349364946
2.00129454500513,-0.000176080449477485,0.000372483719304653,-0.00158625871823177,-0.000791836771341856
2.00737493401779,-0.000185247741682592,0.000409335283580553,-0.00201898033575253,-0.000763325651599966
2.01345579188614,-0.000190815735218521,0.000441981160296318,-0.0024081443332154,-0.000725211961959373
2.01953711701359,-0.000192773590723923,0.000469830539137723,-0.0027499427480921,-0.000678234774968154
2.02561890779869,-0.000191110467334222,0.000492290924676765,-0.00304125553790309,-0.000623213489859803
2.03170116264972,-0.000185815522695249,0.000508768136291559,-0.00327964881459374,-0.000561037137930064
2.03778387999916,-0.000176877913056135,0.000518666308231582,-0.00346337307593496,-0.000492653767969859
2.04386705831826,-0.000164286793174902,0.000521387889651328,-0.00359136143373692,-0.000419059911397337
2.04995069613163,-0.000148031316450451,0.00051633364469057,-0.00366322783902553,-0.000341290127617981
2.05603479203176,-0.000128100634880071,0.000502902652482451,-0.00367926530419132,-0.000260406629314903
2.06211934469363,-0.000104483899047521,0.000480492307274184,-0.00364044412189119,-0.000177488987918343
2.06820435288926,-7.71702582382845e-05,0.0004484983183631,-0.00354841008097278,-9.36239197454636e-05
2.07428981550235,-4.61488603699226e-05,0.000406314710243637,-0.00340548267938406,-9.89515208618018e-06
2.08037573154282,-1.14088520511857e-05,0.000353333822739795,-0.00321465333377427,7.2626629637089e-05
2.0864621001615,3.07677820246592e-05,0.000289300834672169,-0.00297960557548721,0.000152893793085737
2.09254892066357,7.73682938297281e-05,0.000218320314891294,-0.00270575745844453,0.000229899623879468
2.09863619251113,0.000118527901828589,0.000142548724705545,-0.00240022939809778,0.000302719650467246
2.10472391531119,0.000154250878605909,6.30388630492266e-05,-0.00206991205413143,0.000370527601543804
2.11081208880077,0.000184541504668524,-1.91542588573535e-05,-0.00172131469536976,0.000432593829217416
2.11690071283209,0.000209404068351104,-0.000102973418337514,-0.00136056644517596,0.000488283316295148
2.12298978735758,0.000228842865890924,-0.000187359181594868,-0.000993417529003721,0.000537053740535444
2.12907931241505,0.000242862201373739,-0.000271249904476481,-0.000625240523587339,0.000578453597746658
2.13516928811276,0.000251466386766427,-0.000353581732846333,-0.000261031608179607,0.000612120382416844
2.14125971461443,0.000254659741879307,-0.000433288603422509,9.45881823101676e-05,0.000637778826548296
2.14735059212442,0.000252446594417173,-0.000509302244079878,0.000437371702459032,0.000655239196584978
2.15344192087265,0.000244831279865018,-0.0005805521747349,0.000763444439337175,0.000664395648418751
2.15953370109978,0.000231818141627158,-0.000645965707727446,0.00106930325393765,0.000665224640858188
2.16562593304213,0.000213411530911983,-0.000704467948555755,0.00135181512050783,0.000657783407241159
2.1717186169168,0.000189615806782885,-0.000754981796478299,0.00160821586398298,0.000642208485324754
2.17781175290663,0.000160435336149082,-0.000796427945074181,0.00183610889582644,0.000618714305584344
2.18390534114521,0.00012587449373144,-0.000827724882934397,0.00203346394776674,0.000587591838097424
2.18999938170192,8.59376621041833e-05,-0.000847788894322094,0.00219861580370857,0.000549207297933896
2.19609387456689,4.06292316319563e-05,-0.00085553405973346,0.00233026302982733,0.000504000908615415
2.20218881963597,-1.00463994507499e-05,-0.000849872256600761,0.00242746670286071,0.000452485724940943
2.20828421669575,-6.60848251406728e-05,-0.000829713159947902,0.00248964913651086,0.000395246513797616
2.21438006540844,-0.00012748163157669,-0.000793964243024831,0.00251659260584977,0.000332938694100444
2.22047636529691,-0.000194232397135023,-0.000741530778024885,0.00250843807019797,0.000266287335263951
2.22657311572958,-0.000266332692336278,-0.00067131583669752,0.0024656838939188,0.000196086214419375
2.23267031590537,-0.000343778079929579,-0.000582220291083005,0.0023891845654092,0.00012319693284258
2.23876796483863,-0.000417370662375876,-0.000473863575996095,0.00228017077504677,4.85480178410419e-05
2.24486606134547,-0.00047048591400295,-0.000353586948631194,0.00214114061079906,-2.68787941771466e-05
2.25096460404377,-0.000513665393040975,-0.000225009834007359,0.00197594871763306,-0.000102102943742213
2.25706359137024,-0.000546894891943803,-8.99426601141612e-05,0.00178841106414788,-0.000176172033810148
2.26316302160073,-0.000570160207144862,4.98002554719221e-05,0.00158220198748184,-0.000248166887276565
2.26926289287056,-0.000583447139194015,0.000192400706655326,0.00136085518636046,-0.000317206096091421
2.27536320319483,-0.000586741492779222,0.000336036599866971,0.00112776471451475,-0.000382450620482742
2.2814639504888,-0.00058002907663918,0.000478881955055137,0.00088618597568498,-0.000443108438134808
2.28756513258823,-0.000563295703770591,0.000619106906674098,0.000639236719348988,-0.00049843924412968
2.29366674726979,-0.000536527191300689,0.000754877704873693,0.000389898037536461,-0.000547759200738332
2.29976879227143,-0.000499709360593295,0.000884356716427847,0.000141015362842155,-0.000590445737775872
2.30587126531275,-0.000452828037256277,0.00100570242586753,-0.000104700532661069,-0.00062594240303957
2.3119741641155,-0.000395869051185787,0.00111706943654298,-0.000344672537430354,-0.000653763763517156
2.31807748642392,-0.000328818236530252,0.00121660847174791,-0.000576456199576339,-0.000673500356503138
2.32418123002523,-0.000251661431855594,0.00130246637579632,-0.000797738724526087,-0.000684823691351484
2.33028539277007,-0.000164384480003822,0.0013727861151467,-0.00100633797217926,-0.000687491301707934
2.33638997259297,-6.69732282461173e-05,0.00142570677956615,-0.00120020145285873,-0.000681351847789055
2.34249496753282,4.05864717310678e-05,0.00145936358318552,-0.00137740532193874,-0.000666350269860339
2.34860037575336,0.000158308763843902,0.0014718878657618,-0.0015361533739233,-0.000642532991260628
2.35470619556371,0.000286207787478302,0.00146140709373571,-0.0016747760353076,-0.000610053172633606
2.36081242543885,0.000424297677535991,0.00142604486151706,-0.00179172935633165,-0.000569176016440941
2.36691906404016,0.000572592564444545,0.00136392089253561,-0.0018855940017848,-0.000520284121947981
2.373026110236,0.000731106574025568,0.00127315104057861,-0.00195507424102075,-0.00046388289065215
2.37913356312218,0.000899853827529622,0.00115184729088726,-0.0019989969366203,-0.000400605982766457
2.38524142204263,0.00107884844158555,0.000998117761451161,-0.00201631053227792,-0.000331220823746458
2.39134968660989,0.001242776647941,0.000811620113053584,-0.00200611140418646,-0.000256634020093128
2.39745835672361,0.00135511655520671,0.000606400662155636,-0.00196866880917141,-0.000177876011400787
2.40356743257,0.0014436149617594,0.000388593498775491,-0.00190568929517774,-9.60229367203563e-05
2.40967691459842,0.00150825068025662,0.00016113300240176,-0.00181900054337724,-1.21579864313787e-05
2.41578680349397,0.00154900253961793,-7.30403242797123e-05,-0.00171045905087878,7.26366718125142e-05
2.42189710015002,0.00156584938502876,-0.0003109798572697,-0.00158195099926093,0.000157287308780195
2.42800780564071,0.00155877007798924,-0.000549732853125988,-0.00143539312358508,0.000240736093960727
2.43411892119346,0.00152774349638062,-0.000786340450965086,-0.00127273358190667,0.000321948601204962
2.44023044816144,0.00147274853456176,-0.00101783767428137,-0.00109595282530576,0.000399921358842209
2.44634238799603,0.00139376410327795,-0.0012412534329714,-0.000907064468383594,0.000473689444691572
2.45245474221927,0.00129076912983312,-0.0014536105252222,-0.000708116160279525,0.00054233412612766
2.4585675123963,0.00116374255813955,-0.00165192563967769,-0.000501190456018738,0.000604990544794192
2.46468070010773,0.00101266334864314,-0.00183320935716829,-0.00028840568855757,0.000660855446286021
2.47079430692207,0.000837510478478477,-0.00199446615298824,-7.19168410582248e-05,0.000709194954515232
2.47690833436809,0.000638262941508092,-0.00213269439876829,0.000146083580120357,0.000749352391476896
2.48302278390721,0.000414899748329174,-0.0022448863646485,0.000363364672191826,0.000780756141197555
2.48913765690578,0.000167399926332505,-0.00232802822121378,0.000577656262142904,0.00080292755904468
2.49525295460747,-0.000104257480226394,-0.00237910004177447,0.000786648032430357,0.000815488925772326
2.50136867810554,-0.000400093410238389,-0.00239507580431422,0.000987988646389658,0.000818171446569125
2.50748482831513,-0.000720128785593128,-0.00237292339369256,0.0011792848729314,0.000810823294759067
2.51360140594557,-0.00106438451121635,-0.00230960460382599,0.00135810071108546,0.000793417700572602
2.51971841147261,-0.00143288147501583,-0.00220207513972329,0.00152195651393093,0.000766061084921508
2.52583584511065,-0.00182564054782853,-0.00204728461986932,0.00166832811196132,0.000729001237869481
2.531953706785,-0.00224268258331572,-0.00184217657824631,0.00179464593639885,0.000682635542168171
2.53807199610406,-0.00268402841799514,-0.00158368846665506,0.00189829414164729,0.000627519241472176
2.54419071233153,-0.00304802760088705,-0.00127226930957621,0.00197665036769525,0.000564373541540599
2.55030985436127,-0.0032440207295718,-0.00093622205484504,0.00202843178675488,0.000494067687964264
2.5564294207149,-0.00338740249431123,-0.000585569293954015,0.00205407951422224,0.00041752848381795
2.56254940956545,-0.00347810638073375,-0.00022429152402597,0.00205423709175609,0.00033569917128484
2.56866981876533,-0.00351606590269256,0.0001436217803708,0.00202965175847114,0.000249532677907554
2.57479064587443,-0.003501214602519,0.000514172169535506,0.00198117517564056,0.000159985527680203
2.58091188818812,-0.00343348605105728,0.000883352221101367,0.00190976415141539,6.80117193947371e-05
2.58703354276538,-0.0033128138478894,0.00124714554248906,0.00181648136598682,-2.54434282764198e-05
2.59315560645687,-0.00313913162142104,0.00160152677336718,0.00170249609681853,-0.000119449464906162
2.59927807593308,-0.00291237302904224,0.00194246158817126,0.00156908494388071,-0.000213097029372528
2.60540094771242,-0.00263247175721036,0.00226590669863417,0.00141763255542468,-0.000305504104427704
2.61152421818939,-0.00229936152170661,0.00256780985627092,0.00124963235354326,-0.00039582230385719
2.61764788366277,-0.00191297606760886,0.00284410985513772,0.00106668726006144,-0.000483243193496205
2.62377194036376,-0.00147324916958425,0.00309073653418718,0.000870510422608918,-0.000567004644712297
2.62989638448423,-0.000980114631908065,0.00330361078015494,0.000662925940721404,-0.000646397221545663
2.63602121220489,-0.000433506288680634,0.00347864453002465,0.000445869592427331,-0.000720770600770725
2.64214641972356,0.000166641996049574,0.00361174077384123,0.000221389560312541,-0.000789540024749547
2.64827200328344,0.000820396328216109,0.00369879355736949,-8.35284137937991e-06,-0.000852192788462107
2.65439795920132,0.00152782278348918,0.00373568798485782,-0.000241082440298626,-0.000908294758434419
2.66052428389593,0.00228898740726558,0.00371830022178533,-0.000474409478944339,-0.000957496925739667
2.6666509739162,0.0031039562143686,0.00364249749767553,-0.000705828887608543,-0.000999541991663919
2.67277802596964,0.00397279518906716,0.00350413810886924,-0.000932719557157816,-0.0010342709867025
2.67890543695059,0.00489557028489277,0.0032990714214857,-0.00115234361181177,-0.00106162992249556
2.68503320396867,0.00587234742437379,0.0030231378741254,-0.00136184568151827,-0.00108167647736306
2.69116132437709,0.00690319249911155,0.00267216898093238,-0.00155825217451043,-0.00109458671448367
2.69728979580107,0.00763227461446269,0.00224853378400991,-0.00173851844234641,-0.00110066162508672
2.70341861616382,0.00787598427847145,0.0017989822744462,-0.00190091552698567,-0.00110031216258612
2.70954778369373,0.00802954196680125,0.00133616843519297,-0.0020453410407629,-0.00109398931073012
2.71567729691069,0.00809281850427003,0.000863350021678843,-0.00217185295884287,-0.00108215529454485
2.72180715460925,0.00806568476054069,0.000383793361310898,-0.0022805839457403,-0.00106528042162869
2.72793735584168,0.00794801165029705,-9.92266482242185e-05,-0.00237174178133402,-0.00104384036532261
2.73406789990111,0.00773967013357576,-0.000582426540466831,-0.00244560978697541,-0.00101831343152867
2.74019878630451,0.00744053121600562,-0.00106251428170417,-0.00250254725158778,-0.000989177810164887
2.74633001477583,0.00705046594907419,-0.0015361892726057,-0.00254298985785634,-0.000956908810008928
2.75246158522898,0.00656934543037471,-0.00200014234995413,-0.00256745010832652,-0.000921976078334209
2.75859349775093,0.00599704080391655,-0.0024510557881227,-0.00257651775183859,-0.000884840804227357
2.76472575258467,0.00533342326030397,-0.00288560330091063,-0.00257086020977472,-0.000845952906034176
2.7708583501123,0.00457836403705884,-0.00330045004314271,-0.00255122300242123,-0.000805748202993343
2.77699129083796,0.00373173441892311,-0.00369225261248333,-0.0025184301754366,-0.000764645570897466
2.78312457537091,0.00279340573802283,-0.0040576590511093,-0.00247338472616912,-0.00072304408201553
2.78925820440841,0.00176324937419332,-0.00439330884765188,-0.00241706903018536,-0.000681320128583362
2.79539217871881,0.00064113675527114,-0.00469583293871843,-0.00235054526794032,-0.00063982453114632
2.80152649912443,-0.00057306064276853,-0.00496185371099909,-0.00227495585113669,-0.000598879630335447
2.80766116648454,-0.00187947129533643,-0.00518798500298657,-0.00219152384952531,-0.000558776363133292
2.81379618167832,-0.0032782236292018,-0.00537083210693604,-0.0021015534172013,-0.000519771322982061
2.81993154558778,-0.00476944602204866,-0.00550699177062323,-0.00200643021976281,-0.000482083804139663
2.82606725908069,-0.006353266802321,-0.00559305219948058,-0.00190762186049401,-0.000445892830074801
2.83220332299346,-0.00802981424885376,-0.00562559305835715,-0.00180667830749386,-0.000411334165816985
2.83833973811411,-0.00979921659071884,-0.00560118547368114,-0.00170523232012248,-0.000378497314707241
2.8444765051651,-0.0116616020068989,-0.00551639203529928,-0.00160499987597412,-0.000347422498997695
2.85061362478624,-0.0128205048742931,-0.0053742688213206,-0.00150774838402747,-0.00031809773787293
2.85675109751881,-0.0130878860147189,-0.00521618284148793,-0.00141447980662424,-0.00029046591037432
2.86288892379879,-0.0133069956555658,-0.00505091095834654,-0.00132531321018528,-0.000264455208277334
2.86902710395974,-0.0134777262420596,-0.00487949702258549,-0.00124030589078942,-0.000239990523650087
2.87516563823714,-0.0135999702300144,-0.00470298846726488,-0.00115949612946695,-0.000216994118912183
2.88130452677266,-0.0136736200860407,-0.00452243630774268,-0.00108290307451796,-0.000195386133565338
2.88744376961849,-0.0136985682876687,-0.00433889514131421,-0.00101052662342092,-0.000175085094452485
2.89358336674168,-0.0136747073236784,-0.00415342314728707,-0.000942347305117389,-0.000156008429547955
2.89972331802845,-0.0136019296942064,-0.00396708208649331,-0.000878326161973321,-0.000138072984894826
2.9058636232885,-0.0134801279110234,-0.00378093730143225,-0.000818404631579388,-0.000121195545895885
2.91200428225936,-0.0133091944977343,-0.00359605771576043,-0.000762504429142554,-0.000105293360999685
2.91814529461071,-0.013089021989895,-0.00341351583423014,-0.000710527429244186,-9.02846701855975e-05
2.92428665994874,-0.0128195029353717,-0.00323438774236539,-0.000662355547909431,-7.60892358341317e-05
2.93042837782042,-0.0125005298944011,-0.00305975310633509,-0.000617850624633391,-6.26288777349279e-05
2.93657044771791,-0.0121319954399172,-0.00289069517261605,-0.000576854304206621,-4.98280116025488e-05
2.94271286908287,-0.0117137921577015,-0.00272830076770997,-0.000539187918837189,-3.76141909658953e-05
2.9488556413108,-0.011245812646563,-0.00257366029796148,-0.000504652369908253,-2.59186524914084e-05
2.9549987637554,-0.0107279495185932,-0.00242786774918841,-0.000473028010259674,-1.46768651535229e-05
2.96114223573292,-0.0101600953994056,-0.00229202068642975,-0.000444074525559145,-3.82908255366989e-06
2.96728605652648,-0.00954214292826205,-0.0021672202536756,-0.00041753081674356,6.67910075423697e-06
2.97343022539047,-0.00887398475834468,-0.00205457117343266,-0.000393114881592358,1.68961900348669e-05
2.97957474155487,-0.00815551355693765,-0.00195518174657478,-0.000370523696813684,2.68642271463534e-05
2.98571960422965,-0.00738662200566708,-0.0018701638518355,-0.000349433099705525,3.66182237501154e-05
2.99186481260909,-0.00656720280058493,-0.00180063294557138,-0.000329497670298074,4.61855914856433e-05
2.99801036587617,-0.00569714865269515,-0.00174770806146693,-0.000310350613096866,5.55855680324988e-05
3.00415626320691,-0.00521677938213722,-0.00171022976381488,-0.000291612213271956,6.48286652394846e-05
3.01030250377452,-0.00516426275398004,-0.00167520874718211,-0.000273081410440501,7.39180280031877e-05
3.01644908675153,-0.00511191205078708,-0.00164040931366941,-0.00025474872107151,8.28549036936857e-05
3.02259601131011,-0.00505972716582346,-0.00160583086227359,-0.000236613125545424,9.16405092367688e-05
3.02874327662201,-0.00500770799225629,-0.00157147279233856,-0.00021867360682876,0.000100276056260344
3.03489088185863,-0.00495585442287543,-0.00153733450335518,-0.000200929150296499,0.000108762750837599
3.04103882619097,-0.00490416635031152,-0.00150341539527069,-0.0001833787437808,0.000117101793763543
3.04718710878966,-0.00485264366698661,-0.00146971486824183,-0.000166021377617318,0.000125294380289398
3.05333572882493,-0.00480128626509611,-0.00143623232281637,-0.000148856044535481,0.000133341700372977
3.05948468546664,-0.00475009403652799,-0.00140296715967831,-0.000131881739866115,0.000141244938610607
3.06563397788427,-0.00469906687303711,-0.00136991878004321,-0.000115097461211784,0.000149005274188831
3.07178360524691,-0.00464820466614791,-0.00133708658530598,-9.85022088787591e-05,0.000156623880967986
3.07793356672327,-0.00459750730708611,-0.00130446997713704,-8.20949854400558e-05,0.000164101927488069
3.08408386148168,-0.00454697468694117,-0.00127206835761163,-6.58747960000595e-05,0.000171440576922859
3.09023448869009,-0.00449660669649733,-0.00123988112908638,-4.98406481544274e-05,0.000178640987199721
3.09638544751605,-0.00444640322638756,-0.00120790769417212,-3.39915519693427e-05,0.00018570431088568
3.10253673712677,-0.00439636416693645,-0.00117614745585521,-1.8326519878429e-05,0.000192631695197985
3.10868835668904,-0.00434648940832971,-0.00114459981744664,-2.84456688497977e-06,0.000199424282233595
3.11484030536928,-0.00429677884046977,-0.00111326418253306,1.24552896666665e-05,0.000206083208735191
3.12099258233354,-0.00424723235306054,-0.00108213995506728,2.75740297953138e-05,0.000212609606032406
3.12714518674747,-0.00419784983557911,-0.00105122653921416,4.25126312497608e-05,0.000219004600584762
3.13329811777637,-0.00414863117726656,-0.00102052333961421,5.7272069174636e-05,0.000225269313360249
3.13945137458512,-0.00409957626712823,-0.000990029761100361,7.18533163832089e-05,0.000231404859960364
3.14560495633825,-0.00405068499400044,-0.000959745208890267,8.62573430621578e-05,0.000237412351158538
3.1517588621999,-0.00400195724643288,-0.00092966908849926,0.00010048511718531,0.000243292892264297
3.15791309133383,-0.0039533929127658,-0.000899800805818678,0.000114537604029415,0.000249047583524315
3.16406764290342,-0.00390499188115307,-0.000870139766997866,0.000128415766537687,0.000254677519816063
3.17022251607168,-0.00385675403948764,-0.000840685378533649,0.000142120565220062,0.000260183791180944
3.17637771000122,-0.00380867927543811,-0.000811437047295276,0.000155652958089749,0.000265567482220292
3.18253322385429,-0.00376076747645257,-0.000782394180395894,0.000169013900671263,0.000270829672504634
3.18868905679276,-0.00371301852981128,-0.00075355618540829,0.000182204346099886,0.000275971436511238
3.1948452079781,-0.00366543232243771,-0.000724922470065792,0.000195225245073688,0.000280993843573647
3.20100167657143,-0.0036180087412156,-0.000696492442618348,0.000208077545760856,0.000285897957899277
3.20715846173348,-0.00357074767262497,-0.000668265511511211,0.000220762193974842,0.000290684838566781
3.2133155626246,-0.00352364900304837,-0.00064024108560817,0.000233280132988205,0.000295355539675612
3.21947297840475,-0.00347671261858782,-0.000612418574018188,0.000245632303719507,0.000299911110233629
3.22563070823354,-0.00342993840511129,-0.000584797386323139,0.000257819644571517,0.000304352594097917
3.23178875127018,-0.00338332624832585,-0.000557376932348151,0.000269843091536502,0.000308681030150232
3.23794710667351,-0.00333687603366536,-0.000530156622268036,0.000281703578105663,0.00031289745227151
3.24410577360199,-0.00329058764637895,-0.000503135866592721,0.000293402035462007,0.000317002889261736
3.25026475121371,-0.00324446097141714,-0.000476314076245634,0.000304939392164481,0.000320998364931142
3.25642403866638,-0.00319849589360479,-0.000449690662403704,0.00031631657441585,0.000324884898111447
3.26258363511733,-0.00315269229745295,-0.000423265036656966,0.000327534506074767,0.000328663502581404
3.26874353972351,-0.00310705006733531,-0.000397036610883889,0.000338594108376898,0.000332335187204717
3.2749037516415,-0.00306156908737177,-0.000371004797371704,0.00034949630027539,0.000335900955844297
3.28106427002751,-0.00301624924143342,-0.000345169008706752,0.000360241998169905,0.000339361807521008
3.28722509403735,-0.00297109041318891,-0.000319528657863818,0.000370832116113606,0.000342718736087878
3.29338622282649,-0.00292609248609523,-0.000294083158143079,0.000381267565634534,0.000345972730766472
3.29954765554999,-0.00288125534339993,-0.000268831923198226,0.000391549255872638,0.000349124775502616
3.30570939136255,-0.00283657886806339,-0.000243774367049105,0.000401678093588537,0.00035217584972176
3.3118714294185,-0.00279206294288875,-0.00021890990409153,0.00041165498299167,0.000355126927683523
3.31803376887179,-0.00274770745045968,-0.000194237949030418,0.00042148082593457,0.000357978978872277
3.32419640887598,-0.00270351227310218,-0.000169757916922517,0.00043115652184097,0.000360732967851838
3.33035934858428,-0.00265947729294698,-0.000145469223242593,0.0004406829676592,0.000363389854369485
3.33652258714952,-0.00261560239186652,-0.000121371283801852,0.000450061057972301,0.000365950593356385
3.34268612372413,-0.00257188745157339,-9.74635147488719e-05,0.00045929168481993,0.000368416134755391
3.3488499574602,-0.00252833235351457,-7.37453326071705e-05,0.000468375737963489,0.000370787423917159
3.35501408750942,-0.00248493697895445,-5.02161542629533e-05,0.000477314104650377,0.00037306540118218
3.36117851302313,-0.0024417012088808,-2.68753970111726e-05,0.000486107669653127,0.000375251002176808
3.36734323315228,-0.00239862492408698,-3.72247844145006e-06,0.000494757315462659,0.000377345157739126
3.37350824704745,-0.00235570800520195,1.92431834919265e-05,0.000503263922009794,0.000379348793935309
3.37967355385884,-0.00231295033252558,4.20221703845116e-05,0.000511628366868773,0.000381262832003492
3.38583915273629,-0.00227035178623521,6.46150635172729e-05,0.000519851525216582,0.000383088188552802
3.39200504282926,-0.00222791224624785,8.70224438111597e-05,0.000527934269703562,0.000384825775283011
3.39817122328683,-0.00218563159226559,0.000109244891778995,0.000535877470685226,0.000386476499268644
3.40433769325773,-0.00214350970374828,0.000131282987590102,0.000543681995999236,0.000388041262909734
3.41050445189029,-0.00210154645998145,0.000153137311043442,0.000551348711068995,0.000389520963742202
3.41667149833248,-0.002059741740008,0.000174808441526386,0.000558878479061909,0.00039091649479387
3.42283883173191,-0.002018095422641,0.000196296958071191,0.000566272160504634,0.000392228744293778
3.4290064512358,-0.00197660738649091,0.000217603439340693,0.000573530613654065,0.000393458595816223
3.435174355991,-0.00193527750997244,0.00023872846361124,0.000580654694306502,0.000394606928262536
3.441342545144,-0.00189410567120016,0.000259672608747273,0.000587645255837769,0.000395674615931727
3.44751101784091,-0.00185309174815686,0.000280436452315561,0.000594503149220214,0.000396662528447322
3.45367977322748,-0.00181223561859142,0.000301020571432384,0.000601229223037361,0.000397571530828308
3.45984881044907,-0.00177153715999323,0.000321425542825698,0.000607824323438494,0.000398402483464152
3.46601812865067,-0.00173099624964119,0.000341651942855974,0.000614289294154143,0.000399156242148306
3.47218772697693,-0.00169061276466722,0.000361700347523797,0.000620624976551748,0.00039983365803347
3.4783576045721,-0.00165038658190324,0.000381571332390849,0.000626832209560436,0.000400435577857872
3.48452776058007,-0.00161031757795612,0.000401265472659815,0.00063291182969362,0.000400962843632429
3.49069819414435,-0.00157040562932999,0.000420783343161604,0.000638864671106104,0.000401416292799342
3.49686890440809,-0.00153065061218484,0.000440125518319169,0.000644691565475866,0.000401796758430051
3.50303989051408,-0.0014910524025073,0.000459292572126456,0.000650393342162751,0.000402105068855854
3.50921115160473,-0.00145161087609567,0.000478285078271139,0.000655970828114424,0.000402342047974383
3.51538268682207,-0.00141232590850147,0.000497103609930982,0.000661424847796972,0.000402508515288744
3.52155449530778,-0.00137319737506647,0.000515748739981123,0.000666756223386606,0.000402605285585747
3.52772657620315,-0.00133422515088909,0.000534221040871812,0.000671965774541341,0.000402633169392284
3.53389892864913,-0.00129540911090153,0.000552521084645985,0.000677054318688049,0.000402592972551544
3.54007155178628,-0.00125674912979306,0.000570649442948707,0.000682022670686542,0.000402485496599149
3.5462444447548,-0.00121824508204882,0.000588606687060982,0.000686871643152474,0.000402311538530974
3.55241760669452,-0.00117989684191685,0.000606393387796788,0.000691602046174712,0.000402071890955228
3.55859103674489,-0.00114170428343832,0.000624010115599779,0.000696214687568398,0.000401767341986161
3.56476473404502,-0.00110366728047202,0.000641457440528829,0.000700710372690865,0.000401398675494358
3.57093869773363,-0.00106578570658768,0.000658735932225825,0.000705089904504005,0.000400966670666781
3.57711292694908,-0.0010280594351963,0.000675846159897503,0.000709354083639147,0.000400472102587326
3.58328742082936,-0.000990488339476566,0.00069278869239683,0.000713503708255002,0.000399915741688928
3.5894621785121,-0.000953072292417371,0.000709564098095078,0.000717539574268848,0.000399298354280569
3.59563719913455,-0.000915811166743341,0.000726172945040234,0.000721462475074654,0.000398620702173745
3.60181248183362,-0.000878704835028547,0.00074261580080526,0.000725273201737035,0.000397883542884343
3.60798802574583,-0.000841753169538508,0.000758893232564118,0.000728972542914531,0.000397087629526838
3.61416383000733,-0.00080495604242435,0.000775005807122155,0.000732561284976323,0.000396233710997252
3.62033989375392,-0.00076831332557006,0.000790954090780641,0.000736040211767402,0.000395322531725112
3.62651621612104,-0.000731824890654035,0.000806738649504236,0.000739410104922902,0.000394354832011557
3.63269279624374,-0.000695490609161274,0.000822360048818767,0.000742671743534275,0.000393331347846237
3.63886963325672,-0.000659310352304469,0.000837818853839396,0.000745825904482827,0.000392252810781195
3.64504672629432,-0.000623283991115976,0.000853115629194401,0.000748873362122968,0.000391119948303912
3.65122407449051,-0.000587411396479028,0.000868250939208706,0.000751814888518488,0.000389933483463434
3.65740167697888,-0.000551692438953401,0.000883225347718136,0.000754651253398407,0.000388694135288931
3.66357953289268,-0.000516126988943133,0.000898039418104638,0.000757383224018718,0.000387402618335658
3.66975764136479,-0.000480714916635002,0.000912693713404254,0.000760011565359391,0.000386059643158091
3.67593600152771,-0.000445456092031974,0.000927188796153319,0.000762537039985871,0.000384665915961375
3.6821146125136,-0.000410350384837968,0.000941525228518662,0.000764960408148533,0.000383222138697385
3.68829347345423,-0.000375397664640883,0.000955703572228586,0.00076728242766964,0.000381729009479399
3.69447258348103,-0.000340597800735523,0.000969724388530929,0.000769503854043547,0.000380187221727496
3.70065194172505,-0.000305950662254292,0.000983588238320069,0.000771625440439947,0.000378597465224986
3.70683154731699,-0.000271456118159372,0.000997295682008404,0.000773647937535745,0.000376960425117846
3.71301139938718,-0.000237114037053571,0.00101084727960017,0.000775572093799815,0.000375276782910091
3.71919149706559,-0.000202924287477069,0.00102424359067169,0.000777398655288619,0.000373547215514885
3.72537183948182,-0.000168886737684979,0.00103748517431686,0.000779128365720398,0.000371772396030372
3.73155242576513,-0.000135001255768877,0.00105057258927351,0.000780761966393608,0.00036995299341344
3.73773325504439,-0.000101267709532927,0.00106350639374969,0.000782300196346108,0.000368089672372305
3.74391432644812,-6.76859666310867e-05,0.00107628714561418,0.00078374379217074,0.000366183093734779
3.75009563910448,-3.42558945114568e-05,0.00108891540220647,0.000785093488200991,0.000364233914118307
3.75627719214127,-9.77360352257524e-07,0.00110139172050991,0.000786350016356516,0.000362242786108007
3.76245898468593,3.2149768796858e-05,0.00111371665696042,0.000787514106249651,0.000360210358310856
3.76864101586553,6.51256261971042e-05,0.00112589076767108,0.000788586485136728,0.000358137275237587
3.7748232848068,9.79503452255949e-05,0.00113791460825376,0.000789567877915275,0.000356024177489583
3.78100579063607,0.000130624059532433,0.00114978873383809,0.000790459007178132,0.00035387170143859
3.78718853247935,0.000163146902918645,0.00116151369917297,0.000791260593109295,0.000351680479653517
3.79337150946227,0.000195519009468364,0.00117309005852123,0.000791973353597026,0.000349451140672683
3.79955472071011,0.000227740513440213,0.00118451836576277,0.000792598004214039,0.000347184308941473
3.80573816534777,0.00025981154927075,0.0011957991742081,0.000793135258179845,0.000344880605087735
3.81192184249982,0.000291732251654734,0.00120693303680262,0.000793585826323368,0.000342540645723151
3.81810575129046,0.000323502755483938,0.00121792050601603,0.000793950417205938,0.000340165043555545
3.82428989084351,0.000355123195848891,0.00122876213391736,0.000794229737079682,0.000337754407290194
3.83047426028246,0.000386593708042451,0.0012394584720224,0.000794424489760524,0.000335309341758829
3.83665885873042,0.000417914427583284,0.00125001007150101,0.000794535376857605,0.000332830447929731
3.84284368531017,0.000449085490206407,0.00126041748295388,0.000794563097578645,0.00033031832276358
3.84902873914409,0.000480107031821711,0.00127068125661722,0.000794508348773751,0.000327773559470965
3.85521401935425,0.000510979188580584,0.00128080194221578,0.000794371825097962,0.000325196747288616
3.86139952506231,0.000541702096813402,0.00129078008905163,0.000794154218725103,0.000322588471576219
3.86758525538962,0.000572275893109879,0.0013006162459261,0.000793856219652663,0.000319949314010471
3.87377120945715,0.00060270071421604,0.00131031096121569,0.000793478515433453,0.000317279852220407
3.87995738638551,0.000632976697103122,0.00131986478280893,0.000793021791383036,0.000314580660133066
3.88614378529496,0.000663103978906115,0.00132927825816089,0.000792486730481691,0.000311852307774692
3.89233040530541,0.00069308269708714,0.00133855193419936,0.000791874013385343,0.00030909536154343
3.89851724553639,0.000722912989179426,0.00134768635747443,0.000791184318447673,0.000306310383766436
3.90470430510711,0.000752594993022182,0.00135668207397689,0.000790418321661176,0.000303497933226921
3.91089158313638,0.000782128846587135,0.00136553962927668,0.000789576696819907,0.000300658564888032
3.9170790787427,0.000811514688105919,0.00137425956850873,0.000788660115306955,0.000297792829881386
3.92326679104418,0.000840752656010928,0.00138284243624039,0.000787669246214856,0.000294901275632828
3.92945471915859,0.00086984288889521,0.00139128877667702,0.000786604756380246,0.000291984445823627
3.93564286220334,0.00089878552562983,0.00139959913348278,0.000785467310306113,0.000289042880481815
3.94183121929549,0.000927580705210418,0.00140777404982894,0.000784257570159541,0.000286077115781269
3.94801978955173,0.000956228566925067,0.00141581406848153,0.000782976195813207,0.000283087684339861
3.95420857208843,0.000984729250194961,0.00142371973168152,0.000781623844956888,0.000280075114976351
3.96039756602157,0.00101308289468093,0.00143149158120045,0.000780201172836034,0.000277039932892991
3.96658677046679,0.00104128964024378,0.0014391301583417,0.000778708832447606,0.000273982659610054
3.97277618453938,0.00106934962698075,0.00144663600390192,0.000777147474559862,0.000270903813007194
3.97896580735426,0.00109726299509658,0.00145400965823212,0.000775517747536516,0.000267803907323308
3.98515563802603,0.00112502988509683,0.00146125166119878,0.000773820297496818,0.000264683453050502
3.9913456756689,0.00115265043768378,0.00146836255213392,0.000772055768354541,0.000261542957230787
3.99753591939674,0.00118012479373715,0.0014753428699585,0.000770224801608467,0.000258382923262577
4.00372636832309,0.00120745309432083,0.00148219315302661,0.000768328036557827,0.000255203850788467
4.00991702156109,0.00123463548072328,0.0014889139393034,0.00076636611015869,0.000252006236032659
4.01610787822358,0.00126167209447943,0.00149550576619569,0.000764339657206028,0.00024879057158121
4.02229893742301,0.00128856307726859,0.0015019691706019,0.000762249309976887,0.000245557346436286
4.0284901982715,0.00131530857099928,0.00150830468902598,0.000760095698650385,0.00024230704617586
4.03468165988081,0.00134190871776007,0.00151451285736561,0.000757879451215818,0.000239040152647723
4.04087332136234,0.00136836365987563,0.00152059421110469,0.0007556011932138,0.000235757144284236
4.04706518182715,0.00139467353985523,0.0015265492852051,0.000753261547858531,0.000232458495909001
4.05325724038595,0.00142083850041326,0.00153237861417288,0.000750861136297131,0.00022914467892331
4.0594494961491,0.0014468586844829,0.00153808273193463,0.00074840057732122,0.000225816161243781
4.06564194822661,0.00147273423517361,0.0015436621719993,0.000745880487435814,0.000222473407245403
4.07183459572812,0.00149846529580763,0.00154911746735388,0.000743301480840556,0.000219116877830729
4.07802743776294,0.00152405200991088,0.00155444915045799,0.000740664169528364,0.000215747030480467
4.08422047344004,0.00154949452120527,0.00155965775332339,0.000737969163244924,0.000212364319125091
4.09041370186801,0.00157479297363174,0.00156474380736762,0.000735217069468295,0.000208969194447922
4.09660712215512,0.00159994751129922,0.001569707843675,0.000732408493336342,0.000205562103485841
4.10280073340927,0.00162495827857904,0.00157455039265329,0.000729544037831337,0.000202143490055657
4.10899453473802,0.00164982541996621,0.00157927198426615,0.000726624303630611,0.000198713794276582
4.11518852524859,0.00167454908020233,0.00158387314799028,0.000723649889166662,0.000195273453207597
4.12138270404783,0.00169912940423611,0.00158835441282004,0.00072062139065693,0.000191822900391928
4.12757707024227,0.00172356653719577,0.0015927163071438,0.000717539401938012,0.000188362565963366
4.13377162293806,0.00174786062438098,0.0015969593589667,0.000714404514792101,0.000184892876682722
4.13996636124103,0.00177201181138182,0.00160108409566371,0.00071121731864408,0.000181414256038262
4.14616128425665,0.00179602024390797,0.00160509104419904,0.000707978400635249,0.000177927124080756
4.15235639109004,0.00181988606789488,0.00160898073095909,0.000704688345759616,0.000174431897628825
4.15855168084598,0.00184360942946659,0.00161275368183201,0.000701347736723263,0.000170928990111182
4.1647471526289,0.00186719047500005,0.00161641042217551,0.000697957153973645,0.000167418811713848
4.17094280554289,0.00189062935095786,0.00161995147692929,0.000694517175755077,0.00016390176929803
4.17713863869169,0.00191392620412507,0.00162337737035499,0.000691028378093012,0.000160378266471285
4.18333465117868,0.00193708118142724,0.00162668862633191,0.000687491334745308,0.000156848703454306
4.18953084210691,0.00196009442999146,0.00162988576816917,0.000683906617225708,0.000153313477315289
4.19572721057909,0.00198296609711409,0.00163296931861178,0.0006802747948558,0.000149772981911391
4.20192375569757,0.00200569633035478,0.00163593979999955,0.000676596434731818,0.000146227607711675
4.20812047656436,0.00202828527743768,0.00163879773403804,0.000672872101673086,0.000142677742114752
4.21431737228113,0.00205073308627879,0.00164154364192947,0.000669102358367346,0.000139123769245079
4.22051444194919,0.00207303990499315,0.00164417804439411,0.000665287765136799,0.000135566069981035
4.22671168466953,0.00209520588189568,0.00164670146163405,0.000661428880268914,0.000132005021924712
4.23290909954278,0.00211723116550524,0.00164911441325821,0.000657526259623336,0.000128440999803347
4.23910668566922,0.00213911590452814,0.00165141741841076,0.000653580457101024,0.000124874374884803
4.24530444214881,0.0021608602478831,0.00165361099566239,0.000649592024142404,0.000121305515365762
4.25150236808114,0.00218246434467493,0.00165569566306162,0.00064556151010729,0.000117734786256731
4.25770046256547,0.00220392834420039,0.0016576719381466,0.000641489462073479,0.000114162549573384
4.26389872470072,0.00222525239594835,0.00165954033793218,0.000637376425048053,0.0001105891639701
4.27009715358547,0.00224643664961815,0.00166130137888183,0.000633222941662878,0.000107014985221722
4.27629574831794,0.00226748125510968,0.00166295557694368,0.000629029552446896,0.000103440365816471
4.28249450799602,0.00228838636249571,0.00166450344745076,0.000624796795714824,9.98656552695682e-05
4.28869343171725,0.00230915212204553,0.00166594550529886,0.000620525207525696,9.62911999324809e-05
4.29489251857886,0.00232977868427647,0.00166728226479797,0.000616215321833648,9.27173431815206e-05
4.30109176767768,0.00235026619982694,0.00166851423976032,0.0006118676703197,8.91444251809625e-05
4.30729117811027,0.00237061481956663,0.00166964194341786,0.000607482782540728,8.55727831121049e-05
4.31349074897278,0.00239082469454239,0.00167066588839971,0.000603061185779909,8.2002751268474e-05
4.31969047936106,0.00241089597603048,0.00167158658697768,0.000598603405165522,7.84346606963075e-05
4.32589036837062,0.00243082881547882,0.00167240455071225,0.000594109963647531,7.48688395245607e-05
4.33209041509661,0.00245062336453616,0.00167312029066457,0.000589581382046914,7.13056128252636e-05
4.33829061863385,0.00247027977500177,0.00167373431738322,0.000585018178852013,6.77453028295587e-05
4.34449097807683,0.00248979819894502,0.00167424714087329,0.000580420870538165,6.41882285175313e-05
4.35069149251968,0.00250917878859335,0.00167465927053019,0.000575789971266616,6.06347061767435e-05
4.35689216105621,0.00252842169632638,0.00167497121523716,0.00057112599310054,5.70850489531431e-05
4.36309298277988,0.00254752707477749,0.00167518348336511,0.000566429445918452,5.3539567100539e-05
4.36929395678381,0.00256649507674767,0.00167529658269444,0.000561700837364574,4.99985679079265e-05
4.37549508216079,0.00258532585523675,0.00167531102045682,0.0005569406730149,4.64623557690084e-05
4.38169635800326,0.00260401956340547,0.00167522730332977,0.000552149456156832,4.29312321157051e-05
4.38789778340334,0.00262257635467676,0.00167504593742646,0.000547327688026718,3.94054956090897e-05
4.3940993574528,0.0026409963825804,0.00167476742836783,0.000542475867641438,3.58854417315734e-05
4.40030107924307,0.0026592798009257,0.00167439228115519,0.000537594491788889,3.23713633862965e-05
4.40650294786524,0.0026774267636168,0.00167392100022715,0.000532684055318802,2.88635504234779e-05
4.41270496241009,0.00269543742483236,0.00167335408949782,0.000527745050614112,2.53622898355335e-05
4.41890712196802,0.00271331193889106,0.00167269205234688,0.000522777968154141,2.1867865922872e-05
4.42510942562913,0.00273105046034053,0.00167193539151589,0.000517783296127315,1.83805598933432e-05
4.43131187248316,0.00274865314388074,0.00167108460924706,0.000512761520598513,1.49006503171764e-05
4.43751446161954,0.00276612014443341,0.0016701402072334,0.000507713125512644,1.14284128871703e-05
4.44371719212734,0.00278345161709385,0.00166910268654137,0.00050263859265713,7.96412043096118e-06
4.4499200630953,0.00280064771714938,0.00166797254770516,0.000497538401635367,4.50804307896867e-06
4.45612307361183,0.00281770860008906,0.00166675029073602,0.000492413029985341,1.06044812615395e-06
4.46232622276501,0.00283463442156137,0.00166543641499713,0.000487262953042601,-2.37839994592386e-06
4.46852950964256,0.00285142533744283,0.0016640314193615,0.000482088643978967,-5.80823939150333e-06
4.4747329333319,0.00286808150378266,0.00166253580206261,0.000476890573925805,-9.22881118628155e-06
4.4809364929201,0.00288460307679831,0.0016609500608083,0.000471669211745382,-1.2639859112354e-05
4.48714018749388,0.00290099021292848,0.00165927469276896,0.000466425024343916,-1.60411296012006e-05
4.49334401613966,0.00291724306878246,0.00165751019443628,0.000461158476310288,-1.94323719092926e-05
4.4995479779435,0.00293336180114234,0.00165565706184045,0.000455870030256993,-2.28133379019597e-05
4.50575207199113,0.00294934656703461,0.00165371579041874,0.00045056014656962,-2.61837823123936e-05
4.51195629736796,0.00296519752363384,0.00165168687494374,0.000445229283613677,-2.95434623168702e-05
4.51816065315905,0.00298091482826606,0.00164957080974286,0.00043987789749519,-3.28921379982874e-05
4.52436513844915,0.00299649863851949,0.00164736808842051,0.000434506442277393,-3.62295719228604e-05
4.53056975232265,0.00301194911212337,0.00164507920420535,0.000429115369937207,-3.9555529503648e-05
4.53677449386364,0.00302726640700296,0.00164270464951906,0.000423705130317164,-4.28697786350984e-05
4.54297936215585,0.00304245068127213,0.00164024491636653,0.000418276171116256,-4.61720899528221e-05
4.54918435628269,0.00305750209322261,0.00163770049609846,0.000412828937962545,-4.94622366779096e-05
4.55538947532724,0.0030724208013582,0.00163507187947884,0.000407363874339302,-5.27399946118626e-05
4.56159471837225,0.00308720696435187,0.00163235955678362,0.000401881421604726,-5.60051422534343e-05
4.56780008450013,0.00310186074103727,0.00162956401757755,0.000396382019094762,-5.92574606335456e-05
4.57400557279298,0.00311638229046572,0.00162668575087526,0.000390866103983928,-6.24967333575391e-05
4.58021118233254,0.00313077177188386,0.00162372524520163,0.000385334111469202,-6.57227466231863e-05
4.58641691220025,0.00314502934469637,0.00162068298835683,0.000379786474387561,-6.89352892229741e-05
4.59262276147721,0.00315915516847668,0.00161755946763387,0.000374223623750059,-7.21341524055731e-05
4.59882872924417,0.00317314940305634,0.00161435516973319,0.000368645988322741,-7.53191300347119e-05
4.60503481458159,0.00318701220836672,0.00161107058075773,0.000363053994856646,-7.84900185256103e-05
4.61124101656956,0.00320074374458071,0.00160770618615875,0.000357448067965896,-8.16466168048641e-05
4.61744733428788,0.0032143441720213,0.00160426247090818,0.000351828630243187,-8.47887261886913e-05
4.62365376681599,0.00322781365122047,0.00160073991930512,0.000346196102121426,-8.79161506251338e-05
4.62986031323302,0.00324115234287417,0.00159713901507272,0.000340550901983506,-9.10286965281826e-05
4.63606697261777,0.00325436040785852,0.00159346024133331,0.000334893446215597,-9.41261727605845e-05
4.6422737440487,0.00326743800725277,0.00158970408064314,0.000329224148966872,-9.72083906285873e-05
4.64848062660397,0.00328038530233875,0.00158587101492612,0.000323543422452991,-0.000100275163953023
4.65468761936139,0.00329320245450688,0.00158196152552476,0.000317851676765211,-0.000103326308990437
4.66089472139844,0.00330588962539389,0.0015779760931753,0.00031214931994954,-0.000106361644398775
4.66710193179228,0.00331844697680531,0.00157391519803924,0.000306436757940029,-0.00010938099127751
4.67330924961977,0.0033308746707115,0.00156977931961711,0.000300714394680575,-0.000112384173098238
4.6795166739574,0.00334317286929326,0.0015655689368506,0.000294982631940694,-0.000115371015770035
4.68572420388136,0.00335534173489134,0.00156128452814594,0.000289241869551722,-0.000118341347697271
4.69193183846751,0.00336738143002265,0.00155692657114017,0.000283492505256587,-0.000121294999477543
4.69813957679139,0.00337929211739579,0.00155249554299617,0.000277734934690401,-0.000124231804272495
4.7043474179282,0.00339107395989459,0.00154799192023555,0.000271969551522576,-0.000127151597354751
4.71055536095284,0.00340272712062024,0.00154341617878623,0.000266196747248815,-0.000130054216589426
4.71676340493986,0.00341425176277794,0.00153876879391885,0.00026041691143998,-0.000132939502157666
4.7229715489635,0.00342564804981411,0.0015340502403116,0.000254630431616327,-0.000135807296450567
4.72917979209767,0.00343691614535011,0.00152926099208733,0.000248837693186858,-0.000138657444207254
4.73538813341596,0.00344805621317844,0.00152440152268765,0.000243039079529988,-0.00014148979246816
4.74159657199164,0.00345906841723054,0.00151947230501357,0.000237234972079903,-0.000144304190671958
4.74780510689766,0.00346995292169559,0.00151447381130295,0.000231425750116855,-0.000147100490473199
4.75401373720664,0.00348070989086463,0.00150940651314583,0.000225611790927563,-0.00014987854577504
4.76022246199086,0.0034913394892542,0.00150427088157813,0.000219793469841915,-0.00015263821284039
4.76643128032232,0.00350184188157469,0.00149906738703392,0.00021397116012043,-0.000155379350103226
4.77264019127266,0.00351221723263658,0.00149379649925154,0.000208145232933577,-0.000158101818252277
4.77884919391322,0.00352246570752381,0.00148845868743389,0.000202316057475731,-0.000160805480283977
4.78505828731501,0.00353258747143624,0.00148305442013413,0.000196484000954505,-0.000163490201320097
4.79126747054873,0.00354258268975697,0.0014775841652232,0.000190649428551783,-0.000166155848832214
4.79747674268473,0.00355245152807047,0.00147204839006667,0.000184812703449654,-0.000168802292338689
4.80368610279308,0.00356219415212763,0.00146644756130712,0.00017897418670153,-0.000171429403692559
4.8098955499435,0.0035718107278339,0.0014607821450238,0.000173134237530882,-0.000174037056785037
4.8161050832054,0.0035813014213213,0.00145505260668117,0.000167293213001638,-0.00017662512783882
4.82231470164788,0.00359066639884277,0.00144925941101132,0.000161451468259115,-0.000179193495197064
4.82852440433969,0.00359990582687198,0.00144340302228725,0.000155609356405609,-0.000181742039287465
4.8347341903493,0.00360901987202032,0.00143748390400835,0.000149767228657392,-0.000184270642726098
4.84094405874484,0.00361800870108157,0.00143150251916132,0.000143925434057731,-0.000186779190210803
4.84715400859411,0.00362687248106845,0.00142545932997717,0.00013808431972432,-0.000189267568765191
4.85336403896463,0.00363561137911323,0.0014193547981772,0.00013224423085242,-0.000191735667218248
4.85957414892356,0.00364422556256611,0.00141318938482979,0.00012640551060325,-0.000194183376731948
4.86578433753777,0.00365271519890237,0.00140696355027128,0.000120568500080595,-0.00019661059048599
4.87199460387379,0.00366108045581636,0.00140067775431724,0.000114733538569175,-0.000199017203783239
4.87820494699786,0.00366932150116403,0.0013943324561038,0.000108900963204021,-0.000201403113920632
4.88441536597588,0.00367743850296725,0.00138792811416132,0.00010307110920769,-0.000203768220281406
4.89062585987345,0.00368543162943491,0.00138146518631112,9.72443099063008e-05,-0.000206112424325346
4.89683642775585,0.00369330104890472,0.00137494412982551,9.14208964993783e-05,-0.000208435629576171
4.90304706868802,0.00370104692996025,0.00136836540133359,8.56011983373395e-05,-0.000210737741617837
4.90925778173462,0.00370866944131614,0.00136172945673936,7.97855427876512e-05,-0.000213018667875025
4.91546856595998,0.00371616875185184,0.00135503675137501,7.39742551613702e-05,-0.00021527831799439
4.9216794204281,0.00372354503062864,0.00134828773992262,6.81676589054116e-05,-0.000217516603575547
4.9278903442027,0.00373079844690143,0.00134148287647109,6.23660755113093e-05,-0.000219733438089798
4.93410133634714,0.00373792917004643,0.00133462261433274,5.65698244369281e-05,-0.000221928737073461
4.94031239592451,0.00374493736966877,0.00132770740632828,5.07792232284214e-05,-0.000224102418165152
4.94652352199756,0.00375182321551761,0.00132073770451536,4.49945875125959e-05,-0.000226254400687882
4.95273471362873,0.00375858687747774,0.0013137139604133,3.92162309069791e-05,-0.000228384606100821
4.95894596988015,0.00376522852568923,0.00130663662478691,3.34444651136677e-05,-0.000230492957894305
4.96515728981363,0.00377174833036957,0.00129950614782801,2.76795998529137e-05,-0.000232579381260813
4.97136867249068,0.00377814646200066,0.00129232297906051,2.19219430172237e-05,-0.000234643803395848
4.97758011697249,0.00378442309112007,0.00128508756734719,1.6171800423216e-05,-0.000236686153473651
4.98379162231993,0.00379057838855713,0.00127780036094242,1.0429476008417e-05,-0.000238706362553341
4.99000318759358,0.00379661252522883,0.00127046180739222,4.69527184841307e-06,-0.000240704363529443
4.99621481185367,0.00380252567227205,0.00126307235359704,-1.03051208115143e-06,-0.00024268009125208
5.00242649416017,0.00380831800092118,0.00125563244585287,-6.74757756844087e-06,-0.00024463348234434
5.00863823357269,0.00381398968263602,0.00124814252977065,-1.2455628402623e-05,-0.000246564475415039
5.01485002915056,0.00381954088905454,0.00124060305031752,-1.81543702649115e-05,-0.000248473010747984
5.02106187995279,0.00382497179194762,0.00123301445177397,-2.38435107779816e-05,-0.000250359030722923
5.02727378503808,0.00383028256327472,0.00122537717781404,-2.95227595171794e-05,-0.000252222479305983
5.03348574346481,0.00383547337512443,0.0012176916714241,-3.51918278809778e-05,-0.000254063302436683
5.03969775429107,0.00384054439981363,0.00120995837488843,-4.08504292279338e-05,-0.00025588144783096
5.04590981657463,0.0038454958098182,0.00120217772992782,-4.64982788503349e-05,-0.000257676864954759
5.05212192937294,0.00385032777772777,0.00119435017755741,-5.21350938917546e-05,-0.000259449505149351
5.05833409174317,0.00385504047630841,0.00118647615813244,-5.77605934503814e-05,-0.000261199321485
5.06454630274214,0.00385963407856514,0.00117855611130658,-6.33744985458909e-05,-0.000262926268874247
5.07075856142641,0.00386410875759141,0.00117059047610474,-6.89765319327512e-05,-0.000264630303853056
5.07697086685219,0.00386846468665243,0.0011625796909348,-7.45664184641127e-05,-0.000266311384800118
5.0831832180754,0.00387270203924322,0.00115452419344153,-8.01438847767134e-05,-0.000267969471951881
5.08939561415167,0.00387682098896,0.00114642442069538,-8.57086594181114e-05,-0.000269604527057344
5.09560805413628,0.00388082170958466,0.00113828080904057,-9.12604727997193e-05,-0.000271216513716669
5.10182053708425,0.00388470437505472,0.00113009379419713,-9.67990573106924e-05,-0.000272805397227043
5.10803306205026,0.00388846915948028,0.00112186381116266,-0.000102324147080116,-0.000274371144630434
5.11424562808869,0.00389211623716619,0.00111359129430943,-0.000107835478166948,-0.000275913724560543
5.12045823425364,0.00389564578251089,0.00110527667732582,-0.000113332788587674,-0.000277433107447154
5.12667087959886,0.0038990579701487,0.00109692039327282,-0.000118815818137117,-0.000278929265441063
5.13288356317783,0.00390235297482687,0.00108852287440185,-0.000124284308475252,-0.00028040217202222
5.13909628404372,0.00390553097148148,0.00108008455249067,-0.000129738003190051,-0.000281851802815071
5.14530904124938,0.00390859213520779,0.00107160585845863,-0.000135176647706201,-0.000283278134726595
5.15152183384736,0.0039115366412447,0.00106308722268388,-0.000140599989283126,-0.000284681146454255
5.15773466088992,0.00391436466503116,0.00105452907476576,-0.000146007777101576,-0.000286060818288512
5.163947521429,0.00391707638211702,0.00104593184369376,-0.000151399762130174,-0.000287417132194711
5.17016041451625,0.00391967196827808,0.0010372959578048,-0.000156775697150594,-0.000288750071574323
5.176373339203,0.00392215159940002,0.00102862184464269,-0.000162135336995796,-0.000290059621706262
5.18258629454029,0.00392451545153017,0.00101990993120038,-0.000167478438132677,-0.000291345769205175
5.18879927957885,0.00392676370091578,0.0010111606437021,-0.000172804758919171,-0.000292608502376725
5.19501229336911,0.00392889652392744,0.00100237440776583,-0.000178114059632426,-0.000293847811117047
5.20122533496122,0.00393091409711304,0.000993551648223095,-0.000183406102299093,-0.000295063686855991
5.20743840340498,0.00393281659720288,0.000984692789348406,-0.000188680650883109,-0.000296256122537818
5.21365149774993,0.003934604201024,0.000975798254612705,-0.000193937471045312,-0.000297425112728392
5.21986461704529,0.00393627708562433,0.000966868466910488,-0.000199176330374797,-0.000298570653402985
5.22607776033999,0.00393783542817632,0.000957903848320292,-0.000204396998264033,-0.000299692742195508
5.23229092668265,0.00393927940601433,0.000948904820399817,-0.000209599245924574,-0.000300791378190078
5.23850411512158,0.00394060919665668,0.000939871803873693,-0.000214782846376126,-0.000301866562045289
5.24471732470483,0.00394182497776963,0.000930805218885652,-0.000219947574449554,-0.000302918295736692
5.2509305544801,0.00394292692717134,0.000921705484779254,-0.00022509320685544,-0.000303946582863362
5.25714380349483,0.00394391522281177,0.000912573020333542,-0.000230219522030163,-0.000304951428560245
5.26335707079613,0.00394479004286939,0.000903408243530979,-0.000235326300271044,-0.00030593283928415
5.26957035543083,0.00394555156560242,0.000894211571720537,-0.00024041332364998,-0.00030689082303111
5.27578365644547,0.00394619996944924,0.00088498342155601,-0.000245480376100139,-0.00030782538917751
5.28199697288626,0.00394673543303583,0.000875724208949985,-0.000250527243284602,-0.000308736548657719
5.28821030379915,0.00394715813513737,0.000866434349170941,-0.00025555371267788,-0.000309624313772453
5.29442364822976,0.00394746825463901,0.000857114256798303,-0.000260559573567601,-0.000310488698146124
5.30063700522344,0.00394766597064404,0.000847764345687055,-0.000265544617064076,-0.000311329717044791
5.30685037382522,0.00394775146236944,0.000838385028970738,-0.000270508635999489,-0.000312147386833968
5.31306375307984,0.00394772490919054,0.000828976719122855,-0.000275451425020088,-0.000312941725555822
5.31927714203176,0.00394758649067335,0.000819539827959937,-0.000280372780517669,-0.000313712752475898
5.32549053972512,0.00394733638649632,0.000810074766512602,-0.000285272500773407,-0.00031446048827083
5.33170394520378,0.00394697477649812,0.000800581945165326,-0.000290150385683288,-0.000315184954921336
5.3379173575113,0.00394650184070856,0.00079106177354393,-0.000295006237115421,-0.000315886175941652
5.34413077569094,0.00394591775926153,0.000781514660677359,-0.000299839858463782,-0.00031656417600187
5.35034419878568,0.00394522271250564,0.000771941014807846,-0.000304651055131546,-0.000317218981206444
5.35655762583818,0.00394441688085594,0.000762341243481438,-0.000309439634125527,-0.000317850618961362
5.36277105589084,0.00394350044497973,0.00075271575352435,-0.00031420540422081,-0.000318459117979331
5.36898448798573,0.00394247358559365,0.000743064951144463,-0.000318948176101277,-0.000319044508324052
5.37519792116466,0.00394133648368129,0.000733389241779633,-0.000323667761999317,-0.000319606821302076
5.38141135446911,0.00394008932027569,0.000723689030127502,-0.000328363976070993,-0.000320146089575546
5.38762478694031,0.00393873227661893,0.000713964720257961,-0.00033303663404266,-0.000320662347031584
5.39383821761916,0.0039372655340943,0.00070421671542057,-0.00033768555361674,-0.000321155628900263
5.40005164554629,0.00393568927423092,0.000694445418296678,-0.000342310553992132,-0.000321625971622041
5.40626506976203,0.00393400367870841,0.000684651230790394,-0.000346911456352122,-0.000322073412833608
5.41247848930641,0.00393220892935447,0.000674834554029048,-0.000351488083341423,-0.000322497991587984
5.4186919032192,0.00393030520815927,0.000664995788526643,-0.000356040259620757,-0.000322899747995243
5.42490531053983,0.00392829269726077,0.000655135334059167,-0.000360567811403856,-0.000323278723490477
5.43111871030748,0.003926171578951,0.00064525358961441,-0.000365070566656777,-0.000323634960746912
5.43733210156102,0.00392394203564659,0.000635350953596474,-0.000369548355106112,-0.000323968503516394
5.44354548333905,0.0039216042499429,0.00062542782358876,-0.000374001008182744,-0.000324279396986798
5.44975885467984,0.00391915840456661,0.000615484596496009,-0.000378428359012451,-0.000324567687310069
5.45597221462142,0.00391660468239511,0.000605521668531736,-0.000382830242476804,-0.000324833421965981
5.4621855622015,0.00391394326643937,0.000595539435130415,-0.000387206495171675,-0.000325076649464054
5.4683988964575,0.00391117433993713,0.000585538291053538,-0.000391556955353172,-0.000325297419669018
5.47461221642657,0.00390829808612274,0.000575518630325354,-0.000395881463037312,-0.000325495783483284
5.48082552114556,0.00390531468856802,0.000565480846289732,-0.00040017985986995,-0.000325671792873164
5.48703880965102,0.0039022243308336,0.000555425331460704,-0.000404451989303357,-0.000325825501148602
5.49325208097924,0.00389902719671403,0.00054535247777689,-0.000408697696393779,-0.000325956962618328
5.49946533416621,0.00389572347008325,0.000535262676360953,-0.000412916827894416,-0.000326066232752397
5.50567856824762,0.00389231333505248,0.000525156317610378,-0.000417109232320093,-0.000326153368156634
5.51189178225889,0.00388879697579897,0.000515033791224409,-0.000421274759828456,-0.000326218426411017
5.51810497523516,0.00388517457668192,0.000504895486197342,-0.000425413262226479,-0.000326261466370363
5.52431814621125,0.00388144632220602,0.000494741790741218,-0.000429524593063634,-0.000326282547860664
5.53053129422174,0.00387761239699416,0.000484573092420898,-0.000433608607513516,-0.000326281731758903
5.53674441830089,0.00387367298587564,0.000474389777974744,-0.000437665162480013,-0.000326259080235378
5.54295751748268,0.00386962827374424,0.000464192233501725,-0.000441694116490868,-0.000326214656210998
5.54917059080083,0.00386547844570719,0.000453980844315163,-0.000445695329748792,-0.00032614852387131
5.55538363728874,0.00386122368696137,0.000443755995006421,-0.000449668664158204,-0.000326060748304446
5.56159665597955,0.00385686418286939,0.000433518069478891,-0.000453613983194723,-0.000325951395715376
5.56780964590612,0.00385240011897233,0.000423267450841249,-0.000457531152155101,-0.000325820533395152
5.574022606101,0.00384783168090937,0.000413004521508647,-0.000461420037791772,-0.000325668229454005
5.58023553559648,0.00384315905446889,0.000402729663134171,-0.000465280508659915,-0.000325494553272193
5.58644843342456,0.00383838242558654,0.000392443256703315,-0.000469112434909574,-0.000325299574995633
5.59266129861697,0.00383350198033807,0.000382145682394588,-0.000472915688328363,-0.000325083365971745
5.59887413020512,0.00382851790497224,0.000371837319695818,-0.000476690142317234,-0.000324845998240749
5.60508692722018,0.0038234303858213,0.000361518547306469,-0.000480435672060712,-0.00032458754512952
5.61129968869303,0.00381823960939099,0.000351189743240978,-0.000484152154162485,-0.000324308080681421
5.61751241365424,0.00381294576239314,0.000340851284766149,-0.000487839467000243,-0.000324007680104187
5.62372510113414,0.00380754903151149,0.000330503548369632,-0.000491497490560968,-0.000323686419470901
5.62993775016275,0.00380204960374338,0.000320146909891341,-0.000495126106476903,-0.000323344375640976
5.63615035976982,0.00379644766614039,0.00030978174430324,-0.000498725197917326,-0.000322981626689655
5.64236292898483,0.00379074340590641,0.000299408425916071,-0.000502294649725612,-0.000322598251421148
5.64857545683696,0.00378493701039676,0.000289027328334056,-0.00050583434844933,-0.000322194329540003
5.65478794235512,0.00377902866706715,0.000278638824358653,-0.000509344182036832,-0.000321769941812639
5.66100038456795,0.00377301856358469,0.000268243286008769,-0.000512824040271853,-0.00032132516974265
5.6672127825038,0.0037669068876819,0.000257841084663487,-0.00051627381437654,-0.000320860095837413
5.67342513519074,0.00376069382728122,0.000247432590867243,-0.000519693397278638,-0.000320374803386377
5.67963744165658,0.00375437957041512,0.000237018174484565,-0.00052308268350788,-0.000319869376598771
5.68584970092883,0.00374796430525637,0.000226598204589352,-0.000526441569076411,-0.000319343900650781
5.69206191203473,0.00374144822012014,0.000216173049542285,-0.000529769951710252,-0.000318798461331198
5.69827407400126,0.00373483150350057,0.000205743076959056,-0.000533067730654356,-0.000318233145540349
5.7044861858551,0.00372811434390604,0.000195308653618717,-0.000536334806771772,-0.000317648040777458
5.71069824662266,0.0037212969301089,0.000184870145671202,-0.000539571082621596,-0.000317043235614947
5.71691025533009,0.00371437945099628,0.000174427918426126,-0.000542776462072229,-0.000316418819272734
5.72312221100323,0.00370736209552279,0.000163982336498233,-0.000545950850724085,-0.000315774881778452
5.72933411266769,0.00370024505283303,0.000153533763768203,-0.000549094155912327,-0.000315111514088315
5.73554595934877,0.00369302851220419,0.000143082563257426,-0.000552206286219591,-0.000314428807837624
5.74175775007151,0.00368571266303162,0.000132629097353143,-0.000555287152013258,-0.000313726855651631
5.74796948386067,0.00367829769485462,0.000122173727629228,-0.000558336665176183,-0.000313005750549668
5.75418115974073,0.00367078379734598,0.000111716814913128,-0.00056135473918242,-0.00031226558677381
5.76039277673592,0.00366317116030315,0.00010125871928926,-0.000564341288937582,-0.000311506459001686
5.76660433387018,0.00365545997367599,9.07998000725151e-05,-0.000567296231078525,-0.000310728462813591
5.77281583016716,0.00364765042755392,8.0340415802173e-05,-0.000570219483624026,-0.000309931694539739
5.77902726465028,0.003639742712121,6.98809243182986e-05,-0.000573110966233263,-0.000309116251212358
5.78523863634266,0.00363173701771751,5.942168266215e-05,-0.000575970600149953,-0.000308282230571511
5.79144994426715,0.00362363353481605,4.89630470906606e-05,-0.000578798308085096,-0.000307429731223119
5.79766118744632,0.0036154324540212,3.85053731299753e-05,-0.000581594014193548,-0.000306558852226909
5.80387236490249,0.00360713396605709,2.80490156035135e-05,-0.00058435764444348,-0.000305669693607603
5.81008347565769,0.00359873826182386,1.75943284823556e-05,-0.000587089126030881,-0.000304762356007781
5.8162945187337,0.00359024553229854,7.14166499622302e-06,-0.000589788387872128,-0.000303836940685995
5.822505493152,0.00358165596860725,-3.30862234835315e-06,-0.000592455360370379,-0.000302893549678232
5.82871639793384,0.00357296976197935,-1.37561818488089e-05,-0.000595089975351395,-0.000301932285663537
5.83492723210016,0.0035641871038666,-2.42006625453872e-05,-0.000597692166277617,-0.000300953251946183
5.84113799467166,0.00355530818575534,-3.46417142636351e-05,-0.000600261868091121,-0.000299956552638957
5.84734868466875,0.00354633319928767,-4.50789875355436e-05,-0.000602799017168216,-0.000298942292276342
5.85355930111159,0.00353726233624335,-5.55121337550196e-05,-0.000605303551498405,-0.00029791057621326
5.85976984302006,0.00352809578853838,-6.59408050079224e-05,-0.000607775410523896,-0.00029686151043324
5.86598030941378,0.00351883374819892,-7.63646541804621e-05,-0.000610214535173045,-0.000295795201398548
5.87219069931209,0.00350947640739999,-8.67833348788542e-05,-0.000612620867906153,-0.000294711756453749
5.87840101173407,0.0035000239584397,-9.71965015541317e-05,-0.000614994352682272,-0.000293611283277564
5.88461124569854,0.00349047659369432,-0.00010760380938985,-0.000617334934888035,-0.000292493890321771
5.89082140022404,0.00348083450577807,-0.000118004914341951,-0.000619642561479071,-0.000291359686663471
5.89703147432887,0.00347109788731814,-0.000128399473130986,-0.000621917180760033,-0.00029020878176484
5.90324146703102,0.00346126693110781,-0.000138787143274467,-0.000624158742697726,-0.000289041285880229
5.90945137734826,0.00345134183010376,-0.00014916758296296,-0.000626367198615468,-0.000287857309830025
5.91566120429806,0.00344132277734174,-0.000159540451316995,-0.000628542501334211,-0.000286656964826132
5.92187094689764,0.00343120996600379,-0.000169905408130418,-0.000630684605107428,-0.00028544036276671
5.92808060416397,0.00342100358939746,-0.000180262113995972,-0.000632793465688016,-0.000284207616107149
5.93429017511373,0.00341070384091545,-0.000190610230297118,-0.000634869040342725,-0.00028295883784427
5.94049965876336,0.00340031091417039,-0.000200949419116228,-0.000636911287736125,-0.000281694141453713
5.946709054129,0.00338982500279924,-0.000211279343453323,-0.000638920168022519,-0.000280413640953493
5.95291836022658,0.00337924630060963,-0.000221599666930082,-0.000640895642706431,-0.000279117451009168
5.95912757607171,0.00336857500154935,-0.000231910054075631,-0.000642837674849568,-0.000277805686556823
5.96533670067979,0.00335781129965218,-0.000242210170135486,-0.000644746228921896,-0.000276478463264252
5.97154573306592,0.00334695538908225,-0.000252499681107728,-0.000646621270900912,-0.000275135897141239
5.97775467224495,0.00333600746413379,-0.000262778253827509,-0.000648462768058341,-0.000273778104790261
5.98396351723149,0.00332496771921887,-0.000273045555879915,-0.000650270689200146,-0.000272405203312599
5.99017226703985,0.00331383634892452,-0.000283301255661021,-0.000652045004562056,-0.000271017310170214
5.99638092068411,0.00330261354785223,-0.000293545022295895,-0.000653785685806774,-0.00026961454332908
6.00258947717807,0.00329129951081093,-0.000303776525733136,-0.000655492705937961,-0.000268197021296499
6.00879793553528,0.00327989443269714,-0.000313995436719462,-0.000657166039475023,-0.000266764862961992
6.01500629476905,0.00326839850854014,-0.000324201426733155,-0.000658805662366506,-0.000265318187644924
6.02121455389238,0.00325681193348626,-0.000334394168059228,-0.000660411551877295,-0.00026385711516491
6.02742271191806,0.00324513490279193,-0.00034457333380027,-0.000661983686724483,-0.000262381765744414
6.0336307678586,0.00323336761184745,-0.000354738597802942,-0.00066352204707243,-0.000260892259985544
6.03983872072624,0.00322151025615714,-0.000364889634700679,-0.000665026614431801,-0.000259388719050587
6.046046569533,0.00320956303135314,-0.000375026119965965,-0.000666497371787101,-0.000257871264244523
6.05225431329061,0.00319752613314695,-0.000385147729788636,-0.000667934303403758,-0.000256340017545554
6.05846195101054,0.00318539975742509,-0.000395254141203323,-0.000669337394997402,-0.000254795101150553
6.06466948170404,0.00317318410017718,-0.000405345031997871,-0.000670706633780553,-0.000253236637796701
6.07087690438205,0.00316087935745832,-0.000415420080778942,-0.000672042008111456,-0.000251664750396292
6.0770842180553,0.00314848572552414,-0.000425478966892218,-0.000673343507989653,-0.000250079562433976
6.08329142173424,0.00313600340069516,-0.000435521370556034,-0.000674611124576942,-0.000248481197619914
6.08949851442908,0.00312343257937166,-0.000445546972693528,-0.000675844850504626,-0.000246869780115494
6.09570549514977,0.00311077345818724,-0.000455555455104123,-0.00067704467981284,-0.000245245434372948


==> data/HertzianContact/hertz_rgd_sym_pure_gal/hertz_rgd_sym_pure_gal_mesh_nel_u_50_mesh_nel_v_50.csv <==
x_a,p_p0_pu_2,p_p0_pu_3,p_p0_pu_4,p_p0_pu_5
0,0.99285240548668,0.992246538054758,0.992352987333839,0.992009650884365
0.0058042451947403,0.992781690871628,0.992227704520345,0.99220600790541,0.992271383560082
0.0116091865645227,0.992686321521762,0.992175135154745,0.992092622287834,0.992301309174763
0.017414820028611,0.992566289242081,0.992088727475887,0.99199384049084,0.992182565201674
0.0232211431475584,0.992421585857357,0.991968379139688,0.991893053969693,0.991977581176682
0.0290281549244395,0.992252203212084,0.991813987940628,0.991776040093585,0.991730540834073
0.0348358556059406,0.992058133170571,0.991625451812038,0.991630966613132,0.991469850018505
0.0406442464833099,0.991839367616907,0.991402668826218,0.991448396126022,0.991210610367306
0.0464533296931671,0.991595898455019,0.991145537194759,0.99122129054044,0.99095709876587
0.0522631080181716,0.991327717608737,0.990853955268978,0.990945015538243,0.990705252568834
0.0580735846875512,0.991034817021698,0.990527821540252,0.990617345034994,0.990445160590171
0.0638847631774901,0.990717188657519,0.990167034639866,0.990238465639341,0.990163559854889
0.0696966470113762,0.99037482449972,0.98977149333992,0.989810981110338,0.989846338115389
0.0755092395599858,0.989941282630657,0.98934104312508,0.989339872211313,0.98948103842219
0.0813225438583816,0.989420152769088,0.988875330801036,0.988831094899535,0.989058975011873
0.0871365625389977,0.98887473584984,0.988374340209797,0.988289601886097,0.988575592544401
0.0929512978783749,0.988305024626641,0.987838109104539,0.987719402482122,0.988029873611554
0.0987667518595057,0.987711011873256,0.987266675319535,0.987123582756114,0.987423744439146
0.104582926234283,0.987092690383403,0.986660076770073,0.986504303455847,0.986761480528448
0.110399822585995,0.986450052971007,0.986018351452646,0.985862797931247,0.986049110668671
0.116217442391858,0.985783092469975,0.985341537444918,0.985199370057594,0.985293819319929
0.122035787085602,0.985091801734392,0.984629672905389,0.984513392158542,0.984503347366793
0.127854858120092,0.984376173638435,0.983882796073863,0.983803302930188,0.983685391243778
0.133674657029998,0.983636201076477,0.983100945271103,0.983066605364172,0.982847000431337
0.139495185494508,0.982871876963049,0.982284158898999,0.982299864672853,0.981993973324554
0.145316445400082,0.982079868425631,0.981432475404864,0.981498706215801,0.981130251472935
0.151138438902142,0.981133114852779,0.980545817237613,0.980658092646621,0.980257341987681
0.156961168460091,0.980160675909905,0.97962389750552,0.979773711894931,0.979374160750933
0.162784636807681,0.979162544997684,0.978666432254233,0.978842236483575,0.978477441775284
0.168608846899099,0.978138715538866,0.977673137507331,0.977861226514677,0.977562187819712
0.174433801854138,0.977089180978063,0.976643729267098,0.976829131863011,0.97662211374184
0.180259504903342,0.976013934781947,0.975577923514932,0.975745294369499,0.975650091165823
0.186085959333099,0.974912970439191,0.974475436211595,0.97460995003516,0.974638594466707
0.191913168430709,0.973786281460467,0.973335983297784,0.973424231214163,0.973580148071794
0.197741135429404,0.972633861378559,0.972159280694701,0.972190168807288,0.972467775077327
0.203569863453334,0.97145570374831,0.970945044304603,0.970910694455258,0.971295447181312
0.209399355462516,0.970251802146678,0.969692990010877,0.969589642731662,0.970058535933015
0.215229614197737,0.969022150172801,0.968402833678942,0.968231753335883,0.968754265297948
0.221060642125479,0.967691640132017,0.967074164377272,0.966842628634016,0.967382163578152
0.226892441391572,0.966270177172467,0.965706261284133,0.965427603409012,0.965944353468683
0.232725013832131,0.964822206658746,0.964299285906496,0.963990586794907,0.964445241235554
0.238558361038008,0.963347722779587,0.962853513931292,0.962534324918282,0.962891001893413
0.244392484426221,0.961846719746928,0.961369221425819,0.961060417933217,0.961289094582273
0.250227385311446,0.960319191796182,0.959846684837532,0.959569317055795,0.959647777141148
0.256063064977571,0.95876513318615,0.958286180994013,0.958060321598181,0.957975619162398
0.261899524749287,0.957184538199023,0.956687987102654,0.956531576003242,0.956281013525741
0.267736766063736,0.955577401140442,0.95505238075059,0.95498006687862,0.954571686413105
0.27357479054221,0.953943716339526,0.953379639904497,0.953401620031406,0.952854205803157
0.279413600061895,0.952283478148894,0.951670042910366,0.951790897502366,0.951133488446522
0.285253196827666,0.950596680944693,0.949923868493311,0.950141394600407,0.949412305320285
0.291093583443934,0.948875921413564,0.948141395280388,0.948445436982973,0.94769078556445
0.296934762984663,0.946986327977216,0.946322443192851,0.946694731680633,0.945965963178936
0.302776739021417,0.945066906716741,0.944465960855514,0.944882709146633,0.944231863090153
0.308619515554516,0.943117651622624,0.942570863234421,0.943004598940781,0.942480162907055
0.314463096909451,0.941138556712213,0.940636064412234,0.941057220521583,0.940700817701473
0.32030748763211,0.939129616029326,0.938660477589469,0.939038987549386,0.938882672152929
0.32615269238392,0.937090823644778,0.936643015085681,0.936949912190775,0.937014074706407
0.331998715836913,0.935022173656102,0.934582588340689,0.934791609421803,0.935083493742813
0.33784556256873,0.932923660187594,0.932478107915508,0.932567301332009,0.933080135762689
0.343693236957544,0.930795277390462,0.930328483493609,0.930281821428646,0.93099456558293
0.349541743076912,0.928637019442736,0.928132623882291,0.927941618940407,0.928819328546199
0.355391084590558,0.926448880549347,0.925889437013535,0.925554763121942,0.926549574744509
0.361241264647078,0.924230854942123,0.923597829945342,0.923130947557885,0.924183685255352
0.367092285774705,0.921891951395738,0.92125651899014,0.92068137547767,0.9217238956336
0.372944149796274,0.91945274395475,0.918864601143195,0.918216186469052,0.919176595015677
0.378796857869419,0.916984096215092,0.916423454251094,0.915742392292563,0.916551598741766
0.384650410638557,0.914486004603608,0.913934658550004,0.913264677378817,0.913861242135775
0.390504808400618,0.911958465574922,0.911399796623551,0.910785434843004,0.911119564060042
0.396360051270938,0.909401475611789,0.908820453402445,0.908304760156026,0.908341488958752
0.402216139349261,0.906815031224808,0.90619821616328,0.905820444816571,0.905542006091747
0.408073072885856,0.904199128952586,0.903534674527544,0.903327970022508,0.902735345957041
0.41393085244775,0.901553765361791,0.900831420461288,0.900820500341608,0.899934153901845
0.419789479085076,0.898878937047079,0.89809004827377,0.898288877382834,0.897148660921753
0.425648954497529,0.896174640631187,0.895312154616774,0.895721613466896,0.894385851648955
0.431509281200949,0.893440872764894,0.892499338483706,0.893104885297306,0.891648629527891
0.437370462694003,0.890664089718162,0.889653195275369,0.890422528010898,0.888934979180974
0.44323250361989,0.887684237092866,0.886773024171108,0.887657436627669,0.886237234165639
0.44909540982199,0.884662632278991,0.883854614379922,0.884796731902538,0.883542494932094
0.454959188166024,0.881599265456113,0.880893835853192,0.881831295346063,0.880833994622086
0.46082384628253,0.878494126840758,0.877886553073692,0.878755247995716,0.878092235398694
0.466689392306741,0.875347206686152,0.874828625059322,0.875565959575418,0.875296093106682
0.472555834618301,0.872158495282424,0.871715905365056,0.872264057655766,0.872423925928119
0.478423181580779,0.868927982956549,0.868544242086266,0.868853436815023,0.869454687033804
0.484291441281026,0.865655660072426,0.865309477861369,0.865341267800144,0.86636904123055
0.490160621268338,0.862341517030952,0.862007449874444,0.861738006688358,0.863150485605676
0.496030728293449,0.858985544269985,0.8586339898585,0.858057404048529,0.859786474167904
0.501901768047337,0.855587732264402,0.855184924097839,0.854316514104053,0.856269546486309
0.50777374489986,0.85214807152623,0.851656073431394,0.850535703894711,0.852598460327158
0.513646661638601,0.848550359267741,0.848043645395034,0.846738345425331,0.848779314832559
0.519520519262056,0.844840965786415,0.844349692670432,0.84294483457053,0.844825901967014
0.525395317091702,0.841104537038039,0.840580762029131,0.839168779168409,0.840757971189665
0.531271053155949,0.837341080732197,0.836743526306872,0.835419101323348,0.836599480345671
0.537147724605679,0.833550604611209,0.832844670359185,0.831700111080184,0.83237710059411
0.543025328130143,0.829733116449997,0.82889089105952,0.828011493514091,0.828118718275178
0.548903860373144,0.82588862405619,0.824888897296955,0.824348295819363,0.823851931077486
0.554783318349499,0.822017135270079,0.82084540997422,0.820700914398948,0.819602538505186
0.560663699861791,0.818118657964624,0.816767162005769,0.817055081952502,0.815393026643969
0.566545003917407,0.814193200045498,0.812660898315395,0.813391854565067,0.811241047225451
0.572427231145856,0.810240769451014,0.808533375834141,0.809687598795185,0.807157890988385
0.578310384216375,0.806261374152242,0.804391363498131,0.805913978763069,0.803146955335879
0.584194468255817,0.802228025588195,0.800241569969598,0.802037945222978,0.799202206305197
0.590079491252577,0.797892837325373,0.796077985361896,0.79802496864353,0.795306909590817
0.595965464184898,0.793472634142299,0.791883213291823,0.793849701201846,0.791434932417607
0.601852400570468,0.788967375003315,0.787642827296288,0.789494257713031,0.7875536061527
0.607740315827897,0.784377018935076,0.783342375084236,0.7849471224727,0.783625809266124
0.613629226632545,0.779701525026866,0.77896737854131,0.780203166641716,0.779611973914655
0.619519150271894,0.77494085243055,0.774503333734787,0.775263665631556,0.775472100634767
0.625410104000493,0.770094960360751,0.769935710918262,0.770136316488521,0.771167781146001
0.631302104394452,0.765163808094938,0.765249954536425,0.764835255278735,0.766664229267112
0.637195166705503,0.760147354973502,0.760431483230393,0.759381074472064,0.761932319946159
0.643089304214617,0.755045560399946,0.755465689842181,0.753800840325812,0.756950636405608
0.648984527585186,0.749858383840875,0.750337941420431,0.748128110268053,0.751707525404885
0.65488084421576,0.744585784826133,0.745033579224997,0.7424029502806,0.746203160620798
0.660778257593548,0.73909920206639,0.739543325520647,0.73667124394123,0.740451576916721
0.666676766791514,0.733526151323406,0.733889901917142,0.730972616356636,0.734480879307556
0.672576366763874,0.727967309970142,0.728097179257334,0.725333513226984,0.728329219576809
0.678477049291788,0.722422753703033,0.722187849623411,0.719771255839409,0.722041453804462
0.684378804000316,0.716892558250405,0.71618465708224,0.71429416083239,0.715666444840097
0.690281619376193,0.711376799372315,0.710110397686096,0.708901518174053,0.709254358324271
0.696185483786293,0.705875552860536,0.703987919474124,0.703583569142167,0.702853947185111
0.70209038649679,0.700388894538411,0.697840122472853,0.698321484308398,0.696509824607217
0.707996318693008,0.694916900260683,0.691689958697061,0.693087341524907,0.690259725470485
0.713903274499962,0.689459645913503,0.685560432150286,0.687844103914096,0.684131756255508
0.719811252003595,0.68401720741419,0.67947459882543,0.682545597861953,0.678141633413974
0.725720254272704,0.678589660711266,0.673455566704854,0.677136491014484,0.67228991020085
0.731630290381548,0.67309807249246,0.667525846455295,0.671552276424347,0.666559192056675
0.737541376394561,0.666915283552586,0.661643748550255,0.665724983892661,0.660912019639596
0.743453535655022,0.660475092894257,0.655741703232054,0.659601900293235,0.655294412532853
0.749366797679701,0.653777290796201,0.64977523770408,0.653144240159347,0.649641831749007
0.755281196622088,0.64682166767673,0.643699773911171,0.646325665077175,0.643883016604198
0.761196769723588,0.639608014093845,0.637470628535825,0.639132308171594,0.637943652095855
0.767113555763661,0.63213612074588,0.631043012994536,0.631562798582618,0.63175005264407
0.773031593508913,0.624405778471854,0.624372033434308,0.623628285931503,0.625232862199341
0.778950920161138,0.616416778251927,0.617412690729974,0.615352464776349,0.618330770722795
0.784871569804306,0.608168911207839,0.610119880480768,0.606771599058273,0.610994247041162
0.790793571850504,0.599661968603311,0.602448393008479,0.597934546536226,0.603189288082392
0.796716949484832,0.590895741844504,0.594352913354473,0.588902783212496,0.594901184493299
0.802641718109248,0.581870022480408,0.585788021278205,0.579750427746332,0.586138302646931
0.80856788378896,0.572581327809539,0.576740278191038,0.570563263373224,0.576935781806737
0.814495442078448,0.563411478142154,0.567328797333762,0.561420936540633,0.567354890793266
0.820424378848043,0.55444688061503,0.557626296423781,0.552381262421284,0.557473498903812
0.826354672666557,0.545687889965217,0.547697734995951,0.543482655206671,0.547379056285712
0.832286297344731,0.537134860930639,0.537608276705331,0.534744229670332,0.537163074516343
0.838219224480614,0.528788148249343,0.527423289369749,0.526165781862195,0.526915593144439
0.844153426006665,0.520648106659004,0.517208345011813,0.517727769838453,0.516719622942416
0.850088876738569,0.512715090896307,0.507029219900638,0.509391294423274,0.506645565863979
0.856025556925771,0.504989455696334,0.49695189459304,0.501098080003998,0.496745611703878
0.861963454803729,0.497471555791908,0.487042553974162,0.492770455360171,0.487048111454849
0.867902569147883,0.490161745913197,0.477367587297589,0.484311334525552,0.477551927356657
0.873842911829329,0.483060380786897,0.467993588225179,0.475604197684364,0.468220759635096
0.879784510372215,0.475814691943794,0.458982157480083,0.466513062249482,0.458977450305569
0.885727410412914,0.466036370632569,0.450058981567989,0.456880954713686,0.449699797807714
0.891671676477554,0.455178284906305,0.440918929944961,0.446546223754472,0.440228609405898
0.897617389546235,0.443239389864416,0.431395245971302,0.435370198135031,0.430381342227567
0.903564643670815,0.430218641108457,0.42132070242758,0.42324010854971,0.419961877008466
0.909513542568349,0.416114994744255,0.410527601450094,0.410069053480084,0.408769991190515
0.915464196212235,0.400927407384013,0.398847774468745,0.395795964952349,0.396610858049372
0.921416717421059,0.384654836148232,0.386112582144978,0.380385574195058,0.383304571846459
0.927371218445151,0.367296238667858,0.372152914311512,0.363828377197349,0.368695698996555
0.933327807550842,0.348850573086316,0.356799189912805,0.346140600168513,0.352662855244235
0.939286585602438,0.329316798061494,0.339881356947306,0.327364164897214,0.335128308840182
0.945247642641894,0.308693872767912,0.321228892409996,0.30756665401279,0.316067609710627
0.951211054466209,0.286980756898678,0.300670802236924,0.286841276146366,0.295519244611205
0.957176879207568,0.262816393873285,0.278165507394226,0.265312255345533,0.273594230449587
0.963145154382439,0.238392813551139,0.254221627331335,0.243186884083882,0.250481292569131
0.969115896288759,0.214710938125937,0.229238193272905,0.220712352073216,0.226438099674862
0.975089101147127,0.191769000260677,0.203591210885033,0.198128284744981,0.201777455232753
0.981064746410795,0.169565230777083,0.17765697824022,0.175666082050634,0.17685367075004
0.987042792076727,0.148097858657441,0.151812085374829,0.153549029083526,0.152048929859938
0.993023181997547,0.127365111046748,0.126433413845611,0.131992406820915,0.127759639855299
0.999005845194377,0.10736521325472,0.101898136285246,0.111203602987948,0.104382770708685
1.00499069717056,0.0880963887577454,0.0785837159568712,0.091382223041091,0.0823021816160517
1.0109776412263,0.0695568592009784,0.0568679063069721,0.0727202012717911,0.0618749351021892
1.01696656977411,0.0517448444003061,0.0371287505185992,0.0554019120301836,0.0434175987245806
1.02295736565527,0.0346585623444615,0.0197445810619165,0.0396042810679144,0.0271925344142454
1.02894990345707,0.0190783731327751,0.00510165349276594,0.0254967859941974,0.0133941749057205
1.03494405085009,0.00823047857788936,-0.00626579338546997,0.0132073329006066,0.00213453517234693
1.04093967022739,-0.00134555069612313,-0.0144482221971279,0.00276697145621028,-0.00657055918121064
1.04693662089299,-0.00964887685884283,-0.0197873015282511,-0.00582925216647617,-0.0127979796328282
1.05293476140534,-0.0166786629256279,-0.0226244374632527,-0.0126111652054502,-0.0167042228043274
1.05893395192543,-0.0224340727594948,-0.0233007727897546,-0.0176335587819474,-0.0185119539369865
1.06493405656664,-0.0269142710729389,-0.0221571862037311,-0.0209762783877043,-0.0184965598912004
1.07093494574602,-0.030118423429856,-0.0195342915146933,-0.0227443143862016,-0.0169727117304318
1.07693649853719,-0.0320456962474506,-0.0157724368511467,-0.023067892527757,-0.0142809369478027
1.08293860502485,-0.0326952567980744,-0.0112117038662174,-0.0221025644778639,-0.010774201396305
1.08894116866072,-0.0320662732111098,-0.00619190694331526,-0.0200292983587482,-0.00680450098107325
1.09494410862121,-0.0301579144748941,-0.00105259240212481,-0.0170545693038229,-0.00270946317451425
1.10094736216647,-0.0269693504386012,0.00386696229534173,-0.0134104500244833,0.00120104158686204
1.10695088699403,-0.0209340904042933,0.00806435603995949,-0.0093540287973616,0.00465851914376492
1.11295466300278,-0.0145889327195524,0.0109397129128989,-0.00514880356797917,0.00745520048106184
1.11895869126021,-0.00895660308589572,0.0126036081814876,-0.00103027593184616,0.0094601364027224
1.12496299098585,-0.00403639094521438,0.0132080955791371,0.00280069709340215,0.010613909990259
1.13096759635293,0.000172415427366302,0.0129049498540348,0.0061779260328462,0.0109191105067614
1.13697255328788,0.00367052892298223,0.011845666298613,0.00896989812664759,0.0104308146369552
1.14297791626759,0.00645866359849033,0.0101814602793573,0.0110797864183863,0.00924708720996676
1.1489837451146,0.00853753467566861,0.00806326676721907,0.0124454587602902,0.0074995014602537
1.15499010179013,0.00990785854085721,0.0056417398681642,0.0130394867339393,0.00534367888180836
1.16099704718505,0.0105703527442103,0.00306725235424712,0.0128691544878894,0.0029498487301715
1.16700463790857,0.0105257359991379,0.000489895195405735,0.0119764674906276,0.000493427227673581
1.17301292307498,0.00977472818171806,-0.00194052290888834,0.0104381611996078,-0.00185438347359247
1.17902194108815,0.00811864789786666,-0.00406852470881516,0.00836579163584976,-0.0039359780510446
1.18503171653604,0.00554768072684235,-0.00560307225086032,0.00591867909394501,-0.00561842373057986
1.19104225873327,0.00325138906632664,-0.00650304777385311,0.00329335257090448,-0.00681064961274609
1.19705356313174,0.00122974470629027,-0.00684672453996703,0.000667042901081573,-0.00746789220175814
1.20306561349548,-0.00051728086912102,-0.00671225920357999,-0.00180883193640886,-0.0075860585734474
1.20907838409156,-0.00198971648187474,-0.00617769159016982,-0.00400864074592386,-0.00719566053876501
1.21509184188268,-0.00318759126016615,-0.00532094447474305,-0.00583251295330044,-0.00635576542505652
1.221105948721,-0.00411093463833241,-0.00421982336069436,-0.00720631235297059,-0.00514796351388878
1.22712066354358,-0.0047597763572227,-0.0029520162588529,-0.008081610764514,-0.00367035217485028
1.2331359445692,-0.00513414646410263,-0.0015950934665825,-0.00843566159872696,-0.00203153673384847
1.23915175149664,-0.00523407531290647,-0.000226507347077832,-0.00827137333291564,-0.000344648115839702
1.24516804770445,-0.00505959356428118,0.00107640789110937,-0.00761728289605435,0.00127862270077469
1.25118480245208,-0.00461073218573928,0.0022364364145028,-0.00652752896317957,0.00273397337719698
1.25720199307704,-0.00356946434126695,0.00314669909036583,-0.00508478961479221,0.00393056669572337
1.26321960677971,-0.00247086509114066,0.00370623077719274,-0.00341748854777737,0.00480032958130378
1.26923764055107,-0.00150109195460729,0.00395167782004418,-0.00166035547112968,0.00530608284222342
1.27525609984225,-0.000659968906121616,0.00392612575495384,6.95933871470804e-05,0.00543937171652649
1.28127499712627,5.26803158075289e-05,0.00367259402532221,0.00167326562860262,0.00521633084353386
1.28729435045876,0.000637032208541009,0.00323403585930019,0.00306946509418469,0.00467355658243948
1.29331418203764,0.00109326350507914,0.00265333814725884,0.00419486420337333,0.00386399111615609
1.29933451676197,0.00142155117390547,0.00197332131943601,0.00500397622272342,0.00285281836473079
1.30535538078975,0.00162207241878052,0.00123673922355571,0.00546912746389184,0.00171337173689697
1.31137680009483,0.00169500467856474,0.000486279002711536,0.00558042941081033,0.000523053746180889
1.31739879902283,0.00164052562705671,-0.000235439026906038,0.00534575077626528,-0.000640732482201124
1.32342139884612,0.001458813172829,-0.000885861497934458,0.00479068948816198,-0.00170463978577199
1.32944461631792,0.00113962429619721,-0.00142124545000667,0.00395862062348997,-0.00260342256445123
1.33546846227981,0.000760487937057741,-0.00178199501272916,0.00292026045424813,-0.0032846860725219
1.34149294101925,0.000422430133271118,-0.00196947125790068,0.00177054457840157,-0.00371574565740701
1.34751805087273,0.000125494783460599,-0.00200644919181875,0.000595786845150745,-0.00388482262704287
1.35354378514441,-0.000130274232454001,-0.00191567838537347,-0.000529986197600774,-0.00379828791606539
1.35957013303102,-0.000344833053349469,-0.0017198829160628,-0.00154501252338605,-0.00347775653602851
1.36559708054721,-0.000518137836988491,-0.00144176131046371,-0.00239977179619524,-0.00295719015845659
1.37162461145166,-0.000650144760112376,-0.00110398648607727,-0.00305696248748717,-0.00228000784915368
1.37765270817369,-0.000740810018409621,-0.000729205693860605,-0.00349147894231811,-0.00149620497190132
1.38368135274056,-0.000790089826892713,-0.000340040460257366,-0.00369038839351489,-0.000659480280793805
1.3897105277053,-0.000797940419649353,4.09134703905214e-05,-0.00365290792518294,0.000175628780215349
1.39574021707521,-0.000764318050124422,0.000391086193502721,-0.00339038138413209,0.000956602552706545
1.40177040724095,-0.000689178991170049,0.00068793370201725,-0.00292625624063929,0.0016357873945421
1.40780108790348,-0.000528006213187733,0.000905562422127363,-0.0022976382154206,0.00217329812550351
1.41383225281897,-0.000364272222186962,0.0010301960295404,-0.00156356293085562,0.00254109102321898
1.41986389976467,-0.000222044087246945,0.00107295343245456,-0.0007857430295198,0.00272593303783767
1.42589603000095,-0.000101268428037118,0.00104576373696267,-1.76845998804725e-05,0.00272808036620576
1.4319286476928,-1.89181194254607e-06,0.000960542920908934,0.000695383152826303,0.00255922595494969
1.43796175933086,7.61392457286745e-05,0.000829193803458126,0.00131649170305248,0.00224045126595464
1.44399537315215,0.000132878281912183,0.000663606015407802,0.00181691696510722,0.00180018351345848
1.45002949856032,0.000168378885477864,0.000475655968997925,0.00217616301904636,0.00127215838420694
1.45606414554564,0.000182694697383267,0.000277206827978063,0.00238194580096925,0.000693388255557976
1.46209932410452,0.000175879410484471,8.01084776564017e-05,0.00243017675806879,0.00010213592227198
1.46813504365866,0.00014798676944349,-0.000103802505142625,0.00232494646917331,-0.000464106153431424
1.4741713124739,9.9070570748033e-05,-0.000262702881790828,0.00207850822955858,-0.000970631057661875
1.48020813707858,4.08716005162325e-05,-0.000384719613593169,0.00171130332799042,-0.00138752762927183
1.48624552170528,1.15439338111733e-05,-0.000461251015921233,0.00125584130404869,-0.00169194788296651
1.49228346803812,-1.50967518408863e-05,-0.000495892559959993,0.00075404529610816,-0.00187083842715647
1.4983219754445,-3.90141347573412e-05,-0.000494456241443922,0.000243682374528694,-0.00192106096810551
1.50436104132351,-6.01718762523707e-05,-0.000462750854724311,-0.000242992286908185,-0.00184800216217154
1.51040066145645,-7.85336206994591e-05,-0.000406581979910527,-0.000679224539301027,-0.00166413442509682
1.51644083035751,-9.40629956515381e-05,-0.000331751970776695,-0.00104375036324336,-0.00138758035167119
1.52248154162476,-0.00010672361182679,-0.000244059942240467,-0.0013207849504206,-0.00104068075273127
1.52852278829132,-0.000116479063179136,-0.000149301757868549,-0.00150001176146652,-0.000648566320090117
1.53456456317674,-0.000123292926989232,-5.32700175346934e-05,-0.00157657156068009,-0.000237732927095283
1.54060685923866,-0.000127128763884223,3.8245954924612e-05,-0.001551051427632,0.000165379426525135
1.54664966992468,-0.000127950117851497,0.000119460124245484,-0.00142947374508934,0.000535804016322077
1.55269298952444,-0.000125720516436766,0.000184589756056867,-0.00122328516375883,0.000851461133021308
1.55873681352072,-9.93961846527136e-05,0.000228436225044018,-0.000949937814938142,0.00109459120880359
1.56478113886915,-7.03249187504063e-05,0.000251055061948203,-0.00063517736221877,0.00125351062703113
1.57082596398709,-4.59539218449714e-05,0.000255280795020485,-0.000305004841598744,0.0013235592263502
1.57687128856315,-2.62552895139266e-05,0.000243970915118155,1.81574168180243e-05,0.00130635083298729
1.58291711335317,-1.12010973174443e-05,0.000219981009816901,0.000315481902649339,0.00120877366593792
1.58896343997595,-7.63400948362661e-07,0.000186164756925582,0.000571729096922885,0.0010419927911818
1.59501027070892,5.08576386522956e-06,0.000145373918259148,0.000775240628991096,0.000820454911173888
1.60105760828374,6.37438119687216e-06,0.000100458333290173,0.000917932417781503,0.000560895496409986
1.6071054556816,3.13045494998055e-06,5.42659129627085e-05,0.000995287799116098,0.000281348263332756
1.61315381592854,-4.61799117850651e-06,9.64263325525692e-06,0.00100635063712441,1.57006031059023e-07
1.6192026918906,-1.6842913783214e-05,-3.05674710828814e-05,0.000953718421632427,-0.000265010213219359
1.62525208606875,-3.35162496950674e-05,-6.35223128381274e-05,0.000843535349960712,-0.000498144508693166
1.63130200039382,-4.58510935337822e-05,-8.64741371964005e-05,0.000685502529546413,-0.000685877486102706
1.63735243603015,-3.77152313612843e-05,-9.93996976870864e-05,0.000493988440147323,-0.00081853327664666
1.6434033932873,-3.11683800637137e-05,-0.000103829710994823,0.000286147786276212,-0.000891119084181646
1.64945487169538,-2.61873039347247e-05,-0.000101010996505101,7.72282534736248e-05,-0.000903178618781486
1.65550687011774,-2.27487532991106e-05,-9.21907666157993e-05,-0.000119832177354876,-0.000858121481360638
1.66155938686437,-2.0829464508811e-05,-7.86166247111258e-05,-0.000294401070962196,-0.000762538571225705
1.66761241980523,-2.04061600673509e-05,-6.15365634740353e-05,-0.000438147368712848,-0.000625518974450022
1.6736659664838,-2.14555484334328e-05,-4.21989625840214e-05,-0.000545037210335048,-0.000457968338376601
1.67972002423058,-2.39543243942887e-05,-2.18525870389739e-05,-0.000611329746434635,-0.000271928735250161
1.68577459027674,-2.78791687871127e-05,-1.74658508790054e-06,-0.000635572941603915,-7.99000194688632e-05
1.69182966186785,-3.32067487336484e-05,1.68695136553156e-05,-0.00061859936794993,0.000105837318468367
1.69788523637759,-3.99137175517242e-05,3.2745800282306e-05,-0.000563521989708791,0.000273897795940788
1.70394131142166,-4.79767148880438e-05,4.46319884203159e-05,-0.000475729938066366,0.000414465078526214
1.70999788497122,-3.96285796182671e-05,5.1718111325176e-05,-0.000363046612484258,0.000519970781269677
1.71605495544277,-2.85177301442477e-05,5.46830377737875e-05,-0.000235926598988316,0.000585801992115024
1.72211252169676,-1.94985074197721e-05,5.41366933241859e-05,-0.000104495459743311,0.000610523509494636
1.72817058298235,-1.25524643890835e-05,5.06705772677208e-05,2.25704115320869e-05,0.00059548855504716
1.73422913887842,-7.66114211778998e-06,4.48759802288354e-05,0.000138046066109218,0.000544375116296382
1.74028818923449,-4.80606990090758e-06,3.73439830690392e-05,0.000236155592361298,0.00046272315713771
1.74634773411166,-3.96876522479213e-06,2.86654556832615e-05,0.000312569702333684,0.000357472752105829
1.75240777372347,-5.13073382415967e-06,1.94310557766456e-05,0.000364403312205753,0.000236503146348848
1.75846830837673,-8.27346973344108e-06,1.02312278582936e-05,0.000390213117532093,0.000108172743990657
1.76452933841229,-1.33784552471483e-05,1.6562018237408e-06,0.000389995162621104,-1.91399730564572e-05
1.77059086414584,-2.04271609687465e-05,-5.7040079874388e-06,0.000365182404090552,-0.000137494591979828
1.77665288580861,-2.94010459236634e-05,-1.12596042374239e-05,0.000318642269029008,-0.000239845980867958
1.78271540348802,-3.3909880312686e-05,-1.44786777799384e-05,0.000254679294760504,-0.000320500633783087
1.78877841707107,-2.52338778196215e-05,-1.59061317930917e-05,0.000179208061078523,-0.000375578893549241
1.79484192621824,-1.81132715021338e-05,-1.59984011005749e-05,9.87298628365223e-05,-0.000403326548619579
1.80090593038165,-1.25324730702347e-05,-1.49634628359357e-05,1.89436029458998e-05,-0.00040396667038736
1.80697042883285,-8.47588464892531e-06,-1.3009781074032e-05,-5.53507837351877e-05,-0.000379392975145878
1.81303542069069,-5.92789861390068e-06,-1.03463065069609e-05,-0.000120250965258898,-0.000332860075791356
1.8191009049493,-4.87289788049357e-06,-7.18247637508972e-06,-0.000172750843776104,-0.000268674296441885
1.82516688050597,-5.29525564340193e-06,-3.72821456989975e-06,-0.000210739183570243,-0.000191885052889435
1.83123334618917,-7.17933560093324e-06,-1.93931371723265e-07,-0.000232998235764588,-0.000107976799271994
1.83730030078649,-1.05094919241789e-05,3.20947649352577e-06,-0.00023920235928567,-2.25615439916327e-05
1.84336774307265,-1.5270069210184e-05,6.27062593574433e-06,-0.000229916638590951,5.89280652013214e-05
1.84943567183753,-2.14454025756983e-05,8.7776476558533e-06,-0.000206595498316903,0.00013154508389149
1.85550408591417,-2.90198176942033e-05,1.05181859818537e-05,-0.000171581313549044,0.000191134039687426
1.86157298420676,-2.36352314907088e-05,1.13934902609913e-05,-0.000128125622962648,0.00023463636670691
1.86764236571285,-1.63704049838896e-05,1.15911855347988e-05,-8.01703729045404e-05,0.000260353914735431
1.87371222952494,-1.05283356323294e-05,1.12223959332909e-05,-3.1377788208254e-05,0.000267957950301567
1.87978257482027,-6.0959989951507e-06,1.03939548189858e-05,1.51361257070362e-05,0.000258301716896472
1.88585340084989,-3.06036244532809e-06,9.21260350432659e-06,5.6801527800969e-05,0.000233215366776808
1.89192470692772,-1.4083853826363e-06,7.7849910598501e-06,9.15940130072671e-05,0.000195301222331771
1.89799649241959,-1.12701908105875e-06,6.21767404234104e-06,0.00011803388173845,0.000147729374659456
1.90406875673231,-2.20320683691381e-06,4.61711641262063e-06,0.000135185407507195,9.40336192369693e-05
1.91014149930265,-4.62388388252174e-06,3.08968907875669e-06,0.000142656102374957,3.79077312953291e-05
1.9162147195864,-8.37597753105647e-06,1.74166969865467e-06,0.000140595980837526,-1.69979199297034e-05
1.92228841704739,-1.34464070434905e-05,6.79242578845146e-07,0.000129696820971781,-6.72794151087744e-05
1.9283625911465,-1.98220837591413e-05,8.49821772937186e-09,0.000111191424509704,-0.000109981987079441
1.93443724133065,-2.2397588687744e-05,-1.91034092586807e-07,8.68535495878788e-05,-0.00014280237716986
1.94051236702226,-1.56457005432932e-05,-2.07054113046152e-07,5.89552422824825e-05,-0.000164281302065092
1.94658796761351,-1.01158911065244e-05,-1.52479094192504e-07,2.98019963628116e-05,-0.000173880310368168
1.95266404246717,-5.79703424671195e-06,-3.49018654983766e-08,1.38574195939029e-06,-0.000171886025088681
1.95874059091888,-2.6779969608901e-06,1.37818747193202e-07,-2.46319828574156e-05,-0.000159275850988641
1.9648176122794,-7.47639454492415e-07,3.57557801602444e-07,-4.69196544146589e-05,-0.000137583355912196
1.97089510583683,5.18484553054096e-09,6.15923885712469e-07,-6.44753848928825e-05,-0.000108763846529287
1.97697307085889,-4.08370641999628e-07,9.04259206462849e-07,-7.66265424931006e-05,-7.50601396184665e-05
1.98305150659519,-1.97714581199411e-06,1.21363931671775e-06,-8.30293704051334e-05,-3.88685298889844e-05
1.98913041227946,-4.68997375105566e-06,1.53487307397694e-06,-8.36686047236708e-05,-2.6049545193396e-06
1.99520978713183,-8.53568080129075e-06,1.85850225034729e-06,-7.88570909588145e-05,3.14286446620305e-05
2.0012896303611,-1.35030866493295e-05,2.17480177899689e-06,-6.92353999795685e-05,6.11777611060661e-05
2.00736994116697,-1.95810041992689e-05,2.4737791831138e-06,-5.57714419812433e-05,8.49685641692461e-05
2.01345071874234,-1.53012460794505e-05,2.73632840687293e-06,-3.97512734912649e-05,0.000101639730347257
2.01953196227549,-9.88400806782305e-06,2.94423476145394e-06,-2.25932805031651e-05,0.000110632271877866
2.0256136709521,-5.54242775835402e-06,3.10125849447688e-06,-5.55982535158158e-06,0.000111956899689547
2.03169584395714,-2.26695828057945e-06,3.21144129750455e-06,1.02880331428701e-05,0.000106107668470259
2.03777848047678,-4.80468558383483e-08,3.27870793977117e-06,2.40904052550632e-05,9.39734759253556e-05
2.04386157970023,1.12386507823757e-06,3.30686656183826e-06,3.51884046443679e-05,7.6749668074185e-05
2.04994514082171,1.25834184317812e-06,3.29960832209888e-06,4.31239820773179e-05,5.58497523639193e-05
2.05602916304227,3.64953504045298e-07,3.26050731551131e-06,4.76397585689397e-05,3.28172174898214e-05
2.06211364557173,-1.54672404771089e-06,3.19302069023538e-06,4.86788580475923e-05,9.23746144289115e-06
2.06819858763057,-4.4671091806806e-06,3.10048834589963e-06,4.6384739082713e-05,-1.33501728495231e-05
2.07428398845182,-8.38661465560733e-06,2.98613311640467e-06,4.11010261104964e-05,-3.35402526691421e-05
2.08036984728297,-1.32956473869104e-05,2.85306033867645e-06,3.33713399505879e-05,-5.01490020897574e-05
2.08645616338785,-1.49412695432128e-05,2.69028401554556e-06,2.39386391531766e-05,-6.23019100548712e-05
2.09254293604834,-9.67787096443514e-06,2.34971433585666e-06,1.36856110752393e-05,-6.95109643701822e-05
2.09863016456392,-5.37793427261697e-06,1.83187216320058e-06,3.43411394475199e-06,-7.16809040254367e-05
2.10471784824843,-2.03319207623199e-06,1.18884742841089e-06,-6.12399744401689e-06,-6.90545854680522e-05
2.11080598642625,3.64627952134023e-07,4.72620867480896e-07,-1.4427474654718e-05,-6.21537799575369e-05
2.11689457842849,1.82380317842944e-06,-2.64935626818617e-07,-2.10456272869951e-05,-5.17201466860518e-05
2.1229836235892,2.35261595872757e-06,-9.72059625186276e-07,-2.56782751863753e-05,-3.86562576368388e-05
2.12907312124155,1.95935351795651e-06,-1.59709801815728e-06,-2.81556992808429e-05,-2.39666741732864e-05
2.13516307071399,6.5230817797464e-07,-2.0885073158429e-06,-2.84385927632832e-05,-8.69907481199842e-06
2.14125347132646,-1.56022291613301e-06,-2.39485376885001e-06,-2.66180115769369e-05,6.11456412228335e-06
2.14734432238654,-4.6699376239804e-06,-2.46481358027332e-06,-2.29153244347768e-05,1.95167362248151e-05
2.15343562318566,-8.66852890714748e-06,-2.24717280814936e-06,-1.76821627967555e-05,3.06831189989112e-05
2.15952737299526,-1.35476848372794e-05,-1.69082789144768e-06,-1.14003700209834e-05,3.89812365208829e-05
2.16561957106297,-1.01010511371689e-05,-7.88198376690756e-07,-4.66881628946836e-06,4.4027727132577e-05
2.17171221661028,-6.00858718594577e-06,3.64400004486464e-07,1.92458512801941e-06,4.57144674380746e-05
2.17780530883489,-2.72620823885509e-06,1.68727007784934e-06,7.89180489510959e-06,4.41752393041033e-05
2.18389884691555,-2.46728009201901e-07,3.10122144999871e-06,1.28427047643279e-05,3.97432938903912e-05
2.18999283001694,1.43704398480093e-06,4.52687607054778e-06,1.64850517603609e-05,3.29101971134248e-05
2.19608725729466,2.33230245245697e-06,5.88466803245731e-06,1.86245602230201e-05,2.42846905598831e-05
2.2021821279002,2.44624639071804e-06,7.09484373386115e-06,1.91649339573059e-05,1.45515659836619e-05
2.20827744098584,1.78607899992498e-06,8.07746193060754e-06,1.8107908418867e-05,4.43055508308829e-06
2.21437319570965,3.59007721425857e-07,8.75239362956047e-06,1.55532922475389e-05,-5.36476615728731e-06
2.22046939124042,-1.82775585835134e-06,9.0393223222694e-06,1.16990084391596e-05,-1.41680588925791e-05
2.22656602676265,-4.76699586323099e-06,8.85774380482172e-06,6.84113596835312e-06,-2.14012868262288e-05
2.23266310148149,-8.45149236102484e-06,8.12696645344206e-06,1.37395047585065e-06,-2.66157669978926e-05
2.23876061462775,-9.26654807292939e-06,6.760480655918e-06,-4.21109043120467e-06,-2.95331635395743e-05
2.24485856546236,-4.87569851962873e-06,4.7034938507543e-06,-9.39284160071094e-06,-3.00770759013356e-05
2.2509569532766,-1.31934641750312e-06,2.11168933747356e-06,-1.37492096408676e-05,-2.83568644283374e-05
2.25705577738688,1.4087968586862e-06,-8.25910746749494e-07,-1.69545853930398e-05,-2.46313081680873e-05
2.26315503712847,3.31502368180076e-06,-3.92015383153384e-06,-1.87770263843795e-05,-1.92770880687692e-05
2.26925473184926,4.40563031583394e-06,-6.98175724444614e-06,-1.90783777408201e-05,-1.27574851426443e-05
2.2753548609035,4.68691678504471e-06,-9.82130841774728e-06,-1.78143921708928e-05,-5.59106535702568e-06
2.28145542364553,4.16518689274397e-06,-1.22492650816994e-05,-1.50348504795009e-05,1.67964833772435e-06
2.2875564194235,2.84674823617082e-06,-1.40759556704437e-05,-1.08836811151539e-05,8.51951717552505e-06
2.29365784757316,7.37912170435793e-07,-1.51115794756522e-05,-5.59908040818634e-06,1.44321402897159e-05
2.2997597074115,-2.15500623238074e-06,-1.51662068364079e-05,4.86367857780973e-07,1.89912210480985e-05
2.30586199823052,-5.82568808272252e-06,-1.4049779752248e-05,6.94557313150583e-06,2.18719465020569e-05
2.31196471929095,-1.02678108050867e-05,-1.15721116082569e-05,1.32568186851075e-05,2.28823785280016e-05
2.31806786981602,-8.25149992309049e-06,-7.69763386026671e-06,1.88285054158883e-05,2.1993216414123e-05
2.32417144898776,-5.73845953089539e-06,-2.78816596877834e-06,2.31717416224739e-05,1.93376536156907e-05
2.33027545595137,-3.61853739667569e-06,2.81187938058266e-06,2.59343893645266e-05,1.51735552497325e-05
2.33637988982343,-1.88620364664187e-06,8.7588899999662e-06,2.68761754831406e-05,9.853847110092e-06
2.3424847497004,-5.35925432935361e-07,1.47086920255401e-05,2.58688775117185e-05,3.79942821524496e-06
2.34859003466709,4.37832995920182e-07,2.03165503568353e-05,2.28965475624761e-05,-2.52795520189738e-06
2.35469574380508,1.04061034582354e-06,2.52371685585439e-05,1.80557366640041e-05,-8.65287114672786e-06
2.3608018762013,1.27794818870055e-06,2.91246896591701e-05,1.15557179804745e-05,-1.41134023587622e-05
2.36690843095643,1.15539108152906e-06,3.1632696007794e-05,3.71871087482574e-06,-1.84883820335926e-05
2.37301540719344,6.78486370241702e-07,3.24142098151554e-05,-5.0198957325486e-06,-2.14246685296147e-05
2.37912280406605,-1.47215586912111e-07,3.11216935770394e-05,-1.4111320076943e-05,-2.26644552141826e-05
2.38523062076729,-1.31616158953903e-06,2.74070499484027e-05,-2.28931644151498e-05,-2.20726183853894e-05
2.39133885653794,3.53937379431032e-07,2.09676198137843e-05,-3.05925752060633e-05,-1.96640229961978e-05
2.39744751067417,5.76399815690926e-06,1.22117853903954e-05,-3.64845699862899e-05,-1.56177811448042e-05
2.4035565825269,9.85669639654397e-06,1.8496989256404e-06,-4.00856245526805e-05,-1.02396089743357e-05
2.40966607149126,1.26366185720829e-05,-9.45006239346277e-06,-4.10733027259392e-05,-3.92243974426203e-06
2.4157759769944,1.41083545845396e-05,-2.10179595886285e-05,-3.92775947044413e-05,2.88082800750679e-06
2.42188629848316,1.42764978030864e-05,-3.21834929896933e-05,-3.46812822330085e-05,9.6843038721317e-06
2.42799703541182,1.31456450825365e-05,-4.22752024955774e-05,-2.74203032803909e-05,1.59961413446528e-05
2.43410818722984,1.07203966330362e-05,-5.06206685573741e-05,-1.77841173070947e-05,2.13456349538003e-05
2.4402197533695,7.00535625891525e-06,-5.65465126143404e-05,-6.21606930138192e-06,2.53103789080936e-05
2.44633173323366,2.00513107245837e-06,-5.93783980470593e-05,6.68624523607386e-06,2.75434884864897e-05
2.45244412618344,-4.27566836445353e-06,-5.84410304810299e-05,2.01706162638798e-05,2.78008819327463e-05
2.45855693152587,-1.1832428034475e-05,-5.30581588486044e-05,3.33298552815121e-05,2.59686242221128e-05
2.46467014850161,-2.06605305219488e-05,-4.25525757984515e-05,4.51014309214022e-05,2.20903329558878e-05
2.47078377627274,-2.48892316661797e-05,-2.71456623968112e-05,5.43441370821255e-05,1.63915283174319e-05
2.47689781391622,-2.70848270278326e-05,-8.55314952775628e-06,6.02697584915549e-05,9.25624676169351e-06
2.48301226043396,-2.76795375709413e-05,1.20236478936157e-05,6.23949542363329e-05,1.16406147236828e-06
2.48912711477087,-2.66680850222793e-05,3.33871820302378e-05,6.04513708729764e-05,-7.34441444414377e-06
2.49524237583322,-2.40451905722415e-05,5.43377901102795e-05,5.43861581640133e-05,-1.56971551422439e-05
2.50135804250698,-1.98055748086602e-05,7.36736956019111e-05,4.43625422521871e-05,-2.33204383010221e-05
2.50747411367629,-1.3943957711951e-05,9.01910092823155e-05,3.07603987771381e-05,-2.96686504510896e-05
2.51359058824179,-6.45505868380737e-06,0.000102683730190061,1.41768253261901e-05,-3.42541808747565e-05
2.5197074651391,2.66640341651617e-06,0.000109943746436202,-4.57328576850493e-06,-3.66774038179047e-05
2.52582474335723,1.34257103163284e-05,0.000110760836671895,-2.44566751568775e-05,-3.66567502262986e-05
2.53194242195701,2.58281442833927e-05,0.000103922670736114,-4.4221144678826e-05,-3.40588676083601e-05
2.53806050008956,3.98789880347086e-05,8.82148108212373e-05,-6.23949849996762e-05,-2.89288685385634e-05
2.54417897701475,5.71503527119726e-05,6.27975675180043e-05,-7.72988840239168e-05,-2.15204705343765e-05
2.55029785211742,7.27757348091947e-05,3.06815958026517e-05,-8.75161038794113e-05,-1.23002949967094e-05
2.55641712490505,8.24471187783925e-05,-5.52524547970768e-06,-9.22879268188475e-05,-1.86609147106026e-06
2.56253679498386,8.61641956060754e-05,-4.3718313436841e-05,-9.11824186685121e-05,9.11450495361435e-06
2.56865686203146,8.39266626352819e-05,-8.17890803153227e-05,-8.40684960853342e-05,1.99383378297577e-05
2.57477732576939,7.57342235963187e-05,-0.000117625135347667,-7.11167831266785e-05,2.99006098557845e-05
2.58089818593565,6.15865883566956e-05,-0.000149110186124991,-5.28004672366182e-05,3.83288789795721e-05
2.58701944225727,4.14834731746667e-05,-0.000174124060599649,-2.98961553670432e-05,4.4617173134184e-05
2.59314109442278,1.54246004871039e-05,-0.000190542708741732,-3.48472948970959e-06,4.82602202589435e-05
2.5992631420547,-1.65903007638928e-05,-0.000196238204433269,2.5047798177296e-05,4.88877969293292e-05
2.60538558468203,-5.45614954943631e-05,-0.000189078746970663,5.40094300148463e-05,4.62991927627795e-05
2.61150842171273,-9.84892421952337e-05,-0.000166928663166077,8.14013281165861e-05,4.04977920371111e-05
2.61763165240612,-0.000148373793154918,-0.000127648408892565,0.00010491696008231,3.17257720965892e-05
2.62375527584571,-0.00018330040013375,-7.36730605177126e-05,0.000122178075360108,2.04922160914084e-05
2.62987929092486,-0.000203610597660358,-1.2188886372275e-05,0.000131855149213848,7.51082813362005e-06
2.63600369636894,-0.000210064260768168,5.33144537695312e-05,0.000133292181692254,-6.41386618081921e-06
2.64212849077386,-0.000202645288307089,0.000119356855341597,0.000126234239986479,-2.04331214844025e-05
2.64825367264538,-0.000181337587180198,0.000182451075499585,0.000110828602630764,-3.36911821318095e-05
2.65437924043841,-0.000146125072611198,0.000239102735504924,8.76259668873393e-05,-4.53626312036385e-05
2.66050519259634,-9.69916679829042e-05,0.000285810323549484,5.75816553376383e-05,-5.46898799945308e-05
2.6666315275904,-3.39213051092939e-05,0.000319065197073669,2.20568221697812e-05,-6.10207963613664e-05
2.67275824395906,4.3102076044636e-05,0.000335351585625872,-1.71803406107229e-05,-6.38464730700404e-05
2.67888534034741,0.000134094527125852,0.000331146593555511,-5.79533976381749e-05,-6.2839135693622e-05
2.68501281554663,0.00023907209136755,0.000302920202203214,-9.76764645685365e-05,-5.78901902663309e-05
2.69114066853341,0.000358050803591479,0.000247135273199348,-0.000133353003542079,-4.91484096672239e-05
2.69726889850944,0.000465839502027707,0.000162195930745265,-0.000161613737621415,-3.7057823618936e-05
2.70339750493617,0.000522609253220135,6.20678157554541e-05,-0.000179942364010631,-2.23485466450566e-05
2.70952648753215,0.000546155232402294,-4.5398413707935e-05,-0.000187364395110056,-5.89188538155355e-06
2.71565584622933,0.000536443554980192,-0.000154800609612867,-0.00018345355456238,1.13846256020329e-05
2.72178558112279,0.000493440358493603,-0.000260724835803928,-0.000168268068228106,2.85334092877082e-05
2.72791569242046,0.000417111802505392,-0.000357745372278903,-0.000142352177433615,4.46222533404456e-05
2.73404618039282,0.00030742406884028,-0.000440424718239384,-0.000106737652085416,5.87698581026872e-05
2.74017704532254,0.000164343361537821,-0.000503313596538759,-6.29453034100985e-05,7.01815258045905e-05
2.74630828745408,-1.21640930188929e-05,-0.000540950957252557,-1.29864958045209e-05,7.81849905028553e-05
2.75243990694329,-0.000222132046016897,-0.000547863981601548,4.06353409038069e-05,8.22663888898804e-05
2.75857190380697,-0.00046559422618098,-0.000518568085759333,9.49232002946429e-05,8.21063720725508e-05
2.76470427787238,-0.000742584339682299,-0.000447566925140317,0.000146384988333173,7.76163582075315e-05
2.77083702872674,-0.0010531360699893,-0.000329352397873604,0.000191032012757343,6.89749256788212e-05
2.77697015566739,-0.00118433296353545,-0.000176355372390074,0.000224922626625322,5.66546305379954e-05
2.78310365767192,-0.00123692947950224,-1.19858272413065e-05,0.000246354562614965,4.13317361868408e-05
2.78923753342278,-0.00121714160354776,0.000156532774782356,0.000254668025304918,2.37525617992625e-05
2.79537178135519,-0.00112487294911811,0.000321984536861502,0.00024965259207048,4.6968465576363e-06
2.80150639970585,-0.000960027169556691,0.000477136862706101,0.000231548669890885,-1.50470590087991e-05
2.80764138656187,-0.000722507958126164,0.000614740461567753,0.0002010489815409,-3.47071076278729e-05
2.81377673990964,-0.000412219048392998,0.000727529352624335,0.00015930005132475,-5.35525768571205e-05
2.81991245768372,-2.90642142928085e-05,0.000808220870014697,0.000107903691023279,-7.09191966384498e-05
2.82604853781579,0.000427052729673703,0.000849515667795459,4.89184847553611e-05,-8.62343836821647e-05
2.83218497828364,0.000956227928042252,0.000844097724689814,-1.51387257402872e-05,-9.90425817521809e-05
2.83832177716015,0.0015585574844638,0.000784634349237486,-8.12913568985212e-05,-0.000109030709016432
2.84445893266234,0.00223413746141582,0.000663776184845755,-0.000146101599159487,-0.000116053710663311
2.85059644320039,0.00270939150601847,0.000480491108242558,-0.0002057317263783,-0.000120159811290767
2.85673430742231,0.00281098432127088,0.000274313917867232,-0.000257604938300004,-0.000121578965083387
2.86287252422525,0.00278978803629547,5.83432643458596e-05,-0.000300941692406387,-0.000120618023901983
2.86901109273207,0.00264562277917015,-0.000161431510386423,-0.000335296850900861,-0.000117613031937335
2.87515001226253,0.00237830874103031,-0.000379005736525947,-0.000360480147688803,-0.000112918002032869
2.88128928230462,0.00198766617624359,-0.000588359419546829,-0.000376557111594716,-0.000106894225903174
2.8874289024857,0.00147351540291436,-0.000783457243934569,-0.000383849991345424,-9.98995350189085e-05
2.89356887254377,0.000835676803245081,-0.000958248576538652,-0.000382938677638741,-9.2277510541061e-05
2.89970919229862,7.39708239386182e-05,-0.00110666747024082,-0.000374661628112833,-8.4346642428687e-05
2.90584986162303,-0.000811782023530841,-0.00122263266721187,-0.00036011678922535,-7.63894384667868e-05
2.91199088041387,-0.00182176116253185,-0.00130004760300187,-0.000340662520266355,-6.86414825558393e-05
2.9181322485633,-0.002956145950836,-0.00133280040976962,-0.000317918516124277,-6.1280443517792e-05
2.92427396592985,-0.00421511568031642,-0.00131476392030962,-0.000293766729516135,-5.44150315906111e-05
2.93041603230981,-0.00448411614119103,-0.00126370681532562,-0.000270028479629997,-4.80771650614833e-05
2.93655844741627,-0.00467088712534666,-0.00120397400715209,-0.000247337765386119,-4.22497267671031e-05
2.94270121087804,-0.00478818637368556,-0.00113757927678297,-0.000225946183697699,-3.69025384712392e-05
2.94884432224664,-0.00483587399795381,-0.0010665389186414,-0.000206043560721703,-3.19977497816963e-05
2.95498778100363,-0.00481381013222721,-0.000992875358464228,-0.000187757695692833,-2.74918681055545e-05
2.96113158656786,-0.00472185493316952,-0.000918617152624623,-0.00017115410297168,-2.33377978786056e-05
2.96727573830282,-0.00455986858055019,-0.000845798987492952,-0.000156235754916078,-1.94868919537281e-05
2.97342023552397,-0.00432771127707607,-0.000776461678228805,-0.000142942823896242,-1.58910133496567e-05
2.97956507750604,-0.00402524324917577,-0.000712652168552902,-0.000131152426035811,-1.25046079073428e-05
2.98571026349035,-0.00365232474682384,-0.00065642352939078,-0.000120678362508504,-9.28678820897592e-06
2.99185579269215,-0.00320881604415544,-0.000609834958417219,-0.000111270863212951,-6.20342795811827e-06
2.99800166430797,-0.00269457743950144,-0.0005749517787959,-0.000102616329093119,-3.22926790767029e-06
3.00414787752294,-0.00238783412693544,-0.000551982739285569,-9.43464158019607e-05,-3.49994538164152e-07
3.01029443151767,-0.00234193016804935,-0.000531048458701523,-8.62523641774609e-05,2.43856860809583e-06
3.01644132547195,-0.00229630500078893,-0.000510371479151909,-7.83234920803845e-05,5.13787741645317e-06
3.02258855856518,-0.00225095823864971,-0.000489950421029124,-7.05581312022206e-05,7.74933938538982e-06
3.02873612997638,-0.00220588949467029,-0.000469783906962364,-6.29546214684895e-05,1.02743489654408e-05
3.03488403888421,-0.00216109838138954,-0.000449870561281515,-5.55113110059691e-05,1.27142877460871e-05
3.04103228446692,-0.00211658451100233,-0.000430209010790056,-4.82265564765403e-05,1.50705253029044e-05
3.04718086590243,-0.00207234749511293,-0.00041079788397763,-4.10987226877666e-05,1.73444182650211e-05
3.05332978236823,-0.00202838694496915,-0.000391635811383753,-3.4126182775203e-05,1.9537311016237e-05
3.05947903304146,-0.00198470247127847,-0.000372721425754341,-2.7307318176414e-05,2.16505354562847e-05
3.06562861709889,-0.00194129368434872,-0.000354053361772741,-2.06405184856081e-05,2.36854113712058e-05
3.0717785337169,-0.0018981601940332,-0.000335630256339023,-1.41241816181941e-05,2.56432460319062e-05
3.0779287820715,-0.00185530160969205,-0.000317450748000529,-7.75671357688961e-06,2.75253346566282e-05
3.0840793613383,-0.0018127175403114,-0.000299513477823896,-1.53652887264718e-06,2.93329602373223e-05
3.09023027069257,-0.0017704075943595,-0.000281817088630134,4.53795012005829e-06,3.10673937330832e-05
3.09638150930917,-0.00172837137979562,-0.000264360225446887,1.0468292641438e-05,3.27298940465719e-05
3.10253307636261,-0.00168660850424801,-0.000247141535307315,1.62560596170044e-05,3.4321708170505e-05
3.10868497102701,-0.00164511857482343,-0.000230159667295667,2.1902804134623e-05,3.5844071028464e-05
3.11483719247612,-0.0016039011982234,-0.000213413272608445,2.74100708497484e-05,3.72982059651487e-05
3.12098973988329,-0.0015629559806294,-0.000196901004519417,3.27793965332378e-05,3.86853243883375e-05
3.12714261242153,-0.00152228252784492,-0.000180621518286148,3.80123096197369e-05,4.00066257409483e-05
3.13329580926345,-0.00148188044517703,-0.000164573471455157,4.31103304685731e-05,4.12632980764332e-05
3.13944932958128,-0.00144174933748654,-0.000148755523403053,4.80749712763469e-05,4.24565180820437e-05
3.14560317254691,-0.00140188880918712,-0.00013316633573598,5.29077363080329e-05,4.35874502964547e-05
3.1517573373318,-0.00136229846432925,-0.000117804572191514,5.76101216095223e-05,4.4657248053852e-05
3.15791182310709,-0.00132297790632047,-0.00010266889842444,6.21836153591662e-05,4.5667053307765e-05
3.16406662904349,-0.00128392673835957,-8.7757982465737e-05,6.66296973907545e-05,4.66179965720391e-05
3.17022175431138,-0.00124514456300771,-7.30704940923686e-05,7.09498396263034e-05,4.75111970177725e-05
3.17637719808074,-0.00120663098247649,-5.86051055004529e-05,7.5145505976583e-05,4.83477626188848e-05
3.18253295952118,-0.00116838559849637,-4.43604908242128e-05,7.92181524235024e-05,4.91287899654706e-05
3.18868903780194,-0.00113040801241235,-3.03353263914072e-05,8.31692268599514e-05,4.98553647709912e-05
3.19484543209187,-0.00109269782502705,-1.65282905371367e-05,8.70001690264194e-05,5.05285614104426e-05
3.20100214155947,-0.00105525463678695,-2.93806383837742e-06,9.07124109066048e-05,5.11494434616115e-05
3.20715916537284,-0.00101807804761271,1.04366711126861e-05,9.43073765094143e-05,5.17190632255643e-05
3.21331650269972,-0.0009811676570749,2.35972295235102e-05,9.77864817253693e-05,5.22384623775643e-05
3.21947415270746,-0.000944523064228662,3.65449244921623e-05,0.000101151134723822,5.27086715921309e-05
3.22563211456307,-0.000908143867727307,4.92810670237632e-05,0.000104402735711147,5.31307107327591e-05
3.23179038743315,-0.000872029665741387,6.18069660162652e-05,0.000107542676602156,5.35055889785435e-05
3.23794897048393,-0.00083618005609447,7.41239280206646e-05,0.000110572342012595,5.38343048048958e-05
3.24410786288128,-0.000800594636047724,8.62332577384913e-05,0.00011349310825305,5.41178460203217e-05
3.2502670637907,-0.000765273002520622,9.81362575943556e-05,0.000116306343887948,5.43571899283725e-05
3.25642657237729,-0.000730214751921433,0.000109834227858601,0.000119013409498029,5.45533031424018e-05
3.26258638780579,-0.000695419480244187,0.000121328466599967,0.000121615658258174,5.47071420719737e-05
3.26874650924059,-0.000660886783123558,0.000132620269835756,0.000124114434769897,5.48196526722928e-05
3.27490693584566,-0.000626616255603465,0.000143710931380271,0.000126511076491674,5.48917703525587e-05
3.28106766678463,-0.000592607492454842,0.000154601742918805,0.000128806912629059,5.49244202607513e-05
3.28722870122075,-0.000558860087838715,0.000165293993897805,0.00013100326504783,5.49185175898937e-05
3.2933900383169,-0.000525373635669876,0.000175788971740662,0.000133101447209003,5.48749672193702e-05
3.29955167723557,-0.000492147729228626,0.000186087961480298,0.000135102765345001,5.47946637258561e-05
3.30571361713889,-0.000459181961600929,0.000196192246168471,0.000137008517752151,5.46784918041536e-05
3.31187585718861,-0.000426475925180448,0.000206103106642893,0.00013881999490729,5.45273261253085e-05
3.31803839654612,-0.000394029212136951,0.000215821821480588,0.000140538479539312,5.43420314093491e-05
3.32420123437243,-0.000361841414048929,0.000225349667207627,0.000142165246837961,5.41234624606553e-05
3.33036436982817,-0.00032991212215542,0.000234687918029147,0.00014370156431407,5.3872464149936e-05
3.33652780207361,-0.000298240927265303,0.000243837846069113,0.000145148691308026,5.35898717629434e-05
3.34269153026864,-0.00026682741972049,0.000252800721178897,0.000146507880222535,5.32765106901998e-05
3.34885555357278,-0.000235671189465714,0.000261577811016281,0.000147780375216366,5.29331967386163e-05
3.35501987114517,-0.000204771825964405,0.000270170381134555,0.00014896741306279,5.25607360612969e-05
3.36118448214459,-0.000174128918294651,0.000278579694782105,0.00015007022280985,5.21599253639812e-05
3.36734938572946,-0.00014374205508938,0.000286807013077103,0.000151090026060878,5.17315515079836e-05
3.37351458105778,-0.000113610824568241,0.000294853594895927,0.000152028036382961,5.12763923624174e-05
3.37968006728724,-8.37348145364375e-05,0.000302720696884622,0.000152885460265474,5.07952160768489e-05
3.3858458435751,-5.41136122671665e-05,0.000310409573522466,0.000153663496361248,5.02887815661631e-05
3.3920119090783,-2.47468047628964e-05,0.00031792147702655,0.000154363335708564,4.97578385021148e-05
3.39817826295338,4.36602152358506e-06,0.000325257657381315,0.000154986161880532,4.92031271938265e-05
3.40434490435651,3.32252804270222e-05,0.000332419362454194,0.000155533150982975,4.86253789207823e-05
3.4105118324435,6.1831386431345e-05,0.000339407837701418,0.000156005471385186,4.80253157961083e-05
3.41667904636977,9.01847541917257e-05,0.000346224326571461,0.000156404284117596,4.74036507619623e-05
3.42284654529039,0.000118285798972393,0.000352870070099018,0.00015673074273373,4.67610879424267e-05
3.42901432836005,0.000146134936343567,0.000359346307185723,0.000156985993127305,4.60983223471808e-05
3.43518239473307,0.000173732582418151,0.000365654274400312,0.000157171174007435,4.54160400995454e-05
3.44135074356341,0.000201079153601889,0.000371795206166398,0.000157287416202882,4.47149185845869e-05
3.44751937400463,0.000228175066776744,0.000377770334602097,0.000157335843566244,4.39956261806057e-05
3.45368828520995,0.000255020739283154,0.000383580889645921,0.00015731757211157,4.32588227432202e-05
3.45985747633221,0.000281616588804337,0.000389228098910571,0.000157233710767695,4.25051593404035e-05
3.46602694652387,0.000307963033506181,0.000394713187678603,0.000157085360906887,4.17352785253561e-05
3.47219669493705,0.000334060491983995,0.000400037379200556,0.000156873616517377,4.09498139638269e-05
3.47836672072346,0.000359909383187799,0.000405201894299143,0.000156599564250209,4.01493911330339e-05
3.48453702303446,0.000385510126466901,0.000410207951568064,0.000156264283299233,3.93346268553515e-05
3.49070760102106,0.000410863141740787,0.000415056767360771,0.00015586884573875,3.85061295895566e-05
3.49687845383386,0.000435968849187374,0.000419749555648674,0.000155414316079753,3.76644992813442e-05
3.50304958062312,0.000460827669439943,0.000424287528296356,0.000154901751591136,3.68103279161284e-05
3.50922098053872,0.000485440023589836,0.000428671894830753,0.000154332202271089,3.59441988688145e-05
3.51539265273018,0.00050980633311078,0.000432903862491758,0.000153706710888735,3.50666874222689e-05
3.52156459634664,0.000533927019888725,0.000436984636162576,0.000153026312712384,3.41783607599282e-05
3.52773681053688,0.000557802506247287,0.000440915418449641,0.000152292036081451,3.32797780214856e-05
3.53390929444931,0.000581433214902669,0.000444697409872096,0.000151504901884511,3.23714900951616e-05
3.54008204723196,0.000604819568945012,0.000448331808397877,0.00015066592374649,3.14540398086394e-05
3.54625506803251,0.000627961991971374,0.000451819809878621,0.000149776108176033,3.05279625690926e-05
3.55242835599826,0.00065086090793112,0.000455162607790724,0.00014883645442109,2.95937851640367e-05
3.55860191027614,0.000673516741128166,0.000458361393282486,0.000147847954645923,2.8652027227041e-05
3.56477573001273,0.000695929916431224,0.000461417355227642,0.000146811593641766,2.77032000776534e-05
3.57094981435421,0.000718100858961044,0.000464331680295961,0.000145728349272761,2.67478075594275e-05
3.57712416244643,0.000740029994292887,0.000467105552631073,0.00014459919213561,2.57863458623144e-05
3.58329877343484,0.000761717748512423,0.000469740154246592,0.000143425085613801,2.48193033987448e-05
3.58947364646454,0.0007831645479305,0.00047223666482661,0.000142206986287191,2.3847161112381e-05
3.59564878068026,0.000804370819430074,0.000474596261588928,0.000140945843297254,2.28703922254874e-05
3.60182417522636,0.000825336990200553,0.000476820119526845,0.000139642598775445,2.1889462814478e-05
3.60799982924684,0.000846063487866297,0.000478909411469428,0.000138298187935979,2.09048312817631e-05
3.61417574188533,0.000866550740470975,0.000480865307560017,0.000136913538768345,1.99169487261068e-05
3.62035191228508,0.000886799176471969,0.000482688975887651,0.00013548957233781,1.89262588622186e-05
3.62652833958899,0.000906809224644532,0.000484381582124969,0.000134027202580826,1.79331983243602e-05
3.63270502293959,0.000926581314273509,0.000485944289633076,0.000132527336512246,1.69381961579271e-05
3.63888196147904,0.000946115874995047,0.000487378259314664,0.000130990874116466,1.59416746203711e-05
3.64505915434914,0.000965413336897186,0.000488684649966491,0.000129418708367514,1.49440487454883e-05
3.65123660069131,0.000984474130346076,0.000489864617809115,0.000127811725358507,1.39457263638671e-05
3.65741429964662,0.00100329868624412,0.000490919316808977,0.000126170804142037,1.29471083962385e-05
3.66359225035577,0.00102188743584988,0.000491849898576123,0.000124496816747549,1.19485888308375e-05
3.66977045195909,0.00104024081076945,0.000492657512384721,0.000122790628532813,1.09505545798791e-05
3.67594890359654,0.00105835924305586,0.000493343305062498,0.000121053097739629,9.95338587987775e-06
3.68212760440772,0.00107624316518533,0.000493908421188383,0.000119285075787624,8.95745594988685e-06
3.68830655353188,0.00109389300995538,0.000494354003015298,0.000117487407156554,7.96313156764033e-06
3.69448575010788,0.0011113092106279,0.000494681190188325,0.000115660929644003,6.9707723429243e-06
3.70066519327423,0.0011284922008533,0.000494891120260657,0.000113806473966777,5.98073160138501e-06
3.70684488216907,0.00114544241463823,0.000494984928176453,0.000111924864121178,4.99335580649314e-06
3.71302481593017,0.00116216028642798,0.000494963746777233,0.000110016917309856,4.00898504799994e-06
3.71920499369495,0.00117864625096965,0.000494828706235574,0.000108083443920922,3.02795272199096e-06
3.72538541460044,0.00119490074354897,0.000494580934535525,0.000106125247481072,2.05058596167154e-06
3.73156607778335,0.00121092419977544,0.000494221557188001,0.000104143124824075,1.07720515844964e-06
3.73774698237997,0.00122671705559115,0.000493751697372879,0.00010213786596044,1.08124628318993e-07
3.74392812752628,0.00124227974743359,0.000493172475845492,0.000100110254201528,-8.56347757952769e-07
3.75010951235785,0.00125761271206171,0.000492485010994997,9.80610661720562e-05,-1.81591028068195e-06
3.75629113600992,0.00127271638664935,0.000491690418759266,9.5991071682793e-05,-2.77026769195456e-06
3.76247299761734,0.00128759120872332,0.000490789812759018,9.39010338369412e-05,-3.71913068803667e-06
3.76865509631463,0.00130223761628071,0.000489784304127554,9.17917092342188e-05,-4.66221618078878e-06
3.7748374312359,0.00131665604762958,0.000488675001677286,8.96638476768893e-05,-5.59924711479032e-06
3.78102000151495,0.00133084694152454,0.0004874630117294,8.75181922991462e-05,-6.52995258243867e-06
3.78720280628517,0.0013448107370262,0.000486149438287251,8.53554796015075e-05,-7.45406752034884e-06
3.79338584467962,0.00135854787366996,0.000484735382860766,8.31764394343278e-05,-8.37133295979739e-06
3.79956911583097,0.00137205879132255,0.000483221944564902,8.0981795180683e-05,-9.28149554036384e-06
3.80575261887156,0.00138534393027524,0.00048161022011335,7.87722635887553e-05,-1.01843081535266e-05
3.81193635293333,0.00139840373114728,0.000479901303816295,7.65485547348591e-05,-1.1079529026819e-05
3.81812031714789,0.00141123863498578,0.0004780962875195,7.43113721654141e-05,-1.19669224399655e-05
3.82430451064648,0.00142384908324831,0.000476196260636928,7.20614129758304e-05,-1.28462582898844e-05
3.83048893255996,0.00143623551765633,0.000474202310288261,6.9799367577023e-05,-1.37173120373615e-05
3.83667358201884,0.00144839838046869,0.000472115520831173,6.75259199678218e-05,-1.45798648708572e-05
3.84285845815328,0.00146033811426545,0.000469936974528189,6.52417477645934e-05,-1.54337033905978e-05
3.84904356009306,0.00147205516185941,0.000467667751083877,6.29475219567117e-05,-1.62786198890149e-05
3.8552288869676,0.00148354996672003,0.000465308927777685,6.0643906888157e-05,-1.71144119112625e-05
3.86141443790598,0.00149482297247904,0.00046286157932771,5.83315607931956e-05,-1.79408825027096e-05
3.8676002120369,0.00150587462323549,0.000460326778237267,5.60111353640393e-05,-1.87578402221796e-05
3.87378620848869,0.00151670536343216,0.00045770559435258,5.36832757805909e-05,-1.95650987122866e-05
3.87997242638935,0.0015273156379582,0.000454999095071275,5.13486209123153e-05,-2.03624770470494e-05
3.88615886486648,0.00153770589194993,0.000452208345499031,4.9007803113886e-05,-2.11497992949066e-05
3.89234552304736,0.00154787657104911,0.000449334408162497,4.66614485022085e-05,-2.19268951298656e-05
3.89853240005888,0.00155782812123432,0.00044637834315046,4.43101769091133e-05,-2.26935987605571e-05
3.90471949502758,0.00156756098879407,0.000443341208076104,4.19546015322735e-05,-2.34497500495021e-05
3.91090680707964,0.00157707562043864,0.00044022405813349,3.95953295343512e-05,-2.41951937282189e-05
3.91709433534087,0.00158637246332655,0.00043702794604136,3.72329616098474e-05,-2.49297792716412e-05
3.92328207893675,0.00159545196482493,0.000433753921923119,3.48680922274322e-05,-2.56533614014827e-05
3.92947003699237,0.00160431457280117,0.000430403033641457,3.25013094849751e-05,-2.63657996709222e-05
3.93565820863247,0.00161296073546437,0.000426976326384174,3.01331953382818e-05,-2.70669582772941e-05
3.94184659298144,0.00162139090140096,0.000423474843013108,2.77643255026532e-05,-2.77567066185972e-05
3.94803518916328,0.00162960551951114,0.000419899623859026,2.53952694130138e-05,-2.84349186185967e-05
3.95422399630167,0.00163760503909971,0.000416251706580298,2.30265901725524e-05,-2.91014728462701e-05
3.96041301351991,0.00164538990986873,0.000412532126695048,2.0658844832221e-05,-2.97562528253016e-05
3.96660223994094,0.00165296058186837,0.000408741916998871,1.8292584312455e-05,-3.03991463356235e-05
3.97279167468736,0.00166031750546135,0.00040488210782424,1.59283532854878e-05,-3.1030046153127e-05
3.97898131688138,0.00166746113148421,0.000400953727075966,1.35666901359268e-05,-3.16488492512898e-05
3.98517116564489,0.00167439191103972,0.000396957800067558,1.12081273589396e-05,-3.22554573700674e-05
3.99136122009938,0.00168111029563015,0.000392895349701907,8.85319121241342e-06,-3.28497764919141e-05
3.99755147936603,0.00168761673719193,0.000388767396270606,6.50240185677781e-06,-3.34317170984139e-05
4.0037419425656,0.00169391168786928,0.000384574957744358,4.15627335991718e-06,-3.40011940122743e-05
4.00993260881856,0.00169999560028744,0.000380319049360697,1.81531380028151e-06,-3.45581265547959e-05
4.01612347724498,0.00170586892747659,0.00037600068396229,-5.19974985650853e-07,-3.51024380319058e-05
4.02231454696458,0.00171153212263253,0.000371620871893297,-2.84909700360108e-06,-3.56340561559827e-05
4.02850581709672,0.00171698563955636,0.000367180620989385,-5.17156226666609e-06,-3.61529127580535e-05
4.03469728676042,0.00172222993219628,0.000362680936441887,-7.48688697386379e-06,-3.66589439886787e-05
4.04088895507433,0.00172726545501139,0.000358122821059291,-9.79459330833005e-06,-3.71520898579972e-05
4.04708082115674,0.00173209266271283,0.000353507275097964,-1.20942090861483e-05,-3.76322944454554e-05
4.05327288412559,0.00173671201045434,0.000348835296239789,-1.43852685324402e-05,-3.80995061270458e-05
4.05946514309847,0.00174112395368211,0.000344107879609154,-1.6667311481059e-05,-3.85536769653043e-05
4.06565759719259,0.00174532894826536,0.000339326017960794,-1.89398839352507e-05,-3.89947631787832e-05
4.07185024552484,0.00174932745030535,0.000334490701290768,-2.12025375912245e-05,-3.9422724574545e-05
4.07804308721171,0.0017531199164573,0.000329602917246115,-2.34548301003236e-05,-3.98375250780383e-05
4.08423612136938,0.00175670680348967,0.000324663650813132,-2.56963251273145e-05,-4.02391323093432e-05
4.09042934711364,0.00176008856873894,0.000319673884547602,-2.79265919876166e-05,-4.06275176994264e-05
4.09662276355994,0.00176326566974738,0.000314634598272513,-3.01452059555115e-05,-4.10026562170679e-05
4.10281636982336,0.00176623856454173,0.000309546769513187,-3.23517480602222e-05,-4.1364526847452e-05
4.10901016501866,0.00176900771134941,0.000304411373072452,-3.45458052180485e-05,-4.17131118776296e-05
4.1152041482602,0.00177157356886768,0.000299229381216416,-3.67269701791147e-05,-4.20483972980848e-05
4.12139831866202,0.00177393659608161,0.000294001763628469,-3.88948413346062e-05,-4.23703726957028e-05
4.12759267533779,0.00177609725231595,0.000288729487573495,-4.10490227560166e-05,-4.26790311335474e-05
4.13378721740081,0.00177805599732572,0.000283413517690641,-4.31891245752338e-05,-4.29743691832059e-05
4.13998194396407,0.00177981329111355,0.000278054815946655,-4.53147624051521e-05,-4.32563867074765e-05
4.14617685414015,0.00178136959411634,0.000272654341873648,-4.7425557598176e-05,-4.35250870430292e-05
4.15237194704133,0.00178272536703203,0.000267213052395011,-4.95211372534455e-05,-4.37804769673751e-05
4.1585672217795,0.00178388107096952,0.000261731901852308,-5.16011341424849e-05,-4.40225663436403e-05
4.1647626774662,0.00178483716735918,0.00025621184199672,-5.36651866321455e-05,-4.42513685234756e-05
4.17095831321264,0.00178559411795008,0.000250653822045108,-5.57129386993187e-05,-4.4466899838787e-05
4.17715412812964,0.00178615238494513,0.000245058788680598,-5.77440401628728e-05,-4.46691799514752e-05
4.1833501213277,0.00178651243070677,0.000239427685865108,-5.97581462433406e-05,-4.48582317057207e-05
4.18954629191695,0.00178667471808164,0.000233761455089308,-6.17549177320748e-05,-4.50340809157586e-05
4.19574263900718,0.00178663971021146,0.000228061035198089,-6.37340212227094e-05,-4.51967565006343e-05
4.2019391617078,0.00178640787058789,0.000222327362485551,-6.56951286181228e-05,-4.53462903257217e-05
4.2081358591279,0.00178597966300403,0.00021656137066506,-6.76379175269614e-05,-4.54827174329736e-05
4.2143327303762,0.00178535555165911,0.000210763990881525,-6.95620708950456e-05,-4.56060756313157e-05
4.22052977456107,0.00178453600106212,0.000204936151517423,-7.14672774002509e-05,-4.57164056049657e-05
4.22672699079052,0.00178352147599467,0.000199078778574572,-7.33532311487173e-05,-4.58137510266458e-05
4.23292437817223,0.0017823124416904,0.000193192795279826,-7.52196315750296e-05,-4.58981582493286e-05
4.23912193581352,0.00178090936363106,0.000187279122434883,-7.70661837584298e-05,-4.59696764932233e-05
4.24531966282134,0.00177931270767945,0.000181338678101208,-7.8892598044744e-05,-4.60283577828733e-05
4.25151755830231,0.0017775229399882,0.000175372377757134,-8.06985903107949e-05,-4.60742565385483e-05
4.25771562136268,0.00177554052710197,0.000169381134314593,-8.2483881956792e-05,-4.61074302614502e-05
4.26391385110838,0.00177336593582363,0.00016336585798647,-8.42481995015758e-05,-4.61279387476573e-05
4.27011224664495,0.00177099963340978,0.000157327456510636,-8.59912750579055e-05,-4.61358445485468e-05
4.27631080707762,0.00176844208729435,0.000151266834836627,-8.77128457943086e-05,-4.61312126778163e-05
4.28250953151122,0.00176569376536386,0.000145184895365003,-8.9412654639722e-05,-4.61141106935428e-05
4.28870841905028,0.00176275513579325,0.000139082538048768,-9.10904496199647e-05,-4.60846085683728e-05
4.29490746879895,0.00175962666703007,0.000132960659865605,-9.27459839371933e-05,-4.60427787916581e-05
4.30110667986104,0.00175630882795781,0.000126820155490928,-9.437901639787e-05,-4.59886961378934e-05
4.30730605134,0.00175280208774818,0.000120661916811002,-9.59893107312331e-05,-4.59224377123631e-05
4.31350558233895,0.00174910691582156,0.00011448683304322,-9.75766360707676e-05,-4.58440831694505e-05
4.31970527196064,0.0017452237820087,0.000108295790983848,-9.9140767018136e-05,-4.57537141935952e-05
4.32590511930749,0.00174115315646786,0.000102089674470043,-0.000100681482940046,-4.56514147586904e-05
4.33210512348154,0.00173689550965438,9.58693650051958e-05,-0.000102198568688874,-4.55372712325554e-05
4.33830528358452,0.00173245131233918,8.96357412702586e-05,-0.000103691814295983,-4.54113716534279e-05
4.34450559871779,0.00172782103564451,8.33896794056669e-05,-0.000105161014852912,-4.52738069117065e-05
4.35070606798235,0.00172300515097031,7.71320527709632e-05,-0.000106605970622233,-4.51246693010671e-05
4.35690669047888,0.00171800413010016,7.08637322471475e-05,-0.000108026487167269,-4.49640535877784e-05
4.36310746530769,0.00171281844508555,6.45855859973504e-05,-0.000109422374789084,-4.47920563831069e-05
4.36930839156874,0.00170744856832221,5.82984793783555e-05,-0.000110793449387902,-4.46087763143196e-05
4.37550946836167,0.00170189497253914,5.20032753281374e-05,-0.000112139531514438,-4.44143139570822e-05
4.38171069478575,0.00169615813071502,4.57008340326068e-05,-0.000113460446908459,-4.42087718470634e-05
4.38791206993989,0.00169023851629718,3.93920131093475e-05,-0.000114756026457255,-4.39922541297923e-05
4.39411359292268,0.00168413660284602,3.30776672733738e-05,-0.000116026106047346,-4.37648671694061e-05
4.40031526283236,0.0016778528644017,2.67586487586115e-05,-0.000117270526373893,-4.35267190066917e-05
4.40651707876679,0.00167138777522868,2.04358071505862e-05,-0.000118489133452112,-4.32779191278998e-05
4.41271903982352,0.00166474180995363,1.41099892191106e-05,-0.00011968177802902,-4.30185791252168e-05
4.41892114509975,0.00165791544350041,7.7820393459306e-06,-0.000120848315762039,-4.27488121989591e-05
4.42512339369231,0.00165090915109459,1.45279884177502e-06,-0.000121988607562017,-4.24687330506523e-05
4.4313257846977,0.00164372340831573,-4.87689325708146e-06,-0.000123102518925603,-4.2178458175602e-05
4.43752831721208,0.00163635869098649,-1.12062009570586e-05,-0.000124189920384621,-4.1878105604015e-05
4.44373099033124,0.00162881547529041,-1.75342906158923e-05,-0.000125250687513645,-4.15677946791982e-05
4.44993380315066,0.00162109423773939,-2.38603315439881e-05,-0.000126284700369299,-4.12476466894587e-05
4.45613675476543,0.00161319545510693,-3.0183495475038e-05,-0.000127291844235009,-4.09177841443298e-05
4.46233984427034,0.00160511960446632,-3.65029570910715e-05,-0.000128272009147422,-4.05783309010507e-05
4.4685430707598,0.00159686716328281,-4.28178936077928e-05,-0.000129225089710812,-4.02294124160803e-05
4.4747464333279,0.00158843860921429,-4.912748492737e-05,-0.000130150985603811,-3.98711555508939e-05
4.48094993106836,0.00157983442028486,-5.54309136899395e-05,-0.000131049601334779,-3.95036881792825e-05
4.48715356307458,0.001571055074878,-6.17273652298763e-05,-0.00013192084583229,-3.91271399694794e-05
4.4933573284396,0.00156210105154046,-6.80160275686438e-05,-0.000132764633067261,-3.87416414761551e-05
4.49956122625612,0.00155297282928552,-7.42960914269201e-05,-0.000133580881631017,-3.83473246433861e-05
4.50576525561649,0.00154367088729823,-8.05667502539414e-05,-0.000134369514736842,-3.79443225516923e-05
4.51196941561273,0.00153419570512558,-8.68272000828699e-05,-0.000135130460593524,-3.75327695287869e-05
4.5181737053365,0.00152454776265948,-9.30766398370875e-05,-0.000135863651657116,-3.71128009832049e-05
4.52437812387914,0.00151472753994539,-9.93142710071198e-05,-0.000136569025541831,-3.66845534960937e-05
4.53058267033162,0.00150473551748911,-0.000105539297906711,-0.000137246523898189,-3.62481645789692e-05
4.53678734378457,0.00149457217602935,-0.000111750927354623,-0.000137896093478976,-3.580377298272e-05
4.5429921433283,0.00148423799656631,-0.000117948369182681,-0.000138517685526424,-3.5351518269383e-05
4.54919706805276,0.00147373346050322,-0.000124130835628025,-0.000139111255723818,-3.48915410386874e-05
4.55540211704755,0.00146305904942945,-0.000130297541944838,-0.00013967676455346,-3.44239829289231e-05
4.56160728940194,0.0014522152452039,-0.00013644770581791,-0.000140214176739749,-3.39489862883039e-05
4.56781258420486,0.00144120253015527,-0.000142580547934313,-0.000140723461787488,-3.34666945659481e-05
4.57401800054488,0.00143002138679843,-0.000148695291483235,-0.00014120459362339,-3.29772518352465e-05
4.58022353751026,0.00141867229783637,-0.000154791162435633,-0.000141657550705803,-3.24808030791316e-05
4.58642919418888,0.00140715574647709,-0.000160867389624471,-0.000142082315860441,-3.19774941202782e-05
4.59263496966831,0.00139547221607874,-0.000166923204453758,-0.000142478876550849,-3.1467471422327e-05
4.59884086303576,0.0013836221902972,-0.000172957841022322,-0.000142847224673153,-3.09508821000684e-05
4.60504687337811,0.00137160615315283,-0.000178970536432516,-0.000143187356216278,-3.0427874275773e-05
4.61125299978188,0.00135942458888494,-0.000184960530199343,-0.000143499271991866,-2.98985963427687e-05
4.61745924133328,0.00134707798204144,-0.000190927064809444,-0.000143782976966163,-2.93631974354777e-05
4.62366559711815,0.00133456681747422,-0.000196869385334865,-0.00014403848057675,-2.88218274042525e-05
4.62987206622201,0.00132189158034047,-0.00020278673971046,-0.000144265796458388,-2.82746364744916e-05
4.63607864773002,0.0013090527559422,-0.000208678378601043,-0.000144464942867031,-2.77217754924648e-05
4.64228534072703,0.00129605083013416,-0.000214543555311647,-0.000144635942046507,-2.71633957759593e-05
4.64849214429752,0.00128288628878634,-0.000220381525962642,-0.000144778820670138,-2.65996492141184e-05
4.65469905752564,0.00126955961820113,-0.00022619154946553,-0.000144893609845872,-2.60306879839919e-05
4.66090607949521,0.0012560713049189,-0.00023197288744283,-0.000144980344665056,-2.54566645347357e-05
4.6671132092897,0.00124242183577866,-0.000237724804279934,-0.000145039064638779,-2.48777321772598e-05
4.67332044599225,0.00122861169787463,-0.000243446567113221,-0.000145069813385645,-2.42940439982747e-05
4.67952778868565,0.00121464137863467,-0.00024913744579755,-0.000145072638984807,-2.37057538263965e-05
4.68573523645236,0.0012005113657003,-0.000254796713069395,-0.000145047593275989,-2.31130154634867e-05
4.69194278837449,0.00118622214703716,-0.000260423644239264,-0.000144994732668753,-2.25159832671247e-05
4.69815044353383,0.00117177421084209,-0.000266017517578559,-0.000144914117548112,-2.19148114455602e-05
4.70435820101182,0.00115716804569654,-0.000271577614116911,-0.000144805812437141,-2.13096547400104e-05
4.71056605988956,0.00114240414026509,-0.000277103217347232,-0.000144669885863042,-2.070066805692e-05
4.71677401924782,0.00112748298367947,-0.000282593613962028,-0.000144506410700239,-2.00880060093658e-05
4.72298207816704,0.00111240506528434,-0.000288048093087771,-0.0001443154637038,-1.94718238952688e-05
4.72919023572729,0.00109717087462111,-0.000293465946906382,-0.000144097125802573,-1.88522765858495e-05
4.73539849100834,0.00108178090166941,-0.000298846470073607,-0.000143851481869599,-1.82295193185084e-05
4.7416068430896,0.001066235636442,-0.00030418896023283,-0.000143578620782359,-1.76037073983698e-05
4.74781529105016,0.00105053556946596,-0.000309492717826505,-0.000143278635632717,-1.69749957966938e-05
4.75402383396875,0.00103468119139896,-0.000314757045900708,-0.00014295162324217,-1.63435397072464e-05
4.7602324709238,0.00101867299320461,-0.000319981250439818,-0.000142597684504425,-1.5709494300265e-05
4.76644120099336,0.00100251146607053,-0.000325164640152903,-0.000142216924245238,-1.50730143981209e-05
4.77265002325518,0.000986197101544572,-0.000330306526563875,-0.000141809451284077,-1.44342548653594e-05
4.77885893678665,0.000969730391369748,-0.000335406223933208,-0.000141375378287691,-1.37933705376599e-05
4.78506794066485,0.000953111827585665,-0.0003404630493777,-0.000140914821813008,-1.31505159408127e-05
4.7912770339665,0.000936341902509856,-0.000345476322770464,-0.00014042790222886,-1.25058452069963e-05
4.79748621576799,0.000919421108618929,-0.000350445366774238,-0.000139914744073277,-1.18595126194807e-05
4.80369548514539,0.000902349938824911,-0.000355369506796302,-0.000139375475274644,-1.12116720800023e-05
4.80990484117442,0.000885128886200846,-0.000360248071233535,-0.000138810227833086,-1.05624769297571e-05
4.81611428293047,0.000867758444014598,-0.000365080391058348,-0.000138219137459569,-9.91208063175098e-06
4.8223238094886,0.000850239105950385,-0.000369865800153728,-0.000137602343792414,-9.26063598330238e-06
4.82853341992353,0.000832571365922706,-0.000374603635214379,-0.00013695999005897,-8.6082956486456e-06
4.83474311330964,0.000814755717919388,-0.000379293235698013,-0.000136292223521811,-7.955211676803e-06
4.840952888721,0.000796792656441103,-0.000383933943893921,-0.00013559919459779,-7.30153590448826e-06
4.84716274523132,0.000778682676081246,-0.000388525104909995,-0.000134881058030386,-6.64741952958986e-06
4.85337268191399,0.000760426271769055,-0.000393066066627319,-0.000134137971736529,-5.99301356462141e-06
4.85958269784206,0.000742023938604411,-0.000397556179812877,-0.000133370097934254,-5.33846827842576e-06
4.86579279208827,0.000723476172106222,-0.000401994797856155,-0.000132577601733244,-4.68393345514728e-06
4.87200296372498,0.000704783467830607,-0.000406381277272464,-0.00013176065242576,-4.02955832641938e-06
4.87821321182427,0.000685946321738336,-0.000410714977141015,-0.000130919422715538,-3.37549176465808e-06
4.88442353545786,0.000666965230095707,-0.000414995259436268,-0.000130054088962511,-2.72188186472781e-06
4.89063393369713,0.000647840689134706,-0.000419221488937146,-0.000129164831052986,-2.06887609132289e-06
4.89684440561316,0.000628573195651141,-0.000423393033346313,-0.000128251832386961,-1.41662130103432e-06
4.90305495027666,0.000609163246584884,-0.000427509263070973,-0.000127315280019433,-7.65263628679835e-07
4.90926556675804,0.000589611339026127,-0.000431569551371955,-0.000126355364499283,-1.14948497871992e-07
4.91547625412735,0.000569917970502025,-0.000435573274402328,-0.000125372279700346,5.3417907342763e-07
4.92168701145435,0.000550083638623921,-0.000439519811044612,-0.000124366223224016,1.18197522172793e-06
4.92789783780842,0.000530108841271439,-0.000443408543082199,-0.000123337396164443,1.82829674835633e-06
4.93410873225865,0.000509994076676267,-0.000447238855115501,-0.000122286002680491,2.47300094148097e-06
4.94031969387378,0.000489739843203698,-0.000451010134589261,-0.000121212250760018,3.11594646596624e-06
4.94653072172221,0.000469346639522202,-0.000454721771729884,-0.000120116351558982,3.75699229696728e-06
4.95274181487204,0.000448814964514632,-0.000458373159653222,-0.000118998519775975,4.39599848720993e-06
4.95895297239101,0.000428145317290504,-0.000461963694299167,-0.000117858973428972,5.03282605672508e-06
4.96516419334656,0.000407338197297018,-0.000465492774450197,-0.000116697933755603,5.66733672081375e-06
4.97137547680576,0.000386394104042495,-0.000468959801788956,-0.000115515625546519,6.29939338798772e-06
4.9775868218354,0.000365313537533454,-0.000472364180747439,-0.000114312276594759,6.92885982191774e-06
4.9837982275019,0.000344096997706909,-0.000475705318577606,-0.000113088118488927,7.55560063165738e-06
4.99000969287138,0.000322744985010939,-0.000478982625582399,-0.00011184338538085,8.17948160601688e-06
4.99622121700961,0.000301257999922455,-0.000482195514655145,-0.000110578315511029,8.80036946171871e-06
5.00243279898204,0.00027963654334454,-0.000485343401739547,-0.000109293149712474,9.41813186348611e-06
5.00864443785379,0.000257881116246093,-0.000488425705485251,-0.000107988132187546,1.00326378451949e-05
5.01485613268967,0.000235992219966251,-0.00049144184742476,-0.000106663510543046,1.06437572469288e-05
5.02106788255413,0.000213970355902897,-0.000494391252128388,-0.000105319535339777,1.12513612082908e-05
5.02727968651132,0.000191816025899549,-0.000497273346769863,-0.000103956460419998,1.18553218332582e-05
5.03349154362505,0.000169529731899556,-0.000500087561532753,-0.000102574542646056,1.24555125030496e-05
5.03970345295881,0.000147111976096094,-0.000502833329344041,-0.000101174042142218,1.30518077590091e-05
5.04591541357574,0.00012456326091729,-0.000505510086162071,-9.97552221290138e-05,1.36440834052915e-05
5.0521274245387,0.000101884089035298,-0.000508117270692928,-9.83183487444956e-05,1.42322162590959e-05
5.05833948491017,7.90749633391009e-05,-0.00051065432447094,-9.68636914188536e-05,1.48160845260404e-05
5.06455159375234,5.61363869574354e-05,-0.000513120692021945,-9.53915224267598e-05,1.53955677017913e-05
5.07076375012707,3.30688631767213e-05,-0.000515515820524331,-9.39021172049835e-05,1.5970546618851e-05
5.07697595309588,9.87289568840909e-06,-0.000517839160330932,-9.23957541308316e-05,1.65409031542618e-05
5.08318820171998,-1.34510118639045e-05,-0.000520090164429247,-9.08727146556414e-05,1.71065207605529e-05
5.08940049506023,-3.69023553676659e-05,-0.000522268288804047,-8.93332829653174e-05,1.76672841636253e-05
5.0956128321772,-6.04806305966501e-05,-0.000524372992087667,-8.77777465404327e-05,1.82230794612376e-05
5.10182521213111,-8.41853331084238e-05,-0.000526403736238186,-8.62063954855166e-05,1.87737938965588e-05
5.10803763398187,-0.000108015958217206,-0.000528359985548109,-8.46195230733963e-05,1.93193167057266e-05
5.11425009678904,-0.000131972001048698,-0.000530241207675066,-8.3017425271622e-05,1.9859537865713e-05
5.12046259961189,-0.000156052956417675,-0.000532046872747627,-8.14004009763223e-05,2.03943492607909e-05
5.12667514150934,-0.000180258319003928,-0.000533776454041826,-7.97687519905699e-05,2.09236441166563e-05
5.13288772154001,-0.00020458758326323,-0.000535429427646088,-7.81227829068411e-05,2.14473170189596e-05
5.13910033876217,-0.000229040243456236,-0.000537005272487454,-7.64628011636932e-05,2.19652643542414e-05
5.14531299223378,-0.000253615793548361,-0.000538503470445508,-7.47891169121509e-05,2.24773835865228e-05
5.15152568101249,-0.000278313727339082,-0.000539923506220546,-7.31020431985693e-05,2.29835740716231e-05
5.15773840415559,-0.000303133538414329,-0.000541264867417414,-7.1401895708274e-05,2.34837366939951e-05
5.16395116072009,-0.000328074720186377,-0.000542527044610044,-6.9688993041185e-05,2.39777737882272e-05
5.17016394976266,-0.000353136765782284,-0.000543709531082006,-6.79636563967067e-05,2.44655892766577e-05
5.17637677033963,-0.000378319168088824,-0.000544811823193621,-6.62262095127277e-05,2.49470889170056e-05
5.18258962150703,-0.000403621419938345,-0.000545833420143143,-6.44769790863016e-05,2.54221798211383e-05
5.18880250232057,-0.000429043013818092,-0.000546773824035948,-6.27162944083862e-05,2.58907709158233e-05
5.19501541183562,-0.000454583442069115,-0.000547632539729972,-6.0944487321477e-05,2.6352772741491e-05
5.20122834910725,-0.000480242196765582,-0.000548409075121574,-5.91618923496433e-05,2.68080974810774e-05
5.2074413131902,-0.000506018769849942,-0.000549102941137122,-5.73688465415706e-05,2.72566593423589e-05
5.21365430313887,-0.000531912652955224,-0.000549713651146022,-5.55656897707114e-05,2.76983736457463e-05
5.21986731800738,-0.000557923337677468,-0.000550240722035856,-5.37527641112175e-05,2.81331579834014e-05
5.22608035684949,-0.000584050315245574,-0.000550683673028405,-5.1930414440334e-05,2.85609315332888e-05
5.23229341871866,-0.000610293076785112,-0.000551042026685735,-5.00989882558312e-05,2.89816151196835e-05
5.23850650266803,-0.000636651113113605,-0.000551315308155862,-4.82588350905725e-05,2.93951315851787e-05
5.24471960775041,-0.000663123915004571,-0.000551503045661561,-4.64103075360118e-05,2.98014053363515e-05
5.25093273301831,-0.000689710972888971,-0.000551604770292985,-4.45537602272875e-05,3.02003628915763e-05
5.25714587752389,-0.00071641177706964,-0.000551620016107843,-4.26895504072027e-05,3.05919322305024e-05
5.26335904031902,-0.000743225817629383,-0.000551548319862955,-4.08180379740342e-05,3.09760436658013e-05
5.26957222045525,-0.000770152584460375,-0.00055138922161352,-3.89395847530876e-05,3.13526288421178e-05
5.27578541698378,-0.000797191567294078,-0.000551142263874852,-3.70545552556314e-05,3.17216217373913e-05
5.28199862895553,-0.000824342255596469,-0.000550806992421713,-3.51633164849628e-05,3.20829580286667e-05
5.28821185542107,-0.000851604138652986,-0.000550382955738437,-3.32662374892913e-05,3.24365753202604e-05
5.29442509543068,-0.000878976705588377,-0.000549869705380327,-3.13636897782984e-05,3.27824130310113e-05
5.30063834803431,-0.000906459445335774,-0.000549266795726319,-2.94560473003322e-05,3.31204128712276e-05
5.30685161228158,-0.000934051846662864,-0.00054857378406455,-2.75436862281779e-05,3.34505182710892e-05
5.31306488722182,-0.000961753398042102,-0.00054779023063111,-2.56269846553979e-05,3.37726745716026e-05
5.31927817190401,-0.000989563587843499,-0.000546915698596515,-2.37063236278445e-05,3.40868294082443e-05
5.32549146537684,-0.00101748190423347,-0.000545949753997531,-2.17820858148435e-05,3.43929319799398e-05
5.33170476668868,-0.00104550783514641,-0.000544891965894207,-1.98546563313355e-05,3.46909339914251e-05
5.33791807488757,-0.00107364086839864,-0.000543741906230259,-1.79244224419229e-05,3.49807888459918e-05
5.34413138902125,-0.00110188049158006,-0.000542499149829597,-1.59917738050822e-05,3.52624521149672e-05
5.35034470813713,-0.00113022619210798,-0.000541163274413164,-1.4057101853511e-05,3.55358814472348e-05
5.3565580312823,-0.00115867745718391,-0.000539733860754679,-1.21208004056295e-05,3.58010363621944e-05
5.36277135750357,-0.00118723377389861,-0.00053821049244275,-1.01832653508118e-05,3.60578790160164e-05
5.3689846858474,-0.00121589462906752,-0.000536592756074134,-8.24489473940527e-06,3.63063730046155e-05
5.37519801535993,-0.00124465950937694,-0.00053488024115964,-6.30608866504406e-06,3.6546484559442e-05
5.38141134508703,-0.00127352790135822,-0.000533072540060961,-4.36724892923426e-06,3.67781816673324e-05
5.3876246740742,-0.00130249929128671,-0.000531169248228487,-2.42877999101151e-06,3.70014347788166e-05
5.39383800136666,-0.00133157316533424,-0.000529169963859043,-4.91087836724772e-07,3.7216216228761e-05
5.40005132600931,-0.00136074900949135,-0.000527074288315138,1.4454190802505e-06,3.74225007685891e-05
5.40626464704674,-0.001390026309509,-0.000524881825651587,3.3803310130523e-06,3.76202650753999e-05
5.41247796352321,-0.00141940455098179,-0.000522592183025159,5.31323558738168e-06,3.78094883368436e-05
5.41869127448269,-0.0014488832193389,-0.000520204970461822,7.24371887233788e-06,3.79901516463593e-05
5.42490457896881,-0.00147846179986545,-0.000517719800944948,9.17136478867126e-06,3.81622385070095e-05
5.43111787602491,-0.00150813977767533,-0.00051513629045141,1.1095755550741e-05,3.83257346254487e-05
5.43733116469402,-0.00153791663766285,-0.000512454057740193,1.30164714424981e-05,3.84806279297563e-05
5.44354444401883,-0.00156779186460052,-0.00050967272476403,1.49330908554215e-05,3.8626908525465e-05
5.44975771304173,-0.00159776494300546,-0.00050679191618902,1.68451902158325e-05,3.87645688701287e-05
5.45597097080483,-0.00162783535730187,-0.000503811259708085,1.8752344306166e-05,3.88936038197622e-05
5.46218421634988,-0.00165800259178406,-0.000500730385936946,2.06541261363413e-05,3.9014010265882e-05
5.46839744871834,-0.00168826613044475,-0.000497548928574781,2.25501067720227e-05,3.91257876620223e-05
5.47461066695137,-0.00171862545727781,-0.000494266524187492,2.44398556651593e-05,3.92289375008481e-05
5.4808238700898,-0.0017490800559006,-0.000490882812066357,2.63229402910061e-05,3.93234639075066e-05
5.48703705717417,-0.00177962941001427,-0.000487397434801014,2.81989268239625e-05,3.9409373083217e-05
5.49325022724468,-0.00181027300292623,-0.000483810037782515,3.00673792284181e-05,3.94866736618985e-05
5.49946337934125,-0.00184101031797734,-0.000480120269265783,3.19278602377817e-05,3.95553767046725e-05
5.50567651250348,-0.00187184083815262,-0.000476327780655949,3.37799305960884e-05,3.96154955721976e-05
5.51188962577064,-0.00190276404648279,-0.00047243222609462,3.56231494987073e-05,3.96670460374209e-05
5.51810271818172,-0.00193377942570993,-0.000468433262863266,3.74570746634497e-05,3.97100461237837e-05
5.52431578877539,-0.00196488645835977,-0.000464330551114758,3.92812619344584e-05,3.97445164450421e-05
5.53052883659001,-0.00199608462700083,-0.00046012375390311,4.10952658927037e-05,3.97704799445162e-05
5.53674186066362,-0.00202737341383558,-0.000455812537365812,4.2898639203293e-05,3.97879619768716e-05
5.54295486003398,-0.00205875230102784,-0.000451396570463068,4.46909332237399e-05,3.97969902441022e-05
5.54916783373852,-0.00209022077061224,-0.000446875525265419,4.64716978432139e-05,3.97975950733934e-05
5.55538078081436,-0.00212177830435176,-0.000442249076661133,4.82404811254017e-05,3.97898088639282e-05
5.56159370029833,-0.00215342438391535,-0.000437516902561983,4.99968300242068e-05,3.97736670349241e-05
5.56780659122692,-0.00218515849092721,-0.000432678683928951,5.17402898101878e-05,3.97492068979742e-05
5.57401945263636,-0.00221698010666337,-0.000427734104486584,5.34704042097277e-05,3.9716468660095e-05
5.58023228356254,-0.00224888871234509,-0.00042268285104004,5.51867158981662e-05,3.96754947028871e-05
5.58644508304104,-0.00228088378912704,-0.00041752461337832,5.68887657812441e-05,3.96263300635158e-05
5.59265785010716,-0.00231296481785836,-0.000412259084291885,5.85760934250416e-05,3.95690221819259e-05
5.59887058379586,-0.00234513127935631,-0.000406885959365377,6.0248237288984e-05,3.95036211118344e-05
5.60508328314183,-0.00237738265425672,-0.000401404937346554,6.19047342150743e-05,3.94301793056994e-05
5.61129594717943,-0.00240971842302324,-0.000395815719737812,6.35451198940463e-05,3.9348751744956e-05
5.61750857494271,-0.00244213806599264,-0.000390118011289521,6.51689284119765e-05,3.92593959951282e-05
5.62372116546544,-0.00247464106343449,-0.000384311519477211,6.67756930721983e-05,3.91621721245645e-05
5.62993371778107,-0.00250722689534328,-0.000378395954879353,6.8364945407375e-05,3.90571427523156e-05
5.63614623092274,-0.00253989504161486,-0.000372371030905559,6.99362159729402e-05,3.89443728274973e-05
5.64235870392329,-0.00257264498209103,-0.000366236464120364,7.14890340583123e-05,3.88239302907653e-05
5.64857113581526,-0.00260547619638955,-0.000359991973964781,7.3022927725176e-05,3.86958853169106e-05
5.65478352563089,-0.00263838816396113,-0.000353637282819322,7.45374238251451e-05,3.85603106853466e-05
5.66099587240209,-0.00267138036425084,-0.000347172116105846,7.60320480591141e-05,3.84172817765909e-05
5.66720817516051,-0.00270445227640236,-0.00034059620219688,7.75063249724142e-05,3.8266876616355e-05
5.67342043293746,-0.00273760337955842,-0.000333909272411403,7.89597781476979e-05,3.81091757341805e-05
5.67963264476396,-0.00277083315267668,-0.00032711106109462,8.03919297875032e-05,3.7944262173236e-05
5.68584480967073,-0.00280414107454518,-0.000320201305478591,8.18023010106818e-05,3.77722216812796e-05
5.69205692668818,-0.00283752662388945,-0.000313179745949953,8.31904120423132e-05,3.75931427137733e-05
5.69826899484642,-0.002870989279223,-0.000306046125621763,8.45557822235967e-05,3.74071162280098e-05
5.70448101317528,-0.00290452851901634,-0.000298800190823077,8.58979292840681e-05,3.72142355784754e-05
5.71069298070424,-0.00293814382154619,-0.000291441690694569,8.7216370593352e-05,3.70145970643358e-05
5.71690489646253,-0.00297183466501154,-0.000283970377505375,8.85106220930905e-05,3.68082994215145e-05
5.72311675947904,-0.00300560052739639,-0.000276386006336794,8.97801989357813e-05,3.65954440098335e-05
5.72932856878239,-0.00303944088669877,-0.000268688335418343,9.10246153750617e-05,3.63761350277853e-05
5.73554032340087,-0.00307335522057837,-0.00026087712576547,9.22433844841038e-05,3.61504790527405e-05
5.74175202236249,-0.00310734300685983,-0.000252952141622621,9.34360186461e-05,3.59185853266316e-05
5.74796366469495,-0.00314140372299056,-0.000244913149973059,9.46020294060927e-05,3.56805658712914e-05
5.75417524942566,-0.00317553684636932,-0.000236759920946562,9.57409272180952e-05,3.54365353088555e-05
5.76038677558173,-0.00320974185439714,-0.000228492227585724,9.68522219046728e-05,3.51866107920886e-05
5.76659824218994,-0.00324401822412334,-0.000220109846042746,9.79354223609788e-05,3.49309125010835e-05
5.77280964827682,-0.00327836543272442,-0.000211612555220984,9.89900365110186e-05,3.46695626150947e-05
5.77902099286857,-0.00331278295708166,-0.000203000137102305,0.000100015571808507,3.44026866746027e-05
5.78523227499109,-0.00334727027402118,-0.000194272376799038,0.000101011534748237,3.41304124482576e-05
5.79144349366999,-0.00331684523660668,-0.00018552118013539,0.00010197754491373,3.38528702858058e-05
5.7976546479306,-0.00328315056017445,-0.000176857970133644,0.000102913749954102,3.35701915535558e-05
5.8038657367979,-0.00324960819682868,-0.000168282582894559,0.000103820449510542,3.32825063384603e-05
5.81007675929664,-0.00321621792309453,-0.000159794599936244,0.000104697942223227,3.29899434073612e-05
5.81628771445122,-0.00318297951527438,-0.000151393603353268,0.00010554652479486,3.26926303265128e-05
5.82249860128576,-0.00314989274950951,-0.000143079176018338,0.000106366492613758,3.23906933049132e-05
5.8287094188241,-0.00311695740180628,-0.000134850901423787,0.00010715813967714,3.20842571475597e-05
5.83492016608977,-0.00308417324791275,-0.000126708363828814,0.000107921758236492,3.17734457707165e-05
5.841130842106,-0.00305154006344938,-0.000118651148041718,0.000108657639558745,3.14583814112083e-05
5.84734144589572,-0.00301905762391302,-0.000110678839750034,0.000109366072817169,3.11391851158913e-05
5.85355197648159,-0.0029867257045034,-0.000102791025137379,0.000110047346317587,3.08159769244172e-05
5.85976243288596,-0.00295454408029783,-9.49872911518023e-05,0.000110701746530562,3.0488875249427e-05
5.86597281413089,-0.00292251252621074,-8.7267225474321e-05,0.000111329558635009,3.01579975976252e-05
5.87218311923815,-0.00289063081702331,-7.96304163850749e-05,0.000111931066004851,2.982345997036e-05
5.87839334722919,-0.00285889872717031,-7.20764529759546e-05,0.000112506551189622,2.9485377330332e-05
5.88460349712521,-0.00282731603116603,-6.46049249879849e-05,0.000113056294680049,2.9143863260647e-05
5.8908135679471,-0.0027958825030794,-5.72154226987622e-05,0.000113580576002702,2.87990302438961e-05
5.89702355871544,-0.0027645979170378,-4.9907537302399e-05,0.000114079672881572,2.84509893875213e-05
5.90323346845054,-0.00273346204683291,-4.26808605337969e-05,0.000114553861639371,2.80998509365116e-05
5.90944329617242,-0.00270247466614898,-3.55349848941647e-05,0.000115003417419014,2.77457234393547e-05
5.91565304090081,-0.00267163554850005,-2.84695036087961e-05,0.000115428613651939,2.7388714599933e-05
5.92186270165513,-0.00264094446718799,-2.14840104946092e-05,0.00011582972242577,2.70289308764785e-05
5.92807227745452,-0.00261040119539217,-1.45781001546789e-05,0.000116207014248769,2.66664774470766e-05
5.93428176731785,-0.0025800055060907,-7.75136780529352e-06,0.000116560758552907,2.63014583697002e-05
5.94049117026368,-0.00254975717210952,-1.00340949265905e-06,0.000116891223061718,2.59339766428455e-05
5.94670048531029,-0.0025196559660573,5.66617814256603e-06,0.000117198674066655,2.55641338801096e-05
5.95290971147567,-0.00248970166044038,1.22577977673652e-05,0.000117483376643748,2.51920305583643e-05
5.95911884777751,-0.00245989402754139,1.87718513257885e-05,0.000117745594089864,2.48177663576909e-05
5.96532789323324,-0.00243023283940161,2.52087399841416e-05,0.000117985588711126,2.44414392960139e-05
5.97153684685999,-0.00240071786811851,3.15688643358377e-05,0.000118203621173891,2.40631467088855e-05
5.97774570767459,-0.00237134888538516,3.78526241941674e-05,0.000118399950499601,2.36829845321537e-05
5.98395447469361,-0.00234212566286675,4.40604186509923e-05,0.000118574834815119,2.33010474906564e-05
5.9901631469333,-0.00231304797194103,5.01926461701938e-05,0.000118728530401085,2.29174295472151e-05
5.99637172340967,-0.00228411558397572,5.62497044753741e-05,0.00011886129243304,2.25322232735805e-05
6.00258020313841,-0.00225532827006156,6.22319905052429e-05,0.000118973374458954,2.21455201604345e-05
6.00878858513494,-0.00222668580108705,6.81399006684271e-05,0.000119065028644226,2.17574106819118e-05
6.01499686841439,-0.00219818794788909,7.39738304605329e-05,0.000119136506038203,2.13679842232613e-05
6.02120505199161,-0.00216983448104372,7.97341749170011e-05,0.000119188055909618,2.09773289410587e-05
6.02741313488118,-0.00214162517103226,8.54213281063409e-05,0.000119219926339435,2.05855320613906e-05
6.03362111609737,-0.0021135597880679,9.1035683505545e-05,0.000119232364122747,2.01926796504188e-05
6.03982899465419,-0.00208563810235556,9.6577633893997e-05,0.000119225614269164,1.97988567875948e-05
6.04603676956535,-0.00205785988373439,0.00010204757129784,0.000119199920916466,1.94041474128521e-05
6.0522444398443,-0.00203022490209867,0.000107445887125894,0.000119155526393094,1.90086343424803e-05
6.0584520045042,-0.00200273292697624,0.00011277297191178,0.000119092672023787,1.86123995314082e-05
6.06465946255793,-0.00197538372785,0.000118029215661225,0.000119011597412383,1.82155238455125e-05
6.07086681301808,-0.00194817707405238,0.000123215007648165,0.000118912540876105,1.78180868763434e-05
6.07707405489697,-0.00192111273465328,0.000128330736096214,0.000118795739575454,1.74201675287346e-05
6.08328118720665,-0.00189419047866391,0.000133376789021928,0.000118661429078101,1.70218433245616e-05
6.08948820895887,-0.00186741007489872,0.00013835355337704,0.000118509843687456,1.66231911269812e-05
6.09569511916512,-0.00184077129191203,0.000143261415573612,0.000118341216288354,1.62242865165934e-05


==> data/Ironing/ReactionForcesHorP2.csv <==
Loadstep,Coll,CollGal,Modcoll,ModcollGal,GPTS,GPTSTwofield,PTS,PTSTwofield
0,0,0,0,0,0,0,0,0
1,6.41881107321012E-12,2.8784228937981E-08,1.3762802696322E-07,1.70585857946289E-08,5.54658857905566E-15,3.10831276082585E-15,7.61889195396298E-16,6.88041474922879E-16
2,2.54119138804062E-10,6.14808876972623E-08,2.95696486541078E-07,3.68551301058563E-08,3.37920135124771E-14,9.99593067823809E-15,4.58331560638375E-15,8.96057858988664E-15
3,5.37447069907568E-10,1.07404148474714E-07,5.13382344894284E-07,6.4561943120337E-08,6.57300304679823E-13,1.66673993400382E-14,1.97677025573148E-14,1.53178386858369E-14
4,5.57308862916188E-09,1.44097127252507E-07,6.9636850454057E-07,8.71261391215556E-08,7.87741372782966E-13,3.4199138204509E-14,4.21898030834172E-14,4.78707514166982E-14
5,4.28465028458032E-09,2.02214749774206E-07,9.70646319220378E-07,1.23315571510857E-07,9.27864230761133E-13,6.83311371894868E-14,7.32149529805021E-14,6.57395416315404E-14
6,8.18011265562896E-09,2.56701161902457E-07,1.2242762094522E-06,1.57161619945758E-07,2.17376599576449E-13,1.21545812694149E-13,1.32120876739084E-13,1.21161137763351E-13
7,1.2449657482011E-08,3.02227644739632E-07,1.43476236628734E-06,0.000000186,1.15900344876962E-13,1.94672348987485E-13,2.01594410652664E-13,2.26956826812966E-13
8,3.33416254913281E-08,3.73263231164694E-07,1.77894612963169E-06,2.33614473976295E-07,1.59262034983565E-13,2.93269640343208E-13,2.76472529765759E-13,3.01973181703052E-13
9,3.13439450328281E-08,0.000000441,0.000002095,2.78626271128042E-07,6.09435679005399E-13,3.58180282308829E-13,3.61222390974497E-13,3.67758232720783E-13
10,7.18398257862048E-08,5.02532737317845E-07,2.38366263369987E-06,0.00000032,1.19369331042993E-12,4.78961813786538E-13,4.65788432130188E-13,4.56604318157389E-13
11,0.000000099,5.59424385935864E-07,2.64172415928934E-06,3.59090422932828E-07,7.56483688624937E-13,6.17519327773125E-13,6.21111452200895E-13,7.04062784635806E-13
12,2.50135312222777E-07,6.38573566246543E-07,3.02347731478779E-06,4.14314143462016E-07,6.42375855199745E-13,8.64873548212658E-13,8.29909762873476E-13,7.6661572055714E-13
13,2.55218716591228E-07,7.2006604512028E-07,0.000003406,4.71939550089249E-07,9.49647966600603E-13,1.03144278057812E-12,1.06210613221025E-12,9.2089205185053E-13
14,2.61833657054186E-07,8.03648936878692E-07,3.78120050490219E-06,5.32657357867603E-07,6.98086987521718E-13,1.48155652242993E-12,1.42724027041297E-12,1.39548474772239E-12
15,4.74918025438636E-07,8.79356372133914E-07,4.10842902292261E-06,0.000000586,1.27309664546549E-12,2.14485395590158E-12,1.9550782433958E-12,1.7000876617948E-12
16,6.03781723746452E-07,9.48921749828555E-07,4.41279663172909E-06,6.38582944695516E-07,2.60151221311705E-12,2.70555463883354E-12,2.69605171521192E-12,2.02389179634194E-12
17,1.63775605876667E-06,9.93106621055974E-07,4.7672970205371E-06,6.76225413126443E-07,3.98279857444922E-12,3.42021484918409E-12,3.42957856124676E-12,2.66849888540255E-12
18,1.67046251280014E-06,1.1046247280277E-06,5.23287447943221E-06,7.67158683064669E-07,4.43439501698201E-12,3.95758946447611E-12,3.98810509356223E-12,3.76626269234237E-12
19,1.6414319518683E-06,1.21621930335776E-06,5.6994746656428E-06,8.60140533012841E-07,4.12646067489419E-12,4.13904739475501E-12,4.18619013151794E-12,4.939064673741E-12
20,2.19776363635142E-06,1.32329772785096E-06,0.000006098,9.4430067257463E-07,3.55906992245691E-12,1.69644929614438E-12,3.66177086482539E-12,3.20327835437451E-12
21,2.55889443811423E-06,1.41589444555815E-06,6.47064472625346E-06,1.021843556118E-06,1.57221880913577E-12,3.55300803969033E-12,2.53123032516872E-12,3.64063412663235E-12
22,3.19544866872706E-06,1.50111437373173E-06,6.81822945995669E-06,0.000001095,2.93239434470682E-12,4.0902710905788E-12,3.72891279486198E-12,3.15077976729972E-12
23,3.71872932415098E-06,1.58039139438191E-06,7.14913224860608E-06,0.000001168,7.7131929315799E-12,6.5908493940281E-12,6.41114310077906E-12,3.23182171128866E-12
24,8.01186005235923E-06,1.5863217830963E-06,7.60433367121569E-06,1.18481206499315E-06,9.50931651130804E-12,8.91961743181013E-12,9.17519228996189E-12,6.34782634442721E-12
25,8.10965397257516E-06,1.74121053127837E-06,0.000008088,1.31369341243659E-06,1.14759631918843E-11,1.10898100598444E-11,1.18339663155581E-11,4.05261891753272E-12
26,8.2901744691687E-06,1.99530438427481E-06,8.51951137653228E-06,1.52343261478429E-06,1.14976424648444E-11,1.33231505255321E-11,1.40949387578138E-11,2.4771764500775E-13
27,8.23229805593101E-06,2.19042137111075E-06,8.91727829018842E-06,1.65676414539697E-06,1.10438572349658E-11,1.38147989141996E-11,1.31006618313972E-11,1.58789188395292E-11
28,9.45345865448872E-06,2.17139792515943E-06,9.41752201846324E-06,1.69449592379725E-06,8.54145313505805E-12,3.20454166674589E-12,1.00749356773955E-11,1.17904535960889E-12
29,1.29018275314115E-05,2.2515517768835E-06,9.79981829298177E-06,1.77287434759664E-06,8.23529243930421E-12,1.04043921915487E-11,9.80674222383904E-12,6.34276268660083E-12
30,1.4861527757851E-05,2.35584523740188E-06,1.01553204255689E-05,1.87374616344538E-06,1.80519076249663E-11,1.76831531188693E-11,2.03001972870487E-11,5.75303368312297E-12
31,0.0005773226,0.0006425747,0.00054146,0.0005393033,0.0004222092,0.000445989,0.0003895329,0.0004571157
32,0.0004696983,0.0005396509,0.000406018,0.000418598,0.0003268364,0.0002237557,0.000297447,8.03506429029514E-05
33,0.0001005145,0.0002070893,0.0001742484,0.0002090469,7.3353703649725E-05,3.42417961537158E-05,3.27728000238082E-05,4.65672676354895E-05
34,0.0007229416,0.000838047,0.0006668025,0.0006694102,0.0004123811,0.0004020772,0.0004292645,0.0001609796
35,0.0003311338,0.0003837133,0.0003278112,0.000295273,0.0003198854,0.0003708517,0.0002327713,0.0003004507
36,0.0002031577,0.0002263483,0.0001828528,0.0001782266,0.0002049915,0.0003309234,0.0001200292,0.0001814277
37,0.0008807994,0.0009639324,0.000814504,0.0008261524,0.0004593569,0.0004693146,0.0004965262,0.0002317375
38,5.13868824622956E-05,0.0002155781,0.0001298613,0.0002311295,0.0001898915,0.0001189655,0.0001370213,0.0001621094
39,0.0001420192,0.0002421202,0.0001463318,0.0001734226,0.0002402415,0.0001704929,0.000188931,0.000145237
40,0.000777982,0.0008691679,0.0007671685,0.0007351243,0.0004522727,0.0005102506,0.00046571,0.0003570059
41,0.0001343055,0.0001545908,0.0001345378,0.0001170532,0.0001321128,0.0002995241,6.7665560440967E-05,0.0001222393
42,0.0004017925,0.0004509711,0.0003781448,0.0003607735,0.0003695365,0.0003901984,0.0002908002,0.0003597335
43,0.0006427451,0.0007379266,0.0005698648,0.0005851909,0.0003850416,0.0003451276,0.0003897446,0.0001339062
44,5.06066175175401E-05,0.000080862,6.10540581817952E-05,8.21275360782625E-05,1.46955463628576E-05,0.000010479,7.7402790326826E-06,3.10449398609454E-05
45,0.0005580628,0.0006428667,0.00050112,0.0004985192,0.0003596426,0.0002828434,0.0003475267,0.0001079016
46,0.0004724019,0.0005404596,0.0004642437,0.0004400237,0.0003989529,0.0004121881,0.0003426689,0.0004089321
47,6.58711268843733E-05,7.58113901670298E-05,5.90501196225831E-05,6.04908957276124E-05,0.000066393,0.0001539924,3.38241723068366E-05,6.19439044030616E-05
48,0.000669554,0.0007568138,0.0006505175,0.0006397913,0.0004374681,0.0004908691,0.0004272596,0.0005080451
49,0.000307319,0.0004024574,0.0002858103,0.0003131004,0.0002789137,0.0001748756,0.000241429,1.69225469617931E-05
50,8.69865435871903E-05,0.0002254099,0.0001777269,0.000251214,0.0001326884,6.51774241478054E-05,8.51806980427989E-05,4.50504333121236E-05
51,0.0008189513,0.0009288951,0.0007448215,0.0007582283,0.0004376493,0.0004415186,0.0004664734,0.0001924876
52,0.0002668846,0.0003040804,0.0002575943,0.0002338376,0.0002628701,0.0003541044,0.0001739759,0.0002394242
53,0.0002636824,0.0003017573,0.0002488831,0.0002354149,0.0002628703,0.0003541046,0.0001739762,0.0002394243
54,0.0008136864,0.0009266196,0.0007360933,0.0007597828,0.0004376494,0.0004415142,0.0004664736,0.0001924866
55,8.34569366499505E-05,0.0002231083,0.0001689733,0.0002527895,0.0001326885,6.51765962514692E-05,8.51809439237576E-05,4.50506726909215E-05
56,0.0003138094,0.0004047235,0.0002946474,0.0003115286,0.0002789136,0.0001748749,0.0002414289,0.000016924
57,0.0006719759,0.0007591641,0.0006593319,0.0006381906,0.0004374686,0.0004908731,0.0004272591,0.0005080447
58,6.87342955646758E-05,7.81633511504348E-05,6.79271979611671E-05,5.88767870089469E-05,6.63922290183292E-05,0.0001539922,0.000033824,6.19443142817743E-05
59,0.0004699497,0.0005380936,0.000455337,0.0004416483,0.000398953,0.0004121861,0.0003426697,0.0004089322
60,0.000553807,0.0006405479,0.0004921137,0.0005001292,0.0003596428,0.000282845,0.0003475268,0.000107904
61,5.51094892773836E-05,8.3195924798935E-05,7.02192091773607E-05,8.05012110426276E-05,1.4695394695761E-05,1.04807665064133E-05,7.74044288494649E-06,3.10427892492416E-05
62,0.0006471445,0.0007402925,0.000579125,0.0005835274,0.0003850415,0.0003451254,0.0003897446,0.0001339066
63,0.0004031979,0.000453411,0.0003874833,0.000359069,0.0003695358,0.0003901979,0.0002907996,0.0003597324
64,0.0001332211,0.0001521335,0.0001251025,0.0001187733,0.0001321134,0.0002995243,6.76657587982938E-05,0.0001222387
65,0.0007779834,0.0008666955,0.0007576707,0.0007368592,0.000452273,0.0005102523,0.0004657105,0.0003570058
66,0.0001404837,0.0002396927,0.0001365545,0.0001751702,0.0002402416,0.000170494,0.0001889312,0.0001452396
67,5.25162696094E-05,0.0002181284,0.0001397485,0.0002292915,0.0001898913,0.0001189655,0.0001370211,0.000162109
68,0.0008791083,0.0009665123,0.0008246724,0.0008242896,0.0004593567,0.0004693128,0.0004965258,0.0002317377
69,0.0002001186,0.0002289667,0.0001931826,0.0001763334,0.0002049925,0.0003309233,0.0001200289,0.0001814276
70,0.000335353,0.0003810687,0.0003173363,0.0002971973,0.000319886,0.0003708515,0.0002327718,0.0003004509
71,0.000730557,0.0008354308,0.0006561157,0.0006713128,0.0004123813,0.0004020728,0.0004292647,0.0001609798
72,0.0001111888,0.0002044099,0.0001631594,0.0002110007,7.33538628054653E-05,3.4239747275669E-05,0.000032773,4.65672280353478E-05
73,0.0004628487,0.0005423976,0.000417463,0.00041655,0.0003268363,0.0002237546,0.0002974468,8.03479190765275E-05
74,0.0005650974,0.0006454568,0.0005531535,0.0005371647,0.0004222094,0.0004459943,0.0003895322,0.0004571164
75,3.06013343214602E-08,5.65797678644822E-07,1.7997085588465E-06,2.9356972397975E-07,8.34219003988459E-10,2.86653465937994E-10,1.03466390078029E-10,1.52824795136494E-10
76,0.0005656811,0.0006443295,0.0005495625,0.0005377474,0.0004222092,0.0004459889,0.0003895329,0.0004571157
77,0.0004596712,0.0005412826,0.0004138444,0.000417141,0.0003268364,0.0002237556,0.0002974469,8.03506394127805E-05
78,0.0001123241,0.0002055385,0.000166804,0.0002104067,7.3353719527544E-05,3.42418110255968E-05,3.27728153391555E-05,4.65672642988255E-05
79,0.000732918,0.0008365534,0.0006597685,0.0006707139,0.0004123812,0.0004020772,0.0004292645,0.0001609796
80,0.0003353346,0.0003822137,0.0003209986,0.0002965956,0.0003198854,0.0003708517,0.0002327713,0.0003004507
81,0.0002000442,0.0002278176,0.000189499,0.0001769383,0.0002049915,0.0003309234,0.0001200292,0.0001814277
82,0.0008794678,0.0009653623,0.0008209631,0.0008248954,0.0004593569,0.0004693146,0.0004965262,0.0002317375
83,5.19841836749776E-05,0.0002169805,0.000135997,0.0002299044,0.0001898915,0.0001189655,0.0001370213,0.0001621093
84,0.000144356,0.0002408485,0.0001403941,0.0001745361,0.0002402415,0.0001704929,0.000188931,0.000145237
85,0.0007775828,0.0008678783,0.0007615146,0.0007362191,0.0004522727,0.0005102506,0.00046571,0.0003570059
86,0.0001335151,0.0001533284,0.0001290008,0.0001181207,0.0001321128,0.0002995241,6.76655674489508E-05,0.0001222392
87,0.0004028488,0.0004522071,0.0003835491,0.0003597309,0.0003695365,0.0003901984,0.0002908002,0.0003597335
88,0.0006443049,0.000739099,0.0005751241,0.0005841992,0.0003850416,0.0003451276,0.0003897446,0.0001339062
89,5.21512793614712E-05,8.19856034243085E-05,6.61018754269476E-05,8.1191790747773E-05,1.46955443760432E-05,0.000010479,7.74028320261734E-06,3.10449439387974E-05
90,0.0005566958,0.0006417771,0.0004963065,0.0004994138,0.0003596426,0.0002828434,0.0003475267,0.0001079016
91,0.0004703565,0.0005393662,0.0004595815,0.0004409183,0.0003989529,0.0004121881,0.0003426689,0.0004089321
92,6.80716393438535E-05,7.68817192052536E-05,6.36147613305926E-05,5.96203835384948E-05,0.000066393,0.0001539924,3.38241690423721E-05,6.19439077164139E-05
93,0.0006719191,0.0007578662,0.0006549677,0.0006389377,0.0004374681,0.0004908691,0.0004272596,0.0005080451
94,0.000309604,0.0004034424,0.0002901374,0.0003123031,0.0002789137,0.0001748756,0.000241429,1.69225440552931E-05
95,8.50928590010484E-05,0.0002244494,0.0001735827,0.0002519711,0.0001326884,6.51774270785854E-05,8.51807009538844E-05,4.50504361328298E-05
96,0.0008168499,0.0009279707,0.000740854,0.0007589447,0.0004376493,0.0004415186,0.0004664734,0.0001924876
97,0.000264667,0.00030315,0.0002537246,0.0002345596,0.0002628701,0.0003541044,0.0001739759,0.0002394242
98,0.0002658927,0.0003026698,0.0002526685,0.0002347118,0.0002628703,0.0003541046,0.0001739762,0.0002394243
99,0.0008158699,0.0009274931,0.0007397827,0.0007591086,0.0004376494,0.0004415142,0.0004664736,0.0001924866
100,8.56957460839458E-05,0.0002239733,0.0001725097,0.0002521293,0.0001326885,6.51765942530183E-05,8.51809419911019E-05,4.50506705259832E-05
101,0.0003116968,0.0004039226,0.0002912433,0.0003121288,0.0002789136,0.0001748749,0.0002414289,0.000016924
102,0.000670115,0.0007583542,0.0006560539,0.0006387894,0.0004374686,0.0004908731,0.0004272591,0.0005080447
103,0.000066899,7.7371288226745E-05,6.4716229954853E-05,0.000059459,6.63922267344384E-05,0.0001539922,0.000033824,6.19443127730897E-05
104,0.0004717265,0.0005388721,0.000458472,0.0004410796,0.000398953,0.0004121861,0.0003426697,0.0004089322
105,0.0005555166,0.0006412853,0.0004951583,0.0004995919,0.0003596428,0.000282845,0.0003475268,0.000107904
106,5.33641060075413E-05,8.24927101130895E-05,6.72996576135205E-05,8.10042649755575E-05,1.46953987299009E-05,1.04807677790191E-05,7.74044164577031E-06,3.10427880145902E-05
107,0.0006454056,0.0007396082,0.0005763398,0.0005840082,0.0003850415,0.0003451254,0.0003897446,0.0001339066
108,0.0004017963,0.0004527252,0.0003847745,0.0003595466,0.0003695358,0.0003901979,0.0002907996,0.0003597324
109,0.0001345707,0.0001528059,0.0001277502,0.0001183091,0.0001321134,0.0002995243,6.76657577313415E-05,0.0001222387
110,0.0007791918,0.0008673542,0.0007602487,0.0007364071,0.000452273,0.0005102523,0.0004657105,0.0003570058
111,0.0001417757,0.0002403103,0.0001390443,0.0001747317,0.0002402416,0.000170494,0.0001889312,0.0001452396
112,5.11935120996352E-05,0.0002175273,0.0001373791,0.000229692,0.0001898913,0.0001189655,0.0001370211,0.000162109
113,0.0008781103,0.0009659217,0.0008224091,0.0008246776,0.0004593567,0.0004693128,0.0004965258,0.0002317377
114,0.0001991543,0.0002283879,0.0001909684,0.0001767105,0.0002049925,0.0003309233,0.0001200289,0.0001814276
115,0.0003362635,0.0003816348,0.0003194945,0.0002968314,0.000319886,0.0003708515,0.0002327717,0.0003004509
116,0.0007313857,0.0008359716,0.0006582064,0.0006709646,0.0004123813,0.0004020728,0.0004292647,0.0001609798
117,0.0001119535,0.0002049346,0.0001651598,0.0002106691,7.33538570924127E-05,3.42397466427299E-05,0.000032773,4.65672287055209E-05
118,0.0004619008,0.0005419008,0.0004155682,0.0004168595,0.0003268363,0.0002237546,0.0002974468,8.0347918484487E-05
119,0.0005644578,0.0006449601,0.000551325,0.000537468,0.0004222094,0.0004459943,0.0003895322,0.0004571164
120,6.31925056505993E-07,8.11003034757588E-08,1.7505630930324E-08,8.86193910138236E-11,8.35014151085497E-10,2.86148684120521E-10,1.0294790895953E-10,1.52316550133336E-10
121,0.0005662,0.0006448047,0.0005512939,0.000537462,0.0004222092,0.0004459889,0.0003895329,0.0004571157
122,0.0004602208,0.0005417311,0.000415509,0.0004168731,0.0003268364,0.0002237556,0.0002974469,8.03506398330867E-05
123,0.0001117027,0.0002051109,0.0001652281,0.0002106562,7.33537212569549E-05,3.42418114370315E-05,3.27728157567018E-05,4.65672638908609E-05
124,0.0007323067,0.000836144,0.0006582778,0.0006709493,0.0004123812,0.0004020772,0.0004292645,0.0001609796
125,0.0003349738,0.0003818029,0.0003195514,0.0002968277,0.0003198854,0.0003708517,0.0002327713,0.0003004507
126,0.0002003691,0.0002282189,0.0001909045,0.000176714,0.0002049915,0.0003309234,0.0001200292,0.0001814277
127,0.0008797153,0.0009657531,0.0008223196,0.0008246791,0.0004593569,0.0004693146,0.0004965262,0.0002317375
128,5.21124519384677E-05,0.0002173574,0.0001372909,0.0002296982,0.0001898915,0.0001189655,0.0001370213,0.0001621093
129,0.0001439685,0.0002405033,0.0001391845,0.0001747248,0.0002402415,0.0001704929,0.000188931,0.000145237
130,0.0007774095,0.0008675325,0.0007603633,0.0007363992,0.0004522727,0.0005102506,0.00046571,0.0003570059
131,0.0001333645,0.0001529912,0.0001278841,0.0001182945,0.0001321128,0.0002995241,6.76655677199765E-05,0.0001222392
132,0.0004029787,0.000452535,0.0003846283,0.0003595634,0.0003695365,0.0003901984,0.0002908002,0.0003597335
133,0.0006444045,0.0007394112,0.0005761558,0.0005840418,0.0003850416,0.0003451276,0.0003897446,0.0001339062
134,0.000052259,8.22812759114956E-05,6.707250252682E-05,8.10455336908691E-05,1.46955421176435E-05,0.000010479,7.74028341769859E-06,3.1044944160891E-05
135,0.0005565579,0.0006414958,0.0004954038,0.0004995496,0.0003596426,0.0002828434,0.0003475267,0.0001079016
136,0.0004703336,0.0005390855,0.0004587181,0.0004410497,0.0003989529,0.0004121881,0.0003426689,0.0004089321
137,6.80721755992612E-05,7.71548926298308E-05,6.44478699250459E-05,5.94942850493355E-05,0.000066393,0.0001539924,3.38241688479226E-05,6.19439079036553E-05
138,0.0006718769,0.0007581329,0.0006557679,0.0006388166,0.0004374681,0.0004908691,0.0004272596,0.0005080451
139,0.0003095948,0.0004036912,0.0002908916,0.0003121915,0.0002789137,0.0001748756,0.000241429,1.69225438951788E-05
140,0.000085054,0.0002242123,0.0001728861,0.000252074,0.0001326884,6.51774272272456E-05,8.51807011055682E-05,4.50504362722271E-05
141,0.0008168338,0.0009277473,0.0007402102,0.0007590389,0.0004376493,0.0004415186,0.0004664734,0.0001924876
142,0.0002647486,0.0003029256,0.0002531053,0.0002346512,0.0002628701,0.0003541044,0.0001739759,0.0002394242
143,0.0002657961,0.000302888,0.0002532614,0.0002346244,0.0002628703,0.0003541046,0.0001739762,0.0002394243
144,0.0008157537,0.0009277013,0.0007403439,0.0007590269,0.0004376494,0.0004415142,0.0004664736,0.0001924866
145,0.00008552,0.0002241745,0.0001730331,0.0002520525,0.0001326885,6.5176594126589E-05,8.51809418677977E-05,4.5050670390407E-05
146,0.0003117681,0.0004037393,0.0002907738,0.0003121961,0.0002789136,0.0001748749,0.0002414289,0.000016924
147,0.0006702495,0.0007581716,0.0006556173,0.0006388528,0.0004374686,0.0004908731,0.0004272591,0.0005080447
148,0.000067042,7.71940868926489E-05,6.43007196878639E-05,0.000059519,6.63922279456203E-05,0.0001539922,0.000033824,6.19443126672529E-05
149,0.0004715717,0.0005390443,0.0004588651,0.0004410229,0.000398953,0.0004121861,0.0003426697,0.0004089322
150,0.0005553734,0.0006414473,0.0004955219,0.0004995403,0.0003596428,0.000282845,0.0003475268,0.000107904
151,5.34991072838307E-05,8.23414679285738E-05,6.69737195766341E-05,8.10500753032699E-05,1.46953962365287E-05,1.04807678581957E-05,7.7404415655312E-06,3.10427879411716E-05
152,0.0006455532,0.0007394654,0.0005760525,0.0005840485,0.0003850415,0.0003451254,0.0003897446,0.0001339066
153,0.0004019622,0.0004525831,0.0003845086,0.0003595842,0.0003695358,0.0003901979,0.0002907996,0.0003597324
154,0.0001344,0.0001529438,0.0001279987,0.0001182742,0.0001321134,0.0002995243,6.76657576574202E-05,0.0001222387
155,0.0007790169,0.0008674879,0.0007604781,0.000736375,0.000452273,0.0005102523,0.0004657105,0.0003570058
156,0.0001416167,0.0002404342,0.0001392476,0.0001747032,0.0002402416,0.000170494,0.0001889312,0.0001452396
157,5.13480789749676E-05,0.0002174106,0.0001372088,0.0002297154,0.0001898913,0.0001189655,0.0001370211,0.000162109
158,0.0008782808,0.000965809,0.0008222679,0.0008246971,0.0004593567,0.0004693128,0.0004965258,0.0002317377
159,0.0001993248,0.0002282784,0.0001908392,0.000176728,0.0002049925,0.0003309233,0.0001200289,0.0001814276
160,0.0003360919,0.0003817406,0.0003196095,0.0002968159,0.000319886,0.0003708515,0.0002327717,0.0003004509
161,0.0007312302,0.0008360719,0.0006583039,0.0006709517,0.0004123813,0.0004020728,0.0004292647,0.0001609798
162,0.0001117733,0.0002050301,0.0001652369,0.0002106591,7.33538578606534E-05,3.42397466019071E-05,0.000032773,4.65672287650933E-05
163,0.000462065,0.0005418131,0.0004155183,0.0004168658,0.0003268363,0.0002237546,0.0002974468,8.0347918432348E-05
164,0.0005646162,0.0006448736,0.0005512916,0.0005374719,0.0004222094,0.0004459943,0.0003895322,0.0004571164
165,4.76790096472058E-07,2.73174667877298E-09,5.40566894780213E-09,2.43567153838185E-09,8.33664366570652E-10,2.86103300666107E-10,1.02907142027591E-10,1.52274300823647E-10
166,0.0005660483,0.000644886,0.0005513056,0.0005374612,0.0004222092,0.0004459889,0.0003895329,0.0004571157
167,0.0004600885,0.000541807,0.0004155063,0.0004168743,0.0003268364,0.0002237556,0.0002974469,8.03506398668374E-05
168,0.0001118468,0.0002050399,0.0001652489,0.0002106526,7.33537200518744E-05,3.42418114692805E-05,3.27728157900926E-05,4.65672638632337E-05
169,0.0007324623,0.0008360776,0.0006583168,0.0006709432,0.0004123812,0.0004020772,0.0004292645,0.0001609796
170,0.0003351024,0.0003817365,0.0003195995,0.0002968201,0.0003198854,0.0003708517,0.0002327713,0.0003004507
171,0.0002002443,0.0002282834,0.0001908487,0.0001767227,0.0002049915,0.0003309234,0.0001200292,0.0001814277
172,0.0008796024,0.0009658154,0.0008222548,0.0008246891,0.0004593569,0.0004693146,0.0004965262,0.0002317375
173,5.20064015038435E-05,0.000217417,0.0001372167,0.0002297094,0.0001898915,0.0001189655,0.0001370213,0.0001621093
174,0.0001440843,0.0002404491,0.0001392735,0.0001747117,0.0002402415,0.0001704929,0.000188931,0.000145237
175,0.0007775084,0.0008674788,0.0007604625,0.0007363845,0.0004522727,0.0005102506,0.00046571,0.0003570059
176,0.0001334545,0.0001529386,0.0001279882,0.0001182791,0.0001321128,0.0002995241,6.76655677457297E-05,0.0001222392
177,0.0004028925,0.0004525862,0.000384519,0.0003595795,0.0003695365,0.0003901984,0.0002908002,0.0003597335
178,0.0006443494,0.0007394599,0.0005760405,0.0005840584,0.0003850416,0.0003451276,0.0003897446,0.0001339062
179,5.21918073020764E-05,8.23281150325308E-05,6.69514080236009E-05,8.1062771177696E-05,1.46955423310237E-05,0.000010479,7.74028343806583E-06,3.10449441826633E-05
180,0.0005566388,0.000641451,0.0004955336,0.0004995311,0.0003596426,0.0002828434,0.0003475267,0.0001079016
181,0.000470385,0.0005390404,0.0004588522,0.0004410302,0.0003989529,0.0004121881,0.0003426689,0.0004089321
182,6.80272711014542E-05,7.71994182397413E-05,6.43113810558837E-05,5.9514050426261E-05,0.000066393,0.0001539924,3.38241688265711E-05,6.19439079208888E-05
183,0.0006718435,0.0007581768,0.0006556287,0.0006388369,0.0004374681,0.0004908691,0.0004272596,0.0005080451
184,0.0003095823,0.0004037331,0.0002907503,0.0003122115,0.0002789137,0.0001748756,0.000241429,1.69225438765664E-05
185,8.50896539219045E-05,0.0002241703,0.0001730291,0.0002520535,0.0001326884,6.51774272528466E-05,8.51807011272788E-05,4.50504363019155E-05
186,0.0008168759,0.0009277065,0.0007403567,0.0007590181,0.0004376493,0.0004415186,0.0004664734,0.0001924876
187,0.000264752,0.0003028835,0.0002532517,0.0002346301,0.0002628701,0.0003541044,0.0001739759,0.0002394242
188,0.0002657991,0.00030293,0.0002531151,0.0002346455,0.0002628703,0.0003541046,0.0001739762,0.0002394243
189,0.0008157955,0.0009277421,0.0007401973,0.0007590477,0.0004376494,0.0004415142,0.0004664736,0.0001924866
190,8.55552090344566E-05,0.0002242165,0.0001728901,0.000252073,0.0001326885,6.51765941005482E-05,8.51809418477649E-05,4.50506703696814E-05
191,0.0003117559,0.0004036973,0.0002909151,0.0003121761,0.0002789136,0.0001748749,0.0002414289,0.000016924
192,0.0006702164,0.0007581277,0.0006557564,0.0006388326,0.0004374686,0.0004908731,0.0004272591,0.0005080447
193,6.69974130448335E-05,7.71495612763712E-05,6.44372086057751E-05,5.94991910573504E-05,6.63922275314752E-05,0.0001539922,0.000033824,6.19443126543705E-05
194,0.0004716227,0.0005390894,0.000458731,0.0004410424,0.000398953,0.0004121861,0.0003426697,0.0004089322
195,0.0005554539,0.000641492,0.0004953921,0.0004995589,0.0003596428,0.000282845,0.0003475268,0.000107904
196,5.34323611691735E-05,8.22946287646991E-05,6.70948139398732E-05,8.1032837802416E-05,1.46953960197204E-05,1.0480767881011E-05,7.74044154634922E-06,3.10427879090573E-05
197,0.0006454985,0.0007394167,0.0005761677,0.0005840319,0.0003850415,0.0003451254,0.0003897446,0.0001339066
198,0.0004018765,0.0004525319,0.0003846178,0.0003595681,0.0003695358,0.0003901979,0.0002907996,0.0003597324
199,0.0001344895,0.0001529964,0.0001278946,0.0001182895,0.0001321134,0.0002995243,6.76657576323439E-05,0.0001222387
200,0.0007791154,0.0008675417,0.0007603789,0.0007363897,0.000452273,0.0005102523,0.0004657105,0.0003570058
201,0.000141732,0.0002404883,0.0001391585,0.0001747163,0.0002402416,0.000170494,0.0001889312,0.0001452396
202,5.12427081116112E-05,0.000217351,0.000137283,0.0002297042,0.0001898913,0.0001189655,0.0001370211,0.000162109
203,0.0008781685,0.0009657467,0.0008223328,0.0008246871,0.0004593567,0.0004693128,0.0004965258,0.0002317377
204,0.0001992006,0.0002282139,0.000190895,0.0001767194,0.0002049925,0.0003309233,0.0001200289,0.0001814276
205,0.00033622,0.000381807,0.0003195614,0.0002968235,0.000319886,0.0003708515,0.0002327717,0.0003004509
206,0.0007313852,0.0008361383,0.0006582649,0.0006709578,0.0004123813,0.0004020728,0.0004292647,0.0001609798
207,0.0001119168,0.0002051011,0.0001652161,0.0002106627,7.33538590592801E-05,3.42397465694828E-05,0.000032773,4.65672287979471E-05
208,0.0004619333,0.0005417371,0.0004155211,0.0004168646,0.0003268363,0.0002237546,0.0002974468,8.03479183939066E-05
209,0.0005644652,0.0006447923,0.0005512798,0.0005374726,0.0004222094,0.0004459943,0.0003895322,0.0004571164
210,6.31236503771958E-07,8.65638322470577E-08,2.83170401083662E-08,4.78273136990826E-09,8.32305415180649E-10,2.86059926668612E-10,1.02859196339381E-10,1.52243888367409E-10
211,0.000566206,0.0006449726,0.0005513391,0.0005374574,0.0004222092,0.0004459889,0.0003895329,0.0004571157
212,0.0004602522,0.0005418947,0.0004155561,0.000416868,0.0003268364,0.0002237556,0.0002974469,8.03506399205375E-05
213,0.0001116672,0.0002049444,0.0001651717,0.0002106627,7.33537192945547E-05,3.42418115230904E-05,3.27728158454052E-05,4.65672637977641E-05
214,0.0007323073,0.0008359773,0.0006582193,0.000670956,0.0004123812,0.0004020772,0.0004292645,0.0001609796
215,0.0003349315,0.0003816306,0.0003194845,0.0002968355,0.0003198854,0.0003708517,0.0002327713,0.0003004507
216,0.0002004142,0.0002283929,0.0001909779,0.0001767052,0.0002049915,0.0003309234,0.0001200292,0.0001814277
217,0.0008797722,0.0009659281,0.000822396,0.0008246696,0.0004593569,0.0004693146,0.0004965262,0.0002317375
218,5.21606297095334E-05,0.0002175337,0.0001373869,0.000229686,0.0001898915,0.0001189655,0.0001370213,0.0001621093
219,0.0001439256,0.0002403252,0.0001390703,0.0001747402,0.0002402415,0.0001704929,0.000188931,0.000145237
220,0.000777334,0.000867345,0.0007602331,0.0007364166,0.0004522727,0.0005102506,0.00046571,0.0003570059
221,0.0001332841,0.0001528007,0.0001277396,0.0001183141,0.0001321128,0.0002995241,6.76655678171899E-05,0.0001222392
222,0.0004030581,0.0004527283,0.0003847849,0.0003595419,0.0003695365,0.0003901984,0.0002908002,0.0003597335
223,0.0006444971,0.0007396027,0.0005763278,0.000584018,0.0003850416,0.0003451276,0.0003897446,0.0001339062
224,5.23272384667219E-05,8.24793572989135E-05,6.72773468541438E-05,0.000081017,1.46955448263586E-05,0.000010479,7.74028352267886E-06,3.10449442642922E-05
225,0.0005564954,0.000641289,0.0004951701,0.0004995827,0.0003596426,0.0002828434,0.0003475267,0.0001079016
226,0.0004702301,0.0005388682,0.000458459,0.0004410869,0.0003989529,0.0004121881,0.0003426689,0.0004089321
227,6.81705347900071E-05,7.73766195936057E-05,6.47268916655217E-05,5.9454054070726E-05,0.000066393,0.0001539924,3.38241687231575E-05,6.19439080277361E-05
228,0.0006719783,0.0007583594,0.0006560654,0.0006387735,0.0004374681,0.0004908691,0.0004272596,0.0005080451
229,0.0003096547,0.0004039165,0.0002912198,0.0003121442,0.0002789137,0.0001748756,0.000241429,1.69225437794786E-05
230,8.49132737729247E-05,0.0002239692,0.0001725058,0.0002521303,0.0001326884,6.51774273813586E-05,8.51807012533408E-05,4.50504364411131E-05
231,0.0008167585,0.0009274983,0.0007397956,0.0007590998,0.0004376493,0.0004415186,0.0004664734,0.0001924876
232,0.000264654,0.0003026653,0.0002526587,0.0002347176,0.0002628701,0.0003541044,0.0001739759,0.0002394242
233,0.0002658824,0.0003031545,0.0002537343,0.0002345538,0.0002628703,0.0003541046,0.0001739762,0.0002394243
234,0.0008157821,0.0009279655,0.0007408411,0.0007589535,0.0004376494,0.0004415142,0.0004664736,0.0001924866
235,8.55194254583724E-05,0.0002244536,0.0001735867,0.0002519701,0.0001326885,6.51765939462961E-05,8.51809416906582E-05,4.50506702127268E-05
236,0.0003117436,0.0004034486,0.0002901608,0.0003122877,0.0002789136,0.0001748749,0.0002414289,0.000016924
237,0.0006701713,0.000757861,0.0006549563,0.0006389536,0.0004374686,0.0004908731,0.0004272591,0.0005080447
238,6.69945257959678E-05,7.68763878091353E-05,6.36040993841128E-05,5.96252894826342E-05,6.63922302802766E-05,0.0001539922,0.000033824,6.19443124553537E-05
239,0.0004716034,0.0005393702,0.0004595945,0.000440911,0.000398953,0.0004121861,0.0003426697,0.0004089322
240,0.0005553211,0.0006417734,0.0004962947,0.0004994231,0.0003596428,0.000282845,0.0003475268,0.000107904
241,5.3533688505405E-05,0.000081999,6.6124185292213E-05,8.11790945918157E-05,1.46953982644665E-05,1.04807681114711E-05,7.74044131996842E-06,3.10427876943682E-05
242,0.0006455921,0.0007391045,0.0005751361,0.0005841893,0.0003850415,0.0003451254,0.0003897446,0.0001339066
243,0.0004020001,0.000452204,0.0003835387,0.0003597355,0.0003695358,0.0003901979,0.0002907996,0.0003597324
244,0.0001343456,0.0001533335,0.0001290113,0.0001181158,0.0001321134,0.0002995243,6.76657573720886E-05,0.0001222387
245,0.0007789491,0.0008678875,0.0007615302,0.0007362096,0.000452273,0.0005102523,0.0004657105,0.0003570058
246,0.000141354,0.0002408336,0.0001403681,0.0001745276,0.0002402416,0.000170494,0.0001889312,0.0001452396
247,5.13616676111419E-05,0.0002169741,0.0001359891,0.0002299104,0.0001898913,0.0001189655,0.0001370211,0.000162109
248,0.0008784054,0.0009653559,0.0008209762,0.0008249034,0.0004593567,0.0004693128,0.0004965258,0.0002317377
249,0.000199514,0.0002278125,0.0001894896,0.0001769437,0.0002049925,0.0003309233,0.0001200289,0.0001814276
250,0.0003358712,0.0003822179,0.0003210086,0.0002965915,0.000319886,0.0003708515,0.0002327717,0.0003004509
251,0.0007307885,0.0008365477,0.0006597556,0.0006707225,0.0004123813,0.0004020728,0.0004292647,0.0001609798
252,0.0001113117,0.0002055287,0.000166792,0.0002104132,7.33538573349487E-05,3.4239746148174E-05,0.000032773,4.65672292054083E-05
253,0.0004624649,0.0005412886,0.0004138565,0.0004171324,0.0003268363,0.0002237546,0.0002974468,8.03479179718934E-05
254,0.0005649658,0.000644317,0.0005495484,0.0005377581,0.0004222094,0.0004459943,0.0003895322,0.0004571164
255,5.0114042574349E-08,5.71261261557736E-07,1.81052083130504E-06,2.98440965399967E-07,8.33100551869345E-10,2.85553488190218E-10,1.0234451708422E-10,1.51734543007466E-10
256,0.0005655876,0.0006454693,0.0005531676,0.0005371541,0.0004222092,0.0004459889,0.0003895329,0.0004571157
257,0.0004593287,0.0005423915,0.0004174509,0.0004165585,0.0003268364,0.0002237556,0.0002974469,8.0350640518339E-05
258,0.0001124021,0.0002044197,0.0001631714,0.0002109943,7.33537249988866E-05,3.4241812156115E-05,3.27728164635203E-05,4.65672631339897E-05
259,0.000733105,0.0008354365,0.0006561286,0.0006713043,0.0004123812,0.0004020773,0.0004292645,0.0001609796
260,0.0003358087,0.0003810646,0.0003173263,0.0002972014,0.0003198854,0.0003708517,0.0002327713,0.0003004507
261,0.0001994853,0.0002289717,0.000193192,0.000176328,0.0002049915,0.0003309234,0.0001200292,0.0001814277
262,0.0008788111,0.0009665187,0.0008246593,0.0008242816,0.0004593569,0.0004693146,0.0004965262,0.0002317375
263,5.08817744653538E-05,0.0002181348,0.0001397564,0.0002292856,0.0001898915,0.0001189655,0.0001370213,0.0001621093
264,0.0001451676,0.0002397076,0.0001365805,0.0001751787,0.0002402415,0.0001704929,0.000188931,0.000145237
265,0.000778489,0.0008666864,0.0007576551,0.0007368687,0.0004522727,0.0005102506,0.00046571,0.0003570059
266,0.000134576,0.0001521284,0.000125092,0.0001187782,0.0001321128,0.0002995241,6.76655688802615E-05,0.0001222392
267,0.0004017172,0.0004534141,0.0003874937,0.0003590643,0.0003695365,0.0003901984,0.0002908002,0.0003597335
268,0.0006428254,0.000740287,0.000579113,0.0005835372,0.0003850416,0.0003451276,0.0003897446,0.0001339062
269,5.06584450624336E-05,8.31825721087135E-05,7.01969010451039E-05,8.05139074243525E-05,1.4695540791807E-05,0.000010479,7.74028476712015E-06,3.10449454945473E-05
270,0.0005581201,0.0006405517,0.0004921254,0.0005001199,0.0003596426,0.0002828434,0.0003475267,0.0001079016
271,0.0004719169,0.0005380897,0.0004553241,0.0004416556,0.0003989529,0.0004121881,0.0003426689,0.0004089321
272,6.64305992541031E-05,7.8168682607629E-05,6.79378608578207E-05,5.88718812151305E-05,0.000066393,0.0001539924,3.3824167164081E-05,6.19439095428197E-05
273,0.0006702158,0.0007591692,0.0006593434,0.0006381746,0.0004374681,0.0004908691,0.0004272596,0.0005080451
274,0.0003076514,0.0004047173,0.0002946239,0.000311544,0.0002789137,0.0001748756,0.000241429,1.69225420588565E-05
275,8.70274858509823E-05,0.0002231041,0.0001689693,0.0002527905,0.0001326884,6.51774293766097E-05,8.51807031786781E-05,4.50504386076462E-05
276,0.0008188069,0.0009266248,0.0007361062,0.000759774,0.0004376493,0.0004415186,0.0004664734,0.0001924876
277,0.0002667266,0.0003017528,0.0002488733,0.0002354207,0.0002628701,0.0003541044,0.0001739759,0.0002394242
278,0.0002638054,0.0003040848,0.000257604,0.0002338319,0.0002628703,0.0003541046,0.0001739762,0.0002394243
279,0.0008138129,0.0009288899,0.0007448086,0.000758237,0.0004376494,0.0004415142,0.0004664736,0.0001924866
280,8.37691263800022E-05,0.0002254141,0.0001777309,0.000251213,0.0001326885,6.51765910176208E-05,8.51809387872359E-05,4.5050667406046E-05
281,0.000313855,0.0004024636,0.0002858337,0.000313085,0.0002789136,0.0001748749,0.0002414289,0.000016924
282,0.0006723636,0.0007568086,0.000650506,0.0006398072,0.0004374686,0.0004908731,0.0004272591,0.0005080447
283,6.90295852533731E-05,7.58060586318443E-05,5.90394559184207E-05,6.04958014075571E-05,6.63922294760111E-05,0.0001539922,0.000033824,6.19443091497418E-05
284,0.0004697125,0.0005404635,0.0004642566,0.0004400164,0.000398953,0.0004121861,0.0003426697,0.0004089322
285,0.0005540789,0.0006428629,0.0005011082,0.0004985285,0.0003596428,0.000282845,0.0003475268,0.000107904
286,5.49283399541372E-05,8.08753716346922E-05,6.10763658465488E-05,8.2114837945207E-05,1.46954002726532E-05,1.04807724837723E-05,7.74043715294124E-06,3.10427836258712E-05
287,0.0006469936,0.0007379321,0.0005698768,0.0005851811,0.0003850415,0.0003451255,0.0003897446,0.0001339066
288,0.0004029595,0.000450968,0.0003781344,0.0003607782,0.0003695358,0.0003901979,0.0002907996,0.0003597324
289,0.0001336232,0.0001545959,0.0001345484,0.0001170482,0.0001321134,0.0002995243,6.76657503572919E-05,0.0001222387
290,0.0007785641,0.000869177,0.0007671841,0.0007351148,0.000452273,0.0005102523,0.0004657104,0.0003570059
291,0.0001436076,0.0002421052,0.0001463059,0.0001734141,0.0002402416,0.000170494,0.0001889312,0.0001452396
292,0.000052001,0.0002155717,0.0001298535,0.0002311354,0.0001898913,0.0001189655,0.0001370211,0.000162109
293,0.0008772101,0.000963926,0.0008145172,0.0008261604,0.0004593567,0.0004693128,0.0004965259,0.0002317377
294,0.000196714,0.0002263432,0.0001828434,0.000178232,0.0002049925,0.0003309233,0.0001200289,0.0001814276
295,0.0003396221,0.0003837175,0.0003278212,0.0002952688,0.000319886,0.0003708515,0.0002327717,0.0003004509
296,0.0007398764,0.0008380414,0.0006667896,0.0006694188,0.0004123813,0.0004020728,0.0004292647,0.0001609798
297,0.0001221235,0.0002070795,0.0001742364,0.0002090533,7.33538414615668E-05,3.42397312729583E-05,0.000032773,4.65672325384539E-05
298,0.0004533312,0.000539657,0.0004060301,0.0004185894,0.0003268363,0.0002237546,0.0002974468,8.03479214704344E-05
299,0.0005546756,0.0006425623,0.000541446,0.000539314,0.0004222094,0.0004459943,0.0003895322,0.0004571163
300,1.31829492150996E-05,2.36077153903977E-06,1.01655606750202E-05,1.87920390179431E-06,8.15436512584256E-10,2.68030555866314E-10,8.24963274775881E-11,1.48031706250634E-10


==> data/Ironing/ReactionForcesHorP3.csv <==
Loadstep,Coll,CollGal,Modcoll,ModcollGal,GPTS,GPTSTwofield,PTS,PTSTwofield
0,0,0,0,0,0,0,0,0
1,2.96302137763505E-07,9.41819595911013E-10,2.22667366068663E-07,4.62363538574241E-10,2.59572162483908E-14,3.06291162544643E-14,2.60216940904017E-14,5.45672007741787E-15
2,7.34087849486129E-07,4.16317064555591E-10,5.4827707363297E-07,1.61351594576831E-09,7.06316244641209E-14,7.51798356370386E-14,8.94223083980957E-14,6.91672637405123E-14
3,1.15020090358146E-06,2.1388723992345E-10,8.646450587308E-07,2.45624330550971E-09,7.54628428972434E-15,3.21573530878781E-13,2.98575881629414E-13,1.32356148610513E-13
4,1.756E-06,2.14867992511967E-11,1.31758387463194E-06,3.30456200572156E-09,6.71206064903687E-13,5.81942602288256E-13,3.32283761053306E-13,7.39135288347834E-13
5,2.21644231297457E-06,1.34429851473584E-10,1.66213551895607E-06,4E-09,5.55552606413927E-13,6.68642929652769E-14,5.21634601832743E-14,1.29661411544645E-12
6,2.85E-06,4.81069212709875E-09,2.15074731756475E-06,5.89449093226261E-09,2.54999901673925E-12,2.76623139000044E-12,2.88399858194063E-12,1.24434838789326E-12
7,3.52991945235383E-06,1E-08,2.65940760204989E-06,7.27448582117261E-09,4.34166916828127E-13,5.00248792585124E-12,2.13911164172534E-13,3.49652896696959E-12
8,4.12641265020643E-06,1.40853762567678E-08,3.11849479954791E-06,8.12990437148412E-09,4.72816181823141E-12,3.65742538251806E-12,4.53811584122908E-12,5.72573864948515E-12
9,4.637E-06,1.62475085015493E-08,3.51251267390577E-06,8.88696397588896E-09,6.73457253505538E-12,7.84286467692651E-12,6.82612386754267E-12,1.01772051344044E-11
10,5.46456719010478E-06,3.67406285695657E-09,4.19070066660877E-06,1.37640389110923E-08,1.88956473352268E-11,2.11313248800124E-11,2.09900668894647E-11,7.50086624756729E-13
11,6.24577967376391E-06,5.23598757019438E-09,4.781611243144E-06,1.8093003151037E-08,1.71910925707459E-12,1.47901813951461E-11,5.06637540622669E-12,4.6883666653813E-14
12,6.88970804076832E-06,1.2E-08,5.33383497212589E-06,2.2387813848493E-08,3.13702814809871E-11,1.84730196634356E-11,2.84928651853034E-11,3.36907336338961E-11
13,7.46470573689231E-06,1.67616033216219E-08,5.81077462665479E-06,2.7E-08,1.42733432495143E-12,4.945258016021E-12,3.01959791806222E-12,5.4034226528929E-11
14,7.71306416103137E-06,1.14761206024814E-08,6.41961616429273E-06,3.27344004554496E-08,7.38434523489366E-11,7.23636541313799E-11,7.58177388601212E-11,3.5936077627096E-11
15,8.64162563519338E-06,2.37157642336188E-09,7.10435277613889E-06,4.1214455643885E-08,1.24452929840986E-10,1.37892071621747E-10,1.12737509052555E-10,5.14420530370145E-11
16,9.56177259310375E-06,1.75146080206353E-08,7.777E-06,4.54517644097392E-08,5.01095954552437E-11,1.14826360876272E-10,5.16182577909273E-11,1.43885109935623E-10
17,1.00505879046626E-05,3.02443382850493E-08,8.41432367645884E-06,4.64346402168493E-08,1.40812258500513E-10,1.27077945768269E-10,1.30311248662356E-10,1.88092568647116E-10
18,1.05223247570529E-05,3.88886278132085E-08,8.95741308361742E-06,4.79170178178901E-08,1.73430251984661E-10,1.51567306448663E-10,1.62766904555217E-10,1.69851903971795E-10
19,1.08157811277157E-05,4.42129502481892E-08,9.45320239817968E-06,4.89262817577815E-08,6.25761993220883E-11,7.2283547962286E-11,5.10416087650886E-11,3.70789324157655E-10
20,9.98989310972362E-06,5.8E-08,1.01253166217796E-05,4.75547837571096E-08,4.3708685748458E-10,4.50309240091797E-10,4.07816753999514E-10,2.51832627451085E-10
21,1.07344717033654E-05,7.41010521695343E-08,1.08813955166512E-05,5.430230858635E-08,7.24987354763611E-10,7.64850027930308E-10,7.93606009250394E-10,6.00040743004362E-11
22,1.13774352334119E-05,7.69008650272195E-08,1.15685704538376E-05,6.69293867524082E-08,6.63065480451495E-10,7.48288933854341E-10,5.87317130801464E-10,1.07841766116071E-10
23,1.1863E-05,7.78724989471341E-08,1.22011285137315E-05,8.35472300952282E-08,4.4192222689414E-11,5.06230517683011E-10,9.05100658050301E-11,8.73554386379011E-11
24,1.08432921069677E-05,7.89126711819377E-08,1.28483472214678E-05,1.03909751046518E-07,8.90288813699437E-10,7.21704673019991E-10,8.39673905167655E-10,1.13647914115524E-09
25,1.05854159967773E-05,7.7E-08,1.33514930210517E-05,1.28130083749609E-07,1.12624306235209E-09,8.85595637296378E-10,1.08841674160889E-09,1.33351511668982E-09
26,1.01402617815513E-05,8.01090215834946E-08,1.381E-05,1.53074678297207E-07,4.21275078840364E-10,7.45090924614104E-10,4.48933474162666E-10,2.33434483136626E-09
27,9.18911053755995E-06,8.56286199612437E-08,1.42299144716034E-05,1.77727643818648E-07,1E-09,1.08150993011463E-09,1E-09,3.39583498701421E-09
28,2.18249024823002E-06,6.10221781308443E-10,1.60773175111143E-05,2.05779461302119E-07,2.64750038764857E-09,2.57775146714212E-09,2.74133521948033E-09,1.09528117532651E-09
29,2.1180698101343E-06,1.04794003967837E-07,1.60357422044922E-05,2.93089227627517E-07,4E-09,3.74779428357393E-09,3.85059013537428E-09,1.59469280987777E-10
30,2.038E-06,2.02643441428538E-07,1.63117408937376E-05,3.65158571905824E-07,4.6773110629842E-09,3.67635717723504E-09,4.61796651135896E-09,1.83535346859678E-09
31,0.000709106,0.0005804997,0.0006923995,0.0005283087,0.0002757952,0.000283521333986,0.0002859677,0.0002340444
32,0.0003952037,0.0004517661,0.0003782333,0.0003458048,0.0002368645,0.000238218600881,0.000258927,0.0003884456
33,8.90041909670623E-05,0.0001080305,7.3395E-05,8.14812162974799E-05,6.17861785918473E-05,8.6678165605002E-05,6.48288889064642E-05,8.54372940484094E-05
34,0.0005941131,0.0006879717,0.0005792198,0.0005619595,0.000293784,0.000242603026766,0.0003221409,0.0005647527
35,0.0002424325,0.0001410874,0.0002162683,0.0001222898,0.0001987364,0.00019927704992,0.0002003287,0.0001439474
36,0.0001632793,9.03224500081577E-05,0.0001509519,7.60696211250243E-05,0.0001261221,9.7754006891487E-05,0.0001259612,8.35643575666732E-05
37,0.0008061976,0.0008707836,0.0008019364,0.0007465881,0.0003044719,0.000290866479666,0.0003270232,0.0005112802
38,0.0002356902,0.0002473368,0.00021071,0.0001863689,0.0001405291,0.000196859626754,0.0001489109,0.0002123288
39,0.0002682597,0.0003157032,0.0002441683,0.0002388693,0.0001760469,0.000224020374814,0.0001884001,0.0002741788
40,0.0008911421,0.0007870801,0.0008914416,0.0007266661,0.0003008101,0.000340937967462,0.0003193725,0.0004328683
41,9.21957118230716E-05,6.11932130780178E-05,8.35106874000536E-05,5.0966834928932E-05,8.55791746629055E-05,4.76288944714769E-05,8.55749286310717E-05,5.54135305423139E-05
42,0.0003811898,0.0002795096,0.0003613212,0.0002473058,0.0002292328,0.000241729695564,0.0002329023,3.79376544993676E-05
43,0.0005325118,0.0006034854,0.0005137706,0.0004807508,0.0002801623,0.000236435316586,0.0003084719,0.0005003826
44,4.33865320994991E-05,3.65566825856464E-05,3.67005406626112E-05,2.73147691603779E-05,2.06723254902841E-05,1.14833038805467E-06,2.16347093487943E-05,2.80986608945266E-05
45,0.0004388789,0.0005240854,0.0004218453,0.0004082646,0.0002609946,0.000236633538093,0.0002873825,0.0004418367
46,0.000537802,0.000439002,0.0005144068,0.000395011,0.0002550689,0.000270642223956,0.0002615969,0.0001012517
47,6.17377978287179E-05,3.1284601575913E-05,5.35069303237684E-05,2.59767930054097E-05,4.33905363542659E-05,8.47736423350903E-07,4.31434849625815E-05,2.69182064207653E-05
48,0.0008522129,0.0006942525,0.0008125863,0.0006373948,0.000291172,0.000334389678021,0.0003055943,0.0003433558
49,0.0003424681,0.0003837565,0.0003138702,0.0002913482,0.0002083277,0.000235910521213,0.0002252434,0.0003329881
50,0.0001537026,0.0001781365,0.0001395864,0.0001341361,0.0001021654,0.0001504473478,0.0001074794,0.0001472791
51,0.0006861751,0.0007787984,0.0006822542,0.0006504178,0.0003019541,0.000259464223139,0.0003281732,0.000584186
52,0.0001972894,0.0001187279,0.0001810128,0.0001016587,0.000164098,0.000149613005395,0.0001643512,0.0001109396
53,0.0002133983,0.0001187696,0.0001911777,0.0001016575,0.0001640978,0.000149616084238,0.000164351,0.0001109394
54,0.0007021631,0.0007788231,0.0006921353,0.0006504077,0.0003019538,0.000259463908802,0.0003281729,0.0005841868
55,0.0001697378,0.0001781625,0.0001496197,0.0001341253,0.0001021648,0.000150447376931,0.0001074792,0.0001472804
56,0.0003264493,0.0003837302,0.0003038024,0.0002913604,0.0002083283,0.00023591079085,0.0002252439,0.0003329882
57,0.0008366804,0.0006942351,0.0008021121,0.0006374067,0.0002911724,0.000334390055823,0.0003055946,0.0003433566
58,4.57321704801551E-05,3.12817894832803E-05,4.29959031803345E-05,2.60003571829249E-05,4.33907630275139E-05,8.48049204759207E-07,4.31437510898435E-05,2.69172571317793E-05
59,0.0005542645,0.0004389958,0.0005252064,0.0003949848,0.0002550686,0.000270646910709,0.0002615967,0.0001012505
60,0.0004548246,0.0005240718,0.0004324696,0.0004082296,0.0002609944,0.000236632611568,0.0002873818,0.0004418365
61,2.7392E-05,3.6574E-05,2.58926983839271E-05,2.73554572475985E-05,2.06727881105659E-05,1.14862253145778E-06,2.16348506242469E-05,2.80982884404468E-05
62,0.0005166665,0.0006035035,0.0005028881,0.0004807979,0.0002801627,0.000236436005593,0.0003084727,0.000500383
63,0.0003666508,0.0002795052,0.0003495385,0.0002473553,0.0002292333,0.000241730441155,0.0002329028,3.79358175053523E-05
64,0.0001075012,6.12204174918208E-05,9.53297463808856E-05,5.09079497723787E-05,8.55787401101783E-05,4.76284991540561E-05,8.55744701434964E-05,5.54147886216764E-05
65,0.0009068265,0.0007871215,0.0009032424,0.0007266106,0.0003008099,0.000340938250182,0.0003193723,0.0004328675
66,0.0002833279,0.0003157488,0.000256453,0.0002388115,0.0001760467,0.000224020638917,0.0001884003,0.0002741784
67,0.0002209205,0.0002472845,0.0001981603,0.0001864193,0.0001405296,0.000196859267328,0.000148911,0.0002123296
68,0.0007918885,0.0008707286,0.0007892438,0.0007466306,0.0003044728,0.000290865394628,0.0003270241,0.0005112814
69,0.0001508097,9.02434367133453E-05,0.000137263,7.6123790660441E-05,0.0001261234,9.77532703813702E-05,0.0001259626,8.35644436793876E-05
70,0.0002552918,0.0001411653,0.0002305353,0.0001222176,0.0001987355,0.000199279500581,0.0002003278,0.0001439474
71,0.0006060439,0.0006880516,0.0005937945,0.0005618592,0.0002937846,0.000242603805313,0.0003221409,0.0005647521
72,0.0001001911,0.0001081112,8.85395607193308E-05,8.1357514672094E-05,6.1787E-05,8.66791943729943E-05,6.48301956365661E-05,8.5436E-05
73,0.0003851444,0.0004516793,0.0003626914,0.0003459532,0.0002368653,0.000238219865502,0.0002589279,0.0003884486
74,0.0007075491,0.0005805108,0.0006753497,0.0005285012,0.0002757988,0.000283524604109,0.0002859713,0.0002340467
75,1.9278950942538E-06,1.2E-08,1.19569255674552E-06,5.78315289364488E-08,7.20957051112033E-11,1.68013782736714E-10,9.25983201791394E-11,9.20926582605522E-10
76,0.0007113773,0.000580512,0.0006778376,0.0005286408,0.0002757985,0.000283524209529,0.0002859711,0.000234046
77,0.0003890036,0.0004516778,0.0003650006,0.0003460919,0.0002368649,0.000238219036117,0.0002589274,0.0003884486
78,9.63044420660594E-05,0.0001081116,8.62006701660422E-05,8.1219E-05,6.1787561465426E-05,8.66791489669396E-05,6.48304203087391E-05,8.54355164397885E-05
79,0.0006021327,0.0006880533,0.0005914824,0.0005617218,0.0002937849,0.000242604194598,0.0003221416,0.0005647512
80,0.000251208,0.0001411661,0.0002280301,0.0001220832,0.0001987357,0.000199275891838,0.0002003279,0.0001439475
81,0.0001549385,9.02431254834352E-05,0.0001398313,7.62555309027186E-05,0.0001261233,9.7755183613213E-05,0.0001259624,8.35642489786448E-05
82,0.000796094,0.0008707321,0.0007917048,0.0007467682,0.0003044725,0.000290867038033,0.0003270238,0.0005112809
83,0.0002252333,0.0002472837,0.0002007403,0.0001865498,0.000140529,0.000196859400164,0.0001489108,0.0002123294
84,0.000278935,0.0003157536,0.0002538259,0.0002386868,0.0001760473,0.000224020606423,0.0001884005,0.0002741784
85,0.0009023741,0.0007871216,0.0009006366,0.0007264826,0.0003008102,0.000340938373865,0.0003193726,0.0004328682
86,0.0001027331,6.12148524998743E-05,9.24109300225863E-05,5.0785302096112E-05,8.55788969037093E-05,4.76286323614159E-05,8.55746482767455E-05,5.54133528178552E-05
87,0.0003714934,0.0002795101,0.000352677,0.0002474748,0.0002292331,0.000241729941811,0.0002329026,3.79376264293353E-05
88,0.0005217869,0.0006035061,0.000505903,0.0004809133,0.0002801623,0.000236435399299,0.000308472,0.0005003828
89,3.264422815781E-05,3.65771835651682E-05,2.90292663843042E-05,2.74696294244782E-05,2.0672256194938E-05,1.14847880900099E-06,2.16346265163523E-05,2.80987999770468E-05
90,0.0004494541,0.0005240687,0.0004292751,0.0004081186,0.0002609947,0.000236633603538,0.0002873826,0.0004418366
91,0.0005486022,0.000438992,0.0005215628,0.0003948773,0.0002550689,0.000270642164396,0.0002615968,0.0001012517
92,5.16674197983662E-05,3.1278E-05,4.66779378564376E-05,2.60961655802241E-05,4.33906144298727E-05,8.47818684492161E-07,4.31435631310353E-05,2.69181962190146E-05
93,0.0008428364,0.0006942243,0.0008060003,0.0006374955,0.0002911721,0.000334389727116,0.0003055944,0.0003433558
94,0.000332918,0.0003837227,0.0003077115,0.0002914462,0.0002083277,0.000235910522771,0.0002252434,0.0003329881
95,0.0001630904,0.0001781688,0.0001455795,0.0001340415,0.0001021654,0.000150447363621,0.0001074794,0.0001472791
96,0.000695364,0.0007788278,0.0006880261,0.0006503264,0.0003019541,0.000259464244998,0.0003281732,0.000584186
97,0.0002061527,0.0001187501,0.0001865929,0.0001015733,0.000164098,0.000149612987029,0.0001643512,0.0001109396
98,0.000204791,0.0001187558,0.0001858724,0.0001017367,0.0001640978,0.00014961610299,0.0001643511,0.0001109394
99,0.0006941583,0.0007788222,0.0006871808,0.0006504789,0.0003019538,0.000259463917232,0.000328173,0.0005841869
100,0.0001618758,0.0001781616,0.0001447809,0.000134193,0.0001021648,0.000150447371709,0.0001074792,0.0001472804
101,0.0003341414,0.0003837315,0.0003085069,0.0002912968,0.0002083284,0.000235910794564,0.0002252439,0.0003329882
102,0.0008441798,0.0006942369,0.0008066393,0.000637348,0.0002911724,0.000334390052769,0.0003055946,0.0003433566
103,5.29075255616486E-05,3.12861300450984E-05,4.73308472673292E-05,2.59488341039506E-05,4.33907566377241E-05,8.48045055163338E-07,4.31437462304105E-05,2.69172581883482E-05
104,0.0005472443,0.0004389884,0.0005210379,0.0003950277,0.0002550686,0.000270646914452,0.0002615967,0.0001012505
105,0.0004484474,0.0005240623,0.0004285854,0.0004082672,0.0002609944,0.000236632612698,0.0002873818,0.0004418365
106,3.35975589537374E-05,3.65832709049698E-05,2.96745171202684E-05,2.73207942482429E-05,2.06727863734234E-05,1.14862153995806E-06,2.16348519723612E-05,2.80982868915269E-05
107,0.000522687,0.0006035125,0.0005065451,0.0004807664,0.0002801627,0.000236436006661,0.0003084727,0.000500383
108,0.0003724749,0.000279513,0.0003530501,0.0002473282,0.0002292333,0.000241730440107,0.0002329028,3.79358162450103E-05
109,0.0001019235,6.12130601469597E-05,9.20048066055152E-05,5.09299298258642E-05,8.55787426545399E-05,4.76285004935294E-05,8.55744714320718E-05,5.54147890544888E-05
110,0.0009018154,0.0007871154,0.0009001618,0.0007266258,0.0003008099,0.000340938250922,0.0003193723,0.0004328675
111,0.0002784324,0.0003157431,0.0002534531,0.0002388241,0.0001760467,0.000224020638892,0.0001884003,0.0002741784
112,0.0002256509,0.00024729,0.0002010664,0.000186409,0.0001405296,0.000196859267513,0.000148911,0.0002123296
113,0.0007963782,0.0008707335,0.0007920322,0.000746623,0.0003044728,0.000290865394953,0.0003270241,0.0005112814
114,0.0001551672,9.02477056922071E-05,0.0001399151,7.61198788310214E-05,0.0001261234,9.77532700284308E-05,0.0001259626,8.35644437216495E-05
115,0.0002511038,0.0001411617,0.0002280418,0.0001222175,0.0001987355,0.000199279500921,0.0002003278,0.0001439474
116,0.0006023328,0.0006880489,0.0005914728,0.0005618538,0.0002937846,0.000242603805491,0.0003221409,0.0005647521
117,9.661326847747E-05,0.0001081086,8.62911155404636E-05,8.13504368624118E-05,6.1787E-05,8.66791943178116E-05,6.4830195627592E-05,8.5436E-05
118,0.0003886035,0.0004516819,0.0003648558,0.0003459623,0.0002368653,0.000238219865519,0.0002589279,0.0003884486
119,0.0007107755,0.0005805132,0.0006774058,0.0005285125,0.0002757987,0.000283524604028,0.0002859713,0.0002340467
120,1.18933692253176E-06,1.46947950083415E-08,7.2763527481109E-07,4.31663749243756E-08,6.85474654604301E-11,1.68102463874342E-10,9.2493809418742E-11,9.20991209620199E-10
121,0.0007082866,0.0005805091,0.0006760545,0.0005286229,0.0002757985,0.000283524209604,0.0002859711,0.000234046
122,0.0003863992,0.0004516748,0.0003633268,0.0003460703,0.0002368649,0.000238219036147,0.0002589274,0.0003884486
123,9.8787946282749E-05,0.0001081143,8.7807257372259E-05,8.1241863174528E-05,6.17875613022197E-05,8.66791489558683E-05,6.4830420309771E-05,8.54355164326325E-05
124,0.0006044734,0.0006880557,0.0005930121,0.0005617462,0.0002937849,0.000242604194601,0.0003221416,0.0005647512
125,0.0002534057,0.000141168,0.0002294553,0.0001221093,0.0001987357,0.000199275891791,0.0002003279,0.0001439475
126,0.0001528749,9.02418859336784E-05,0.0001385236,7.6227145245885E-05,0.0001261233,9.77551836612286E-05,0.0001259624,8.35642490032177E-05
127,0.0007943315,0.0008707318,0.000790531,0.000746736,0.0003044725,0.000290867038069,0.0003270238,0.0005112809
128,0.0002235602,0.0002472834,0.0001996209,0.0001865167,0.000140529,0.000196859400186,0.0001489108,0.0002123294
129,0.000280503,0.0003157539,0.0002548848,0.0002387208,0.0001760473,0.000224020606408,0.0001884005,0.0002741784
130,0.0009037749,0.0007871218,0.000901626,0.0007265176,0.0003008102,0.000340938373854,0.0003193726,0.0004328682
131,0.0001040644,6.1215E-05,9.32993198885377E-05,5.08219477084131E-05,8.55788929716029E-05,4.76286323417545E-05,8.55746482645135E-05,5.54133527950463E-05
132,0.0003701933,0.00027951,0.0003518894,0.0002474371,0.000229233,0.000241729941827,0.0002329026,3.79376264475732E-05
133,0.0005208167,0.0006035059,0.0005052071,0.000480872,0.0002801623,0.000236435399307,0.000308472,0.0005003828
134,3.17565141291413E-05,3.65771664500882E-05,2.83814272358732E-05,2.74278912503872E-05,2.06722559812316E-05,1.14847879167248E-06,2.16346265312019E-05,2.80987999539155E-05
135,0.0004502581,0.0005240686,0.00042987,0.000408161,0.0002609947,0.000236633603535,0.0002873826,0.0004418366
136,0.0005492684,0.0004389916,0.0005220858,0.0003949201,0.0002550689,0.000270642164383,0.0002615968,0.0001012517
137,5.1079910367395E-05,3.12787310346689E-05,4.6239108265556E-05,2.6052E-05,4.33906147453878E-05,8.47818690565353E-07,4.31435631416933E-05,2.69181962353005E-05
138,0.0008422874,0.0006942254,0.0008056598,0.0006374505,0.0002911721,0.000334389727132,0.0003055944,0.0003433558
139,0.0003325879,0.0003837239,0.0003074174,0.0002913991,0.0002083277,0.000235910522786,0.0002252434,0.0003329881
140,0.0001633507,0.0001781675,0.0001458317,0.0001340889,0.0001021654,0.000150447363603,0.0001074794,0.0001472791
141,0.0006955334,0.0007788265,0.0006882329,0.0006503745,0.0003019541,0.000259464244986,0.0003281732,0.000584186
142,0.0002062556,0.0001187486,0.0001867314,0.0001016215,0.000164098,0.000149612987015,0.0001643512,0.0001109396
143,0.0002047934,0.0001187574,0.0001858039,0.0001016876,0.0001640978,0.000149616102997,0.0001643511,0.0001109394
144,0.0006942865,0.0007788238,0.0006871859,0.000650428,0.0003019538,0.000259463917245,0.000328173,0.0005841869
145,0.0001620597,0.0001781634,0.0001448192,0.000134142,0.0001021648,0.00015044737173,0.0001074792,0.0001472804
146,0.0003339044,0.0003837297,0.0003084329,0.0002913479,0.0002083284,0.000235910794557,0.0002252439,0.0003329882
147,0.0008438515,0.000694235,0.0008065228,0.000637399,0.0002911724,0.000334390052756,0.0003055946,0.0003433566
148,5.25340621746486E-05,3.1284101048232E-05,4.71555407555435E-05,2.60003504514804E-05,4.33907566964555E-05,8.48045043417512E-07,4.31437462156545E-05,2.69172581756617E-05
149,0.0005476524,0.0004389906,0.0005212765,0.0003949765,0.0002550686,0.000270646914453,0.0002615967,0.0001012505
150,0.0004489863,0.0005240646,0.0004288665,0.0004082139,0.0002609944,0.00023663261269,0.0002873818,0.0004418365
151,3.3018E-05,3.65809237204436E-05,2.9365878411409E-05,2.73740600156807E-05,2.06727860563975E-05,1.14862154623497E-06,2.16348519746628E-05,2.8098286891816E-05
152,0.0005220597,0.0006035101,0.0005062075,0.0004808199,0.0002801627,0.000236436006653,0.0003084727,0.000500383
153,0.0003717957,0.0002795106,0.000352671,0.0002473809,0.0002292333,0.000241730440102,0.0002329028,3.7935816241895E-05
154,0.0001026676,6.1215603420239E-05,9.2429421620716E-05,5.0876598711572E-05,8.55787413178871E-05,4.76285004989439E-05,8.55744714392659E-05,5.54147890553515E-05
155,0.0009026248,0.000787118,0.0009006407,0.0007265726,0.0003008099,0.000340938250933,0.0003193723,0.0004328675
156,0.000279276,0.0003157457,0.000253954,0.0002387697,0.0001760467,0.000224020638899,0.0001884003,0.0002741784
157,0.0002247756,0.0002472873,0.0002005433,0.0001864634,0.0001405296,0.000196859267509,0.000148911,0.0002123296
158,0.0007954624,0.0008707308,0.0007914864,0.0007466776,0.0003044728,0.000290865394961,0.0003270241,0.0005112814
159,0.0001542231,9.02448945354651E-05,0.0001393326,7.61738552995435E-05,0.0001261234,9.77532700304434E-05,0.0001259626,8.35644437202953E-05
160,0.0002521131,0.0001411646,0.0002286599,0.0001221634,0.0001987355,0.000199279500926,0.0002003278,0.0001439474
161,0.0006033728,0.0006880519,0.000592127,0.0005617989,0.0002937846,0.000242603805494,0.0003221409,0.0005647521
162,9.76742876139406E-05,0.0001081116,8.69621690543883E-05,8.12956292021142E-05,6.1787E-05,8.66791943223356E-05,6.48301956154303E-05,8.5436E-05
163,0.000387518,0.0004516789,0.0003641677,0.000346017,0.0002368653,0.00023821986552,0.0002589279,0.0003884486
164,0.000709673,0.0005805102,0.0006766975,0.0005285665,0.0002757987,0.000283524604017,0.0002859713,0.0002340467
165,4.8E-08,1.16078963511294E-08,8.62228533026647E-09,1.10513280759851E-08,7.01309792087015E-11,1.68101467642894E-10,9.24851055770031E-11,9.21000731161817E-10
166,0.0007094634,0.0005805123,0.0006768219,0.0005285693,0.0002757985,0.000283524209606,0.0002859711,0.000234046
167,0.000387592,0.000451678,0.0003641123,0.0003460155,0.0002368649,0.000238219036151,0.0002589274,0.0003884486
168,9.75808329972916E-05,0.0001081111,8.70093122226944E-05,8.12966243398956E-05,6.17875610426037E-05,8.6679148953717E-05,6.48304203041211E-05,8.54355164397915E-05
169,0.00060325,0.0006880525,0.000592202,0.000561801,0.0002937849,0.000242604194599,0.0003221416,0.0005647512
170,0.0002521803,0.0001411648,0.0002286282,0.0001221635,0.0001987357,0.000199275891792,0.0002003279,0.0001439475
171,0.0001541409,9.02451515409919E-05,0.00013937,7.61730501811151E-05,0.0001261233,9.77551836520164E-05,0.0001259624,8.35642490009172E-05
172,0.0007956058,0.0008707351,0.0007914001,0.0007466812,0.0003044725,0.000290867038066,0.0003270238,0.0005112809
173,0.0002248431,0.0002472867,0.0002004992,0.0001864622,0.000140529,0.00019685940019,0.0001489108,0.0002123294
174,0.000279213,0.0003157505,0.0002539981,0.0002387753,0.0001760473,0.000224020606411,0.0001884005,0.0002741784
175,0.0009024792,0.0007871185,0.0009007317,0.0007265714,0.0003008102,0.000340938373854,0.0003193726,0.0004328682
176,0.0001027665,6.121164738305E-05,9.23927407546306E-05,5.08758483240806E-05,8.55788939992698E-05,4.76286323391617E-05,8.55746482681504E-05,5.54133527902252E-05
177,0.0003715171,0.0002795134,0.0003528087,0.0002473839,0.0002292331,0.00024172994183,0.0002329026,3.79376264524696E-05
178,0.0005221324,0.0006035094,0.0005061388,0.0004808176,0.0002801623,0.000236435399317,0.000308472,0.0005003828
179,3.30746705642342E-05,3.65805963424047E-05,2.9318525818236E-05,2.73735549694063E-05,2.06722549843289E-05,1.14847879287868E-06,2.16346265328885E-05,2.80987999537422E-05
180,0.0004489364,0.0005240651,0.0004289284,0.0004082153,0.0002609947,0.000236633603529,0.0002873826,0.0004418366
181,0.0005479734,0.0004389882,0.0005211407,0.0003949733,0.0002550689,0.000270642164376,0.0002615968,0.0001012517
182,5.23983477157234E-05,3.12821471237185E-05,4.71903420235805E-05,2.59983122390664E-05,4.33906142236077E-05,8.47818686013236E-07,4.31435631456985E-05,2.69181962304923E-05
183,0.0008436273,0.0006942288,0.0008066187,0.0006373972,0.0002911721,0.000334389727128,0.0003055944,0.0003433558
184,0.0003338995,0.0003837274,0.0003083804,0.000291345,0.0002083277,0.000235910522786,0.0002252434,0.0003329881
185,0.00016204,0.000178164,0.0001448669,0.0001341431,0.0001021654,0.000150447363602,0.0001074794,0.0001472791
186,0.0006942283,0.000778823,0.0006872673,0.0006504287,0.0003019541,0.000259464244982,0.0003281732,0.000584186
187,0.0002049764,0.0001187452,0.0001857676,0.0001016752,0.000164098,0.000149612987005,0.0001643512,0.0001109396
188,0.0002060873,0.0001187608,0.0001867677,0.000101634,0.0001640978,0.000149616102993,0.0001643511,0.0001109394
189,0.0006955596,0.0007788273,0.0006881515,0.0006503737,0.0003019538,0.000259463917244,0.000328173,0.0005841869
190,0.0001633253,0.0001781668,0.000145784,0.0001340878,0.0001021648,0.000150447371727,0.0001074792,0.0001472804
191,0.0003326445,0.0003837262,0.0003074699,0.0002914021,0.0002083284,0.000235910794546,0.0002252439,0.0003329882
192,0.000842631,0.0006942316,0.0008055639,0.0006374524,0.0002911724,0.000334390052768,0.0003055946,0.0003433566
193,5.13128189502952E-05,3.12806849497556E-05,4.62043076470664E-05,2.6054E-05,4.33907572212967E-05,8.48045038509071E-07,4.31437462165741E-05,2.6917258181817E-05
194,0.0005488804,0.000438994,0.0005222215,0.0003949233,0.0002550686,0.000270646914456,0.0002615967,0.0001012505
195,0.0004501787,0.000524068,0.0004298081,0.0004081597,0.0002609944,0.000236632612702,0.0002873818,0.0004418365
196,3.18339281755515E-05,3.65774938623132E-05,2.84287803083544E-05,2.74283963026523E-05,2.06727870524794E-05,1.14862155264064E-06,2.1634851975721E-05,2.80982869026017E-05
197,0.0005208876,0.0006035066,0.0005052758,0.0004808743,0.0002801627,0.000236436006648,0.0003084727,0.000500383
198,0.0003706649,0.0002795073,0.0003517517,0.0002474341,0.0002292333,0.000241730440107,0.0002329028,3.79358162403434E-05
199,0.0001037902,6.1219E-05,9.3336E-05,5.08226981337055E-05,8.55787402901551E-05,4.76285004953431E-05,8.55744714512756E-05,5.54147890542402E-05
200,0.0009037171,0.0007871213,0.0009015351,0.0007265188,0.0003008099,0.000340938250939,0.0003193723,0.0004328675
201,0.0002803536,0.0003157491,0.0002548407,0.0002387152,0.0001760467,0.000224020638897,0.0001884003,0.0002741784
202,0.0002237134,0.0002472839,0.000199665,0.0001865179,0.0001405296,0.000196859267514,0.000148911,0.0002123296
203,0.000794416,0.0008707275,0.0007906173,0.0007467323,0.0003044728,0.000290865394945,0.0003270241,0.0005112814
204,0.0001532287,9.02416288993149E-05,0.0001384862,7.6228E-05,0.0001261234,9.77532700318696E-05,0.0001259626,8.35644437186564E-05
205,0.0002530961,0.0001411678,0.000229487,0.0001221092,0.0001987355,0.000199279500923,0.0002003278,0.0001439474
206,0.0006043125,0.0006880551,0.000592937,0.0005617441,0.0002937846,0.000242603805498,0.0003221409,0.0005647521
207,9.8598E-05,0.0001081148,8.77601131146427E-05,8.12408680351274E-05,6.1787E-05,8.66791943262243E-05,6.48301956226627E-05,8.5436E-05
208,0.0003866133,0.0004516757,0.0003633822,0.0003460719,0.0002368653,0.000238219865515,0.0002589279,0.0003884486
209,0.0007087998,0.000580507,0.0006759301,0.0005286201,0.0002757987,0.000283524604015,0.0002859713,0.0002340467
210,7.77198700199709E-07,8.52099176070972E-09,7.44877258045197E-07,6.52690673128573E-08,7.17141145458507E-11,1.68103071122427E-10,9.24897627696585E-11,9.21016573513585E-10
211,0.0007102524,0.0005805153,0.0006775302,0.0005285153,0.0002757985,0.000283524209609,0.0002859711,0.000234046
212,0.0003883442,0.000451681,0.0003648004,0.0003459608,0.0002368649,0.000238219036143,0.0002589274,0.0003884486
213,9.68497772601036E-05,0.0001081081,8.63382602833244E-05,8.135143201345E-05,6.17875610170708E-05,8.66791489472426E-05,6.48304202978439E-05,8.54355164384431E-05
214,0.0006025428,0.0006880495,0.0005915478,0.0005618559,0.0002937849,0.00024260419459,0.0003221416,0.0005647512
215,0.0002515379,0.0001411619,0.0002280101,0.0001222176,0.0001987357,0.000199275891791,0.0002003279,0.0001439475
216,0.0001547529,9.0248E-05,0.0001399525,7.61190737044294E-05,0.0001261233,9.77551836633335E-05,0.0001259624,8.35642490090418E-05
217,0.000796148,0.0008707378,0.0007919459,0.0007466267,0.0003044725,0.000290867038071,0.0003270238,0.0005112809
218,0.0002253648,0.0002472895,0.0002010222,0.0001864078,0.000140529,0.000196859400198,0.0001489108,0.0002123294
219,0.0002787189,0.0003157479,0.0002534973,0.0002388297,0.0001760473,0.000224020606404,0.0001884005,0.0002741784
220,0.0009020094,0.0007871158,0.0009002527,0.0007266246,0.0003008102,0.000340938373854,0.0003193726,0.0004328682
221,0.0001023754,6.12091041288293E-05,9.19681301631871E-05,5.09291794724755E-05,8.55788953418181E-05,4.76286323275323E-05,8.55746482619745E-05,5.54133527883222E-05
222,0.0003718507,0.0002795158,0.0003531878,0.0002473312,0.000229233,0.000241729941832,0.0002329026,3.79376264533709E-05
223,0.0005224069,0.0006035118,0.0005064764,0.0004807642,0.0002801623,0.000236435399321,0.000308472,0.0005003828
224,3.33190557475506E-05,3.65829435084458E-05,2.96271618281539E-05,2.73202892064996E-05,2.06722552949159E-05,1.14847878749988E-06,2.16346265284159E-05,2.80987999518458E-05
225,0.0004487245,0.0005240628,0.0004286473,0.0004082685,0.0002609947,0.000236633603519,0.0002873826,0.0004418366
226,0.0005477432,0.000438986,0.0005209022,0.0003950245,0.0002550689,0.000270642164379,0.0002615968,0.0001012517
227,5.24941260975447E-05,3.12841761272347E-05,4.73656427598233E-05,2.59467959235828E-05,4.33906141580415E-05,8.47818698251229E-07,4.3143563153579E-05,2.69181962357671E-05
228,0.0008436097,0.0006942307,0.0008067351,0.0006373462,0.0002911721,0.000334389727133,0.0003055944,0.0003433558
229,0.0003338596,0.0003837292,0.0003084544,0.0002912938,0.0002083277,0.000235910522791,0.0002252434,0.0003329881
230,0.0001621223,0.0001781623,0.0001448286,0.0001341941,0.0001021654,0.0001504473636,0.0001074794,0.0001472791
231,0.0006943431,0.0007788214,0.0006872622,0.0006504797,0.0003019541,0.000259464244978,0.0003281732,0.000584186
232,0.0002051599,0.0001187436,0.0001858361,0.0001017242,0.000164098,0.000149612986994,0.0001643512,0.0001109396
233,0.0002058205,0.0001187622,0.0001866292,0.0001015858,0.0001640978,0.000149616103003,0.0001643511,0.0001109394
234,0.000695176,0.0007788286,0.0006879447,0.0006503256,0.0003019538,0.000259463917241,0.000328173,0.0005841869
235,0.0001629104,0.0001781681,0.0001455318,0.0001340404,0.0001021648,0.000150447371741,0.0001074792,0.0001472804
236,0.0003331012,0.000383725,0.000307764,0.0002914492,0.0002083284,0.000235910794547,0.0002252439,0.0003329882
237,0.00084299,0.0006942305,0.0008059045,0.0006374973,0.0002911724,0.000334390052755,0.0003055946,0.0003433566
238,5.18964884887319E-05,3.128E-05,4.66431454086993E-05,2.60982038283577E-05,4.33907568917038E-05,8.48045025342764E-07,4.31437462087001E-05,2.69172581639137E-05
239,0.0005481489,0.0004389944,0.0005216985,0.0003948806,0.0002550686,0.000270646914472,0.0002615967,0.0001012505
240,0.000449392,0.0005240682,0.0004292133,0.0004081172,0.0002609944,0.000236632612707,0.0002873818,0.0004418365
241,3.26791561633226E-05,3.65775109507445E-05,2.90766242568388E-05,2.74701344595203E-05,2.06727872689022E-05,1.14862155815572E-06,2.16348519558742E-05,2.80982869118256E-05
242,0.0005217783,0.0006035068,0.0005059717,0.0004809155,0.0002801627,0.000236436006632,0.0003084727,0.000500383
243,0.0003714694,0.0002795073,0.0003525393,0.0002474718,0.0002292333,0.00024173044009,0.0002329028,3.79358162253991E-05
244,0.0001027476,6.12188085463039E-05,9.24475996354061E-05,5.0786052531744E-05,8.55787442248396E-05,4.76285005224514E-05,8.55744714592499E-05,5.54147890826675E-05
245,0.0009024727,0.0007871212,0.0009005457,0.0007264838,0.0003008099,0.000340938250943,0.0003193723,0.0004328675
246,0.0002790893,0.0003157488,0.0002537818,0.0002386812,0.0001760467,0.00022402063891,0.0001884003,0.0002741784
247,0.000225035,0.0002472842,0.0002007844,0.000186551,0.0001405296,0.000196859267484,0.000148911,0.0002123296
248,0.0007957928,0.0008707278,0.0007917911,0.0007467645,0.0003044728,0.000290865394921,0.0003270241,0.0005112814
249,0.0001546596,9.02428684379226E-05,0.000139794,7.62563360293174E-05,0.0001261234,9.77532699857625E-05,0.0001259626,8.3564443693542E-05
250,0.0002514824,0.0001411659,0.0002280617,0.0001220831,0.0001987355,0.000199279500973,0.0002003278,0.0001439474
251,0.0006025608,0.0006880526,0.0005914074,0.0005617197,0.0002937846,0.000242603805505,0.0003221409,0.0005647521
252,9.67827075169509E-05,0.0001081121,8.61535189802496E-05,8.1218E-05,6.1787E-05,8.66791943366044E-05,6.48301956265928E-05,8.5436E-05
253,0.0003884879,0.0004516787,0.000365056,0.0003460934,0.0002368653,0.000238219865489,0.0002589279,0.0003884486
254,0.0007104772,0.0005805099,0.0006777131,0.000528638,0.0002757987,0.000283524603941,0.0002859713,0.0002340467
255,1.24991240256294E-06,1.12046476401532E-08,1.17846322368208E-06,7.99342787617197E-08,6.81643948642445E-11,1.68190672110088E-10,9.23800522298519E-11,9.21088592821962E-10
256,0.0007079758,0.0005805128,0.0006754742,0.000528504,0.0002757985,0.000283524209687,0.0002859711,0.000234046
257,0.0003860079,0.0004516784,0.0003626359,0.0003459517,0.0002368649,0.000238219036138,0.0002589274,0.0003884486
258,9.92912635877692E-05,0.0001081107,8.85867131014661E-05,8.13585098013953E-05,6.17875610914406E-05,8.66791489900814E-05,6.48304203094394E-05,8.54355163779749E-05
259,0.0006050491,0.0006880522,0.0005938695,0.0005618613,0.0002937849,0.000242604194412,0.0003221416,0.0005647512
260,0.000254023,0.0001411655,0.0002305036,0.0001222178,0.0001987357,0.000199275891449,0.0002003279,0.0001439475
261,0.0001520073,9.02436937515349E-05,0.0001373004,7.6123E-05,0.0001261233,9.77551840038168E-05,0.0001259624,8.35642489529581E-05
262,0.0007931665,0.0008707329,0.0007891575,0.0007466343,0.0003044725,0.000290867037745,0.0003270238,0.0005112809
263,0.0002223075,0.000247284,0.0001981162,0.000186418,0.000140529,0.000196859399994,0.0001489108,0.0002123294
264,0.0002818657,0.0003157537,0.0002564971,0.0002388171,0.0001760473,0.000224020606425,0.0001884005,0.0002741784
265,0.0009052567,0.000787122,0.0009033334,0.0007266095,0.0003008102,0.000340938373107,0.0003193726,0.0004328682
266,0.0001057088,6.12164614533574E-05,9.52930878250635E-05,5.09071993712172E-05,8.55788928003565E-05,4.76286309948729E-05,8.55746469564253E-05,5.54133523547211E-05
267,0.0003682548,0.000279508,0.0003496762,0.0002473583,0.0002292331,0.000241729942871,0.0002329026,3.79376277197168E-05
268,0.0005186127,0.0006035028,0.0005028194,0.0004807956,0.0002801623,0.000236435398242,0.000308472,0.0005003829
269,2.93786645049745E-05,3.65737160742679E-05,2.58453322998851E-05,2.7355E-05,2.06722570378562E-05,1.14847978293915E-06,2.16346251742653E-05,2.80988014907857E-05
270,0.0004527751,0.0005240724,0.0004325315,0.000408231,0.0002609947,0.000236633602393,0.0002873826,0.0004418366
271,0.0005519128,0.0004389934,0.0005250707,0.0003949816,0.0002550689,0.000270642160631,0.0002615968,0.0001012517
272,4.80291298830593E-05,3.12798355703832E-05,4.30306750080519E-05,2.59983189989768E-05,4.33906205695464E-05,8.47822843943699E-07,4.31435680104051E-05,2.69181951845593E-05
273,0.0008389447,0.0006942288,0.0008022079,0.0006374049,0.0002911721,0.000334389730191,0.0003055944,0.0003433558
274,0.0003289106,0.0003837279,0.0003037499,0.0002913574,0.0002083277,0.000235910519066,0.0002252434,0.0003329881
275,0.0001672577,0.0001781632,0.0001496674,0.0001341264,0.0001021654,0.00015044736882,0.0001074794,0.0001472791
276,0.0006996561,0.0007788223,0.0006922167,0.0006504085,0.0003019541,0.00025946423654,0.0003281732,0.000584186
277,0.0002108027,0.0001187575,0.0001911414,0.0001016451,0.000164098,0.000149612968259,0.0001643512,0.0001109395
278,0.0001996798,0.0001187401,0.0001810491,0.0001016711,0.0001640978,0.000149616121373,0.0001643511,0.0001109394
279,0.0006888452,0.0007787992,0.0006821728,0.000650417,0.0003019538,0.000259463895382,0.0003281729,0.0005841869
280,0.000156196,0.0001781358,0.0001395387,0.000134135,0.0001021648,0.000150447355905,0.0001074792,0.0001472804
281,0.0003401061,0.0003837588,0.0003139228,0.0002913511,0.0002083284,0.000235910792998,0.0002252439,0.0003329881
282,0.0008512726,0.0006942587,0.0008124905,0.0006373967,0.0002911723,0.000334390003654,0.0003055945,0.0003433566
283,6.01534600997522E-05,3.12865554839406E-05,5.34721713096493E-05,2.59788311232595E-05,4.33906788200341E-05,8.47962770992271E-07,4.31436680367582E-05,2.69172683733486E-05
284,0.0005397148,0.0004390044,0.0005145425,0.0003950142,0.0002550687,0.000270646974036,0.0002615967,0.0001012505
285,0.000440038,0.0005240849,0.0004217834,0.0004082632,0.0002609943,0.000236632547255,0.0002873817,0.0004418366
286,4.24803479961077E-05,3.6557E-05,3.67479200008786E-05,2.73152742020833E-05,2.06728565642067E-05,1.14847314666971E-06,2.16349347983669E-05,2.80981478425364E-05
287,0.0005321193,0.0006034861,0.0005138394,0.000480753,0.0002801626,0.000236435923935,0.0003084726,0.0005003828
288,0.0003848515,0.0002795069,0.0003611835,0.0002473028,0.000229233,0.00024173019384,0.0002329025,3.79358442925125E-05
289,8.95365139234341E-05,6.1197169214342E-05,8.35473038760537E-05,5.09675852883131E-05,8.5579E-05,4.7628762623247E-05,8.55747518024729E-05,5.5415E-05
290,0.0008892248,0.0007870796,0.0008913506,0.0007266672,0.0003008098,0.000340937844555,0.0003193723,0.0004328675
291,0.0002641281,0.0003156984,0.0002441241,0.0002388637,0.0001760463,0.000224020407287,0.0001883999,0.0002741788
292,0.0002409904,0.0002473373,0.0002107541,0.0001863701,0.0001405297,0.000196859494077,0.0001489112,0.000212329
293,0.0008127039,0.0008707793,0.0008020228,0.0007465845,0.0003044722,0.000290864836557,0.0003270235,0.0005112807
294,0.0001755092,9.03221930134983E-05,0.0001509147,7.60704262216984E-05,0.0001261222,9.77520932797797E-05,0.0001259614,8.35645522902557E-05
295,0.0002293613,0.0001410872,0.0002163,0.0001222896,0.0001987362,0.000199280659085,0.0002003285,0.0001439473
296,0.0005786234,0.0006879711,0.0005791446,0.0005619574,0.0002937837,0.000242602637656,0.0003221402,0.0005647536
297,7.08551687890693E-05,0.000108031,7.33478015963845E-05,8.14802212217843E-05,6.17856389452932E-05,8.66782109690985E-05,6.48286642221082E-05,8.54377393941535E-05
298,0.0004164712,0.000451767,0.0003782887,0.0003458064,0.0002368648,0.000238219430254,0.0002589275,0.0003884456
299,0.0007497898,0.0005804977,0.0006922753,0.0005283058,0.0002757955,0.000283521728394,0.0002859679,0.0002340451
300,3.95535581093371E-05,1.91161138462246E-07,1.62841284926975E-05,3.54328105170356E-07,4.57351320378753E-09,3.84744303278707E-09,4.49266685594203E-09,2.63021722804457E-09


==> data/Ironing/ReactionForcesHorP4.csv <==
Loadstep,Coll,CollGal,Modcoll,ModcollGal,GPTS,GPTSTwofield,PTS,PTSTwofield
0,0,0,0,0,0,0,0,0
1,6.39312751748441E-10,3.34909716104653E-10,4.4853946159995E-10,8.55151070493373E-10,1.45958860605234E-12,2.38392829883863E-12,1.32631413142547E-12,6.40886728926825E-13
2,1.66742309581341E-09,1.73583676718177E-09,9.13854913142946E-10,1.19836933953527E-09,1.51868439597299E-11,1.4057450333177E-11,1.37474251105877E-11,1.38019029731029E-12
3,3.25075070644655E-09,5.82491713389355E-09,1.46711158948213E-09,4.51914633944455E-09,1.71077967466233E-11,1.3533460647714E-11,1.70129607626681E-11,2.55790635119444E-11
4,8.77145651301443E-09,2.61632673737174E-09,2.09174580174926E-09,2.92112168054213E-09,3.96994800382533E-11,4.14345987601321E-11,4.19183423256276E-11,3.34389042741219E-11
5,1.03144593209499E-08,1.39238288921506E-08,3.40541688422023E-09,6.10464187789209E-09,4.86797919208308E-11,7.99522119313716E-11,4.73533474395051E-11,5.81699206083372E-11
6,1.88380436347171E-08,2.45025718981722E-08,4.53157098430107E-09,1.10573859148105E-08,1.0583594725166E-10,1.34195549122843E-10,1.00439006666796E-10,1.32072095068107E-10
7,2.46173981436622E-08,2.8612191076038E-08,5.43999371161493E-09,1.25549120085817E-08,1.03411005656479E-10,1.14816448056466E-10,9.5931267256647E-11,2.50813893769688E-10
8,5.66261303740169E-08,3.16476709862464E-08,5.30383008165599E-09,1.7681153395918E-08,3.53020781688031E-10,3.255245544149E-10,3.59570104634522E-10,1.48909523763324E-11
9,6.51745311881335E-08,6.40088086730341E-08,5.50510442174626E-09,3.30509384233516E-08,8.43160572285874E-11,1.33688737922848E-10,1.16245690373953E-12,5.38737243021854E-11
10,1.19118304435777E-07,8.6214565185415E-08,5.7137314794873E-09,4.20608867327053E-08,5.1981067811669E-10,5.22632890551144E-10,5.03560051268821E-10,7.30082896129849E-10
11,1.46757513281562E-07,1.012915622709E-07,6.05864797746528E-09,4.69394907636064E-08,3.19859100740127E-10,3.42822173833536E-10,2.9545292495642E-10,1.51464808295469E-09
12,3.48663915777773E-07,3.09383801146178E-08,1E-08,2.00769239889239E-08,1.44740465289226E-09,1.15357354032075E-09,1.6992905896426E-09,8.173752909864E-11
13,3.54317991383568E-07,1.11654860210776E-07,1.36290050746848E-08,6.11239741328919E-08,1.13872536972189E-09,1.77973132086708E-09,1.05635271130432E-09,1.13963393184716E-09
14,3.94176779849626E-07,1.64034456785143E-07,1.6611647981078E-08,8.55558181572975E-08,1.32531348742693E-09,6.49046469971019E-10,1.34738983669338E-09,1.55200418830567E-09
15,6.91867167432192E-07,1.9826537377577E-07,1.8943160542571E-08,9.86705865084936E-08,2.27495607904105E-09,2.19015533340543E-09,2.62134319562205E-09,2.21359558997712E-09
16,7.91267180897889E-07,2.15934174324509E-07,2.08557040340417E-08,1.02286283837165E-07,6.0021199940535E-10,4.91579705706648E-10,7.04384042792602E-10,4.31129785946052E-09
17,1.73984802026675E-06,6.3281119085871E-08,1.92256375065912E-08,1.06801793520184E-08,5.02836487714913E-09,5.18045944054683E-09,4.94362042497082E-09,2.24161784143431E-09
18,1.83993808332587E-06,1.46630691863774E-07,1.74295655560285E-08,1.21344594777634E-07,7.23843756673037E-09,6.85112126221337E-09,6.94187848475141E-09,7.87016712108617E-10
19,1.81188403957798E-06,2.89362677841803E-07,1.68922948875355E-08,2.14217681170407E-07,3.23503877391841E-09,6.93337311630411E-09,2.94404812865596E-09,1.96896140667799E-10
20,2.57877269696505E-06,3.50128391807746E-07,1.7E-08,2.52727194046472E-07,6.00936551117381E-09,2.97980870631476E-09,5E-09,5E-09
21,3.30531075785163E-06,3.81780305307167E-07,1.76377859494839E-08,2.71560432299944E-07,1.07394250381749E-08,1.30660268118812E-08,1.00641865144967E-08,9.19254548756255E-09
22,3.93832820606789E-06,3.97037777384373E-07,1.88172066667154E-08,2.7850950141652E-07,5.10609910630471E-09,5.43522326386554E-09,5.65220865678942E-09,1.81962975381866E-08
23,4.69787092578479E-06,3.9707457296517E-07,2.00951924284195E-08,2.74411895066589E-07,8.20214939923399E-09,8.34331253483098E-09,8.37482687338726E-09,2.33367862850407E-08
24,8.43931766032443E-06,6.71053667031262E-08,2.27687841885659E-08,2.6843179905321E-08,2.28092348512963E-08,2.32938182409873E-08,2.26302239791985E-08,1.07210599777259E-08
25,8.86728254009188E-06,2.24642104262071E-07,2.65050674131068E-08,2.25826524356842E-07,3.1198939952023E-08,2.67134990983211E-08,2.96208993635222E-08,1.67324913722799E-09
26,8.97911381497665E-06,4.2093287079862E-07,2.7E-08,4.19297064638714E-07,2.52171710162646E-08,3.21544427429529E-08,2.54304864320517E-08,1.98448632000988E-08
27,1.06811893088713E-05,4.92189440700914E-07,2.47519486989978E-08,5.07609172889609E-07,3.06714912799363E-09,1.81518327420837E-08,4.58616097019377E-09,9.85857477131622E-09
28,1.1701E-05,4.56997021120419E-07,2.08378148718307E-08,5.22665485929255E-07,2.60345819537043E-08,1.256653961966E-08,2.65784475095938E-08,2.03965100814855E-08
29,1.6466E-05,4.38256349298083E-07,1.57588277088045E-08,5.35654135381787E-07,4.50843534678452E-08,3.93255558252086E-08,4.5386920418289E-08,5.41118086815453E-08
30,1.77097222918135E-05,3.91736106891455E-07,1.11910555296432E-08,5.2821792822491E-07,4.00097412820875E-08,3.76554141983234E-08,3.7E-08,3.68651157920709E-08
31,0.0004102204,0.000571131777544,0.0003780002,0.0004364305,0.000216294111136,0.000269668756699,0.0002009813,0.0004232812
32,0.0002182823,0.000189494826215,0.0001694031,0.0001313944,0.000187843314552,0.000194435011338,0.0001775864,5.23228477791107E-05
33,0.0001215616,0.000143852886525,0.0001200195,0.0001152826,4.92468273915462E-05,3.25618485916153E-05,4.68726778980629E-05,9.89786650126562E-05
34,0.0002878318,0.000251298304739,0.0002517894,0.0001931153,0.000232454425744,0.000233586003833,0.0002187568,6.788E-05
35,0.000295096,0.000415914694321,0.0002874123,0.00032726,0.000153884512025,0.000104120089119,0.0001416339,0.0003558909
36,0.0002032534,0.000265652914519,0.0001879611,0.0002120457,9.70916714599537E-05,6.11450629516373E-05,8.86328968975447E-05,0.0002418535
37,0.0004343519,0.000373489875126,0.0003790658,0.0003099363,0.000240316080647,0.00024508599917,0.0002252676,9.00900940327366E-05
38,0.0001732467,0.000172335256001,0.0001434084,0.0001242937,0.000111473383161,6.45134165062989E-05,0.0001059295,3.72514628694317E-05
39,0.0001728681,0.000172713281814,0.0001454292,0.0001202024,0.000139694462463,7.06501242002015E-05,0.0001325399,8.88460289157587E-07
40,0.0004492107,0.000577100083029,0.0004207495,0.0004785235,0.000237222246721,0.000255241962538,0.0002216569,0.0002855055
41,0.0001342522,0.000180762472074,0.0001286855,0.0001450031,6.57558683413202E-05,3.52056607688431E-05,5.98242760888086E-05,0.000167485
42,0.0003412645,0.000476982056625,0.0003251905,0.000371709,0.000178195681279,0.000171333372633,0.0001646287,0.0003914672
43,0.0002582513,0.000221567211266,0.000214536,0.0001623386,0.000221757448689,0.000237654426133,0.0002089964,8.52762664350924E-05
44,5.02197164971211E-05,5.54145299621173E-05,4.61649464863763E-05,4.5110269294248E-05,1.65344276452852E-05,1.11764225687295E-05,1.57407142685355E-05,4.23980918868163E-05
45,0.0002296314,0.000202184315257,0.0001883353,0.0001429544,0.000206766147081,0.000251239193364,0.0001951608,7.31785920396558E-05
46,0.0003711708,0.000528280884936,0.0003546361,0.000407318,0.000199155909921,0.000238962210589,0.000184586,0.0004116528
47,6.82538013065705E-05,9.14582811684262E-05,6.54092889075849E-05,7.3575522630198E-05,3.3184679936266E-05,1.58537118333994E-05,3.01233072224428E-05,8.56824152736901E-05
48,0.0004122769,0.000602524036585,0.0003979178,0.0004600503,0.000229172786348,0.000264564496194,0.0002134921,0.0004318659
49,0.0001880938,0.00017902405487,0.000155024,0.0001231768,0.000165325503031,0.000114029585604,0.0001565754,2.75154341553784E-05
50,0.0001718827,0.000180191626186,0.0001492522,0.0001391209,8.11272072283878E-05,5.10976182295112E-05,7.71759041928654E-05,9.21432620625249E-05
51,0.0003567665,0.000296899116247,0.000304959,0.0002404774,0.000238716306276,0.00023694245559,0.0002242699,2.0708449868136E-06
52,0.0002544666,0.00034475384947,0.0002413231,0.0002734749,0.000126674700819,6.99420528469807E-05,0.00011611,0.0003054832
53,0.0002524678,0.00034487330237,0.0002413434,0.0002735018,0.000126674462975,6.99410670561375E-05,0.0001161096,0.0003054961
54,0.0003533797,0.000296993987536,0.0003049789,0.0002404964,0.000238717315291,0.000236943865321,0.0002242708,2.08228130862595E-06
55,0.0001693148,0.000180181708426,0.0001492652,0.0001390929,8.11291332350567E-05,5.1099114087004E-05,7.71777740730465E-05,9.21502589437376E-05
56,0.0001909349,0.000179134123641,0.0001549997,0.0001232369,0.000165324324857,0.000114028548603,0.0001565742,2.75207028395103E-05
57,0.0004142621,0.000602698590273,0.0003979023,0.0004601288,0.000229173542925,0.000264564846068,0.000213493,0.0004318626
58,6.9565481420886E-05,9.16529553593566E-05,6.53938377021654E-05,7.36583806786579E-05,3.31860613541646E-05,1.58552317154105E-05,3.01248381653477E-05,8.5667E-05
59,0.0003694159,0.000528080112509,0.000354652,0.000407241,0.000199156848762,0.000238963561676,0.0001845868,0.000411659
60,0.0002281748,0.000202113989642,0.0001883534,0.0001429367,0.000206770001956,0.000251243893458,0.0001951645,7.31718385227436E-05
61,5.27193785903557E-05,5.53081527386395E-05,4.61490807684444E-05,4.50513549904834E-05,1.65298719252144E-05,1.11712085474477E-05,1.57362879987822E-05,4.24131302177155E-05
62,0.0002601315,0.000221359867738,0.0002145116,0.0001622344,0.000221756933999,0.000237656200819,0.0002089961,8.52723001748353E-05
63,0.0003411328,0.000476731185182,0.0003251642,0.0003715969,0.000178200685894,0.000171337507278,0.0001646336,0.0003914602
64,0.0001349595,0.000181025806754,0.0001287131,0.000145108,6.57528248281913E-05,3.52019206028673E-05,5.98212889447248E-05,0.0001675063
65,0.0004502193,0.000577364265436,0.0004207782,0.000478629,0.000237227695822,0.000255247883254,0.0002216621,0.0002854567
66,0.0001757304,0.00017265945409,0.0001454562,0.0001201135,0.00013970741101,7.0660350009873E-05,0.0001325522,8.9691670349828E-07
67,0.0001715378,0.000172670843022,0.0001433791,0.000124548,0.000111463143988,6.44988776809133E-05,0.0001059197,3.72436536760217E-05
68,0.0004330688,0.000373881632485,0.0003790386,0.0003102326,0.00024032198549,0.000245090606381,0.0002252739,9.0095657756665E-05
69,0.0001977936,0.000266096339433,0.0001879334,0.0002123557,9.71079883957579E-05,6.11647833893142E-05,8.86484884225759E-05,0.0002418283
70,0.0003011759,0.000415487364248,0.0002874417,0.0003269641,0.000153882565764,0.000104114271669,0.0001416323,0.0003559224
71,0.0002983728,0.000251131206265,0.0002518193,0.0001930077,0.00023247895765,0.000233612020147,0.00021878,6.7855213319201E-05
72,0.0001331405,0.000144137438865,0.000120047,0.0001155491,4.92853873179948E-05,3.25958328513749E-05,4.69098401223789E-05,9.89725420096388E-05
73,0.0002078469,0.000188983897072,0.0001693721,0.0001308682,0.000187828304443,0.000194400561886,0.0001775731,5.22964080630473E-05
74,0.0003938809,0.000570675302977,0.0003779784,0.0004358934,0.000216330632704,0.00026968752531,0.0002010158,0.0004232586
75,1.16339925972336E-07,9.93911367769794E-09,4.6016531086903E-09,5.5887313980753E-09,4.85493309996306E-10,3.29525899568552E-10,2.16986495611693E-10,6.90557066466545E-09
76,0.0003934481,0.00057066093239,0.0003779882,0.0004358868,0.00021633110515,0.000269685403949,0.0002010162,0.0004232602
77,0.0002068218,0.000189004817984,0.0001693849,0.0001308863,0.000187828183343,0.00019439957572,0.0001775731,5.22942852146179E-05
78,0.0001347261,0.000144130705068,0.0001200414,0.0001155533,4.92856777238036E-05,3.25964278674736E-05,4.69101018340034E-05,9.89756783443021E-05
79,0.0002997513,0.000251130714128,0.0002518097,0.0001930144,0.000232478797049,0.000233611179035,0.0002187798,6.78537213658912E-05
80,0.0003013451,0.000415483605692,0.000287432,0.0003269728,0.000153881875638,0.00010411279645,0.0001416319,0.0003559154
81,0.0001978314,0.000266087945426,0.0001879429,0.0002123438,9.71087256786644E-05,6.11656698905336E-05,8.86489361183138E-05,0.0002418425
82,0.000430976,0.000373887710793,0.0003790487,0.0003102248,0.000240322318557,0.000245091220914,0.0002252743,9.00788149464099E-05
83,0.0001706341,0.000172665957871,0.0001433922,0.0001245395,0.000111462964298,6.44990036702059E-05,0.0001059196,3.7251E-05
84,0.0001767084,0.000172657091739,0.0001454452,0.0001201192,0.000139707559008,7.06599969799806E-05,0.0001325524,8.92513302853487E-07
85,0.0004503472,0.000577342802592,0.0004207681,0.0004786312,0.000237227379551,0.000255247080569,0.0002216618,0.0002855117
86,0.0001349994,0.000181035914639,0.0001287031,0.0001451175,6.57521495271484E-05,3.52021084591498E-05,5.9820914330711E-05,0.0001674902
87,0.0003406646,0.000476731743277,0.0003251744,0.0003715933,0.00017820138077,0.000171339176885,0.0001646341,0.000391465
88,0.0002585918,0.000221353642986,0.0002145215,0.0001622296,0.000221757171926,0.000237657230725,0.0002089963,8.52717703042503E-05
89,5.03811257166669E-05,5.52974892665426E-05,4.61536881261849E-05,4.50389026118941E-05,1.65297434096677E-05,1.11715245039625E-05,1.57361823174541E-05,4.23998188780681E-05
90,0.0002295231,0.000202133140821,0.0001883423,0.0001429496,0.000206769999956,0.00025124318412,0.0001951644,7.3176368676595E-05
91,0.0003701712,0.000528107804911,0.0003546416,0.0004072574,0.000199156434016,0.000238962490442,0.0001845866,0.0004116564
92,6.93572838016197E-05,9.16135918319214E-05,6.54037364313336E-05,7.3636E-05,3.31866278978967E-05,1.58556477241602E-05,3.0125118973609E-05,8.56807241502362E-05
93,0.0004133762,0.000602657094843,0.0003979123,0.0004601089,0.000229174149157,0.000264565155148,0.0002134935,0.0004318645
94,0.0001895471,0.000179126033552,0.0001550179,0.0001232285,0.000165324626195,0.000114027940955,0.0001565746,2.75156000974967E-05
95,0.0001707168,0.000180162343689,0.0001492586,0.0001390942,8.11289289460913E-05,5.10990404807107E-05,7.71775573565009E-05,9.21436429532362E-05
96,0.0003554146,0.000296946661847,0.000304966,0.000240483,0.00023871726877,0.000236943441656,0.0002242708,2.06967489578476E-06
97,0.0002529902,0.000344824705392,0.0002413304,0.0002734979,0.000126674477972,6.99417472971087E-05,0.0001161098,0.000305484
98,0.000253947,0.000344814943607,0.0002413366,0.0002734866,0.000126675216589,6.99417207270463E-05,0.0001161103,0.0003054958
99,0.000354858,0.000296947133439,0.0003049725,0.0002404825,0.000238717501959,0.000236944139119,0.000224271,2.08270027727964E-06
100,0.0001708767,0.000180154915429,0.0001492594,0.0001390839,8.11286346990397E-05,5.10984878638402E-05,7.71772942072525E-05,9.21505195092107E-05
101,0.0001894333,0.000179127457421,0.0001550042,0.0001232348,0.000165324874051,0.0001140291132,0.0001565747,2.75205463250373E-05
102,0.0004128783,0.00060266174469,0.0003979063,0.0004601149,0.000229173720527,0.000264565016995,0.0002134931,0.000431863
103,6.82254823268572E-05,9.16231456534491E-05,6.53978588716991E-05,7.36458710344315E-05,3.31858765970217E-05,1.58550570318425E-05,3.01246676312001E-05,8.56672484151123E-05
104,0.0003707627,0.000528103362096,0.000354648,0.0004072524,0.00019915707961,0.000238963834807,0.000184587,0.0004116588
105,0.0002294051,0.000202131412452,0.0001883494,0.0001429467,0.000206769962458,0.000251244035153,0.0001951645,7.31718604209465E-05
106,5.13801464546324E-05,5.53007309643866E-05,4.6153E-05,4.50449370941449E-05,1.65300777310933E-05,1.11714058651531E-05,1.57364870208609E-05,4.24131596376705E-05
107,0.00025877,0.000221361006842,0.0002145154,0.0001622323,0.000221757085186,0.000237656358665,0.0002089962,8.52721964246977E-05
108,0.0003400523,0.000476736237703,0.0003251681,0.000371597,0.000178200693149,0.000171337499304,0.0001646336,0.0003914604
109,0.0001359985,0.000181024236921,0.0001287093,0.0001451089,6.57529121200818E-05,3.5202014241864E-05,5.98213702467462E-05,0.0001675063
110,0.0004511569,0.000577364458328,0.0004207744,0.0004786305,0.000237227744847,0.000255247913021,0.0002216621,0.0002854567
111,0.0001766436,0.000172661738116,0.0001454525,0.0001201159,0.000139707367467,7.06602787512118E-05,0.0001325522,8.97E-07
112,0.0001704926,0.000172668013166,0.0001433825,0.0001245442,0.0001114632172,6.44989330587356E-05,0.0001059198,3.72436591934418E-05
113,0.0004319617,0.000373879131146,0.0003790419,0.0003102275,0.000240322020297,0.000245090642129,0.000225274,9.00957172745095E-05
114,0.0001970425,0.000266095154142,0.0001879367,0.0002123509,9.7107974398416E-05,6.11647687539644E-05,8.86484766627511E-05,0.0002418283
115,0.00030192,0.000415487270509,0.0002874384,0.000326968,0.000153882597957,0.000104114300099,0.0001416323,0.0003559224
116,0.0002989846,0.000251130976027,0.000251816,0.0001930111,0.000232478963094,0.000233612033783,0.00021878,6.78552325656663E-05
117,0.0001338057,0.000144137313636,0.0001200438,0.0001155516,4.92853639139882E-05,3.25958073769917E-05,4.6909818612063E-05,9.89725406959597E-05
118,0.0002070948,0.000188981232901,0.0001693753,0.0001308664,0.000187828327895,0.000194400584857,0.0001775731,5.22963993486907E-05
119,0.0003933701,0.000570670432879,0.0003779816,0.0004358919,0.000216330637462,0.000269687530157,0.0002010158,0.0004232586
120,5.86097747953216E-07,4.47030961584578E-09,1.48685108273877E-09,3.59322040618091E-09,4.92464581754951E-10,3.37793105553014E-10,2.24991344890783E-10,6.89880889189669E-09
121,0.0003939402,0.000570666369194,0.0003779851,0.0004358892,0.00021633111472,0.000269685408417,0.0002010162,0.0004232602
122,0.0002071773,0.00018900976829,0.0001693818,0.000130889,0.000187828180864,0.000194399568337,0.0001775731,5.22942780890986E-05
123,0.0001342335,0.000144127602876,0.0001200444,0.0001155501,4.92856870239406E-05,3.25964354619388E-05,4.69101101336143E-05,9.8975677045968E-05
124,0.0002992513,0.000251130194269,0.0002518127,0.0001930111,0.000232478802809,0.000233611184948,0.0002187798,6.78537160910928E-05
125,0.0003010709,0.000415484362539,0.000287435,0.0003269697,0.000153881877376,0.000104112795233,0.0001416319,0.0003559154
126,0.0001980859,0.000266087063313,0.00018794,0.0002123465,9.71087299088737E-05,6.11656742937938E-05,8.86489395933062E-05,0.0002418425
127,0.0004311607,0.000373887095651,0.0003790457,0.0003102272,0.000240322320361,0.000245091222271,0.0002252743,9.00788123674833E-05
128,0.0001707785,0.000172665829546,0.0001433893,0.0001245415,0.000111462962166,6.44990006815593E-05,0.0001059196,3.7251E-05
129,0.0001764327,0.000172655509894,0.000145448,0.0001201176,0.000139707564442,7.06599990940408E-05,0.0001325524,8.92514085803676E-07
130,0.0004502232,0.000577339666994,0.000420771,0.0004786297,0.00023722738002,0.000255247081782,0.0002216618,0.0002855117
131,0.0001349051,0.000181032531946,0.0001287059,0.0001451158,6.57521480629415E-05,3.52021077598042E-05,5.98209136865193E-05,0.0001674902
132,0.000340764,0.000476734995396,0.0003251716,0.0003715952,0.000178201382167,0.000171339178143,0.0001646341,0.000391465
133,0.0002586153,0.000221356591614,0.0002145187,0.0001622316,0.000221757170582,0.000237657231381,0.0002089963,8.52717692300915E-05
134,5.04547978869362E-05,5.52997747816108E-05,4.61509426286618E-05,4.50411303951465E-05,1.65297413029232E-05,1.11715235019263E-05,1.57361813854262E-05,4.23998193419898E-05
135,0.0002294251,0.000202131928713,0.000188345,0.0001429472,0.00020677000052,0.000251243184981,0.0001951644,7.31763682541626E-05
136,0.0003701857,0.000528107270338,0.0003546443,0.000407255,0.000199156433711,0.000238962490541,0.0001845866,0.0004116564
137,6.93262844046823E-05,9.16141401905368E-05,6.54010802107693E-05,7.36382510539019E-05,3.31866273947321E-05,1.58556481063106E-05,3.01251193267131E-05,8.56807237549943E-05
138,0.0004133576,0.000602657707139,0.0003979096,0.0004601109,0.000229174148456,0.000264565155306,0.0002134935,0.0004318645
139,0.0001894598,0.000179126797489,0.0001550153,0.0001232303,0.000165324625522,0.000114027940631,0.0001565746,2.75156001843803E-05
140,0.0001707297,0.000180161196845,0.0001492612,0.0001390926,8.11289281469666E-05,5.10990407630896E-05,7.71775576939192E-05,9.21436430494584E-05
141,0.0003554326,0.000296945100265,0.0003049685,0.0002404815,0.000238717267561,0.000236943441869,0.0002242708,2.06967467674434E-06
142,0.0002530953,0.000344822993283,0.0002413329,0.000273494,0.000126674476971,6.99417472481177E-05,0.0001161098,0.000305484
143,0.0002538377,0.00034481660129,0.0002413341,0.0002734885,0.000126675218388,6.99417208618645E-05,0.0001161103,0.0003054958
144,0.0003547257,0.000296948705857,0.00030497,0.0002404841,0.000238717501261,0.000236944139172,0.000224271,2.08270035687085E-06
145,0.0001707163,0.000180156365853,0.000149257,0.0001390855,8.11286347471766E-05,5.10984877396445E-05,7.71772941230811E-05,9.21505195701453E-05
146,0.0001895383,0.000179126244829,0.0001550066,0.0001232331,0.000165324874292,0.000114029113307,0.0001565747,2.75205462962187E-05
147,0.0004130284,0.000602660707764,0.0003979087,0.0004601131,0.000229173720025,0.000264565017025,0.0002134931,0.000431863
148,6.83831639926668E-05,9.16221062962958E-05,6.54001661034271E-05,7.36441140561708E-05,3.31858749788834E-05,1.58550570099032E-05,3.01246676022332E-05,8.56672484603281E-05
149,0.0003706101,0.00052810438886,0.0003546457,0.000407254,0.000199157080608,0.00023896383485,0.000184587,0.0004116588
150,0.0002292332,0.000202132434359,0.0001883471,0.0001429483,0.000206769960561,0.000251244035179,0.0001951645,7.31718604425662E-05
151,5.15313999712242E-05,5.52997169340476E-05,4.61551888323291E-05,4.50435269987543E-05,1.65300781693639E-05,1.11714058943093E-05,1.57364870434696E-05,4.24131596470832E-05
152,0.0002589297,0.000221359979476,0.0002145176,0.000162231,0.000221757084609,0.000237656358704,0.0002089962,8.52721963957563E-05
153,0.000340228,0.000476735196176,0.0003251702,0.0003715957,0.000178200691703,0.000171337499306,0.0001646336,0.0003914604
154,0.0001358201,0.0001810252631,0.0001287072,0.0001451102,6.57529116756418E-05,3.5202014255332E-05,5.9821370254688E-05,0.0001675063
155,0.0004509856,0.000577365441986,0.0004207723,0.0004786318,0.000237227744226,0.000255247913033,0.0002216621,0.0002854567
156,0.0001764536,0.000172662733275,0.0001454504,0.0001201172,0.000139707365715,7.06602787462023E-05,0.0001325522,8.97E-07
157,0.0001706628,0.000172667029381,0.0001433845,0.0001245428,0.000111463215444,6.44989330541701E-05,0.0001059198,3.72436591924713E-05
158,0.0004321397,0.000373878159826,0.0003790438,0.0003102213,0.000240322020546,0.000245090642136,0.000225274,9.00957172858396E-05
159,0.0001972196,0.000266094167976,0.0001879386,0.0002123496,9.71079738581408E-05,6.11647687480376E-05,8.86484766602636E-05,0.0002418283
160,0.0003017446,0.00041548823715,0.0002874365,0.0003269693,0.000153882595722,0.000104114300114,0.0001416323,0.0003559224
161,0.0002988228,0.000251131911725,0.0002518141,0.0001930123,0.000232478962002,0.000233612033796,0.00021878,6.78552325593174E-05
162,0.0001336311,0.000144138211094,0.0001200419,0.0001155528,4.92853634235192E-05,3.25958073718707E-05,4.69098186122483E-05,9.89725406930477E-05
163,0.0002072705,0.000188980394837,0.0001693771,0.0001308654,0.00018782832548,0.000194400584863,0.0001775731,5.22963993476693E-05
164,0.0003935301,0.000570669628082,0.0003779834,0.0004358908,0.00021633063881,0.000269687530166,0.0002010158,0.0004232586
165,4.26672390168421E-07,3.66769377603811E-09,2.81368184946454E-10,2.49386510905397E-09,4.91743558723098E-10,3.37791984372453E-10,2.24999330876599E-10,6.89881605377636E-09
166,0.0003937835,0.000570667163819,0.0003779834,0.0004358903,0.000216331113695,0.000269685408415,0.0002010162,0.0004232602
167,0.0002070363,0.000189010563725,0.0001693801,0.0001308901,0.000187828177587,0.000194399568334,0.0001775731,5.22942780715907E-05
168,0.0001343805,0.000144126802857,0.0001200461,0.0001155491,4.92856864496287E-05,3.25964354667224E-05,4.69101101423964E-05,9.89756770615047E-05
169,0.0002994111,0.000251129376259,0.0002518143,0.00019301,0.00023247880209,0.000233611184942,0.0002187798,6.78537160870287E-05
170,0.0003012016,0.000415483530849,0.0002874366,0.0003269686,0.000153881877421,0.000104112795245,0.0001416319,0.0003559154
171,0.0001979575,0.000266087884866,0.0001879384,0.0002123476,9.71087284584111E-05,6.11656743077426E-05,8.86489395895486E-05,0.0002418425
172,0.0004310633,0.000373887887329,0.0003790441,0.0003102283,0.000240322320588,0.000245091222271,0.0002252743,9.00788123679689E-05
173,0.0001706676,0.000172666610704,0.0001433877,0.0001245426,0.000111462960295,6.44990006798478E-05,0.0001059196,3.7251E-05
174,0.0001765544,0.000172654770611,0.0001454496,0.0001201166,0.000139707564279,7.06599990993837E-05,0.0001325524,8.92514088782894E-07
175,0.0004503253,0.000577338978912,0.0004207725,0.0004786287,0.000237227381975,0.000255247081786,0.0002216618,0.0002855117
176,0.0001349971,0.00018103181989,0.0001287074,0.0001451148,6.57521470857084E-05,3.5202107758484E-05,5.98209136924059E-05,0.0001674902
177,0.0003406748,0.000476735703171,0.0003251701,0.0003715962,0.000178201379724,0.000171339178139,0.0001646341,0.000391465
178,0.0002585587,0.000221357297566,0.0002145172,0.0001622326,0.000221757169322,0.000237657231385,0.0002089963,8.52717692352646E-05
179,5.03847723486645E-05,5.53004818983921E-05,4.61494538812178E-05,4.50420856199747E-05,1.65297411322337E-05,1.11715234962466E-05,1.5736181395738E-05,4.23998193436002E-05
180,0.0002295108,0.000202131205463,0.0001883465,0.0001429462,0.000206770001021,0.00025124318498,0.0001951644,7.31763682528786E-05
181,0.0003702358,0.000528106536488,0.0003546458,0.000407254,0.000199156433742,0.00023896249053,0.0001845866,0.0004116564
182,6.92788931931735E-05,9.16148741699267E-05,6.539961854304E-05,7.36392200305558E-05,3.31866268073962E-05,1.58556481081607E-05,3.01251193318067E-05,8.56807237567251E-05
183,0.0004133123,0.000602658430818,0.0003979082,0.0004601118,0.000229174147702,0.000264565155302,0.0002134935,0.0004318645
184,0.0001894456,0.000179127509949,0.0001550139,0.0001232313,0.000165324624711,0.000114027940631,0.0001565746,2.75156001914447E-05
185,0.0001707622,0.000180160501582,0.0001492626,0.0001390916,8.11289302043712E-05,5.10990407685202E-05,7.7177557689506E-05,9.21436430517838E-05
186,0.0003554762,0.000296944421069,0.00030497,0.0002404806,0.000238717269084,0.000236943441873,0.0002242708,2.06967467941657E-06
187,0.0002530991,0.000344822309958,0.0002413343,0.0002734883,0.000126674478533,6.99417472483315E-05,0.0001161098,0.000305484
188,0.0002538373,0.000344817284621,0.0002413327,0.0002734894,0.000126675216819,6.99417208670411E-05,0.0001161103,0.0003054958
189,0.000354765,0.000296949385023,0.0003049686,0.000240485,0.000238717499741,0.000236944139174,0.000224271,2.08270034289834E-06
190,0.0001707445,0.000180157061118,0.0001492556,0.0001390865,8.11286327071561E-05,5.10984877423292E-05,7.71772941124702E-05,9.21505195767432E-05
191,0.0001895284,0.000179125532342,0.000155008,0.0001232321,0.000165324875104,0.000114029113315,0.0001565747,2.75205463007813E-05
192,0.0004129874,0.000602659984112,0.0003979101,0.0004601122,0.000229173720776,0.000264565017034,0.0002134931,0.000431863
193,6.83401005384258E-05,9.16213723522977E-05,6.5401627674229E-05,7.36431585407865E-05,3.31858755722376E-05,1.58550570123211E-05,3.01246675924307E-05,8.56672484589294E-05
194,0.0003706558,0.000528105122708,0.0003546443,0.0004072549,0.000199157080594,0.000238963834863,0.000184587,0.0004116588
195,0.0002293144,0.000202133157621,0.0001883456,0.0001429492,0.000206769960056,0.000251244035182,0.0001951645,7.31718604365117E-05
196,5.14658638886413E-05,5.52990098026944E-05,4.61566775307706E-05,4.50425671500783E-05,1.65300783331308E-05,1.11714059056084E-05,1.57364870469694E-05,4.24131596453149E-05
197,0.0002588775,0.000221359273517,0.0002145191,0.0001622301,0.000221757085867,0.000237656358708,0.0002089962,8.52721964056019E-05
198,0.0003401434,0.000476734488416,0.0003251717,0.0003715947,0.000178200694153,0.000171337499308,0.0001646336,0.0003914604
199,0.0001359075,0.00018102597515,0.0001287057,0.0001451112,6.57529126478789E-05,3.52020142475939E-05,5.98213702592705E-05,0.0001675063
200,0.000451083,0.000577366130095,0.0004207708,0.0004786327,0.000237227742249,0.000255247913034,0.0002216621,0.0002854567
201,0.0001765704,0.000172663472567,0.0001454489,0.0001201193,0.000139707365871,7.066027874482E-05,0.0001325522,8.97E-07
202,0.0001705568,0.000172666248208,0.0001433861,0.0001245418,0.000111463217326,6.44989330613526E-05,0.0001059198,3.72436591950319E-05
203,0.0004320472,0.000373877368151,0.0003790455,0.0003102251,0.000240322020315,0.000245090642141,0.000225274,9.00957172855095E-05
204,0.0001970962,0.000266093346429,0.0001879402,0.0002123485,9.71079752929353E-05,6.11647687422415E-05,8.86484766657181E-05,0.0002418283
205,0.0003018703,0.000415489068834,0.0002874349,0.0003269704,0.000153882595675,0.000104114300099,0.0001416323,0.0003559224
206,0.0002989774,0.000251132729745,0.0002518125,0.0001930134,0.000232478962726,0.000233612033798,0.00021878,6.78552325705499E-05
207,0.0001337729,0.000144139011098,0.0001200402,0.0001155539,4.92853639947453E-05,3.25958073730788E-05,4.69098186093093E-05,9.89725406936072E-05
208,0.0002071348,0.000188979599444,0.0001693788,0.0001308644,0.000187828328783,0.000194400584869,0.0001775731,5.22963993526765E-05
209,0.000393379,0.000570668833428,0.0003779851,0.0004358897,0.000216330639843,0.000269687530155,0.0002010158,0.0004232586
210,5.80509029962873E-07,2.86510948828227E-09,2E-09,1.39422186751399E-09,4.91011872301569E-10,3.37792572111992E-10,2.25007242682764E-10,6.89881413878468E-09
211,0.0003939379,0.000570667968614,0.0003779816,0.0004358914,0.00021633111234,0.000269685408414,0.0002010162,0.0004232602
212,0.0002072062,0.000189011401768,0.0001693783,0.0001308854,0.000187828179983,0.000194399568332,0.0001775731,5.22942780817826E-05
213,0.0001342117,0.000144125905421,0.000120048,0.0001155478,4.92856869405066E-05,3.25964354658987E-05,4.69101101362511E-05,9.8975677053394E-05
214,0.0002992551,0.000251128440561,0.0002518162,0.0001930088,0.00023247880316,0.000233611184943,0.0002187798,6.78537160775575E-05
215,0.0003010323,0.000415482564204,0.0002874385,0.0003269672,0.000153881879666,0.000104112795236,0.0001416319,0.0003559154
216,0.0001981285,0.000266088871026,0.0001879364,0.000212349,9.71087290001648E-05,6.1165674308679E-05,8.86489395938203E-05,0.0002418425
217,0.0004312352,0.000373888858637,0.0003790422,0.0003102296,0.000240322320338,0.000245091222273,0.0002252743,9.00788123569339E-05
218,0.0001708316,0.000172667594495,0.0001433857,0.0001245439,0.000111462962045,6.44990006650822E-05,0.0001059196,3.7251E-05
219,0.0001763708,0.00017265377545,0.0001454516,0.0001201152,0.000139707566036,7.06599991200969E-05,0.0001325524,8.92514084690566E-07
220,0.0004501603,0.000577337995219,0.0004207746,0.0004786274,0.000237227382607,0.000255247081776,0.0002216618,0.0002855117
221,0.0001348251,0.000181030793714,0.0001287095,0.0001451136,6.57521475299E-05,3.52021077504047E-05,5.98209136680411E-05,0.0001674902
222,0.0003408441,0.000476736744691,0.000325168,0.0003715974,0.000178201381163,0.000171339178133,0.0001646341,0.000391465
223,0.0002587121,0.000221358324937,0.000214515,0.0001622339,0.000221757169907,0.00023765723135,0.0002089963,8.52717692448394E-05
224,5.05297999171779E-05,5.5301495875392E-05,4.61472500406797E-05,4.50434945124795E-05,1.65297406876534E-05,1.11715234623986E-05,1.5736181347815E-05,4.2399819329199E-05
225,0.0002293454,0.000202130183554,0.0001883487,0.0001429445,0.000206770002914,0.000251243184945,0.0001951644,7.31763682433849E-05
226,0.0003700895,0.00052810550972,0.000354648,0.0004072524,0.000199156432746,0.000238962490476,0.0001845866,0.0004116564
227,6.94300972400401E-05,9.16159135333935E-05,6.53973114180789E-05,7.36381047501671E-05,3.31866284332003E-05,1.58556481415869E-05,3.01251193549472E-05,8.56807237004667E-05
228,0.0004134559,0.000602659467746,0.0003979058,0.0004601136,0.000229174148193,0.000264565155273,0.0002134935,0.0004318645
229,0.0001895445,0.000179128722557,0.0001550115,0.000123238,0.000165324624454,0.000114027940517,0.0001565746,2.75156002083779E-05
230,0.000170608,0.000180159051147,0.000149265,0.00013909,8.11289301505734E-05,5.10990408923399E-05,7.71775577844625E-05,9.21436429845015E-05
231,0.0003553501,0.000296942848663,0.0003049724,0.000240479,0.000238717269786,0.000236943441808,0.0002242708,2.06967458967275E-06
232,0.0002529958,0.000344820652297,0.0002413368,0.0002734906,0.000126674476757,6.99417471267793E-05,0.0001161098,0.000305484
233,0.0002539363,0.000344818996711,0.0002413302,0.000273479,0.000126675217819,6.99417209207241E-05,0.0001161103,0.0003054958
234,0.0003547777,0.000296950946647,0.0003049661,0.0002404865,0.000238717500969,0.00023694413896,0.000224271,2.08270057414569E-06
235,0.0001707521,0.000180158208007,0.000149253,0.0001390881,8.11286335015708E-05,5.10984874322247E-05,7.71772937699296E-05,9.21505194990628E-05
236,0.0001894468,0.000179124768431,0.0001550106,0.0001232303,0.000165324875774,0.000114029113631,0.0001565747,2.75205462063485E-05
237,0.0004129739,0.000602659371809,0.0003979127,0.0004601101,0.000229173721464,0.000264565016872,0.0002134931,0.000431863
238,6.83142495484302E-05,9.16208239744953E-05,6.54042838500431E-05,7.3641E-05,3.31858760747789E-05,1.58550566131793E-05,3.01246672383104E-05,8.56672488373822E-05
239,0.0003706652,0.000528105657264,0.0003546416,0.0004072573,0.00019915708088,0.000238963834761,0.000184587,0.0004116588
240,0.0002292123,0.00020213436969,0.0001883429,0.0001429516,0.000206769959488,0.000251244034316,0.0001951645,7.31718608654759E-05
241,5.15431482142344E-05,5.5296724345998E-05,4.61594230160579E-05,4.50403474889059E-05,1.65300804591878E-05,1.11714069016093E-05,1.57364880003188E-05,4.24131591926252E-05
242,0.0002589052,0.000221356324881,0.0002145218,0.000162228,0.000221757087207,0.000237656358048,0.0002089962,8.52721974727604E-05
243,0.0003402462,0.000476731236305,0.0003251745,0.0003715928,0.000178200692739,0.000171337498054,0.0001646336,0.0003914604
244,0.0001358098,0.00018102935782,0.0001287028,0.0001451129,6.57529141115831E-05,3.52020149561415E-05,5.98213708940611E-05,0.0001675063
245,0.000450956,0.000577369265695,0.0004207679,0.0004786343,0.000237227741783,0.000255247911826,0.0002216621,0.0002854567
246,0.000176293,0.000172665054406,0.000145446,0.0001201199,0.000139707360455,7.06602766083688E-05,0.0001325522,8.97E-07
247,0.000170703,0.000172666376516,0.000143389,0.0001245397,0.000111463219451,6.4498936057928E-05,0.0001059198,3.72436596101725E-05
248,0.0004322334,0.000373877983299,0.0003790484,0.0003102227,0.000240322018515,0.000245090640783,0.000225274,9.00957198598904E-05
249,0.0001973512,0.000266094228523,0.0001879432,0.0002123457,9.71079710722303E-05,6.116476432953E-05,8.86484731949243E-05,0.0002418283
250,0.0003015959,0.000415488311992,0.0002874319,0.0003269736,0.00015388259394,0.000104114301321,0.0001416324,0.0003559224
251,0.0002984791,0.000251133249567,0.0002518095,0.0001930167,0.000232478956974,0.000233612027891,0.00021878,6.78552378342202E-05
252,0.0001332828,0.000144142113289,0.0001200372,0.000115557,4.92853547037682E-05,3.25957997675248E-05,4.69098103086346E-05,9.89725419957458E-05
253,0.0002074877,0.000188974649058,0.0001693819,0.0001308615,0.000187828331255,0.000194400592255,0.0001775731,5.2296406479052E-05
254,0.0003938668,0.00057066339665,0.0003779882,0.0004358873,0.000216330630283,0.000269687525709,0.0002010158,0.0004232586
255,1.15478192488558E-07,2.6036903169515E-09,5.16438651055901E-09,6.01382445740688E-10,4.97416872665205E-10,3.46058909664066E-10,2.33019457516418E-10,6.89206742273806E-09
256,0.0003934326,0.00057067283874,0.0003779785,0.0004358929,0.000216331107567,0.000269685403555,0.0002010162,0.0004232602
257,0.0002064622,0.000189014065857,0.0001693752,0.000130893,0.00018782815653,0.000194399545363,0.000177573,5.22942867998223E-05
258,0.0001348667,0.000144126030616,0.0001200512,0.0001155454,4.92857103403243E-05,3.2596460948436E-05,4.69101316375658E-05,9.89756783515181E-05
259,0.0002998564,0.000251128670819,0.0002518195,0.0001930054,0.000232478797718,0.000233611171293,0.0002187798,6.78536968283788E-05
260,0.0003017634,0.000415482657962,0.0002874418,0.0003269633,0.000153881847449,0.000104112766795,0.0001416319,0.0003559154
261,0.0001973912,0.000266090056305,0.0001879331,0.0002123537,9.71087429956103E-05,6.11656889488115E-05,8.8649E-05,0.0002418425
262,0.0004301457,0.000373891359996,0.0003790389,0.0003102347,0.000240322285536,0.000245091186524,0.0002252742,9.00787528506456E-05
263,0.0001698061,0.000172670424351,0.0001433823,0.0001245477,0.000111462888821,6.44989452921975E-05,0.0001059195,3.7251E-05
264,0.0001772619,0.000172651491397,0.0001454553,0.0001201128,0.000139707609562,7.06600703785424E-05,0.0001325524,8.92468883625019E-07
265,0.0004510736,0.000577337802341,0.0004207784,0.000478626,0.000237227333584,0.000255247052003,0.0002216617,0.0002855117
266,0.0001358367,0.000181032363515,0.0001287134,0.0001451127,6.57520602438964E-05,3.52020141104525E-05,5.98208323673697E-05,0.0001674902
267,0.0003397929,0.000476731692204,0.0003251641,0.0003715973,0.000178201373919,0.000171339186106,0.0001646341,0.0003914649
268,0.0002573849,0.000221357185725,0.0002145112,0.000162236,0.000221757018728,0.000237657073498,0.0002089962,8.52718730094933E-05
269,4.92295640440464E-05,5.53089176199415E-05,4.61433459189201E-05,4.50499128987462E-05,1.65295348971541E-05,1.11713261368281E-05,1.5736E-05,4.23997899184693E-05
270,0.0002305335,0.000202112760806,0.0001883528,0.0001429347,0.000206770042424,0.00025124304326,0.0001951645,7.31763463413098E-05
271,0.0003713901,0.000528082260167,0.000354652,0.0004072411,0.000199156201898,0.00023896221735,0.0001845864,0.0004116566
272,6.81385080825015E-05,9.16457231696796E-05,6.53932902219066E-05,7.36534732071845E-05,3.31868131850529E-05,1.58558228293329E-05,3.01252898985368E-05,8.56804625313706E-05
273,0.0004121228,0.000602696313263,0.0003979018,0.0004601275,0.000229173970605,0.000264564984366,0.0002134934,0.000431864
274,0.0001880989,0.000179135389003,0.000155007,0.0001232351,0.000165324075269,0.000114027375931,0.000156574,2.75157567047936E-05
275,0.0001721059,0.000180185843846,0.0001492708,0.000139099,8.11294286882062E-05,5.109966711828E-05,7.7178E-05,9.21433824327827E-05
276,0.000356761,0.000296989702612,0.0003049789,0.0002404929,0.00023871708312,0.000236943168022,0.0002242706,2.06925562808873E-06
277,0.0002544076,0.00034487901092,0.0002413436,0.0002735016,0.000126673723122,6.99410934455287E-05,0.0001161091,0.0003054843
278,0.0002525277,0.00034474814089,0.0002413229,0.0002734751,0.000126675440678,6.99420264606939E-05,0.0001161105,0.000305495
279,0.0003534869,0.000296903400286,0.0003049591,0.0002404809,0.000238716538453,0.000236943152879,0.0002242701,2.08387068789049E-06
280,0.0001696463,0.000180187489652,0.0001492466,0.0001391148,8.11269117744001E-05,5.10970651951396E-05,7.71756406116388E-05,9.21501385950974E-05
281,0.0001908301,0.000179022790134,0.0001550166,0.0001231786,0.00016532575262,0.000114030758276,0.0001565755,2.75203802559864E-05
282,0.0004140157,0.000602526313725,0.0003979183,0.0004600516,0.000229172358674,0.000264564357955,0.0002134917,0.0004318645
283,6.9364470679785E-05,9.14655134921102E-05,6.54098363319571E-05,7.35804301172717E-05,3.31839281175048E-05,1.58531207342396E-05,3.01228554941895E-05,8.56689400036862E-05
284,0.0003697093,0.000528278737044,0.0003546361,0.000407318,0.000199156556787,0.000238963554889,0.0001845865,0.0004116552
285,0.0002291056,0.000202185545655,0.0001883359,0.0001429564,0.000206766106605,0.00025124004355,0.0001951608,7.3174084181856E-05
286,5.1689E-05,5.54137632223537E-05,4.61706812746255E-05,4.51117107485069E-05,1.65347646819122E-05,1.11763049954699E-05,1.5741E-05,4.24114320948821E-05
287,0.0002592433,0.000221569892813,0.0002145364,0.000162337,0.000221757363941,0.000237653553451,0.0002089963,8.52766936701518E-05
288,0.000339712,0.000476981549393,0.0003251906,0.0003717086,0.00017819499327,0.000171331693814,0.0001646282,0.0003914626
289,0.0001364576,0.000180755915447,0.0001286852,0.0001449985,6.57566329180286E-05,3.52055672783044E-05,5.98247326557975E-05,0.0001675011
290,0.0004519505,0.000577126540632,0.0004207493,0.0004785265,0.000237222608941,0.00025524279375,0.0002216572,0.0002854505
291,0.000179839,0.000172721243434,0.0001454301,0.000120203,0.000139694263889,7.06504038185124E-05,0.0001325397,8.92908198298851E-07
292,0.0001683883,0.00017233567562,0.0001434051,0.0001242939,0.000111473638726,6.45133489433744E-05,0.0001059298,3.72440773866281E-05
293,0.0004292073,0.00037348014777,0.0003790656,0.0003099342,0.000240315780568,0.000245085419049,0.0002252673,9.0107E-05
294,0.0001925013,0.000265659197756,0.0001879614,0.0002120477,9.70909168987069E-05,6.1144157464362E-05,8.86324340073453E-05,0.0002418393
295,0.0003071511,0.000415919399743,0.0002874122,0.0003272607,0.000153885230272,0.000104121593917,0.0001416344,0.0003558979
296,0.0003092808,0.000251300844574,0.0002517893,0.0001931176,0.000232454585627,0.000233586852482,0.000218757,6.78814782891453E-05
297,0.0001452594,0.000143864298289,0.0001200153,0.0001152863,4.92465043753605E-05,3.2561220486563E-05,4.6872386384012E-05,9.89755293009292E-05
298,0.0001972818,0.000189464661786,0.0001694001,0.0001313696,0.000187843462316,0.000194436027809,0.0001775865,5.2325E-05
299,0.0003788683,0.000571134241923,0.0003780002,0.000436431,0.000216293636235,0.000269670877185,0.0002009809,0.0004232796
300,1.56975634586324E-05,3.98894611697634E-07,1.15768273392138E-08,5.33E-07,4.0726318875574E-08,3.81348837746702E-08,3.74027994624448E-08,2.3E-08


==> data/Ironing/ReactionForcesVertP2.csv <==
Loadstep,Coll,CollGal,Modcoll,ModcollGal,GPTS,GPTSTwofield,PTS,PTSTwofield
0,0,0,0,0,0,0,0,0
1,0.0091432028,0.0091306467,0.0090544995,0.0090501398,0.0087761997,0.0087168713,0.0087931874,0.0087584372
2,0.0194238399,0.019465063,0.0193700399,0.019406835,0.0202479077,0.0200697304,0.0202954697,0.019582031
3,0.0337809474,0.033844041,0.0335873631,0.0336537985,0.0331098018,0.0330464612,0.0330546357,0.0333306572
4,0.0458322573,0.0458385524,0.045669709,0.04566906,0.0475433094,0.0474160347,0.0475241226,0.0460627116
5,0.0632383685,0.0632484462,0.0630493553,0.0630703832,0.062783003,0.0630553786,0.0628302257,0.0631508567
6,0.0798901764,0.0799694546,0.0795978678,0.0796913955,0.0791693745,0.0790595769,0.0791819669,0.0792773426
7,0.0940309451,0.0941931712,0.0937149293,0.0938881197,0.0967916408,0.096963913,0.0968411078,0.0939340819
8,0.1152133028,0.1151893615,0.1150909936,0.1150875235,0.1150482777,0.1150726854,0.1150091717,0.11552439
9,0.135464013,0.1354344825,0.1351440618,0.1351541377,0.1340598188,0.1340822717,0.1340328147,0.1350724366
10,0.1547222599,0.1547810217,0.1543126898,0.1544106426,0.1541965197,0.1540180591,0.1541771582,0.1539399831
11,0.172393103,0.1725193928,0.171971472,0.1721452058,0.1753180207,0.1755385603,0.1753646277,0.1714726647
12,0.1960749379,0.195956955,0.1959031566,0.1958437902,0.197020911,0.1963374404,0.1969079379,0.196498193
13,0.2201822256,0.2199995462,0.2197635262,0.2196751807,0.2193182221,0.2196387074,0.2194029728,0.219911093
14,0.2442396686,0.2440751001,0.2438485461,0.2437988696,0.2424582052,0.2419807043,0.2424780333,0.2436328272
15,0.267171474,0.2671182844,0.2666036604,0.2666556675,0.2666239385,0.2665081249,0.2665727532,0.2659737955
16,0.2889564128,0.2889625898,0.2884111639,0.2885445932,0.2916483487,0.2919026883,0.2917230788,0.2875256998
17,0.3131797958,0.3128163853,0.3128518404,0.3126435655,0.317262905,0.316400232,0.3172392374,0.3134086881
18,0.3422071493,0.3418208892,0.3418398329,0.3416546413,0.3434714775,0.3430424086,0.3435478446,0.3422637255
19,0.3718186471,0.3714016279,0.3714069533,0.3712309023,0.3703261179,0.3705695914,0.3703168209,0.3716355552
20,0.4002157219,0.3998610597,0.3995196071,0.3994206059,0.3979617463,0.397355511,0.397897252,0.3991890716
21,0.427714438,0.427390614,0.4269091151,0.4268614734,0.4265584717,0.4260070247,0.4266057996,0.4263301032
22,0.4548282104,0.4545301057,0.453955057,0.453956708,0.4560133665,0.4561156866,0.456000759,0.4531079614
23,0.4817950001,0.4814522186,0.4809663299,0.4809886783,0.4861009561,0.4859634997,0.4861925079,0.479865583
24,0.5123407811,0.5115829677,0.5116918126,0.5113167481,0.5168050027,0.5154412346,0.5167823058,0.5122761521
25,0.5462142915,0.5454244963,0.5455370977,0.5452019756,0.5481426934,0.5470348273,0.5482596859,0.5460635274
26,0.5810648712,0.5801992413,0.5803185255,0.5799661715,0.5801168545,0.5799782675,0.5800439093,0.5807101022
27,0.6152714435,0.6143289828,0.6140961992,0.6137338333,0.6128129511,0.6126003721,0.612882934,0.6140111811
28,0.6486611308,0.6476877848,0.6475399338,0.6472056663,0.6463293923,0.6450012902,0.6463375844,0.6471784788
29,0.682386687,0.6814380695,0.6810868542,0.680823149,0.6806908034,0.6796639679,0.6805499819,0.6805242697
30,0.7160488643,0.7150829412,0.7146384138,0.7144102647,0.715867881,0.7148714215,0.7160001579,0.7138277711
31,0.7152072098,0.7141549099,0.7138935103,0.7136118538,0.7159194346,0.71495666,0.71598344,0.7130751087
32,0.7146643303,0.7134519507,0.7136284846,0.7131580748,0.7160246483,0.7147142387,0.7160651147,0.7141015906
33,0.715565508,0.714233262,0.7142040077,0.7136310155,0.7160621123,0.7149569975,0.7160534384,0.7146242486
34,0.7144068732,0.71323431,0.7133479412,0.7128838475,0.7159879738,0.7148287879,0.7160253381,0.7137938708
35,0.7157143283,0.7147606522,0.7143728261,0.7141330855,0.7158838586,0.7150853265,0.7159896108,0.7135398521
36,0.7158953981,0.7149695597,0.7145438192,0.7143117511,0.7158684518,0.7149519373,0.7159923815,0.7137253728
37,0.7142793563,0.7132337805,0.713168827,0.7127657682,0.7159561655,0.7147879911,0.7159886854,0.713551244
38,0.7150651624,0.7138890293,0.7140552082,0.713555644,0.7160523173,0.7148196876,0.716067193,0.7145270273
39,0.7148426093,0.7137168369,0.7138967494,0.7134218157,0.7160429624,0.7146863979,0.7160695164,0.7143555987
40,0.714543246,0.7135736979,0.7133846245,0.7130780189,0.7159419905,0.7147319552,0.715980841,0.7132096138
41,0.7158754363,0.7150326122,0.7145956573,0.7143666817,0.7158660184,0.7148114793,0.7159932497,0.7137826286
42,0.7154702888,0.7145882024,0.714252919,0.71400598,0.7158935167,0.7150854769,0.7159878059,0.7134090038
43,0.7143454525,0.7132926605,0.7134310973,0.7129645112,0.7160004844,0.7148184759,0.716040772,0.7138946667
44,0.7153213987,0.7141508793,0.7141308474,0.7135529641,0.7160597793,0.7149794638,0.7160432796,0.7145472604
45,0.7143723207,0.7133633267,0.7135225021,0.7130542924,0.716012191,0.7147798748,0.7160543702,0.7139950114
46,0.715208993,0.7143888326,0.7140945425,0.7138258319,0.7159068448,0.7150418988,0.7159859217,0.7132516432
47,0.7158133262,0.7150700786,0.7146260912,0.7143989528,0.7158676645,0.7148444309,0.7159984153,0.7138164741
48,0.7147154361,0.7138822278,0.7136546802,0.7133612831,0.7159307916,0.7148330963,0.71598098,0.7128806677
49,0.7145224825,0.7135592708,0.7137408633,0.7132733316,0.7160345324,0.7146230011,0.7160691125,0.7142082092
50,0.7150643149,0.7140842648,0.7142255003,0.7137195372,0.7160592222,0.7149039272,0.7160618254,0.7146985321
51,0.7140692718,0.7131809756,0.7132625207,0.7128027818,0.715973329,0.7148169551,0.7160080881,0.7136828456
52,0.7155580872,0.7148791637,0.7144675795,0.7142334199,0.7158759949,0.7150419851,0.7159914119,0.7136443315
53,0.715548431,0.7148791684,0.7144674819,0.7142334012,0.7158759949,0.715041936,0.7159914118,0.7136443384
54,0.7140427832,0.7131809037,0.7132622976,0.7128027699,0.715973329,0.7148169163,0.716008088,0.7136828972
55,0.7149993733,0.7140841193,0.7142251428,0.7137195162,0.7160592222,0.7149040168,0.7160618255,0.7146984973
56,0.7144070471,0.7135592077,0.7137401397,0.7132732403,0.7160345324,0.7146229991,0.7160691125,0.7142081948
57,0.7145728316,0.7138820317,0.7136538571,0.7133612051,0.7159307945,0.7148329918,0.7159809803,0.7128806616
58,0.7156508661,0.7150699062,0.714625056,0.7143988253,0.7158676702,0.7148444199,0.7159984153,0.7138164726
59,0.7150270597,0.7143886758,0.7140933068,0.7138256621,0.7159068435,0.7150419731,0.7159859215,0.7132516532
60,0.7141665881,0.7133630617,0.7135211779,0.7130541591,0.716012191,0.7147798862,0.7160543702,0.713995067
61,0.7150718886,0.7141505739,0.7141293767,0.7135528127,0.7160597793,0.7149794429,0.7160432796,0.7145472639
62,0.7140557233,0.7132923787,0.7134292765,0.7129642863,0.7160004844,0.7148184784,0.7160407721,0.7138946427
63,0.7151628327,0.7145878206,0.7142509483,0.7140057334,0.7158935164,0.7150855289,0.7159878061,0.713408963
64,0.7155508085,0.7150322439,0.7145934814,0.7143663784,0.7158660132,0.7148114676,0.7159932497,0.7137826317
65,0.7142011028,0.7135733482,0.7133822369,0.7130776638,0.7159419903,0.7147319471,0.7159808408,0.7132096247
66,0.7144700993,0.713716315,0.7138943504,0.7134215376,0.7160429624,0.7146863634,0.7160695165,0.7143556434
67,0.7146523763,0.7138885967,0.7140524343,0.7135552822,0.7160523173,0.7148196215,0.716067193,0.714527035
68,0.7138431788,0.713233171,0.7131658748,0.7127654014,0.7159561656,0.7147880027,0.7159886856,0.7135513082
69,0.7154470639,0.7149689729,0.7145406819,0.7143112904,0.7158684519,0.7149519546,0.7159923816,0.7137253634
70,0.7152532202,0.7147600782,0.7143694803,0.7141325624,0.7158838586,0.7150852511,0.7159896107,0.713539864
71,0.7139226896,0.7132336089,0.713344519,0.7128834034,0.7159879737,0.7148287541,0.716025338,0.7137938675
72,0.7150531207,0.7142325433,0.7142005079,0.7136305281,0.7160621123,0.7149570673,0.7160534384,0.7146242248
73,0.7141309401,0.7134512111,0.7136245038,0.7131574538,0.7160246483,0.7147142202,0.7160651147,0.7141015436
74,0.714670095,0.7141539877,0.7138893727,0.7136111829,0.7159194367,0.7149565697,0.7159834403,0.7130751374
75,0.7155098303,0.7150820355,0.7146340394,0.7144094691,0.7158678867,0.7148713971,0.7160001532,0.7138276708
76,0.7146618437,0.7141539599,0.7138892357,0.7136111866,0.7159194346,0.71495666,0.71598344,0.7130751086
77,0.7141153455,0.7134510996,0.7136242651,0.7131574395,0.7160246483,0.7147142387,0.7160651147,0.7141015906
78,0.7150164436,0.7142323655,0.7142000878,0.7136305068,0.7160621123,0.7149569975,0.7160534384,0.7146242486
79,0.7138652591,0.7132333958,0.7133439006,0.7128833802,0.7159879738,0.7148287879,0.7160253381,0.7137938708
80,0.7151907367,0.714759796,0.7143687552,0.714132522,0.7158838586,0.7150853265,0.7159896108,0.7135398521
81,0.7153767316,0.7149686623,0.7145398245,0.7143112503,0.7158684518,0.7149519373,0.7159923815,0.7137253728
82,0.7137645434,0.7132328311,0.7131649213,0.7127653654,0.7159561655,0.7147879911,0.7159886854,0.7135512441
83,0.714561882,0.713888164,0.7140513469,0.7135552301,0.7160523173,0.7148196876,0.716067193,0.7145270273
84,0.7143537122,0.7137158542,0.7138930053,0.7134214845,0.7160429624,0.7146863979,0.7160695164,0.7143555987
85,0.7140741872,0.7135727891,0.7133808039,0.7130775823,0.7159419905,0.7147319552,0.7159808411,0.7132096138
86,0.7154136871,0.7150316612,0.7145919008,0.7143662946,0.7158660184,0.7148114793,0.7159932497,0.7137826286
87,0.7150167306,0.7145872107,0.714249234,0.7140056494,0.7158935167,0.7150854769,0.7159878059,0.7134090038
88,0.7139036441,0.7132916912,0.7134274669,0.7129642029,0.7160004844,0.7148184759,0.716040772,0.7138946667
89,0.714895237,0.7141498413,0.7141274155,0.7135527328,0.7160597793,0.7149794638,0.7160432796,0.7145472604
90,0.7139670511,0.713362285,0.7135189899,0.7130540568,0.7160121911,0.7147798748,0.7160543702,0.7139950114
91,0.7148178138,0.7143878252,0.7140910173,0.7138255315,0.7159068448,0.7150418988,0.7159859217,0.7132516432
92,0.7154306171,0.7150690355,0.7146226234,0.7143986871,0.7158676645,0.7148444309,0.7159984153,0.7138164741
93,0.7143426122,0.7138811404,0.7136512806,0.7133610663,0.7159307916,0.7148330963,0.71598098,0.7128806677
94,0.7141647115,0.7135582209,0.7137374907,0.7132731056,0.7160345324,0.7146230011,0.7160691125,0.7142082092
95,0.7147253324,0.7140831258,0.7142222553,0.7137193706,0.7160592222,0.7149039272,0.7160618254,0.7146985321
96,0.7137485494,0.7131798373,0.7132592685,0.7128026056,0.7159733291,0.7148169551,0.7160080882,0.7136828456
97,0.7152454801,0.7148780483,0.7144643427,0.7142332015,0.7158759949,0.7150419851,0.7159914119,0.7136443315
98,0.7152438823,0.7148780241,0.7144642973,0.7142332074,0.7158759949,0.715041936,0.7159914118,0.7136443384
99,0.7137484926,0.7131797576,0.7132591664,0.712802592,0.715973329,0.7148169163,0.716008088,0.7136828972
100,0.7147194903,0.7140829831,0.7142220623,0.7137193437,0.7160592222,0.7149040168,0.7160618255,0.7146984973
101,0.7141457044,0.7135580014,0.7137371231,0.713273098,0.7160345324,0.7146229991,0.7160691125,0.7142081948
102,0.7143236897,0.713880859,0.7136508623,0.7133610176,0.7159307945,0.7148329918,0.7159809803,0.7128806616
103,0.7154075259,0.715068707,0.7146221057,0.7143986573,0.7158676702,0.7148444199,0.7159984153,0.7138164726
104,0.7147909328,0.7143874488,0.7140904039,0.713825517,0.7159068435,0.7150419731,0.7159859215,0.7132516532
105,0.713940671,0.7133618477,0.7135183207,0.7130540138,0.7160121911,0.7147798862,0.7160543702,0.713995067
106,0.7148589649,0.7141493323,0.7141266195,0.7135526898,0.7160597793,0.7149794429,0.7160432796,0.7145472639
107,0.7138577274,0.7132911171,0.7134265327,0.7129641627,0.7160004844,0.7148184784,0.7160407721,0.7138946427
108,0.7149709715,0.714586583,0.7142482427,0.7140055816,0.7158935164,0.7150855289,0.7159878061,0.713408963
109,0.7153636506,0.7150309884,0.7145908165,0.7143662402,0.7158660132,0.7148114676,0.7159932497,0.7137826317
110,0.7140199468,0.7135720686,0.713379617,0.7130775459,0.7159419903,0.7147319471,0.7159808408,0.7132096247
111,0.7142982633,0.7137150649,0.713891773,0.7134214112,0.7160429624,0.7146863634,0.7160695165,0.7143556434
112,0.7144918158,0.7138873044,0.7140499335,0.7135551739,0.7160523173,0.7148196215,0.716067193,0.714527035
113,0.7136927311,0.713231917,0.7131634113,0.7127652612,0.7159561656,0.7147880027,0.7159886856,0.7135513082
114,0.7152991558,0.7149677047,0.7145382598,0.714311161,0.7158684519,0.7149519546,0.7159923816,0.7137253634
115,0.7151088649,0.714758796,0.7143670968,0.7141324428,0.7158838586,0.7150852511,0.7159896107,0.713539864
116,0.7137835253,0.7132323356,0.7133421794,0.7128832873,0.7159879737,0.7148287541,0.716025338,0.7137938675
117,0.7149206345,0.7142312535,0.71419824,0.7136304279,0.7160621123,0.7149570673,0.7160534384,0.7146242248
118,0.7140084565,0.7134499237,0.7136222732,0.7131573488,0.7160246483,0.7147142202,0.7160651147,0.7141015436
119,0.7145522029,0.7141527311,0.7138871929,0.7136110596,0.7159194367,0.7149565697,0.7159834403,0.7130751374
120,0.7153937654,0.7150807717,0.7146318924,0.7144093537,0.7158678867,0.7148713971,0.7160001532,0.7138276708
121,0.7145484745,0.7141526871,0.7138871237,0.7136110811,0.7159194346,0.71495666,0.71598344,0.7130751086
122,0.7140062903,0.7134498461,0.7136221986,0.7131573307,0.7160246483,0.7147142387,0.7160651147,0.7141015906
123,0.7149130269,0.7142311149,0.71419809,0.7136304043,0.7160621123,0.7149569975,0.7160534384,0.7146242486
124,0.713768737,0.7132321412,0.713341941,0.7128832795,0.7159879738,0.7148287879,0.7160253381,0.7137938708
125,0.7150953777,0.7147585692,0.7143668403,0.7141324114,0.7158838586,0.7150853265,0.7159896108,0.7135398521
126,0.7152825363,0.7149674342,0.714537941,0.7143111451,0.7158684518,0.7149519373,0.7159923815,0.7137253728
127,0.7136721868,0.713231599,0.7131630755,0.7127652686,0.7159561655,0.7147879911,0.7159886854,0.7135512441
128,0.7144730395,0.7138869601,0.7140495456,0.7135551283,0.7160523173,0.7148196876,0.716067193,0.7145270273
129,0.7142693271,0.7137146457,0.71389126,0.7134213894,0.7160429624,0.7146863979,0.7160695164,0.7143555987
130,0.7139935134,0.7135716184,0.7133791127,0.7130774767,0.7159419905,0.7147319552,0.7159808411,0.7132096138
131,0.715333028,0.7150304923,0.7145902365,0.7143661938,0.7158660184,0.7148114793,0.7159932497,0.7137826286
132,0.7149367916,0.7145860439,0.7142475997,0.7140055536,0.7158935167,0.7150854769,0.7159878059,0.7134090038
133,0.7138251265,0.7132905418,0.713425871,0.7129641071,0.7160004844,0.7148184759,0.716040772,0.7138946667
134,0.7148186368,0.714148702,0.714125872,0.7135526427,0.7160597793,0.7149794638,0.7160432796,0.7145472604
135,0.7138944975,0.7133611608,0.7135174903,0.7130539666,0.7160121911,0.7147798748,0.7160543702,0.7139950114
136,0.7147461978,0.7143867319,0.714089562,0.7138254363,0.7159068448,0.7150418988,0.7159859217,0.7132516432
137,0.7153588889,0.7150679487,0.7146211938,0.7143985954,0.7158676646,0.7148444309,0.7159984153,0.7138164741
138,0.7142712458,0.713880059,0.7136498785,0.7133609792,0.7159307916,0.7148330963,0.71598098,0.7128806677
139,0.7140944862,0.7135571645,0.7137361294,0.713273017,0.7160345324,0.7146230011,0.7160691125,0.7142082092
140,0.7146565482,0.7140820808,0.7142209437,0.7137192874,0.7160592222,0.7149039272,0.7160618254,0.7146985321
141,0.7136826391,0.7131788135,0.7132579981,0.7128025224,0.7159733291,0.7148169551,0.7160080882,0.7136828456
142,0.7151789229,0.7148770518,0.7144631062,0.7142331165,0.7158759949,0.7150419851,0.7159914119,0.7136443315
143,0.7151771034,0.7148770376,0.7144630855,0.7142331249,0.7158759949,0.715041936,0.7159914118,0.7136443384
144,0.7136818562,0.7131787877,0.7132579857,0.7128025108,0.715973329,0.7148169163,0.716008088,0.7136828972
145,0.71465324,0.714082037,0.71422092,0.7137192639,0.7160592222,0.7149040168,0.7160618255,0.7146984973
146,0.7140811974,0.7135570721,0.7137360264,0.7132730219,0.7160345324,0.7146229991,0.7160691125,0.7142081948
147,0.714260219,0.713879963,0.7136498069,0.7133609401,0.7159307945,0.7148329918,0.7159809803,0.7128806616
148,0.7153433548,0.7150678223,0.7146210715,0.7143985823,0.7158676702,0.7148444199,0.7159984153,0.7138164726
149,0.7147265462,0.7143865754,0.7140893926,0.7138254445,0.7159068435,0.7150419731,0.7159859215,0.7132516532
150,0.7138762794,0.7133609969,0.7135173423,0.713053942,0.7160121911,0.7147798862,0.7160543702,0.713995067
151,0.7147944964,0.7141485055,0.7141256831,0.7135526208,0.7160597793,0.7149794429,0.7160432796,0.7145472639
152,0.7137950115,0.7132903127,0.7134256334,0.7129640958,0.7160004844,0.7148184784,0.7160407721,0.7138946427
153,0.7149080881,0.7145858067,0.7142473745,0.7140055151,0.7158935164,0.7150855289,0.7159878061,0.713408963
154,0.7153002315,0.7150302256,0.7145899688,0.7143661756,0.7158660132,0.7148114676,0.7159932497,0.7137826317
155,0.7139563186,0.7135713194,0.7133787916,0.7130774835,0.7159419903,0.7147319471,0.7159808408,0.7132096247
156,0.7142345822,0.7137143427,0.713890981,0.7134213498,0.7160429624,0.7146863634,0.7160695165,0.7143556434
157,0.7144282132,0.713886607,0.714049182,0.7135551155,0.7160523173,0.7148196215,0.716067193,0.714527035
158,0.7136304719,0.7132312533,0.7131626928,0.712765204,0.7159561656,0.7147880027,0.7159886856,0.7135513082
159,0.7152360174,0.7149670555,0.7145375644,0.7143111056,0.7158684519,0.7149519546,0.7159923816,0.7137253634
160,0.7150453386,0.714758161,0.714366421,0.714132389,0.7158838586,0.7150852511,0.7159896107,0.713539864
161,0.7137197514,0.7132317216,0.7133415288,0.712883235,0.7159879737,0.7148287541,0.716025338,0.7137938675
162,0.7148562089,0.7142306625,0.7141976211,0.7136303779,0.7160621123,0.7149570673,0.7160534384,0.7146242248
163,0.7139450391,0.7134493626,0.7136216912,0.7131573013,0.7160246483,0.7147142202,0.7160651147,0.7141015436
164,0.7144890259,0.7141521983,0.7138866399,0.7136110139,0.7159194368,0.7149565697,0.7159834403,0.7130751374
165,0.7153300042,0.7150802543,0.714631357,0.7144093095,0.7158678867,0.7148713971,0.7160001532,0.7138276708
166,0.7144845068,0.7141521854,0.7138866069,0.7136110384,0.7159194346,0.71495666,0.71598344,0.7130751086
167,0.7139419931,0.7134493686,0.7136217086,0.7131572898,0.7160246483,0.7147142387,0.7160651147,0.7141015906
168,0.7148481198,0.7142306672,0.7141976352,0.713630366,0.7160621123,0.7149569975,0.7160534384,0.7146242486
169,0.7137049604,0.7132317183,0.7133415159,0.7128832434,0.7159879738,0.7148287879,0.7160253381,0.7137938708
170,0.7150313045,0.7147581702,0.7143664372,0.7141323773,0.7158838586,0.7150853265,0.7159896108,0.7135398521
171,0.7152181211,0.7149670512,0.7145375549,0.7143111123,0.7158684518,0.7149519373,0.7159923815,0.7137253728
172,0.713607758,0.7132312331,0.713162709,0.7127652371,0.7159561655,0.7147879911,0.7159886854,0.7135512441
173,0.7144080051,0.7138866212,0.7140492059,0.7135550993,0.7160523173,0.7148196876,0.716067193,0.7145270273
174,0.7142044159,0.7137143368,0.7138909547,0.7134213628,0.7160429624,0.7146863979,0.7160695164,0.7143555987
175,0.7139292782,0.7135713379,0.7133788351,0.7130774529,0.7159419905,0.7147319552,0.7159808411,0.7132096138
176,0.7152682745,0.7150302284,0.7145899751,0.7143661713,0.7158660184,0.7148114793,0.7159932497,0.7137826286
177,0.7148719154,0.7145857965,0.7142473548,0.7140055322,0.7158935167,0.7150854769,0.7159878059,0.7134090038
178,0.7137600568,0.7132903166,0.7134256479,0.7129640878,0.7160004844,0.7148184759,0.716040772,0.7138946667
179,0.7147526817,0.7141485039,0.7141256778,0.7135526256,0.7160597793,0.7149794638,0.7160432796,0.7145472604
180,0.7138294715,0.7133609919,0.7135173267,0.713053952,0.7160121911,0.7147798748,0.7160543702,0.7139950114
181,0.7146813109,0.7143865874,0.7140894208,0.7138254241,0.7159068448,0.7150418988,0.7159859217,0.7132516432
182,0.7152937652,0.7150678208,0.7146210684,0.7143985844,0.7158676646,0.7148444309,0.7159984153,0.7138164741
183,0.714206242,0.7138799483,0.7136497694,0.7133609692,0.7159307916,0.7148330963,0.71598098,0.7128806677
184,0.7140290764,0.7135570789,0.7137360446,0.7132730097,0.7160345324,0.7146230011,0.7160691125,0.7142082092
185,0.7145906892,0.7140820256,0.7142208913,0.7137192825,0.7160592222,0.7149039272,0.7160618254,0.7146985321
186,0.7136176622,0.7131787845,0.7132579717,0.7128025198,0.7159733291,0.7148169551,0.7160080882,0.7136828456
187,0.7151137951,0.7148770435,0.7144630984,0.7142331159,0.7158759949,0.7150419851,0.7159914119,0.7136443315
188,0.7151119815,0.714877046,0.7144630934,0.7142331255,0.7158759949,0.715041936,0.7159914118,0.7136443384
189,0.713616897,0.7131788168,0.7132580121,0.7128025134,0.715973329,0.7148169163,0.716008088,0.7136828972
190,0.7145874453,0.7140820922,0.7142209725,0.7137192688,0.7160592222,0.7149040168,0.7160618255,0.7146984973
191,0.7140159057,0.7135571577,0.7137361112,0.7132730291,0.7160345324,0.7146229991,0.7160691125,0.7142081948
192,0.714195368,0.7138800738,0.713649916,0.71336095,0.7159307945,0.7148329918,0.7159809803,0.7128806616
193,0.7152783957,0.7150679501,0.7146211969,0.7143985933,0.7158676702,0.7148444199,0.7159984153,0.7138164726
194,0.7146618352,0.71438672,0.7140895338,0.7138254566,0.7159068435,0.7150419731,0.7159859215,0.7132516532
195,0.7138114539,0.7133611657,0.713517506,0.7130539566,0.7160121911,0.7147798862,0.7160543702,0.713995067
196,0.7147287979,0.7141487036,0.7141258773,0.713552638,0.7160597793,0.7149794429,0.7160432796,0.7145472639
197,0.7137302415,0.7132905379,0.7134258566,0.7129641151,0.7160004844,0.7148184784,0.7160407721,0.7138946427
198,0.714843532,0.7145860541,0.7142476194,0.7140055365,0.7158935164,0.7150855289,0.7159878061,0.713408963
199,0.7152358097,0.7150304894,0.7145902302,0.7143661982,0.7158660132,0.7148114676,0.7159932497,0.7137826317
200,0.7138924225,0.7135716,0.7133790692,0.7130775072,0.7159419903,0.7147319471,0.7159808408,0.7132096247
201,0.7141700529,0.7137146516,0.7138912863,0.7134213763,0.7160429624,0.7146863634,0.7160695165,0.7143556434
202,0.7143636129,0.7138869459,0.7140495217,0.7135551446,0.7160523173,0.7148196215,0.716067193,0.714527035
203,0.7135665142,0.7132316192,0.7131630592,0.7127652355,0.7159561656,0.7147880027,0.7159886856,0.7135513082
204,0.7151720845,0.7149674385,0.7145379505,0.7143111384,0.7158684519,0.7149519546,0.7159923816,0.7137253634
205,0.7149817568,0.7147585601,0.7143668241,0.7141324231,0.7158838586,0.7150852511,0.7159896107,0.713539864
206,0.713656478,0.7132321445,0.7133419539,0.7128832711,0.7159879737,0.7148287541,0.716025338,0.7137938675
207,0.7147918594,0.7142311103,0.7141980759,0.7136304162,0.7160621123,0.7149570673,0.7160534384,0.7146242248
208,0.7138813445,0.7134498401,0.7136221812,0.7131573422,0.7160246483,0.7147142202,0.7160651147,0.7141015436
209,0.7144256848,0.7141526999,0.7138871567,0.7136110567,0.7159194367,0.7149565697,0.7159834403,0.7130751374
210,0.71526688,0.7150807717,0.7146318924,0.7144093537,0.7158678867,0.7148713971,0.7160001532,0.7138276708
211,0.7144219717,0.7141527183,0.7138871599,0.7136110841,0.7159194346,0.71495666,0.71598344,0.7130751086
212,0.7138792505,0.7134499297,0.7136222906,0.7131573373,0.7160246483,0.7147142387,0.7160651147,0.7141015906
213,0.7147844274,0.7142312582,0.7141982541,0.713630416,0.7160621123,0.7149569975,0.7160534384,0.7146242486
214,0.7136419488,0.7132323323,0.7133421664,0.7128832957,0.7159879738,0.7148287879,0.7160253381,0.7137938708
215,0.7149685566,0.7147588052,0.714367113,0.7141324311,0.7158838586,0.7150853265,0.7159896108,0.7135398521
216,0.7151557676,0.7149677004,0.7145382503,0.7143111677,0.7158684518,0.7149519373,0.7159923815,0.7137253728
217,0.7135462809,0.7132318968,0.7131634275,0.7127652943,0.7159561655,0.7147879911,0.7159886854,0.7135512441
218,0.7143452422,0.7138873186,0.7140499573,0.7135551576,0.7160523173,0.7148196876,0.716067193,0.7145270273
219,0.7141416196,0.713715059,0.7138917467,0.7134214242,0.7160429624,0.7146863979,0.7160695164,0.7143555987
220,0.7138665716,0.7135720871,0.7133796605,0.7130775153,0.7159419905,0.7147319552,0.7159808411,0.7132096138
221,0.715205786,0.7150309913,0.7145908227,0.7143662358,0.7158660184,0.7148114793,0.7159932497,0.7137826286
222,0.7148099666,0.7145865729,0.714248223,0.7140055987,0.7158935167,0.7150854769,0.7159878059,0.7134090038
223,0.7136982893,0.7132911209,0.7134265471,0.7129641548,0.7160004844,0.7148184759,0.716040772,0.7138946667
224,0.7146892373,0.7141493307,0.7141266142,0.7135526945,0.7160597793,0.7149794638,0.7160432796,0.7145472604
225,0.7137661461,0.7133618427,0.713518305,0.7130540238,0.7160121911,0.7147798748,0.7160543702,0.7139950114
226,0.714618018,0.7143874607,0.7140904321,0.7138254967,0.7159068448,0.7150418988,0.7159859217,0.7132516432
227,0.7152306987,0.7150687056,0.7146221025,0.7143986595,0.7158676646,0.7148444309,0.7159984153,0.7138164741
228,0.7141438758,0.7138808443,0.7136508248,0.7133610467,0.7159307916,0.7148330963,0.71598098,0.7128806677
229,0.7139657252,0.7135580082,0.7137371413,0.7132730858,0.7160345324,0.7146230011,0.7160691125,0.7142082092
230,0.7145256892,0.7140829717,0.7142220335,0.7137193623,0.7160592222,0.7149039272,0.7160618254,0.7146985321
231,0.7135523231,0.7131797544,0.7132591524,0.712802601,0.7159733291,0.7148169551,0.7160080882,0.7136828456
232,0.715048339,0.7148780299,0.7144643102,0.7142331983,0.7158759949,0.7150419851,0.7159914119,0.7136443315
233,0.715046761,0.7148780425,0.7144643298,0.7142332106,0.7158759949,0.715041936,0.7159914118,0.7136443384
234,0.7135523247,0.7131798405,0.7132592825,0.7128025966,0.715973329,0.7148169163,0.716008088,0.7136828972
235,0.7145201205,0.7140831371,0.714222284,0.713719352,0.7160592222,0.7149040168,0.7160618255,0.7146984973
236,0.7139472357,0.7135582141,0.7137374726,0.7132731177,0.7160345324,0.7146229991,0.7160691125,0.7142081948
237,0.714125634,0.7138811552,0.713651318,0.7133610372,0.7159307945,0.7148329918,0.7159809803,0.7128806616
238,0.7152083367,0.7150690369,0.7146226266,0.714398685,0.7158676702,0.7148444199,0.7159984153,0.7138164726
239,0.7145919128,0.7143878133,0.7140909891,0.7138255519,0.7159068435,0.7150419731,0.7159859215,0.7132516532
240,0.7137406616,0.71336229,0.7135190056,0.7130540468,0.7160121911,0.7147798862,0.7160543702,0.713995067
241,0.7146541567,0.7141498429,0.7141274208,0.7135527281,0.7160597793,0.7149794429,0.7160432796,0.7145472639
242,0.7136538029,0.7132916873,0.7134274524,0.7129642108,0.7160004844,0.7148184784,0.7160407721,0.7138946427
243,0.7147657678,0.7145872209,0.7142492537,0.7140056323,0.7158935164,0.7150855289,0.7159878061,0.713408963
244,0.7151573872,0.7150316584,0.7145918945,0.714366299,0.7158660132,0.7148114676,0.7159932497,0.7137826317
245,0.7138140237,0.7135727707,0.7133807603,0.7130776129,0.7159419903,0.7147319471,0.7159808408,0.7132096247
246,0.7140881447,0.7137158601,0.7138930316,0.7134214714,0.7160429624,0.7146863634,0.7160695165,0.7143556434
247,0.7142775174,0.7138881498,0.7140513231,0.7135552463,0.7160523173,0.7148196215,0.716067193,0.714527035
248,0.7134771078,0.7132328513,0.713164905,0.7127653323,0.7159561656,0.7147880027,0.7159886856,0.7135513082
249,0.7150809633,0.7149686666,0.714539834,0.7143112436,0.7158684519,0.7149519546,0.7159923816,0.7137253634
250,0.7148895724,0.7147597868,0.7143687389,0.7141325336,0.7158838586,0.7150852511,0.7159896107,0.713539864
251,0.7135632503,0.7132333991,0.7133439135,0.7128833718,0.7159879737,0.7148287541,0.716025338,0.7137938675
252,0.7146921327,0.7142323608,0.7142000737,0.7136305188,0.7160621123,0.7149570673,0.7160534384,0.7146242248
253,0.7137763565,0.7134510937,0.7136242477,0.713157451,0.7160246483,0.7147142202,0.7160651147,0.7141015436
254,0.7143166576,0.7141539727,0.7138892686,0.7136111621,0.7159194367,0.7149565697,0.7159834403,0.7130751374
255,0.7151553505,0.7150820355,0.7146340394,0.7144094691,0.7158678867,0.7148713971,0.7160001532,0.7138276708
256,0.7143087653,0.7141539749,0.7138893397,0.7136112074,0.7159194346,0.71495666,0.71598344,0.7130751086
257,0.7137617803,0.7134512171,0.7136245212,0.7131574423,0.7160246483,0.7147142387,0.7160651147,0.7141015906
258,0.7146576531,0.714232548,0.714200522,0.7136305162,0.7160621123,0.7149569975,0.7160534384,0.7146242486
259,0.7135089285,0.7132336055,0.713344506,0.7128834118,0.7159879738,0.7148287879,0.7160253381,0.7137938708
260,0.714830733,0.7147600874,0.7143694965,0.7141325507,0.7158838586,0.7150853265,0.7159896108,0.7135398521
261,0.7150146584,0.7149689685,0.7145406723,0.7143112971,0.7158684518,0.7149519373,0.7159923815,0.7137253728
262,0.7134028333,0.7132331508,0.713165891,0.7127654346,0.7159561655,0.7147879911,0.7159886854,0.7135512441
263,0.7141924628,0.7138886109,0.7140524582,0.713555266,0.7160523173,0.7148196876,0.716067193,0.7145270273
264,0.7139784074,0.7137163091,0.713894324,0.7134215507,0.7160429624,0.7146863979,0.7160695164,0.7143555987
265,0.7136947322,0.7135733667,0.7133822804,0.7130776332,0.7159419905,0.7147319552,0.7159808411,0.7132096138
266,0.7150283913,0.7150322468,0.7145934877,0.714366374,0.7158660184,0.7148114793,0.7159932497,0.7137826286
267,0.7146282281,0.7145878105,0.7142509286,0.7140057504,0.7158935167,0.7150854769,0.7159878059,0.7134090038
268,0.7135109463,0.7132923825,0.713429291,0.7129642784,0.7160004844,0.7148184759,0.716040772,0.7138946667
269,0.7144882037,0.7141505722,0.7141293714,0.7135528174,0.7160597793,0.7149794638,0.7160432796,0.7145472604
270,0.7135531458,0.7133630567,0.7135211622,0.7130541691,0.7160121911,0.7147798748,0.7160543702,0.7139950114
271,0.7143956061,0.7143886877,0.7140933351,0.7138256417,0.7159068448,0.7150418988,0.7159859217,0.7132516432
272,0.7150016211,0.7150699047,0.7146250528,0.7143988275,0.7158676645,0.7148444309,0.7159984153,0.7138164741
273,0.7139094064,0.7138820169,0.7136538197,0.7133612343,0.7159307916,0.7148330963,0.71598098,0.7128806677
274,0.7137201676,0.7135592145,0.7137401579,0.7132732281,0.7160345324,0.7146230011,0.7160691125,0.7142082092
275,0.7142632805,0.714084108,0.714225114,0.7137195348,0.7160592222,0.7149039272,0.7160618254,0.7146985321
276,0.7132766702,0.7131809005,0.7132622836,0.7128027789,0.7159733291,0.7148169551,0.7160080881,0.7136828456
277,0.7147632303,0.7148791742,0.7144674947,0.7142333922,0.7158759949,0.7150419851,0.7159914119,0.7136443315
278,0.714754164,0.7148791579,0.7144675667,0.714233429,0.7158759949,0.715041936,0.7159914118,0.7136443384
279,0.7132521488,0.7131809789,0.7132625347,0.7128027728,0.715973329,0.7148169163,0.716008088,0.7136828972
280,0.714203597,0.7140842762,0.7142255291,0.7137195186,0.7160592222,0.7149040168,0.7160618255,0.7146984973
281,0.7136135994,0.713559264,0.7137408451,0.7132733437,0.7160345324,0.7146229991,0.7160691125,0.7142081948
282,0.7137781936,0.7138822425,0.7136547176,0.713361254,0.7159307945,0.7148329918,0.7159809803,0.7128806616
283,0.7148516866,0.7150700801,0.7146260944,0.7143989507,0.7158676702,0.7148444199,0.7159984153,0.7138164726
284,0.7142272656,0.7143888207,0.7140945143,0.7138258523,0.7159068435,0.7150419731,0.7159859215,0.7132516532
285,0.7133631042,0.7133633317,0.7135225178,0.7130542824,0.716012191,0.7147798862,0.7160543702,0.713995067
286,0.7142582025,0.714150881,0.7141308527,0.7135529594,0.7160597793,0.7149794429,0.7160432796,0.7145472639
287,0.7132433775,0.7132926567,0.7134310829,0.7129645191,0.7160004844,0.7148184783,0.7160407721,0.7138946427
288,0.7143443486,0.7145882125,0.7142529387,0.714005963,0.7158935164,0.7150855288,0.7159878061,0.713408963
289,0.7147280676,0.7150326093,0.714595651,0.7143666861,0.7158660132,0.7148114676,0.7159932497,0.7137826316
290,0.7133773855,0.7135736794,0.713384581,0.7130780495,0.7159419903,0.7147319471,0.7159808408,0.7132096247
291,0.7136339235,0.7137168429,0.7138967757,0.7134218027,0.7160429624,0.7146863634,0.7160695164,0.7143556434
292,0.7138104551,0.7138890151,0.7140551843,0.7135556603,0.7160523173,0.7148196215,0.716067193,0.7145270349
293,0.7129992409,0.7132338007,0.7131688108,0.7127657351,0.7159561656,0.7147880027,0.7159886856,0.7135513082
294,0.7145988851,0.7149695641,0.7145438287,0.7143117444,0.7158684519,0.7149519546,0.7159923816,0.7137253634
295,0.7144020467,0.7147606431,0.7143728099,0.7141330972,0.7158838586,0.7150852511,0.7159896107,0.7135398639
296,0.7130583408,0.7132343134,0.7133479542,0.7128838391,0.7159879737,0.7148287541,0.716025338,0.7137938675
297,0.7141819203,0.7142332573,0.7142039936,0.7136310274,0.7160621123,0.7149570673,0.7160534383,0.7146242248
298,0.7132656124,0.7134519447,0.7136284672,0.7131580863,0.7160246483,0.7147142202,0.7160651147,0.7141015436
299,0.7138079719,0.7141549227,0.7138935432,0.7136118293,0.7159194367,0.7149565697,0.7159834402,0.7130751374
300,0.7146510028,0.7150829412,0.7146384139,0.7144102614,0.7158678866,0.7148713971,0.7160001531,0.7138276708


==> data/Ironing/ReactionForcesVertP3.csv <==
Loadstep,Coll,CollGal,Modcoll,ModcollGal,GPTS,GPTSTwofield,PTS,PTSTwofield
0,0,0,0,0,0,0,0,0
1,0.0081712611,0.008312232,0.0081919587,0.0083090641,0.0088324601,0.008829998661018,0.0088380907,0.00845338
2,0.020327819,0.020106153,0.020251087,0.0200890104,0.0201950149,0.020125692917648,0.0202030233,0.0198091936
3,0.0317959481,0.032030728,0.0318318914,0.0320323012,0.033226808,0.033219400255605,0.0332484283,0.0322402408
4,0.0483238243,0.048415465,0.0483313267,0.0484289385,0.0473752863,0.047383600065449,0.0474057172,0.0481650644
5,0.0615714655,0.0613207104,0.0614697302,0.0613288411,0.0628778287,0.06288652393441,0.0629034583,0.0608819887
6,0.0787657706,0.0791177193,0.0788030696,0.0790854714,0.0793076241,0.079290197101332,0.0792565351,0.0793724138
7,0.0973543859,0.0974510453,0.0973396881,0.0974683434,0.0965786659,0.096253344064635,0.0965112853,0.0973852399
8,0.1149557215,0.1147996842,0.1148594639,0.1148036283,0.1149483304,0.114715884233543,0.114956195,0.1145468396
9,0.1307959303,0.1308691668,0.1307126105,0.1308546576,0.1342763247,0.134422419415185,0.1343498248,0.1314484643
10,0.1538926029,0.1543958794,0.153977141,0.1544159358,0.1543064454,0.154179900602627,0.154258942,0.1547743817
11,0.1759303986,0.1760755297,0.1758987217,0.1761025896,0.1750424996,0.174750564413253,0.175035071,0.1760380223
12,0.1974904969,0.197304348,0.1973727221,0.1973485375,0.1967818443,0.196908777787347,0.1968381557,0.1969812475
13,0.2175870892,0.217254708,0.2174296617,0.2173447729,0.2194294455,0.219322940007772,0.2194461861,0.2166597426
14,0.2391355331,0.2396836578,0.2391773035,0.2396985774,0.242754691,0.242577218422487,0.2427354116,0.2401320008
15,0.2652513852,0.265655289,0.2652570981,0.2656997656,0.2667407827,0.266467613332728,0.2668047328,0.2659515788
16,0.2919501927,0.2922057145,0.2919156072,0.2922676399,0.2914073762,0.291148653919821,0.2912705028,0.2923250014
17,0.3182986822,0.3181489125,0.3181330945,0.3182152992,0.3169229572,0.31693130522722,0.316958574,0.3178382506
18,0.3430684829,0.3427606843,0.3428141418,0.3428147051,0.343343979,0.342735391436949,0.3433943264,0.3422683097
19,0.3674544955,0.3669973028,0.3672127025,0.3671635343,0.3705092833,0.370409100012993,0.3703990203,0.3662861709
20,0.3932142249,0.394000161,0.3932107234,0.3939840414,0.3983244534,0.398049748278493,0.3984120825,0.3946648692
21,0.4249831738,0.4255826804,0.424931768,0.4256139063,0.426782565,0.426379072735969,0.4266499852,0.4261406167
22,0.4558503197,0.4561096363,0.4556607965,0.4561484571,0.4558603024,0.455658069238677,0.4559681569,0.4563378256
23,0.4866463235,0.4867366815,0.4864230236,0.4868155366,0.4857304621,0.484744759250436,0.4856388892,0.4867315401
24,0.5176809947,0.5174083529,0.5173303678,0.5174941774,0.5164012008,0.516125645605647,0.5164410566,0.5170821093
25,0.5479112191,0.5474712738,0.5474378032,0.547528374,0.5479097629,0.547201421875774,0.5479471612,0.5469776647
26,0.5780213849,0.5775401853,0.5775564982,0.577692596,0.5801329253,0.579314281409374,0.5800921464,0.5768762613
27,0.6082630827,0.6075822073,0.6077868386,0.6078385928,0.6130950722,0.612594782402052,0.613160156,0.6071536472
28,0.6406249816,0.6410475094,0.6403019773,0.6410527663,0.64667483,0.645769861214288,0.6466460908,0.6415461118
29,0.6765113566,0.676893453,0.6761401677,0.6769209279,0.680973543,0.680002418228086,0.6810232687,0.6774063608
30,0.7138409535,0.7141166994,0.7133979845,0.7141642053,0.7158810937,0.714880988938393,0.7158918306,0.7146497387
31,0.7132330038,0.7133283505,0.7127302247,0.7133626091,0.7158719527,0.714594999140641,0.7158248296,0.7135509912
32,0.7143882255,0.7137605035,0.7137396072,0.7139084008,0.7158576835,0.715084601400353,0.7156979634,0.7132206435
33,0.7148947978,0.7143127866,0.7142075537,0.7143996954,0.7158536427,0.714402814893452,0.7156578539,0.7137514336
34,0.7137926952,0.713171521,0.7131744342,0.7133578592,0.7158622792,0.715017782096244,0.7157405304,0.7126556917
35,0.713961655,0.7142470865,0.7135216783,0.7142776346,0.7158772232,0.714939836431949,0.7158653689,0.7146811388
36,0.7138583167,0.714162259,0.713439396,0.7142034073,0.7158796977,0.714976586285164,0.7158824008,0.7146581027
37,0.7131962979,0.7126533832,0.7126294872,0.7128352149,0.7158659575,0.714768788058191,0.7157739574,0.7128110234
38,0.7147309273,0.714151675,0.7140901226,0.7142591618,0.7158546502,0.714773606799137,0.715668248,0.7136305341
39,0.7146157434,0.7140412825,0.7139912183,0.7141611255,0.7158554662,0.714915307893291,0.715676392,0.7135117169
40,0.7128332334,0.712871455,0.7122914706,0.7128865393,0.7158679244,0.714592862994106,0.7157912571,0.7130412557
41,0.7137732863,0.7141366513,0.7134133876,0.7141812099,0.7158804588,0.714940538765095,0.7158875936,0.7146530338
42,0.7136939041,0.7139154466,0.7132980995,0.7139553317,0.7158755761,0.714863454403758,0.715853592,0.7142415442
43,0.7139121882,0.7133934622,0.7133892357,0.7135688053,0.7158605624,0.71508316046157,0.715725059,0.7128633183
44,0.7148012998,0.7143635779,0.7142239803,0.714437045,0.7158534005,0.714168012955155,0.7156557262,0.7137687996
45,0.7140919874,0.7135889429,0.7135746636,0.7137509915,0.7158590411,0.715105697363854,0.7157107924,0.7130506354
46,0.7133372523,0.7135944393,0.7129908318,0.7136345217,0.7158738218,0.714744770406132,0.7158399823,0.7138603908
47,0.7136723211,0.714121452,0.7133973647,0.7141684071,0.7158808922,0.714869816841873,0.7158907753,0.7146506701
48,0.7127946889,0.7130931401,0.7124852476,0.7131188636,0.7158699498,0.714546306798639,0.7158084307,0.7132843723
49,0.7143467311,0.7139108792,0.7138705709,0.7140443851,0.7158565064,0.715020334015031,0.7156863638,0.7133747253
50,0.7146509221,0.7142420828,0.7141609466,0.714338624,0.7158540738,0.714600816474312,0.7156620431,0.7137157351
51,0.7133267395,0.7129204689,0.7129161461,0.713114702,0.7158641076,0.714911847372079,0.7157569393,0.7125874516
52,0.7136914797,0.7141995589,0.7134702357,0.7142360605,0.7158786024,0.714976684347073,0.715875027,0.7146679457
53,0.713674156,0.7141995641,0.7134699234,0.7142360648,0.7158786025,0.714976661158494,0.715875027,0.7146679606
54,0.7132736806,0.7129204796,0.712915431,0.7131147082,0.7158641078,0.71491184304988,0.7157569395,0.7125873751
55,0.7145825194,0.714242088,0.7141593086,0.7143386228,0.7158540739,0.714600790470292,0.7156620433,0.7137158066
56,0.714262804,0.7139108768,0.7138680811,0.7140443761,0.7158565062,0.715020304768871,0.7156863641,0.7133747477
57,0.712693046,0.7130931274,0.7124830277,0.7131188583,0.7158699496,0.714546306167914,0.7158084305,0.7132843777
58,0.7135310538,0.7141214034,0.7133938723,0.7141683816,0.7158808922,0.714869816009119,0.7158907753,0.714650633
59,0.7131588723,0.7135943601,0.7129861609,0.7136344789,0.7158738219,0.714744772077032,0.7158399825,0.7138604091
60,0.7138910523,0.7135888478,0.7135698209,0.7137509461,0.7158590422,0.715105750149636,0.7157107939,0.7130506084
61,0.7145857901,0.7143634725,0.7142182673,0.7144369913,0.7158534004,0.714168014078327,0.7156557261,0.7137688002
62,0.7136828545,0.7133933505,0.7133826422,0.7135687436,0.7158605611,0.715083196174685,0.7157250575,0.7128633365
63,0.7134352643,0.7139153265,0.7132924421,0.7139552913,0.7158755761,0.714863452160349,0.7158535921,0.7142415143
64,0.7134851049,0.714136507,0.7134061842,0.7141811506,0.715880459,0.71494054514692,0.7158875939,0.7146529964
65,0.712511647,0.7128712846,0.7122837705,0.7128864594,0.7158679245,0.714592864034326,0.7157912574,0.7130412553
66,0.714283684,0.7140410925,0.713982387,0.7141610353,0.7158554662,0.714915335370185,0.7156763923,0.7135116826
67,0.7143884359,0.7141514672,0.7140803457,0.7142590558,0.71585465,0.714773590801768,0.7156682478,0.7136305674
68,0.7128437313,0.7126531633,0.7126188063,0.7128350939,0.7158659577,0.714768744152941,0.7157739574,0.7128110275
69,0.713473977,0.7141621163,0.7134292007,0.7142033228,0.715879698,0.714976591505532,0.7158824015,0.7146580797
70,0.7135569084,0.7142469878,0.7135109653,0.7142775748,0.7158772235,0.714939803047642,0.7158653699,0.7146811699
71,0.7133731682,0.7131714648,0.7131627076,0.713357824,0.7158622801,0.715017777060378,0.7157405279,0.712655655
72,0.714470802,0.714312756,0.7141948034,0.7143996723,0.715853642,0.714402803590287,0.7156578538,0.7137514337
73,0.7139610825,0.7137604919,0.7137259113,0.7139083849,0.7158576827,0.715084558524719,0.7156979642,0.7132206705
74,0.7127813871,0.7133282124,0.7127182895,0.7133626023,0.7158719544,0.714594998389513,0.7158248312,0.7135509811
75,0.7133844473,0.7141162559,0.7133843645,0.7141640492,0.7158810959,0.714881070843772,0.715891834,0.7146496942
76,0.7127618817,0.7133282041,0.7127174275,0.7133625996,0.7158719545,0.714595000337243,0.7158248314,0.7135509903
77,0.7139336281,0.7137604813,0.7137249434,0.7139083805,0.7158576837,0.715084601616856,0.7156979636,0.7132206448
78,0.7144382325,0.7143127403,0.7141932876,0.7143996659,0.7158536419,0.714402815457853,0.7156578537,0.713751435
79,0.7133358109,0.7131714435,0.7131606234,0.7133578154,0.7158622787,0.715017780743933,0.7157405308,0.712655692
80,0.7135039357,0.7142469594,0.7135085121,0.714277563,0.7158772234,0.714939837114715,0.7158653699,0.7146811381
81,0.7134042707,0.7141620801,0.7134262282,0.7142033072,0.7158796983,0.714976587103639,0.7158824015,0.7146581031
82,0.7127548249,0.7126531171,0.7126154294,0.7128350746,0.7158659578,0.714768788425484,0.7157739576,0.7128110247
83,0.7142940344,0.714151417,0.714076357,0.7142590336,0.7158546502,0.714773606620517,0.715668248,0.7136305357
84,0.7141837848,0.7140410369,0.713977823,0.7141610112,0.715855466,0.71491530790624,0.715676392,0.7135117179
85,0.7124075035,0.7128712272,0.7122785957,0.7128864339,0.7158679243,0.714592862371091,0.7157912572,0.7130412564
86,0.7133590327,0.7141364444,0.7134007617,0.7141811225,0.715880459,0.714940538806837,0.7158875938,0.7146530336
87,0.7132905375,0.7139152568,0.7132861593,0.7139552611,0.7158755762,0.714863454522969,0.7158535922,0.7142415441
88,0.7135229134,0.7133932789,0.7133762039,0.713568712,0.7158605624,0.715083160513197,0.7157250591,0.7128633183
89,0.7144189344,0.7143633967,0.7142112405,0.7144369576,0.7158534005,0.714168012853709,0.7156557262,0.7137687997
90,0.7137179677,0.713588767,0.7135622238,0.7137509098,0.715859041,0.715105697316679,0.7157107924,0.7130506354
91,0.7129738757,0.7135942723,0.7129787726,0.7136344424,0.7158738218,0.714744770531228,0.7158399824,0.7138603908
92,0.7133245058,0.714121298,0.713385521,0.7141683364,0.7158808922,0.71486981691633,0.7158907753,0.7146506701
93,0.7124632733,0.7130930039,0.7124737925,0.7131188046,0.7158699498,0.71454630682938,0.7158084307,0.7132843724
94,0.7140232792,0.7139107495,0.7138586336,0.7140443205,0.7158565065,0.715020334014967,0.7156863638,0.7133747254
95,0.7143351304,0.7142419528,0.7141492682,0.7143385627,0.7158540738,0.714600816480832,0.7156620431,0.7137157352
96,0.7130198151,0.7129203376,0.7129047694,0.7131146435,0.7158641076,0.714911847344076,0.7157569393,0.7125874516
97,0.7133987597,0.7141994265,0.7134591923,0.7142360025,0.7158786024,0.714976684354833,0.715875027,0.7146679457
98,0.7133952829,0.7141994278,0.7134590398,0.7142360053,0.7158786025,0.714976661170119,0.7158750271,0.7146679605
99,0.7130088175,0.7129203324,0.7129044224,0.7131146419,0.7158641078,0.714911843055508,0.7157569395,0.7125873751
100,0.7143235678,0.714241943,0.7141485146,0.7143385597,0.7158540739,0.714600790466373,0.7156620433,0.7137158066
101,0.7140110397,0.7139107355,0.71385751,0.7140443166,0.7158565062,0.715020304768235,0.7156863641,0.7133747477
102,0.7124496014,0.713092992,0.7124727134,0.713118801,0.7158699496,0.71454630617803,0.7158084305,0.7132843777
103,0.7133016216,0.7141212765,0.7133838326,0.7141683298,0.7158808922,0.714869816009491,0.7158907753,0.714650633
104,0.7129431607,0.7135942428,0.712976473,0.7136344326,0.7158738219,0.714744772078782,0.7158399825,0.7138604092
105,0.7136827386,0.7135887372,0.7135599721,0.7137509005,0.7158590422,0.715105750150395,0.7157107939,0.7130506085
106,0.7143826262,0.7143633622,0.7142086082,0.7144369469,0.7158534004,0.714168014079035,0.7156557261,0.7137688002
107,0.713485788,0.7133932403,0.7133731901,0.7135687002,0.7158605611,0.715083196173728,0.7157250575,0.7128633365
108,0.7132470446,0.7139152177,0.7132832551,0.7139552479,0.7158755761,0.714863452162173,0.7158535921,0.7142415143
109,0.7133075765,0.7141363973,0.7133972119,0.7141811078,0.715880459,0.714940545148045,0.7158875939,0.7146529964
110,0.7123459507,0.7128711733,0.7122748989,0.7128864163,0.7158679245,0.714592864034895,0.7157912574,0.7130412553
111,0.7141209091,0.7140409822,0.7139736669,0.7141609935,0.7158554662,0.714915335370194,0.7156763923,0.7135116826
112,0.7142297437,0.7141513585,0.7140717999,0.7142590151,0.71585465,0.714773590801919,0.7156682478,0.7136305674
113,0.7126898251,0.7126530571,0.7126104615,0.7128350545,0.7158659577,0.71476874415248,0.7157739574,0.7128110275
114,0.7133283912,0.7141620136,0.7134210986,0.7142032851,0.715879698,0.714976591505694,0.7158824015,0.7146580797
115,0.7134190395,0.7142468886,0.713503063,0.7142775391,0.7158772235,0.714939803047873,0.7158653699,0.7146811699
116,0.7132425089,0.7131713693,0.7131549283,0.7133577915,0.7158622801,0.715017777060528,0.7157405279,0.712655655
117,0.7143424108,0.7143126613,0.7141871654,0.7143996401,0.715853642,0.714402803590277,0.7156578538,0.7137514337
118,0.7138357256,0.7137603981,0.7137184294,0.7139083529,0.7158576827,0.715084558524751,0.7156979642,0.7132206705
119,0.7126599733,0.7133281203,0.7127110089,0.7133625709,0.7158719544,0.714594998389699,0.7158248312,0.7135509811
120,0.7132695358,0.7141161653,0.7133772938,0.7141640181,0.7158810959,0.714881070843847,0.715891834,0.7146496942
121,0.712654646,0.7133281151,0.7127105927,0.7133625679,0.7158719545,0.714595000337317,0.7158248314,0.7135509903
122,0.7138281155,0.713760394,0.7137181887,0.7139083525,0.7158576837,0.715084601616902,0.7156979636,0.7132206448
123,0.7143342913,0.7143126541,0.7141866629,0.714399638,0.7158536419,0.714402815457906,0.7156578537,0.713751435
124,0.7132340139,0.7131713586,0.7131541439,0.7133577875,0.7158622787,0.715017780743949,0.7157405308,0.712655692
125,0.7134057524,0.7142468767,0.7135022364,0.7142775355,0.7158772234,0.714939837114769,0.7158653699,0.7146811381
126,0.7133103578,0.7141619995,0.7134201364,0.7142032811,0.7158796983,0.714976587103691,0.7158824015,0.7146581031
127,0.7126661258,0.7126530391,0.7126095172,0.7128350523,0.7158659578,0.714768788425526,0.7157739576,0.7128110247
128,0.7142056239,0.7141513401,0.7140705497,0.714259011,0.7158546502,0.714773606620552,0.715668248,0.7136305357
129,0.7140963623,0.7140409611,0.7139721363,0.7141609883,0.715855466,0.71491530790627,0.715676392,0.7135117179
130,0.712321448,0.7128711529,0.7122730474,0.7128864117,0.7158679243,0.71459286237111,0.7157912572,0.7130412564
131,0.7132759146,0.714136372,0.7133954057,0.7141810999,0.715880459,0.714940538806864,0.7158875938,0.7146530336
132,0.7132108004,0.7139151862,0.7132809866,0.7139552369,0.7158755762,0.71486345452299,0.7158535922,0.7142415441
133,0.7134453523,0.7133932105,0.7133711657,0.7135686934,0.7158605624,0.715083160513221,0.7157250591,0.7128633183
134,0.7143414652,0.7143633293,0.7142063008,0.7144369384,0.7158534005,0.714168012853727,0.7156557262,0.7137687997
135,0.7136411056,0.7135887008,0.713557395,0.7137508903,0.715859041,0.715105697316699,0.7157107924,0.7130506354
136,0.7128979526,0.7135942077,0.7129740984,0.713634424,0.7158738218,0.714744770531249,0.7158399824,0.7138603908
137,0.7132506127,0.7141212353,0.7133810059,0.7141683177,0.7158808922,0.714869816916348,0.7158907753,0.7146506701
138,0.712392954,0.7130929432,0.7124694544,0.7131187852,0.7158699498,0.714546306829399,0.7158084307,0.7132843724
139,0.7139523996,0.7139106903,0.7138543885,0.7140443052,0.7158565065,0.715020334014982,0.7156863638,0.7133747254
140,0.7142641639,0.7142418946,0.7141451153,0.7143385468,0.7158540738,0.714600816480845,0.7156620431,0.7137157352
141,0.7129491824,0.7129202807,0.7129007192,0.7131146269,0.7158641076,0.71491184734409,0.7157569393,0.7125874516
142,0.7133287686,0.7141993713,0.7134552946,0.7142359863,0.7158786024,0.714976684354848,0.715875027,0.7146679457
143,0.71332656,0.7141993744,0.7134552865,0.71423599,0.7158786025,0.71497666117013,0.7158750271,0.7146679605
144,0.7129421842,0.7129202811,0.712900817,0.7131146299,0.7158641078,0.71491184305552,0.7157569395,0.7125873751
145,0.714256323,0.7142418927,0.7141449843,0.7143385471,0.7158540739,0.714600790466385,0.7156620433,0.7137158066
146,0.7139436563,0.7139106862,0.7138540657,0.7140443032,0.7158565062,0.715020304768247,0.7156863641,0.7133747477
147,0.7123822924,0.7130929439,0.7124693766,0.7131187886,0.7158699496,0.71454630617804,0.7158084305,0.7132843777
148,0.7132347821,0.7141212302,0.7133806335,0.7141683168,0.7158808922,0.714869816009497,0.7158907753,0.714650633
149,0.7128777473,0.7135941983,0.7129734119,0.7136344182,0.7158738219,0.714744772078791,0.7158399825,0.7138604092
150,0.7136176768,0.7135886943,0.7135570138,0.7137508906,0.7158590422,0.715105750150401,0.7157107939,0.7130506085
151,0.7143170528,0.7143633202,0.7142057213,0.7144369363,0.7158534004,0.71416801407904,0.7156557261,0.7137688002
152,0.7134201423,0.7133931994,0.7133703824,0.7135686889,0.7158605611,0.715083196173735,0.7157250575,0.7128633365
153,0.7131810874,0.7139151781,0.7132805637,0.7139552384,0.7158755761,0.71486345216218,0.7158535921,0.7142415143
154,0.7132420833,0.7141363594,0.7133946378,0.7141810975,0.715880459,0.71494054514805,0.7158875939,0.7146529964
155,0.7122822101,0.7128711372,0.7122724628,0.7128864051,0.7158679245,0.714592864034899,0.7157912574,0.7130412553
156,0.714056316,0.7140409471,0.7139712907,0.7141609855,0.7158554662,0.714915335370196,0.7156763923,0.7135116826
157,0.7141647592,0.7141513243,0.7140694906,0.7142590064,0.71585465,0.714773590801921,0.7156682478,0.7136305674
158,0.7126248174,0.7126530239,0.712608226,0.7128350448,0.7158659577,0.714768744152481,0.7157739574,0.7128110275
159,0.7132629713,0.714161982,0.7134189785,0.7142032764,0.715879698,0.714976591505695,0.7158824015,0.7146580797
160,0.713353895,0.7142468585,0.7135010501,0.7142775311,0.7158772235,0.714939803047877,0.7158653699,0.7146811699
161,0.713178445,0.7131713408,0.71315302,0.7133577858,0.7158622801,0.715017777060535,0.7157405279,0.712655655
162,0.7142777243,0.7143126336,0.714185314,0.7143996338,0.715853642,0.714402803590279,0.7156578538,0.7137514337
163,0.7137708572,0.7137603714,0.7137166408,0.7139083457,0.7158576827,0.715084558524759,0.7156979642,0.7132206705
164,0.7125948168,0.7133280946,0.7127093001,0.7133625651,0.7158719544,0.714594998389703,0.7158248312,0.7135509811
165,0.7132042141,0.7141161411,0.7133756896,0.7141640116,0.7158810959,0.714881070843852,0.715891834,0.7146496942
166,0.7125902212,0.7133280925,0.7127090967,0.7133625605,0.7158719545,0.714595000337316,0.7158248314,0.7135509903
167,0.7137635955,0.7137603724,0.7137167603,0.7139083482,0.7158576837,0.715084601616903,0.7156979636,0.7132206448
168,0.7142693712,0.7143126333,0.7141852893,0.7143996329,0.7158536419,0.714402815457911,0.7156578537,0.713751435
169,0.7131691172,0.7131713388,0.7131528288,0.7133577817,0.7158622787,0.715017780743956,0.7157405308,0.712655692
170,0.7133401587,0.7142468581,0.7135010107,0.7142775304,0.7158772234,0.714939837114774,0.7158653699,0.7146811381
171,0.7132449178,0.7141619822,0.7134190021,0.7142032766,0.7158796983,0.714976587103694,0.7158824015,0.7146581031
172,0.7126018376,0.7126530234,0.7126084817,0.71283505,0.7158659578,0.714768788425529,0.7157739576,0.7128110247
173,0.7141407697,0.7141513251,0.7140695634,0.7142590079,0.7158546502,0.714773606620548,0.715668248,0.7136305357
174,0.7140313485,0.714040947,0.7139712025,0.7141609845,0.715855466,0.714915307906272,0.715676392,0.7135117179
175,0.7122566195,0.7128711395,0.7122721695,0.7128864094,0.7158679243,0.714592862371113,0.7157912572,0.7130412564
176,0.7132103684,0.71413636,0.7133946226,0.7141810967,0.715880459,0.714940538806865,0.7158875938,0.7146530336
177,0.7131454909,0.7139151756,0.7132802918,0.7139552324,0.7158755762,0.714863454522994,0.7158535922,0.7142415441
178,0.7133807512,0.713393201,0.7133705461,0.7135686921,0.7158605624,0.715083160513219,0.7157250591,0.7128633183
179,0.7142765387,0.7143633206,0.7142057296,0.7144369364,0.7158534005,0.714168012853729,0.7156557262,0.7137687997
180,0.7135762889,0.7135886929,0.713556874,0.7137508876,0.715859041,0.715105697316701,0.7157107924,0.7130506354
181,0.7128327581,0.7135942007,0.7129736447,0.7136344234,0.7158738218,0.714744770531249,0.7158399824,0.7138603908
182,0.7131852864,0.7141212297,0.7133806402,0.7141683162,0.7158808922,0.714869816916349,0.7158907753,0.7146506701
183,0.7123285297,0.7130929391,0.7124691819,0.713118783,0.7158699498,0.714546306829402,0.7158084307,0.7132843724
184,0.713887852,0.7139106869,0.7138541678,0.714044305,0.7158565065,0.715020334014983,0.7156863638,0.7133747254
185,0.714199548,0.714241892,0.7141449429,0.7143385458,0.7158540738,0.714600816480851,0.7156620431,0.7137157352
186,0.7128849115,0.7129202788,0.7129005954,0.7131146253,0.7158641076,0.714911847344092,0.7157569393,0.7125874516
187,0.7132637517,0.7141993707,0.713455254,0.714235986,0.7158786024,0.714976684354847,0.715875027,0.7146679457
188,0.7132616726,0.714199375,0.7134553271,0.7142359903,0.7158786025,0.714976661170132,0.7158750271,0.7146679605
189,0.7128783067,0.7129202829,0.7129009408,0.7131146315,0.7158641078,0.714911843055515,0.7157569395,0.7125873751
190,0.7141922428,0.7142418953,0.7141451567,0.714338548,0.7158540739,0.714600790466385,0.7156620433,0.7137158066
191,0.7138797858,0.7139106896,0.7138542865,0.7140443034,0.7158565062,0.715020304768242,0.7156863641,0.7133747477
192,0.7123186945,0.7130929481,0.7124696491,0.7131187908,0.7158699496,0.714546306178038,0.7158084305,0.7132843777
193,0.7131705836,0.7141212358,0.7133809992,0.7141683182,0.7158808922,0.714869816009499,0.7158907753,0.714650633
194,0.7128139639,0.7135942053,0.7129738656,0.7136344187,0.7158738219,0.714744772078792,0.7158399825,0.7138604092
195,0.7135544739,0.7135887022,0.7135575347,0.7137508932,0.7158590422,0.715105750150402,0.7157107939,0.7130506085
196,0.7142538871,0.714363329,0.7142062925,0.7144369383,0.7158534004,0.714168014079036,0.7156557261,0.7137688002
197,0.7133574423,0.7133932088,0.713371002,0.7135686902,0.7158605611,0.715083196173731,0.7157250575,0.7128633365
198,0.7131179125,0.7139151887,0.7132812585,0.7139552429,0.7158755761,0.714863452162176,0.7158535921,0.7142415143
199,0.7131789477,0.7141363713,0.713395421,0.7141811007,0.715880459,0.71494054514805,0.7158875939,0.7146529964
200,0.7122200936,0.7128711506,0.7122733407,0.7128864075,0.7158679245,0.7145928640349,0.7157912574,0.7130412553
201,0.7139941743,0.7140409613,0.7139722244,0.7141609893,0.7158554662,0.714915335370195,0.7156763923,0.7135116826
202,0.7141029281,0.7141513393,0.7140704769,0.7142590094,0.71585465,0.714773590801919,0.7156682478,0.7136305674
203,0.7125636886,0.7126530396,0.7126092615,0.7128350471,0.7158659577,0.714768744152481,0.7157739574,0.7128110275
204,0.713201005,0.7141619993,0.7134201129,0.7142032809,0.715879698,0.714976591505696,0.7158824015,0.7146580797
205,0.7132920587,0.7142468771,0.7135022759,0.7142775362,0.7158772235,0.714939803047874,0.7158653699,0.7146811699
206,0.7131175726,0.7131713607,0.7131543352,0.7133577916,0.7158622801,0.715017777060529,0.7157405279,0.712655655
207,0.7142169982,0.7143126544,0.7141866877,0.7143996389,0.715853642,0.71440280359028,0.7156578538,0.7137514337
208,0.7137106851,0.7137603929,0.7137180692,0.7139083501,0.7158576827,0.715084558524753,0.7156979642,0.7132206705
209,0.7125349323,0.7133281172,0.7127107961,0.7133625726,0.7158719544,0.714594998389699,0.7158248312,0.7135509811
210,0.7131437681,0.7141161653,0.7133772938,0.7141640181,0.7158810959,0.714881070843846,0.715891834,0.7146496942
211,0.7125302658,0.7133281183,0.7127108055,0.7133625662,0.7158719545,0.714595000337315,0.7158248314,0.7135509903
212,0.7137041558,0.7137603992,0.7137185489,0.7139083553,0.7158576837,0.715084601616903,0.7156979636,0.7132206448
213,0.7142102886,0.714312661,0.7141871406,0.7143996392,0.7158536419,0.714402815457905,0.7156578537,0.713751435
214,0.7131108102,0.7131713673,0.7131547371,0.7133577874,0.7158622787,0.715017780743946,0.7157405308,0.712655692
215,0.713281093,0.7142468882,0.7135030236,0.7142775384,0.7158772234,0.714939837114762,0.7158653699,0.7146811381
216,0.7131858986,0.7141620138,0.7134211222,0.7142032853,0.7158796983,0.714976587103687,0.7158824015,0.7146581031
217,0.7125435708,0.7126530566,0.7126107172,0.7128350597,0.7158659578,0.714768788425523,0.7157739576,0.7128110247
218,0.7140827332,0.7141513592,0.7140718726,0.7142590167,0.7158546502,0.714773606620545,0.715668248,0.7136305357
219,0.7139738863,0.714040982,0.7139735788,0.7141609925,0.715855466,0.714915307906262,0.715676392,0.7135117179
220,0.7122001597,0.7128711755,0.7122746056,0.7128864205,0.7158679243,0.714592862371104,0.7157912572,0.7130412564
221,0.7131525877,0.714136398,0.7133971967,0.7141811071,0.715880459,0.714940538806857,0.7158875938,0.7146530336
222,0.7130876033,0.7139152152,0.7132829832,0.7139552419,0.7158755762,0.714863454522988,0.7158535922,0.7142415441
223,0.7133235064,0.713393242,0.7133733538,0.7135687033,0.7158605624,0.715083160513211,0.7157250591,0.7128633183
224,0.7142195861,0.7143633626,0.7142086165,0.714436947,0.7158534005,0.714168012853718,0.7156557262,0.7137687997
225,0.7135200408,0.7135887358,0.7135598323,0.7137508975,0.715859041,0.715105697316692,0.7157107924,0.7130506354
226,0.7127764524,0.7135942452,0.7129767058,0.7136344378,0.7158738218,0.714744770531243,0.7158399824,0.7138603908
227,0.7131279838,0.714121276,0.7133838393,0.7141683293,0.7158808922,0.714869816916341,0.7158907753,0.7146506701
228,0.7122711719,0.7130929871,0.7124725188,0.7131187953,0.7158699498,0.714546306829392,0.7158084307,0.7132843724
229,0.7138307237,0.7139107362,0.713857612,0.7140443184,0.7158565065,0.71502033401497,0.7156863638,0.7133747254
230,0.7141427945,0.7142419424,0.7141484732,0.7143385585,0.7158540738,0.714600816480834,0.7156620431,0.7137157352
231,0.7128289667,0.7129203301,0.7129042008,0.7131146373,0.7158641076,0.714911847344075,0.7157569393,0.7125874516
232,0.7132061871,0.7141994242,0.7134590073,0.7142360013,0.7158786024,0.714976684354835,0.715875027,0.7146679457
233,0.7132032868,0.7141994302,0.7134592248,0.7142360065,0.7158786025,0.714976661170115,0.7158750271,0.7146679605
234,0.712819734,0.7129203399,0.712904991,0.7131146481,0.7158641078,0.714911843055505,0.7157569395,0.7125873751
235,0.7141336384,0.7142419535,0.7141493096,0.714338564,0.7158540739,0.714600790466367,0.7156620433,0.7137158066
236,0.7138215298,0.7139107488,0.7138585316,0.7140443187,0.7158565062,0.715020304768226,0.7156863641,0.7133747477
237,0.7122612481,0.7130930087,0.7124739873,0.7131188102,0.7158699496,0.714546306178025,0.7158084305,0.7132843777
238,0.7131101619,0.7141212986,0.7133855143,0.7141683369,0.7158808922,0.714869816009476,0.7158907753,0.714650633
239,0.7127520469,0.7135942699,0.7129785398,0.7136344371,0.7158738219,0.714744772078767,0.7158399825,0.7138604092
240,0.7134920889,0.7135887685,0.7135623636,0.7137509128,0.7158590422,0.71510575015038,0.7157107939,0.7130506085
241,0.7141912303,0.7143633964,0.7142112322,0.7144369575,0.7158534004,0.714168014079019,0.7156557261,0.7137688002
242,0.7132949831,0.7133932773,0.7133760403,0.7135687089,0.7158605611,0.715083196173706,0.7157250575,0.7128633365
243,0.7130537482,0.7139152593,0.7132864312,0.7139552671,0.7158755761,0.714863452162147,0.7158535921,0.7142415143
244,0.7131120387,0.7141364438,0.7134007769,0.7141811233,0.715880459,0.714940545148023,0.7158875939,0.7146529964
245,0.7121509191,0.7128712249,0.712278889,0.7128864297,0.7158679245,0.714592864034877,0.7157912574,0.7130412553
246,0.7139240812,0.7140410371,0.7139779111,0.7141610122,0.7158554662,0.714915335370164,0.7156763923,0.7135116826
247,0.7140322397,0.7141514162,0.7140762843,0.714259032,0.71585465,0.714773590801886,0.7156682478,0.7136305674
248,0.7124930302,0.7126531177,0.7126151737,0.7128350694,0.7158659577,0.714768744152441,0.7157739574,0.7128110275
249,0.7131258815,0.7141620798,0.7134262046,0.7142033069,0.715879698,0.71497659150564,0.7158824015,0.7146580797
250,0.7132133864,0.7142469598,0.7135085516,0.7142775637,0.7158772235,0.714939803047824,0.7158653699,0.7146811699
251,0.7130360263,0.7131714455,0.7131608147,0.7133578195,0.7158622801,0.715017777060517,0.7157405279,0.712655655
252,0.7141338419,0.7143127406,0.7141933124,0.7143996669,0.715853642,0.714402803590223,0.7156578538,0.7137514337
253,0.713626416,0.7137604803,0.7137248239,0.7139083781,0.7158576827,0.715084558524708,0.7156979642,0.7132206705
254,0.71244931,0.7133282061,0.7127176309,0.7133626043,0.7158719544,0.714594998389631,0.7158248312,0.7135509811
255,0.7130514775,0.7141162559,0.7133843645,0.7141640492,0.7158810959,0.714881070843771,0.715891834,0.7146496942
256,0.7124324618,0.7133282103,0.7127180862,0.7133625977,0.7158719545,0.714595000337126,0.7158248314,0.7135509903
257,0.7136031946,0.7137604929,0.7137260308,0.7139083873,0.7158576837,0.715084601616873,0.7156979636,0.7132206448
258,0.7141069107,0.7143127557,0.7141947787,0.7143996714,0.7158536419,0.71440281545791,0.7156578537,0.713751435
259,0.713005694,0.7131714627,0.7131625164,0.7133578199,0.7158622787,0.715017780743798,0.7157405308,0.712655692
260,0.7131696124,0.7142469874,0.7135109259,0.7142775741,0.7158772234,0.714939837114535,0.7158653699,0.7146811381
261,0.7130677239,0.7141621166,0.7134292243,0.7142033231,0.7158796983,0.714976587103531,0.7158824015,0.7146581031
262,0.7124182563,0.7126531627,0.712619062,0.7128350991,0.7158659578,0.714768788425985,0.7157739576,0.7128110247
263,0.7139534981,0.7141514679,0.7140804185,0.7142590573,0.7158546502,0.714773606620397,0.715668248,0.7136305357
264,0.7138413176,0.7140410924,0.7139822989,0.7141610343,0.715855466,0.714915307906255,0.715676392,0.7135117179
265,0.7120652421,0.7128712869,0.7122834772,0.7128864636,0.7158679243,0.714592862370541,0.7157912572,0.7130412564
266,0.7130070322,0.7141365076,0.713406169,0.7141811498,0.715880459,0.714940538805733,0.7158875938,0.7146530336
267,0.712932699,0.713915324,0.7132921702,0.7139552853,0.7158755762,0.714863454521164,0.7158535922,0.7142415441
268,0.7131610685,0.7133933521,0.7133828059,0.7135687467,0.7158605624,0.715083160514167,0.7157250591,0.7128633183
269,0.7140520311,0.7143634729,0.7142182755,0.7144369914,0.7158534005,0.714168012853017,0.7156557262,0.7137687997
270,0.713348185,0.7135888463,0.7135696811,0.7137509431,0.715859041,0.715105697315934,0.7157107924,0.7130506354
271,0.7125973927,0.7135943624,0.7129863937,0.7136344841,0.7158738218,0.714744770529496,0.7158399824,0.7138603908
272,0.7129372394,0.7141214029,0.713393879,0.7141683811,0.7158808922,0.714869816915971,0.7158907753,0.7146506701
273,0.7120681445,0.7130931225,0.712482833,0.7131188526,0.7158699498,0.714546306819269,0.7158084307,0.7132843724
274,0.7136206611,0.7139108774,0.7138681831,0.7140443779,0.7158565065,0.715020334015604,0.7156863638,0.7133747254
275,0.7139266265,0.7142420873,0.7141592672,0.7143386216,0.7158540738,0.714600816484755,0.7156620431,0.7137157352
276,0.712607792,0.7129204773,0.7129152095,0.7131147035,0.7158641076,0.71491184733845,0.7157569393,0.7125874516
277,0.7129719895,0.7141995604,0.7134698909,0.7142360608,0.7158786024,0.714976684343203,0.715875027,0.7146679457
278,0.7129567916,0.7141995625,0.7134702683,0.7142360645,0.7158786025,0.714976661162356,0.715875027,0.7146679606
279,0.7125608811,0.7129204712,0.7129163677,0.7131147067,0.7158641078,0.714911843083508,0.7157569395,0.712587375
280,0.7138673396,0.7142420835,0.714160988,0.7143386253,0.7158540739,0.714600790459849,0.7156620433,0.7137158065
281,0.71354869,0.7139108786,0.7138704689,0.7140443832,0.7158565062,0.715020304768294,0.7156863641,0.7133747476
282,0.7119795638,0.7130931449,0.7124854423,0.7131188693,0.7158699496,0.714546306147276,0.7158084305,0.7132843776
283,0.7128148672,0.7141214526,0.7133973581,0.7141684076,0.7158808922,0.714869815935021,0.7158907753,0.714650633
284,0.7124430015,0.713594437,0.7129905991,0.7136345165,0.7158738219,0.714744771953665,0.7158399824,0.7138604092
285,0.713173926,0.7135889443,0.7135748034,0.7137509945,0.7158590422,0.715105750197534,0.7157107939,0.7130506085
286,0.7138658861,0.7143635776,0.714223972,0.7144370449,0.7158534005,0.714168014180464,0.7156557261,0.7137688001
287,0.7129635966,0.7133934605,0.7133890721,0.7135688022,0.7158605611,0.715083196122079,0.7157250575,0.7128633364
288,0.7127066301,0.7139154491,0.7132983714,0.7139553377,0.715875576,0.714863452042944,0.7158535919,0.7142415144
289,0.7127569981,0.7141366507,0.7134134028,0.7141812107,0.7158804588,0.714940545106274,0.7158875936,0.7146529966
290,0.7117855797,0.7128714528,0.712291764,0.7128865351,0.7158679246,0.71459286465792,0.7157912573,0.7130412545
291,0.7135537152,0.7140412827,0.7139913065,0.7141611266,0.7158554664,0.714915335357207,0.7156763923,0.7135116817
292,0.7136576927,0.7141516742,0.7140900499,0.7142591602,0.71585465,0.71477359098049,0.7156682478,0.7136305658
293,0.7121139909,0.7126533837,0.7126292315,0.7128352097,0.7158659573,0.714768743785113,0.7157739571,0.7128110261
294,0.7127337981,0.7141622588,0.7134393725,0.714203407,0.7158796974,0.714976590687151,0.7158824007,0.7146580793
295,0.7128176398,0.7142470869,0.7135217178,0.7142776354,0.7158772233,0.714939802364222,0.715865369,0.7146811705
296,0.7126414006,0.713171523,0.7131746256,0.7133578633,0.7158622806,0.715017778412906,0.7157405275,0.7126556548
297,0.7137395624,0.714312787,0.7142075785,0.7143996963,0.7158536427,0.714402803025821,0.715657854,0.7137514323
298,0.713233517,0.7137605024,0.7137394878,0.7139083984,0.7158576824,0.715084558308113,0.715697964,0.7132206693
299,0.7120349267,0.7133283526,0.7127304279,0.7133626138,0.7158719526,0.714594997193005,0.7158248294,0.713550982
300,0.7126539084,0.7141167084,0.7133979922,0.7141642134,0.7158810938,0.714881069399357,0.7158918306,0.7146496965


==> data/Ironing/ReactionForcesVertP4.csv <==
Loadstep,Coll,CollGal,Modcoll,ModcollGal,GPTS,GPTSTwofield,PTS,PTSTwofield
0,0,0,0,0,0,0,0,0
1,0.0089663239,0.008868386223392,0.0089305067,0.0088684484,0.008809761649122,0.008787478169555,0.0088287415,0.0087930663
2,0.0196688317,0.019724352006944,0.019706042,0.0197403114,0.020209033043403,0.020206320336259,0.0202432771,0.0197678371
3,0.0335376609,0.03341137919041,0.0335056909,0.0334305196,0.033145852353374,0.033140553689391,0.0331102304,0.0333096741
4,0.045944337,0.046071907809703,0.0460056745,0.0460778668,0.047486894230633,0.047552319134913,0.0474691621,0.0461888431
5,0.0632568947,0.063269093165413,0.0632770877,0.0632874144,0.062781059566371,0.062757764471351,0.0628008247,0.0632717931
6,0.0795843171,0.079451377443565,0.0795487164,0.0794681285,0.079225005257438,0.07920597888288,0.0792574851,0.0793443878
7,0.0937931984,0.093776957839526,0.093776819,0.0937807321,0.096723018251546,0.096848285557613,0.0967824711,0.0939954485
8,0.1154195333,0.115478529727011,0.1154609278,0.1155053216,0.114995127524685,0.115086236017678,0.114982254,0.1155807679
9,0.135224996,0.135155910056384,0.135210472,0.1351784389,0.134115339872084,0.134118105765922,0.1340177499,0.1350793408
10,0.1543265243,0.15416310563473,0.1542713764,0.1541834921,0.154236381428468,0.154238606726377,0.1542548357,0.1540534269
11,0.1720832516,0.171745451045758,0.1720440689,0.1718728864,0.175230982871682,0.17528185173236,0.1752914214,0.1715029888
12,0.1963086114,0.196361427348526,0.1963520378,0.1964083571,0.196923324252508,0.196580936976105,0.1967842454,0.1965260364
13,0.220022771,0.219976297569791,0.2200107763,0.2200159253,0.219301385653012,0.219260036497218,0.2193567095,0.2200122087
14,0.244092499,0.243870859893077,0.24402233,0.2439070016,0.242546099226937,0.242478545768293,0.2425958972,0.2436525238
15,0.2666693818,0.266369182906603,0.2665522187,0.266418291,0.266683669520671,0.266598502785263,0.266560884,0.2661545753
16,0.2885994195,0.288145108437992,0.2885169385,0.2883235697,0.291578152908649,0.291447380994412,0.2916473024,0.2876956457
17,0.3135145382,0.313542401173594,0.3135077067,0.3135818449,0.317154604851805,0.316925344200859,0.3171325632,0.3137296414
18,0.3425239196,0.342473574614916,0.3424776426,0.3425274731,0.343372757398997,0.343266693702856,0.3434105752,0.3426527004
19,0.3720668441,0.371955768147041,0.3719770905,0.3720037205,0.370324053329348,0.369853944165814,0.370365722,0.37206363
20,0.399652369,0.399323969989417,0.3994516099,0.3993537775,0.398062211163448,0.397800357510787,0.3979284222,0.3991607711
21,0.4269959944,0.426585270852215,0.4267506185,0.426624204,0.426627282648576,0.426249550875692,0.4267080305,0.4264040029
22,0.454230602,0.453629100257087,0.4539769676,0.4537741903,0.455956353395727,0.455350308700884,0.4559167334,0.4533113127
23,0.4812486652,0.480483961424232,0.4809961546,0.4807208972,0.485979943280748,0.485690669538675,0.4860506116,0.480060217
24,0.5125090724,0.512391688531512,0.5123165171,0.5123987595,0.516660193329959,0.516046058579675,0.5166291243,0.5125775197
25,0.5463903249,0.546183642297993,0.5461511445,0.5462189013,0.547994502219847,0.547387906162259,0.5480628248,0.5464147531
26,0.581092949,0.580796453910255,0.5808030254,0.5808498208,0.580043972605925,0.579584353388055,0.5800350838,0.5810097082
27,0.6144463085,0.613959806783555,0.6140468684,0.613999455,0.61281498066967,0.611901448605913,0.612826023,0.6139209863
28,0.6480134884,0.647376887092248,0.6475300646,0.6474186,0.646390073114222,0.645618873257194,0.6464560914,0.6471278068
29,0.6814921063,0.680765976869515,0.680926374,0.6807950903,0.68074229767245,0.679762514668341,0.6806136383,0.6806270808
30,0.7150863178,0.714225576355635,0.7144773726,0.7143150192,0.71585193090595,0.714904175417455,0.7159547259,0.713962754
31,0.714329172,0.713414657879304,0.7137337395,0.7135413176,0.715844433022959,0.714871373979141,0.7159488941,0.7130931851
32,0.7146399073,0.714232025511099,0.7141475536,0.7142251979,0.715870665616257,0.714621042434868,0.7159424865,0.7144290139
33,0.7150150704,0.714513609053041,0.7145297036,0.7145591378,0.715882451785476,0.714967302798879,0.7159408949,0.7147095211
34,0.7142437307,0.713877619126343,0.713746051,0.7138343579,0.715858849063954,0.714887271157764,0.7159441043,0.7139747578
35,0.7147537698,0.713881655584385,0.7141623375,0.7139855097,0.715848680589672,0.714668832990493,0.715952112,0.7135831754
36,0.7149523284,0.714096661956179,0.7143598634,0.7141911693,0.715850706540419,0.714724315403024,0.7159537341,0.7138193354
37,0.7139045331,0.713564826814051,0.7134190231,0.7135085008,0.715850301342963,0.714995320557173,0.715945708,0.7135365927
38,0.7150015745,0.71459030910213,0.7145569929,0.7146175366,0.715879335042238,0.714798019218242,0.7159413587,0.7148091289
39,0.714843068,0.714460297324284,0.7144108712,0.7144768749,0.71587691939392,0.714666565373974,0.7159416814,0.7146775072
40,0.7138927115,0.713161634172575,0.7133801596,0.7131721478,0.715846063771865,0.714993035684014,0.7159466767,0.713122049
41,0.7149672928,0.714167961116321,0.7144245524,0.7142593037,0.715851364294823,0.714823334091206,0.7159542622,0.7138981304
42,0.714559114,0.713743298735377,0.7140344623,0.7138533429,0.71584738795572,0.714744030137578,0.7159511015,0.713433643
43,0.7142929069,0.714005471121264,0.713887662,0.7139740214,0.715863018527363,0.714779016916141,0.7159434933,0.714152693
44,0.7148527705,0.714454159828769,0.7144811729,0.7145077525,0.715883114622889,0.715001847649226,0.7159408132,0.7146442496
45,0.7143857155,0.714121020331653,0.7140198619,0.7141019796,0.715866984629955,0.714637489536718,0.7159429566,0.7142976542
46,0.7143550646,0.71358585633521,0.713890897,0.713703599,0.715845949792044,0.714789482009431,0.715950005,0.7132690883
47,0.7149335394,0.714210067846207,0.7144640968,0.7142999953,0.71585177107558,0.714883833995454,0.7159545934,0.7139464439
48,0.7140040774,0.713222898965546,0.7135645068,0.713365029,0.715844074509391,0.714953404787752,0.7159477519,0.7129089101
49,0.7145915435,0.71434234166778,0.7142760806,0.7143475588,0.715874017618323,0.714614196506435,0.7159420675,0.7145530822
50,0.7148970363,0.714597678091352,0.7145972219,0.7146299694,0.715881206517536,0.714898894831783,0.715941101,0.7147922479
51,0.7138880666,0.713735552364815,0.7135907961,0.7136808383,0.715854594780827,0.714959897030293,0.7159448505,0.7137588434
52,0.7146691153,0.714001637624144,0.7142716805,0.7141000164,0.715849794785082,0.71463789607396,0.7159529999,0.7137132881
53,0.7146606646,0.714001622701837,0.7142716806,0.7141000123,0.715849794187962,0.714637898373522,0.7159530001,0.7137131125
54,0.713863641,0.713735518248651,0.7135907961,0.7136808105,0.715854595083145,0.714959874623134,0.715944851,0.7137589505
55,0.7148394907,0.714597723320139,0.7145972225,0.714629989,0.715881207185349,0.714898910099889,0.7159411016,0.7147922671
56,0.7144957996,0.714342457798142,0.7142760752,0.714347621,0.715874017609986,0.714614193883136,0.7159420677,0.7145530928
57,0.713885829,0.713223019791936,0.7135645038,0.7133650908,0.715844074368003,0.714953403518866,0.7159477512,0.7129089475
58,0.7147982617,0.71421026272001,0.7144640936,0.7143001025,0.715851770863427,0.714883823599166,0.7159545925,0.7139464479
59,0.7142034259,0.713586115308741,0.7138908936,0.7137037465,0.715845949100156,0.714789486468741,0.7159500052,0.7132690569
60,0.714212658,0.714121130642647,0.7140198604,0.7141020548,0.715866987026167,0.714637489207511,0.7159429585,0.7142976442
61,0.7146462169,0.71445406421048,0.7144811735,0.7145077109,0.715883117526582,0.715001840427511,0.7159408154,0.7146442597
62,0.71405505,0.71400521389135,0.7138876646,0.7139738788,0.715863019787444,0.714779017242176,0.7159434931,0.7141526714
63,0.7143065035,0.713742918707168,0.7140344647,0.7138531099,0.715847385808233,0.714744005295297,0.7159510987,0.7134336827
64,0.7147005992,0.714167512235263,0.7144245557,0.7142590184,0.715851361558177,0.714823233739567,0.7159542603,0.7138979943
65,0.7136112385,0.71316116364043,0.7133801634,0.713171826,0.715846066355304,0.714993020658837,0.7159466795,0.7131221966
66,0.7145383757,0.714460166776036,0.7144108715,0.7144767478,0.715876927128337,0.714666571561721,0.7159416884,0.7146775413
67,0.7146664503,0.714590636301554,0.7145569844,0.714617745,0.715879342549928,0.714798029054945,0.7159413633,0.7148091106
68,0.7135488921,0.713565371156907,0.713419011,0.71350889,0.715850301747181,0.71499532763383,0.7159457039,0.7135366027
69,0.7145934704,0.714097326107979,0.7143598469,0.714191682,0.715850698136018,0.714724293869693,0.7159537253,0.7138195049
70,0.7143862541,0.713882428263741,0.7141623184,0.7139861523,0.715848678200341,0.714668837257549,0.7159521107,0.7135831716
71,0.7138563163,0.713878138221867,0.7137460392,0.7138348548,0.715858862505801,0.714887280290411,0.7159441179,0.7139747958
72,0.7146129526,0.71451365110641,0.7145297064,0.7145592306,0.715882475886268,0.714967320357692,0.7159409149,0.7147095352
73,0.7142269192,0.714231566743715,0.7141475639,0.7142247473,0.715870680344017,0.714621096880459,0.715942491,0.7144289187
74,0.7139207972,0.71341392576569,0.7137337551,0.7135405333,0.715844411520503,0.714871333066975,0.7159488743,0.7130932978
75,0.7146783041,0.714224694670381,0.7144773921,0.7143139685,0.715851909780361,0.714904236544388,0.7159547052,0.7139627361
76,0.7139135445,0.713413941072111,0.7137337555,0.7135405439,0.715844411334286,0.714871402490519,0.7159488741,0.7130932608
77,0.7142120458,0.714231563390503,0.7141475654,0.7142247451,0.715870680688951,0.714621101060257,0.7159424909,0.7144289897
78,0.7145799383,0.714513644398416,0.714529705,0.7145592283,0.71588247592088,0.714967309856999,0.715940915,0.714709509
79,0.713806288,0.713878150651255,0.7137460394,0.713834868,0.715858862678711,0.714887287507644,0.7159441181,0.7139747514
80,0.7143307847,0.71388242098186,0.7141623176,0.7139861483,0.715848679142508,0.714668827626083,0.7159521108,0.7135831958
81,0.7145306165,0.714097336302717,0.7143598466,0.7141916929,0.715850697306352,0.714724302445713,0.7159537252,0.7138193452
82,0.7134835468,0.713565359485145,0.71341901,0.7135088822,0.715850301584962,0.71499531317081,0.7159457037,0.7135365955
83,0.7145857616,0.714590629254949,0.7145569847,0.7146177368,0.715879342528005,0.71479803249163,0.7159413632,0.7148091285
84,0.7144350567,0.714460172633702,0.7144108714,0.7144767518,0.715876927214653,0.71466656633225,0.7159416886,0.7146775163
85,0.7134987594,0.713161201933373,0.7133801618,0.7131718068,0.71584606651906,0.714993038718121,0.7159466797,0.7131220766
86,0.7145788293,0.71416749585977,0.7144245545,0.7142590057,0.715851362274433,0.714823333336775,0.7159542603,0.7138981486
87,0.7141768158,0.713742915319058,0.7140344641,0.7138531087,0.715847384777309,0.714744027865469,0.7159510985,0.7134336539
88,0.7139183501,0.71400519593517,0.7138876633,0.7139738641,0.71586301971408,0.714779011015211,0.715943493,0.7141526912
89,0.7144895691,0.714454072934255,0.7144811729,0.7145077191,0.71588311764907,0.715001849725422,0.7159408155,0.7146442487
90,0.7140366355,0.714121166879341,0.7140198591,0.7141020814,0.715866986849517,0.714637492367096,0.7159429587,0.7142976533
91,0.7140181685,0.713586143417723,0.7138908915,0.7137037627,0.715845950082248,0.714789482092232,0.7159500053,0.7132690906
92,0.714603501,0.714210316096446,0.7144640919,0.714300136,0.715851770024428,0.714883833080685,0.7159545924,0.7139464453
93,0.7136823346,0.713223094828297,0.7135645025,0.7133651373,0.715844074263934,0.714953404605787,0.7159477511,0.7129089103
94,0.7142806158,0.714342471218906,0.7142760774,0.7143476277,0.715874018371416,0.714614198789624,0.7159420678,0.7145530817
95,0.7146010871,0.714597680505126,0.71459722,0.7146299654,0.715881207572964,0.714898894990204,0.7159411019,0.7147922486
96,0.7136060214,0.713735454778447,0.7135907952,0.7136807817,0.715854595313049,0.714959897648035,0.7159448511,0.7137588449
97,0.7143951473,0.714001513223314,0.7142716787,0.7140999771,0.715849794666111,0.714637896066856,0.7159529998,0.7137132904
98,0.7143935862,0.714001521713053,0.714271679,0.7140999582,0.715849793778609,0.714637898313163,0.7159529997,0.7137131141
99,0.7136053536,0.713735443332649,0.7135907947,0.7136807715,0.715854595129611,0.714959874155059,0.7159448509,0.7137589515
100,0.7145920333,0.714597687777223,0.7145972213,0.714629971,0.715881207528859,0.714898910557876,0.7159411019,0.7147922674
101,0.7142635819,0.71434247889648,0.7142760739,0.7143476368,0.715874017933786,0.714614194355331,0.715942068,0.7145530926
102,0.7136642319,0.713223079213078,0.713564502,0.7133651264,0.715844074468411,0.71495340361789,0.7159477513,0.7129089477
103,0.7145820869,0.714210312486029,0.7144640919,0.7143001346,0.715851770760248,0.714883823544403,0.7159545924,0.7139464481
104,0.7139935993,0.713586153833803,0.7138908921,0.7137037728,0.715845948968412,0.714789486324841,0.7159500051,0.7132690569
105,0.7140113014,0.714121157335728,0.7140198592,0.714102074,0.715866987088521,0.714637488910398,0.7159429585,0.7142976441
106,0.7144557492,0.714454071278398,0.7144811726,0.7145077174,0.715883117657589,0.715001840485421,0.7159408155,0.7146442597
107,0.7138763632,0.714005206928425,0.7138876639,0.7139738734,0.715863019875654,0.714779017349571,0.7159434932,0.7141526716
108,0.7141340404,0.713742907200478,0.7140344638,0.7138531003,0.715847385812874,0.71474400528697,0.7159510987,0.7134336829
109,0.7145323765,0.714167504515156,0.7144245548,0.7142590102,0.715851361511319,0.714823233688163,0.7159542602,0.7138979945
110,0.7134485994,0.713161159079651,0.7133801626,0.71317182,0.715846066349429,0.714993020634043,0.7159466795,0.7131221967
111,0.714382705,0.714460165913573,0.714410871,0.7144767447,0.715876927162457,0.714666571644142,0.7159416884,0.7146775412
112,0.7145207987,0.714590638135977,0.714556984,0.7146177474,0.715879342590302,0.714798029056831,0.7159413633,0.7148091105
113,0.7134120855,0.713565372031498,0.7134190108,0.713508896,0.71585030176531,0.71499532765556,0.7159457039,0.7135366027
114,0.714459018,0.714097325755032,0.7143598465,0.7141916885,0.715850698125486,0.714724293867385,0.7159537253,0.7138195049
115,0.714255061,0.713882427112539,0.7141623181,0.7139861581,0.715848678181657,0.714668837249905,0.7159521106,0.7135831716
116,0.7137298903,0.71387813718449,0.7137460391,0.7138348597,0.715858862507102,0.714887280265071,0.7159441179,0.7139747958
117,0.7144918987,0.714513650491221,0.7145297063,0.714559234,0.715882475899841,0.714967320371977,0.715940915,0.7147095352
118,0.714113769,0.714231570296544,0.714147564,0.714224749,0.715870680352911,0.714621096896977,0.715942491,0.7144289187
119,0.7138121648,0.713413933339586,0.7137337551,0.7135405341,0.715844411522992,0.714871333069342,0.7159488743,0.7130932979
120,0.7145714742,0.714224701933343,0.7144773921,0.7143139692,0.715851909773869,0.714904236541098,0.7159547052,0.7139627362
121,0.7138092773,0.713413947443211,0.7137337556,0.7135405446,0.715844411329013,0.714871402496119,0.7159488741,0.7130932609
122,0.7141113093,0.714231568435492,0.7141475656,0.7142247459,0.715870680691715,0.714621101073101,0.7159424909,0.7144289897
123,0.7144839592,0.714513645962551,0.7145297053,0.7145592293,0.715882475925995,0.714967309858369,0.715940915,0.714709509
124,0.7137156505,0.713878147639168,0.7137460398,0.7138348691,0.71585886268209,0.714887287511502,0.7159441181,0.7139747514
125,0.7142418798,0.713882416040232,0.7141623179,0.7139861497,0.715848679143084,0.714668827625195,0.7159521108,0.7135831958
126,0.7144427567,0.714097331943408,0.714359847,0.7141916942,0.71585069730426,0.714724302442991,0.7159537252,0.7138193452
127,0.7133977641,0.713565356148011,0.7134190105,0.7135088836,0.715850301585858,0.714995313169099,0.7159457037,0.7135365955
128,0.7145019633,0.71459062736212,0.7145569852,0.7146177382,0.715879342529742,0.714798032494416,0.7159413632,0.7148091285
129,0.7143553138,0.714460174340856,0.714410872,0.7144767533,0.715876927215629,0.714666566332412,0.7159416886,0.7146775163
130,0.7134222319,0.713161206705271,0.7133801624,0.7131718084,0.715846066520211,0.714993038718837,0.7159466797,0.7131220766
131,0.7145025914,0.714167500677773,0.7144245551,0.7142590072,0.715851362273714,0.714823333336606,0.7159542603,0.7138981487
132,0.7141012526,0.713742919374712,0.7140344647,0.7138531099,0.715847384777185,0.714744027864969,0.7159510985,0.7134336539
133,0.713844202,0.714005199056166,0.7138876639,0.7139738652,0.715863019715014,0.714779011013941,0.715943493,0.7141526912
134,0.7144167452,0.714454074308907,0.7144811736,0.7145077198,0.715883117648592,0.715001849725833,0.7159408155,0.7146442487
135,0.7139667501,0.714121165818296,0.7140198598,0.7141020818,0.715866986847939,0.714637492367721,0.7159429587,0.7142976533
136,0.7139495643,0.713586141020497,0.7138908922,0.713703763,0.715845950081261,0.714789482092267,0.7159500053,0.7132690906
137,0.7145347917,0.714210314044461,0.7144640926,0.7143001364,0.715851770025448,0.7148838330805,0.7159545924,0.7139464453
138,0.7136141996,0.713223093265869,0.7135645032,0.7133651377,0.715844074264488,0.714953404605735,0.7159477511,0.7129089103
139,0.7142129863,0.714342470323201,0.7142760781,0.7143476282,0.715874018373285,0.714614198790084,0.7159420678,0.7145530817
140,0.7145346863,0.714597680939744,0.7145972208,0.714629966,0.715881207573688,0.714898894990227,0.7159411019,0.7147922486
141,0.7135416991,0.71373545638312,0.713590796,0.7136807825,0.71585459531201,0.714959897648167,0.7159448511,0.7137588449
142,0.7143307252,0.714001515131619,0.7142716795,0.7140999505,0.715849794666185,0.71463789606685,0.7159529998,0.7137132904
143,0.7143289236,0.714001523292214,0.7142716798,0.7140999589,0.715849793778132,0.714637898313144,0.7159529997,0.7137131141
144,0.7135411029,0.713735444564899,0.7135907955,0.7136807721,0.71585459513109,0.714959874154958,0.7159448509,0.7137589515
145,0.7145275333,0.714597688456053,0.7145972221,0.7146299715,0.715881207530612,0.714898910557964,0.7159411019,0.7147922674
146,0.7142003571,0.714342478698478,0.7142760747,0.7143476371,0.715874017934049,0.71461419435543,0.715942068,0.7145530926
147,0.7136021027,0.71322307846669,0.7135645027,0.7133651266,0.715844074468992,0.714953403617909,0.7159477513,0.7129089477
148,0.7145194025,0.71421031185276,0.7144640927,0.7143001347,0.715851770761964,0.714883823544396,0.7159545924,0.7139464481
149,0.7139307896,0.713586153349773,0.7138908928,0.7137037729,0.715845948969914,0.71478948632481,0.7159500051,0.7132690569
150,0.7139484219,0.714121157063231,0.71401986,0.7141020742,0.715866987090602,0.714637488910341,0.7159429585,0.7142976441
151,0.7143926263,0.714454071336807,0.7144811733,0.7145077177,0.715883117658288,0.715001840485435,0.7159408155,0.7146442597
152,0.7138143521,0.714005207331388,0.7138876647,0.7139738737,0.715863019876641,0.714779017349593,0.7159434932,0.7141526716
153,0.7140722341,0.713742907776092,0.7140344646,0.7138531007,0.715847385814625,0.714744005286972,0.7159510987,0.7134336829
154,0.7144700259,0.71416750497772,0.7144245556,0.7142590105,0.715851361513128,0.714823233688155,0.7159542602,0.7138979945
155,0.7133863149,0.713161159479915,0.7133801634,0.7131718202,0.715846066350898,0.714993020634038,0.7159466795,0.7131221967
156,0.7143197428,0.714460166132129,0.7144108717,0.7144767449,0.715876927164343,0.714666571644158,0.7159416884,0.7146775412
157,0.7144579562,0.714590638099571,0.7145569847,0.7146177474,0.715879342591987,0.714798029056833,0.7159413633,0.7148091105
158,0.7133503079,0.713565371837886,0.7134190115,0.7135089067,0.715850301766459,0.714995327655567,0.7159457039,0.7135366027
159,0.7143966942,0.714097325601082,0.7143598472,0.7141916885,0.71585069812734,0.714724293867386,0.7159537253,0.7138195049
160,0.7141923795,0.713882426984955,0.7141623187,0.7139861581,0.715848678184091,0.714668837249907,0.7159521106,0.7135831716
161,0.7136670685,0.713878137118096,0.7137460397,0.7138348598,0.715858862508889,0.714887280265066,0.7159441179,0.7139747958
162,0.7144282347,0.714513650471346,0.7145297069,0.714559234,0.715882475900889,0.71496732037198,0.715940915,0.7147095352
163,0.714050689,0.714231570361435,0.7141475646,0.7142247489,0.715870680355613,0.714621096896978,0.715942491,0.7144289187
164,0.7137495891,0.713413933473265,0.7137337556,0.7135405342,0.715844411524138,0.714871333069341,0.7159488743,0.7130932979
165,0.7145083339,0.714224702030392,0.7144773927,0.7143139693,0.715851909774844,0.714904236541096,0.7159547052,0.7139627362
166,0.7137460701,0.713413947499108,0.7137337562,0.7135405447,0.715844411330599,0.714871402496121,0.7159488741,0.7130932609
167,0.7140475437,0.714231568473724,0.7141475661,0.714224746,0.715870680693748,0.714621101073107,0.7159424909,0.7144289897
168,0.7144196794,0.714513645947226,0.7145297058,0.7145592294,0.71588247592736,0.714967309858371,0.715940915,0.714709509
169,0.7136521467,0.713878147579895,0.7137460402,0.7138348691,0.715858862683779,0.714887287511501,0.7159441181,0.7139747514
170,0.7141783429,0.713882416003868,0.7141623183,0.7139861497,0.715848679144699,0.714668827625197,0.7159521108,0.7135831958
171,0.7143788647,0.714097331902833,0.7143598474,0.7141916942,0.715850697305941,0.714724302442988,0.7159537252,0.7138193452
172,0.7133339179,0.713565356135609,0.7134190109,0.7135088836,0.715850301586072,0.7149953131691,0.7159457037,0.7135365955
173,0.7144371815,0.714590627353752,0.7145569856,0.7146177381,0.715879342530309,0.714798032494419,0.7159413632,0.7148091285
174,0.7142906471,0.714460174331811,0.7144108723,0.7144767532,0.715876927216804,0.714666566332411,0.7159416886,0.7146775163
175,0.713358421,0.713161206669217,0.7133801627,0.7131718084,0.715846066521019,0.714993038718836,0.7159466797,0.7131220766
176,0.714438288,0.714167500688294,0.7144245554,0.7142590072,0.715851362275613,0.71482333333661,0.7159542603,0.7138981487
177,0.7140368827,0.713742919368143,0.714034465,0.7138531099,0.715847384778245,0.714744027864973,0.7159510985,0.7134336539
178,0.7137795511,0.714005199058032,0.7138876642,0.7139738652,0.715863019715246,0.714779011013945,0.715943493,0.7141526912
179,0.7143513129,0.714454074293182,0.7144811738,0.7145077198,0.715883117649452,0.715001849725833,0.7159408155,0.7146442487
180,0.7139019438,0.714121165793408,0.71401986,0.7141020818,0.715866986849107,0.71463749236772,0.7159429587,0.7142976533
181,0.7138851241,0.713586141016734,0.7138908923,0.713703763,0.715845950082853,0.714789482092275,0.7159500053,0.7132690906
182,0.7144700743,0.714210314032691,0.7144640927,0.7143001364,0.715851770025166,0.714883833080502,0.7159545924,0.7139464453
183,0.713549707,0.713223093247826,0.7135645033,0.7133651377,0.71584407426409,0.714953404605736,0.7159477511,0.7129089103
184,0.7141477837,0.714342470325967,0.7142760782,0.7143476282,0.715874018372427,0.714614198790085,0.7159420678,0.7145530817
185,0.7144691551,0.714597680941433,0.7145972209,0.714629966,0.715881207574695,0.71489889499023,0.7159411019,0.7147922486
186,0.7134770399,0.713735456372955,0.713590796,0.7136807825,0.715854595312837,0.714959897648171,0.7159448511,0.7137588449
187,0.714266013,0.714001515137764,0.7142716795,0.7140999516,0.715849794666303,0.714637896066856,0.7159529998,0.7137132904
188,0.7142642179,0.714001523286046,0.7142716798,0.7140999589,0.715849793778015,0.714637898313149,0.7159529997,0.7137131141
189,0.7134764688,0.713735444575079,0.7135907955,0.7136807722,0.715854595130263,0.714959874154962,0.7159448509,0.7137589515
190,0.7144620656,0.714597688454379,0.714597222,0.7146299715,0.715881207529611,0.714898910557968,0.7159411019,0.7147922674
191,0.7141352652,0.714342478695693,0.7142760746,0.7143476371,0.715874017934909,0.714614194355429,0.715942068,0.7145530926
192,0.7135377519,0.713223078484731,0.7135645026,0.7133651266,0.715844074469385,0.714953403617912,0.7159477513,0.7129089477
193,0.7144548428,0.714210311864534,0.7144640925,0.7143001347,0.715851770762251,0.714883823544393,0.7159545924,0.7139464481
194,0.7138665201,0.71358615335354,0.7138908927,0.7137037729,0.715845948968324,0.714789486324813,0.7159500051,0.7132690569
195,0.7138838137,0.714121157088141,0.7140198598,0.7141020742,0.715866987089436,0.714637488910346,0.7159429585,0.7142976441
196,0.7143274388,0.714454071352541,0.7144811731,0.7145077177,0.715883117657428,0.715001840485434,0.7159408155,0.7146442597
197,0.7137499825,0.714005207329545,0.7138876644,0.7139738737,0.715863019876408,0.714779017349594,0.7159434932,0.7141526716
198,0.7140081684,0.713742907782645,0.7140344643,0.7138531007,0.715847385813572,0.714744005286975,0.7159510987,0.7134336829
199,0.7144060398,0.714167504967215,0.7144245553,0.7142590105,0.715851361511227,0.714823233688155,0.7159542602,0.7138979945
200,0.7133228333,0.713161159515938,0.7133801631,0.7131718202,0.71584606635009,0.714993020634039,0.7159466795,0.7131221967
201,0.7142554458,0.714460166141178,0.7144108713,0.7144767454,0.715876927163169,0.714666571644157,0.7159416884,0.7146775412
202,0.7143935906,0.714590638107959,0.7145569844,0.7146177474,0.71587934259142,0.714798029056834,0.7159413633,0.7148091105
203,0.7132869045,0.713565371850266,0.713419011,0.713508896,0.715850301766246,0.714995327655566,0.7159457039,0.7135366027
204,0.714333261,0.714097325641636,0.7143598468,0.7141916885,0.715850698125658,0.714724293867386,0.7159537253,0.7138195049
205,0.7141293109,0.713882427021338,0.7141623183,0.7139861581,0.715848678182473,0.714668837249904,0.7159521106,0.7135831716
206,0.7136040516,0.713878137177375,0.7137460392,0.7138348598,0.715858862507198,0.714887280265067,0.7159441179,0.7139747958
207,0.7143644856,0.714513650486682,0.7145297064,0.714559234,0.715882475899523,0.71496732037198,0.715940915,0.7147095352
208,0.7139874914,0.714231570323256,0.7141475641,0.7142247491,0.715870680353582,0.714621096896977,0.715942491,0.7144289187
209,0.7136869702,0.71341393341738,0.7137337551,0.7135405342,0.715844411522552,0.714871333069344,0.7159488743,0.7130932979
210,0.7144457955,0.714224701933351,0.7144773921,0.7143139692,0.715851909773864,0.714904236541097,0.7159547052,0.7139627362
211,0.7136841027,0.713413947365441,0.7137337556,0.7135405445,0.715844411329454,0.714871402496123,0.7159488741,0.7130932609
212,0.7139851025,0.714231568408822,0.7141475655,0.7142247425,0.715870680691047,0.714621101073103,0.7159424909,0.7144289897
213,0.7143567036,0.714513645967058,0.7145297052,0.7145592293,0.715882475926317,0.714967309858367,0.715940915,0.714709509
214,0.7135900335,0.713878147646278,0.7137460396,0.713834869,0.715858862681993,0.714887287511506,0.7159441181,0.7139747514
215,0.7141163875,0.713882416131451,0.7141623177,0.7139861502,0.71584867914227,0.7146688276252,0.7159521108,0.7135831958
216,0.7143172742,0.714097332056793,0.7143598468,0.7141916941,0.715850697304087,0.714724302442994,0.7159537252,0.7138193452
217,0.7132728763,0.713565356329261,0.7134190102,0.7135088836,0.715850301584921,0.714995313169096,0.7159457037,0.7135365955
218,0.7143751221,0.714590627390176,0.7145569849,0.7146177381,0.715879342528625,0.71479803249442,0.7159413632,0.7148091285
219,0.7142285092,0.714460174113251,0.7144108716,0.714476753,0.715876927214916,0.714666566332395,0.7159416886,0.7146775163
220,0.7132969779,0.71316120626896,0.713380162,0.7131718082,0.715846066519553,0.714993038718844,0.7159466797,0.7131220766
221,0.7143767945,0.714167500225733,0.7144245547,0.7142590069,0.715851362273799,0.714823333336617,0.7159542603,0.7138981487
222,0.7139759362,0.713742918792513,0.7140344642,0.7138531096,0.715847384776499,0.714744027864969,0.7159510985,0.7134336539
223,0.7137184219,0.714005198655071,0.7138876634,0.7139738649,0.71586301971426,0.714779011013918,0.715943493,0.7141526912
224,0.7142891248,0.714454074234755,0.714481173,0.7145077196,0.715883117648754,0.715001849725823,0.7159408155,0.7146442487
225,0.7138400269,0.714121166065908,0.7140198592,0.7141020816,0.715866986847028,0.714637492367783,0.7159429587,0.7142976533
226,0.7138232983,0.71358614150081,0.7138908916,0.7137037629,0.715845950081347,0.714789482092298,0.7159500053,0.7132690906
227,0.7144083856,0.714210314665921,0.714464092,0.7143001409,0.715851770023447,0.714883833080509,0.7159545924,0.7139464453
228,0.713488576,0.713223093994214,0.7135645025,0.7133651376,0.71584407426351,0.714953404605716,0.7159477511,0.7129089103
229,0.7140856051,0.714342470523999,0.7142760775,0.7143476242,0.715874018372164,0.714614198789988,0.7159420678,0.7145530817
230,0.7144057728,0.714597680262627,0.7145972201,0.7146299656,0.715881207572944,0.714898894990141,0.7159411019,0.7147922486
231,0.7134139249,0.713735455140729,0.7135907953,0.7136807818,0.715854595311353,0.714959897648269,0.7159448511,0.7137588449
232,0.7142025139,0.714001513558623,0.7142716787,0.7140999518,0.715849794666777,0.71463789606687,0.7159529998,0.7137132904
233,0.71420097,0.714001521377724,0.714271679,0.7140999302,0.715849793777943,0.714637898313147,0.7159529997,0.7137131141
234,0.7134133357,0.713735442970389,0.7135907947,0.7136807714,0.715854595131302,0.714959874154825,0.7159448509,0.7137589515
235,0.7143969432,0.714597688019691,0.7145972213,0.7146299708,0.715881207528881,0.714898910557941,0.7159411019,0.7147922674
236,0.7140689794,0.714342479591406,0.7142760739,0.7143476367,0.715874017933038,0.714614194354969,0.715942068,0.7145530926
237,0.7134710086,0.713223080047165,0.7135645019,0.7133651262,0.715844074468837,0.714953403617963,0.7159477513,0.7129089477
238,0.7143875643,0.714210313916506,0.7144640918,0.7143001343,0.715851770761229,0.714883823544579,0.7159545924,0.7139464481
239,0.7137993649,0.713586155750724,0.713890892,0.7137037725,0.715845948969312,0.714789486324775,0.7159500051,0.7132690569
240,0.7138154478,0.714121158149193,0.7140198591,0.7141020738,0.715866987091013,0.714637488909717,0.7159429585,0.7142976441
241,0.7142562711,0.714454069977899,0.7144811725,0.7145077169,0.715883117657904,0.715001840485022,0.7159408155,0.7146442597
242,0.7136775756,0.714005204208521,0.7138876638,0.7139738726,0.715863019875475,0.714779017350862,0.7159434932,0.7141526716
243,0.7139344221,0.71374290372702,0.7140344637,0.7138530995,0.71584738581369,0.714744005287473,0.7159510987,0.7134336829
244,0.7143316718,0.714167500149241,0.7144245547,0.7142590091,0.715851361511946,0.714823233688325,0.7159542602,0.7138979945
245,0.7132482147,0.713161154744026,0.7133801625,0.7131718186,0.715846066348939,0.714993020633323,0.7159466795,0.7131221967
246,0.7141777845,0.71446016443398,0.7144108708,0.7144767436,0.715876927162192,0.714666571643994,0.7159416884,0.7146775412
247,0.7143120786,0.714590640000785,0.7145569839,0.7146177461,0.715879342589682,0.714798029054046,0.7159413633,0.7148091105
248,0.7132035303,0.713565375187394,0.7134190106,0.7135088946,0.715850301765351,0.714995327657276,0.7159457039,0.7135366027
249,0.7142479274,0.714097330000979,0.7143598464,0.7141916872,0.715850698127751,0.714724293870107,0.7159537253,0.7138195049
250,0.7140430126,0.713882431962939,0.7141623179,0.7139861568,0.715848678181898,0.714668837250793,0.7159521106,0.7135831716
251,0.7135161441,0.713878140189531,0.7137460389,0.7138348587,0.71585886250382,0.714887280261211,0.7159441179,0.7139747958
252,0.7142715302,0.714513648922618,0.7145297061,0.714559233,0.715882475894407,0.714967320370609,0.715940915,0.7147095352
253,0.7138900627,0.714231565278239,0.7141475638,0.714224748,0.715870680350817,0.71462109688413,0.715942491,0.7144289187
254,0.7135862137,0.713413927046288,0.713733755,0.7135405335,0.715844411527823,0.714871333063738,0.7159488743,0.7130932979
255,0.7143426441,0.714224694670411,0.7144773921,0.7143139685,0.715851909780749,0.714904236544384,0.7159547052,0.7139627361
256,0.7135792752,0.713413939791562,0.7137337556,0.7135405437,0.715844411326968,0.714871402493753,0.7159488741,0.7130932608
257,0.71387606,0.714231564855983,0.7141475655,0.7142247443,0.715870680682152,0.714621101056588,0.7159424909,0.7144289897
258,0.714240257,0.714513646582265,0.7145297053,0.7145592259,0.715882475912738,0.714967309844084,0.715940915,0.714709509
259,0.7134685483,0.713878148683667,0.7137460398,0.7138348641,0.715858862680696,0.714887287536847,0.7159441181,0.7139747514
260,0.7139904291,0.713882417282667,0.714162318,0.7139861439,0.715848679160948,0.714668827632846,0.7159521108,0.7135831958
261,0.7141882794,0.714097332409772,0.7143598472,0.7141916877,0.715850697314623,0.714724302445305,0.7159537252,0.7138193452
262,0.713141717,0.713565355454682,0.7134190104,0.7135088777,0.715850301566791,0.714995313147369,0.7159457037,0.7135365955
263,0.7142357194,0.714590625555735,0.7145569853,0.7146177357,0.715879342488248,0.714798032492531,0.7159413632,0.7148091285
264,0.7140797467,0.714460174975686,0.7144108721,0.714476756,0.715876927180797,0.714666566249974,0.7159416886,0.7146775164
265,0.7131417097,0.713161210829716,0.7133801627,0.7131718142,0.715846066525428,0.714993038743613,0.7159466797,0.7131220765
266,0.7142163226,0.714167507945787,0.7144245555,0.7142590151,0.715851362320659,0.714823333388053,0.7159542603,0.7138981484
267,0.7138115053,0.713742930299189,0.7140344652,0.7138531191,0.715847384771863,0.714744027873294,0.7159510985,0.7134336537
268,0.7135482433,0.714005205618101,0.7138876641,0.7139738703,0.715863019626046,0.714779010906528,0.7159434929,0.714152691
269,0.714108051,0.714454067167036,0.7144811739,0.714507713,0.715883117517747,0.715001849667917,0.7159408154,0.7146442487
270,0.7136488053,0.714121139372975,0.7140198604,0.7141020624,0.715866986784677,0.714637492664873,0.7159429587,0.7142976534
271,0.7136241703,0.713586102975839,0.7138908931,0.7137037366,0.71584595021309,0.714789482236191,0.7159500054,0.7132690906
272,0.7142033411,0.714210264900053,0.7144640937,0.7143001043,0.715851770126626,0.714883833135276,0.7159545925,0.7139464451
273,0.7132784355,0.713223034573145,0.7135645044,0.7133651019,0.715844074163101,0.714953404506689,0.715947751,0.7129089101
274,0.7138657177,0.714342449425233,0.7142760787,0.7143476122,0.715874018048362,0.714614198317787,0.7159420675,0.7145530818
275,0.7141718747,0.714597715804907,0.7145972213,0.7146299836,0.715881207229433,0.714898894532173,0.7159411017,0.7147922483
276,0.7131698379,0.713735530056403,0.7135907966,0.7136808209,0.715854595264894,0.714959898116332,0.7159448512,0.7137588439
277,0.7139502325,0.714001614547163,0.7142716803,0.714100005,0.715849795076124,0.71463789612725,0.7159530002,0.7137132888
278,0.7139421859,0.714001645778385,0.7142716808,0.7141000237,0.715849793896907,0.714637898320264,0.7159529998,0.7137131117
279,0.7131469591,0.713735540557599,0.7135907956,0.713680828,0.715854594599078,0.714959873537134,0.7159448503,0.7137589499
280,0.7141179023,0.714597685607233,0.7145972232,0.7146299748,0.715881206473448,0.714898910399498,0.7159411009,0.7147922668
281,0.7137760371,0.714342350040991,0.7142760771,0.7143475677,0.715874017179948,0.714614192071768,0.7159420677,0.7145530931
282,0.713167819,0.713222884184911,0.7135645062,0.7133650179,0.715844074714292,0.714953403799297,0.7159477521,0.7129089475
283,0.7140765563,0.714210065666706,0.7144640967,0.7142999936,0.715851771812367,0.714883824459243,0.7159545934,0.7139464467
284,0.7134816898,0.713585868668521,0.7138908975,0.7137036089,0.715845948679107,0.714789486241984,0.7159500048,0.7132690546
285,0.7134864651,0.714121011599715,0.7140198619,0.714101972,0.715866984871438,0.714637486079341,0.7159429564,0.714297645
286,0.7139144038,0.7144541568696,0.7144811725,0.7145077503,0.71588311463173,0.71500183840892,0.7159408132,0.7146442607
287,0.7133247778,0.7140054793932,0.7138876625,0.7139740299,0.715863018688772,0.714779023251687,0.7159434935,0.7141526735
288,0.7135740688,0.713743287142473,0.7140344618,0.7138533337,0.715847388992055,0.714744007559604,0.7159511017,0.713433672
289,0.7139651025,0.714167965405188,0.7144245526,0.7142593071,0.71585136353232,0.714823234442874,0.7159542622,0.7138979762
290,0.7128759007,0.713161586988832,0.7133801603,0.7131721596,0.715846063601728,0.714993017599099,0.7159466765,0.7131221691
291,0.7137926076,0.714460289128436,0.7144108706,0.7144768667,0.715876919341455,0.714666570685554,0.7159416813,0.7146775321
292,0.7139195174,0.714590319850173,0.7145569921,0.7146175459,0.715879335103918,0.714798015779971,0.7159413588,0.714809111
293,0.7128050123,0.713564842517895,0.7134190236,0.7135085131,0.715850301523369,0.714995335043391,0.7159457082,0.7135366
294,0.7138479763,0.714096655655598,0.7143598631,0.7141911636,0.715850707361685,0.714724306826359,0.7159537341,0.7138194951
295,0.7136406822,0.713881666565917,0.7141623379,0.7139855181,0.715848679629026,0.714668842615924,0.7159521119,0.7135831511
296,0.7130996036,0.713877608660689,0.7137460504,0.7138343486,0.715858848889038,0.71488726391178,0.7159441041,0.7139748023
297,0.7138572455,0.714513613570846,0.7145297047,0.7145591425,0.715882451759024,0.714967313312256,0.7159408949,0.7147095474
298,0.7134809369,0.714232027398602,0.714147552,0.7142252009,0.715870665278224,0.714621038258765,0.7159424867,0.7144289429
299,0.7131863655,0.713414643851446,0.713733739,0.7135413072,0.715844433216469,0.714871304530836,0.7159488943,0.7130932222
300,0.7139481505,0.714225576332335,0.7144773726,0.7143150191,0.715851931499116,0.714904250986119,0.7159547262,0.713962601

